Dynamic Objective MPC for Motion Planning of Seamless Docking Maneuvers

Automated vehicles and logistics robots must often position themselves in narrow environments with high precision in front of a specific target, such as a package or their charging station. Often, these docking scenarios are solved in two steps: path following and rough positioning followed by a high-precision motion planning algorithm. This can generate suboptimal trajectories caused by bad positioning in the first phase and, therefore, prolong the time it takes to reach the goal. In this work, we propose a unified approach, which is based on a Model Predictive Control (MPC) that unifies the advantages of Model Predictive Contouring Control (MPCC) with a Cartesian MPC to reach a specific goal pose. The paper's main contributions are the adaption of the dynamic weight allocation method to reach path ends and goal poses inside driving corridors, and the development of the so-called dynamic objective MPC. The latter is an improvement of the dynamic weight allocation method, which can inherently switch state-dependent from an MPCC to a Cartesian MPC to solve the path-following problem and the high-precision positioning tasks independently of the location of the goal pose seamlessly by one algorithm. This leads to foresighted, feasible, and safe motion plans, which can decrease the mission time and result in smoother trajectories.

==> plots/evaluation/carla_test/cleaned_carla_test_corridor.csv <==
,path_x,path_y,x_bound_left,y_bound_left,x_bound_right,y_bound_right,smooth_x_bound_left,smooth_y_bound_left,smooth_x_bound_right,smooth_y_bound_right
0,0.0,0.0,3.489661071333103,3.580819125287235,-3.489661071333103,-3.580819125287235,3.489661071333103,3.580819125287235,-3.489661071333103,-3.580819125287235
1,-0.07245343457907438,0.06891494803130627,3.430971270427108,3.636269056238234,-3.5758781395852566,-3.4984391601756215,3.430971270427108,3.636269056238234,-3.5758781395852566,-3.4984391601756215
2,-0.1443222548114136,0.13845364935696125,3.371568489354104,3.6935221822932363,-3.660212998976931,-3.4166148835793138,3.371568489354104,3.6935221822932363,-3.660212998976931,-3.4166148835793138
3,-0.2085542136337608,0.20165000576525927,3.319758973317221,3.7443899139761925,-3.7368674005847424,-3.341089902445674,3.3012940069893375,3.7258494468405843,-3.7368674005847424,-3.341089902445674
4,-0.27924123650882393,0.2724003307521343,3.337344369618222,3.7249803161248565,-3.89582684263587,-3.180179654620588,3.337344369618222,3.7249803161248565,-3.89582684263587,-3.180179654620588
5,-0.34926951327361166,0.34380160737782717,3.279378968058154,3.7837013443931937,-3.9779179946053773,-3.0960981296375394,3.2603889100719243,3.7656990783289075,-3.9779179946053773,-3.0960981296375394
6,-0.41861347621306777,0.4158632019534707,3.222053833771497,3.84304010681808,-4.0592807861976326,-3.0113137029111385,3.222053833771497,3.84304010681808,-4.0592807861976326,-3.0113137029111385
7,-0.48724755202420056,0.48859447333961725,3.165394585346803,3.9030059035867453,-4.139889689395204,-2.9258169569075108,3.1462633579503745,3.885122443549335,-4.139889689395204,-2.9258169569075108
8,-0.5551468033809215,0.5620042718946934,3.1824917782796547,3.8831573594361544,-4.292785385041498,-2.7591488156467676,3.1824917782796547,3.8831573594361544,-4.292785385041498,-2.7591488156467676
9,-0.6223288968903944,0.6360678244382143,3.126913641928695,3.9441156443208456,-4.371571435709484,-2.671979997307062,3.107276456314139,3.926789278164506,-4.371571435709484,-2.671979997307062
10,-0.6888801156310365,0.7107062637805939,3.071919710142538,4.005609095096588,-4.449679941404611,-2.5841965675354004,3.071919710142538,4.005609095096588,-4.449679941404611,-2.5841965675354004
11,-0.7548929798649624,0.7858358481898904,3.017416739487089,4.067554815672338,-4.527202699217014,-2.4958831192925572,2.9882248447975144,4.042159341275692,-4.527202699217014,-2.4958831192925572
12,-0.820451574283652,0.8613794706761837,3.04144616832491,4.037185797467828,-4.682349316892214,-2.3144268561154604,3.04144616832491,4.037185797467828,-4.682349316892214,-2.3144268561154604
13,-0.8854692601598799,0.9373936168849468,2.998414954636246,4.0862733237445354,-4.769353474956006,-2.211486089974642,2.9683596444083378,4.061905820854008,-4.769353474956006,-2.211486089974642
14,-0.9497007376048714,1.0140588162466884,2.955984801519662,4.135856450535357,-4.855386276729405,-2.1077388180419803,2.9051971236476675,4.095262078568339,-4.855386276729405,-2.1077388180419803
15,-1.0128946135519072,1.0915602361783385,2.914406902389601,4.186120431870222,-4.940196129493415,-2.002999959513545,2.811388243571855,4.104945751838386,-4.940196129493415,-2.002999959513545
16,-1.0747997044818476,1.1700827032327652,2.9913071572082117,4.079855029471219,-5.140906566171907,-1.7396896230056882,2.9913071572082117,4.079855029471219,-5.140906566171907,-1.7396896230056882
17,-1.1352505806135014,1.2497386764734983,2.9509937637485564,4.131163178011775,-5.221494924975559,-1.6316858250647783,2.843805810320191,4.05557934846729,-5.221494924975559,-1.6316858250647783
18,-1.1942871008068323,1.3304677279666066,2.911893928074278,4.183409606106579,-5.300468129687943,-1.522474150173366,2.8584984608460218,4.146310860291123,-5.300468129687943,-1.522474150173366
19,-1.2519792289240286,1.4121841434389353,2.873936571413651,4.236510400660336,-5.377895029261708,-1.4121421137824655,2.7658255712594837,4.162504834122956,-5.377895029261708,-1.4121421137824655
20,-1.3083969586296007,1.4948022523894906,2.9436144151259214,4.125467429868877,-5.560408332385123,-1.1358629250898957,2.9436144151259214,4.125467429868877,-5.560408332385123,-1.1358629250898957
21,-1.3635929035954177,1.5782474717125297,2.9066013713600114,4.1792935794219375,-5.633787178550847,-1.0227986359968781,2.7947098553413525,4.111138602718711,-5.633787178550847,-1.0227986359968781
22,-1.4174999076640233,1.6625212151557207,2.8706726506352425,4.233819740824401,-5.705672465963289,-0.90877731051296,2.8150614858604968,4.200473857112229,-5.705672465963289,-0.90877731051296
23,-1.4700003432808444,1.7476568622514606,2.835946625098586,4.289077863097191,-5.775947311660275,-0.7937641385942698,2.799719682778232,4.26769629213959,-5.775947311660275,-0.7937641385942698
24,-1.5209763697348535,1.8336878549307585,2.8025407838867977,4.345101684331894,-5.844493523356505,-0.677725974470377,2.7091142499120906,4.290832744911313,-5.844493523356505,-0.677725974470377
25,-1.570318937068805,1.9206432271748781,2.853903417941183,4.250075895339251,-5.994541292078793,-0.4087894409894943,2.853903417941183,4.250075895339251,-5.994541292078793,-0.4087894409894943
26,-1.6181543584680185,2.008435897529125,2.8060679965419695,4.337868565693498,-6.042376713478006,-0.32099677063524723,2.7104653319111094,4.287532042711973,-6.042376713478006,-0.32099677063524723
27,-1.664864122401923,2.096853128634393,2.759358232608065,4.426285796798766,-6.089086477411911,-0.23257953952997923,2.7522400150774047,4.422537926584482,-6.089086477411911,-0.23257953952997923
28,-1.710842575179413,2.1856760317459702,2.713379779830575,4.515108699910343,-6.135064930189401,-0.1437566364184022,2.713379779830575,4.515108699910343,-6.135064930189401,-0.1437566364184022
29,-1.7564841071143746,2.2746858159080148,2.6677382478956133,4.604118484072387,-6.180706462124363,-0.05474685225635767,2.6677382478956133,4.604118484072387,-6.180706462124363,-0.05474685225635767
30,-1.8021831259829924,2.363663732074201,2.6220392290269956,4.6930964002385736,-6.22640548099298,0.03423106390982866,2.6220392290269956,4.6930964002385736,-6.22640548099298,0.03423106390982866
31,-1.8482529087923467,2.4524360112845898,2.5759694462176412,4.781868679448962,-6.272475263802335,0.12300334312021732,2.5759694462176412,4.781868679448962,-6.272475263802335,0.12300334312021732
32,-1.8946744884597138,2.5410131458193064,2.529547866550274,4.870445813983679,-6.318896843469702,0.21158047765493393,2.529547866550274,4.870445813983679,-6.318896843469702,0.21158047765493393
33,-1.9413437922485173,2.629452856257558,2.4828785627614707,4.95888552442193,-6.365566147258505,0.3000201880931854,2.4828785627614707,4.95888552442193,-6.365566147258505,0.3000201880931854
34,-1.9881567509146407,2.717812870629132,2.4360656040953472,5.047245538793504,-6.412379105924629,0.38838020246475935,2.4360656040953472,5.047245538793504,-6.412379105924629,0.38838020246475935
35,-2.03500929789152,2.806150920689106,2.389213057118468,5.135583588853478,-6.459231652901508,0.4767182534560561,2.389213057118468,5.135583588853478,-6.459231652901508,0.4767182534560561
36,-2.0818002715241164,2.8945231307297945,2.3424220834858716,5.223955798894167,-6.506022626534104,0.5650904625654221,2.3424220834858716,5.223955798894167,-6.506022626534104,0.5650904625654221
37,-2.128490819246508,2.982951056212187,2.2957315357634798,5.312383724376559,-6.552713174256496,0.6535183880478144,2.2957315357634798,5.312383724376559,-6.552713174256496,0.6535183880478144
38,-2.1751020362135023,3.07142299041152,2.2491203187964857,5.4008556585758924,-6.59932439122349,0.7419903222471476,2.2491203187964857,5.4008556585758924,-6.59932439122349,0.7419903222471476
39,-2.2216574490303174,3.1599258789792657,2.2025649059796706,5.489358547143638,-6.645879804040305,0.8304932108148932,2.2025649059796706,5.489358547143638,-6.645879804040305,0.8304932108148932
40,-2.2681805851170793,3.2484466694295406,2.1560417698929086,5.577879337593913,-6.692402940127067,0.9190140012651682,2.1560417698929086,5.577879337593913,-6.692402940127067,0.9190140012651682
41,-2.314694971544668,3.336972308345139,2.10952738346532,5.666404977440834,-6.738917326554656,1.0075396401807666,2.10952738346532,5.666404977440834,-6.738917326554656,1.0075396401807666
42,-2.361223945626989,3.425489845685661,2.062998409382999,5.754922513850033,-6.785446300636977,1.0960571775212884,2.062998409382999,5.754922513850033,-6.785446300636977,1.0960571775212884
43,-2.407779836677946,3.5139924436807632,2.016442518332042,5.843425111845136,-6.832002191687934,1.1845597764477134,2.016442518332042,5.843425111845136,-6.832002191687934,1.1845597764477134
44,-2.454358111950569,3.602482625283301,1.969864243059419,5.931915293447673,-6.878580466960557,1.2730499571189284,1.969864243059419,5.931915293447673,-6.878580466960557,1.2730499571189284
45,-2.5009528101654723,3.6909637032076716,1.9232695448445156,6.020396371372044,-6.92517516517546,1.3615310350432992,1.9232695448445156,6.020396371372044,-6.92517516517546,1.3615310350432992
46,-2.547557970043272,3.7794389938935637,1.8766643849667162,6.108871662057936,-6.97178032505326,1.4500063257291913,1.8766643849667162,6.108871662057936,-6.97178032505326,1.4500063257291913
47,-2.5941676304209977,3.867911812849343,1.8300547245889902,6.197344481013715,-7.018389985430986,1.5384791446849704,1.8300547245889902,6.197344481013715,-7.018389985430986,1.5384791446849704
48,-2.6407758344430476,3.956385469995439,1.7834465205669403,6.2858181381598115,-7.064998189453036,1.6269528018310666,1.7834465205669403,6.2858181381598115,-7.064998189453036,1.6269528018310666
49,-2.6873783332994208,4.0448623253032565,1.7368440217105672,6.374294993467629,-7.111600688309409,1.715429657138884,1.7368440217105672,6.374294993467629,-7.111600688309409,1.715429657138884
50,-2.7339751354884356,4.1333423517644405,1.6902472195215523,6.462775019928813,-7.158197490498424,1.803909683600068,1.6902472195215523,6.462775019928813,-7.158197490498424,1.803909683600068
51,-2.78056690224912,4.2218251610174775,1.6436554527608678,6.55125782918185,-7.204789257259108,1.892392492853105,1.6436554527608678,6.55125782918185,-7.204789257259108,1.892392492853105
52,-2.827154295053333,4.310310362838209,1.597068059956655,6.639743031002581,-7.251376650063321,1.9808776946738362,1.597068059956655,6.639743031002581,-7.251376650063321,1.9808776946738362
53,-2.873737975372933,4.398797566071153,1.550484379637055,6.728230234235525,-7.297960330382921,2.0693648979067802,1.550484379637055,6.728230234235525,-7.297960330382921,2.0693648979067802
54,-2.920318604563363,4.487286381423473,1.503903750446625,6.816719049587846,-7.344540959573351,2.157853713259101,1.503903750446625,6.816719049587846,-7.344540959573351,2.157853713259101
55,-2.9668968439800665,4.5757764196023345,1.4573255110299215,6.905209087766707,-7.391119198990054,2.246343751437962,1.4573255110299215,6.905209087766707,-7.391119198990054,2.246343751437962
56,-3.013473433093168,4.664267253130674,1.41074892191682,6.993699921295047,-7.437695788103156,2.334834584966302,1.41074892191682,6.993699921295047,-7.437695788103156,2.334834584966302
57,-3.0600498585263267,4.752758105285466,1.3641724964836612,7.082190773449838,-7.484272213536315,2.4233254371210933,1.3641724964836612,7.082190773449838,-7.484272213536315,2.4233254371210933
58,-3.1066280223894864,4.841248004697263,1.3175943326205015,7.170680672861636,-7.530850377399474,2.5118153374642134,1.3175943326205015,7.170680672861636,-7.530850377399474,2.5118153374642134
59,-3.153209831798449,4.929735979065299,1.2710125232115388,7.2591686472296715,-7.577432186808437,2.6003033109009266,1.2710125232115388,7.2591686472296715,-7.577432186808437,2.6003033109009266
60,-3.1997971936361864,5.018221052363515,1.2244251613738015,7.34765372145921,-7.624019548646174,2.6887883841991425,1.2244251613738015,7.34765372145921,-7.624019548646174,2.6887883841991425
61,-3.246392014552839,5.1067022532224655,1.1778303404571488,7.436134921386838,-7.670614369562827,2.777269585058093,1.1778303404571488,7.436134921386838,-7.670614369562827,2.777269585058093
62,-3.2929962014313787,5.195178607478738,1.1312261535786092,7.52461127564311,-7.717218556441367,2.8657459393143654,1.1312261535786092,7.52461127564311,-7.717218556441367,2.8657459393143654
63,-3.339611629373394,5.283649156801403,1.084610725636594,7.613081824965775,-7.763833984383382,2.95421648863703,1.084610725636594,7.613081824965775,-7.763833984383382,2.95421648863703
64,-3.3862373270094395,5.372114412486553,1.0379850280005485,7.701547080650926,-7.810459682019427,3.0426817443221807,1.0379850280005485,7.701547080650926,-7.810459682019427,3.0426817443221807
65,-3.4328672643750906,5.460577490739524,0.9913550906348974,7.790010158903897,-7.8570896193850785,3.131144822575152,0.9913550906348974,7.790010158903897,-7.8570896193850785,3.131144822575152
66,-3.479494890663773,5.549041775986552,0.9447274643462151,7.878474444150925,-7.903717245673761,3.21960910782218,0.9447274643462151,7.878474444150925,-7.903717245673761,3.21960910782218
67,-3.5261136550689116,5.637510654516518,0.8981086999410763,7.966943322680891,-7.9503360100789,3.3080779863521457,0.8981086999410763,7.966943322680891,-7.9503360100789,3.3080779863521457
68,-3.5727170067839324,5.725987511686981,0.8515053482260555,8.055420179851353,-7.99693936179392,3.3965548435226083,0.8515053482260555,8.055420179851353,-7.99693936179392,3.3965548435226083
69,-3.619298395002261,5.814475731924176,0.8049239600077271,8.143908400088549,-8.043520750012249,3.4850430637598038,0.8049239600077271,8.143908400088549,-8.043520750012249,3.4850430637598038
70,-3.665851268568076,5.902978699654341,0.7583710864419118,8.232411367818713,-8.090073623578064,3.5735460314899683,0.7583710864419118,8.232411367818713,-8.090073623578064,3.5735460314899683
71,-3.7123690769076347,5.991499801166356,0.7118532781023532,8.320932469330728,-8.136591431917623,3.662067133001983,0.7118532781023532,8.320932469330728,-8.136591431917623,3.662067133001983
72,-3.7588457164820284,6.080042188987136,0.6653766385279596,8.409474857151508,-8.183068071492016,3.7506095208227634,0.6653766385279596,8.409474857151508,-8.183068071492016,3.7506095208227634
73,-3.8052887010853738,6.168601976707578,0.6189336539246142,8.49803464487195,-8.229511056095362,3.839169309474528,0.6189336539246142,8.49803464487195,-8.229511056095362,3.839169309474528
74,-3.8517213211162016,6.257167120464146,0.5725010338937864,8.586599788628519,-8.27594367612619,3.9277344522997737,0.5725010338937864,8.586599788628519,-8.27594367612619,3.9277344522997737
75,-3.898167750216089,6.345725119113922,0.5260546047938988,8.675157787278295,-8.322390105226077,4.01629245094955,0.5260546047938988,8.675157787278295,-8.322390105226077,4.01629245094955
76,-3.9446521614445373,6.434263473376632,0.4795701935654506,8.763696141541004,-8.368874516454525,4.104830805212259,0.4795701935654506,8.763696141541004,-8.368874516454525,4.104830805212259
77,-3.9911987280938774,6.522769682109356,0.4330236269161105,8.852202350273728,-8.415421083103865,4.1933370139449835,0.4330236269161105,8.852202350273728,-8.415421083103865,4.1933370139449835
78,-4.03783162299078,6.611231244169176,0.38639073201920837,8.940663912333548,-8.462053978000768,4.281798576004803,0.38639073201920837,8.940663912333548,-8.462053978000768,4.281798576004803
79,-4.084575018612668,6.699635657481849,0.33964733639732003,9.029068325646222,-8.508797373622656,4.370202989317477,0.33964733639732003,9.029068325646222,-8.508797373622656,4.370202989317477
80,-4.131453086971305,6.787970419041812,0.29276926803868264,9.117403087206185,-8.555675441981293,4.45853775087744,0.29276926803868264,9.117403087206185,-8.555675441981293,4.45853775087744
81,-4.178484762902372,6.876225734129548,0.2539824998239055,9.189931412227452,-8.610952025628649,4.562520056031644,0.2539824998239055,9.189931412227452,-8.610952025628649,4.562520056031644
82,-4.225612149224617,6.964431547559798,0.21707854990381747,9.258445356041193,-8.66830284835305,4.6704177390784025,0.21707854990381747,9.258445356041193,-8.66830284835305,4.6704177390784025
83,-4.272718931897543,7.052648021839559,0.18010776862502098,9.326924692839384,-8.725545632420108,4.778371350839734,0.18010776862502098,9.326924692839384,-8.725545632420108,4.778371350839734
84,-4.319687332492322,7.14093607198447,0.14318789192475379,9.395430412143469,-8.782562556909397,4.886441731825471,0.14318789192475379,9.395430412143469,-8.782562556909397,4.886441731825471
85,-4.366399569087662,7.229356609284878,0.10643658880144358,9.464023631997406,-8.839235726976767,4.994689586572349,0.10643658880144358,9.464023631997406,-8.839235726976767,4.994689586572349
86,-4.412737854290754,7.317970534786582,0.06997141416650265,9.532765697687864,-8.89544712274801,5.1031753718853,0.06997141416650265,9.532765697687864,-8.89544712274801,5.1031753718853
87,-4.458584392210469,7.406838731840253,0.033909766119904816,9.601718281395733,-8.951078550540842,5.211959182284772,0.033909766119904816,9.601718281395733,-8.951078550540842,5.211959182284772
88,-4.503822000231594,7.496021701954305,0.02419466699939221,9.616650161333382,-9.03183866746258,5.375393242575228,0.02419466699939221,9.616650161333382,-9.03183866746258,5.375393242575228
89,-4.548376354388893,7.585554824210703,-0.010994052165187895,9.686069485731423,-9.085758656612597,5.485040162689984,-0.010994052165187895,9.686069485731423,-9.085758656612597,5.485040162689984
90,-4.592243034858257,7.675432523712516,-0.04558490263298154,9.75579302944243,-9.138901167083532,5.595072018913925,-0.04558490263298154,9.75579302944243,-9.138901167083532,5.595072018913925
91,-4.635424063191749,7.7656454518437386,-0.07957992213778198,9.825811504386365,-9.191268204245716,5.705479399301112,-0.07957992213778198,9.825811504386365,-9.191268204245716,5.705479399301112
92,-4.6779214615235105,7.856184259988368,-0.1129811410792172,9.896115600131452,-9.242861781967804,5.816252919845283,-0.1129811410792172,9.896115600131452,-9.242861781967804,5.816252919845283
93,-4.719737251987681,7.947039603255689,-0.14579058240633458,9.966695976443589,-9.293683921569027,5.9273832300677896,-0.14579058240633458,9.966695976443589,-9.293683921569027,5.9273832300677896
94,-4.760873456252739,8.038202137686312,-0.1780102625489235,10.03754326608032,-9.343736649956554,6.0388610092923045,-0.1780102625489235,10.03754326608032,-9.343736649956554,6.0388610092923045
95,-4.801332097034901,8.129662519320846,-0.18725868000183254,10.055883301422,-9.41540551406797,6.203441737219691,-0.18725868000183254,10.055883301422,-9.41540551406797,6.203441737219691
96,-4.841129236039706,8.221406730823219,-0.22346674685832113,10.139007611200213,-9.45879172522109,6.303805850446224,-0.22346674685832113,10.139007611200213,-9.45879172522109,6.303805850446224
97,-4.880333203473128,8.313403375446796,-0.25909766973927617,10.222377482801676,-9.50156873720698,6.404429268091917,-0.25909766973927617,10.222377482801676,-9.50156873720698,6.404429268091917
98,-4.919024504721165,8.405617024749517,-0.2942320550791919,10.305957730859518,-9.543816954363137,6.505276318639517,-0.2942320550791919,10.305957730859518,-9.543816954363137,6.505276318639517
99,-4.957283651106991,8.498012263327837,-0.3289504627464339,10.389713058248162,-9.585616839467548,6.606311468407512,-0.3289504627464339,10.389713058248162,-9.585616839467548,6.606311468407512
100,-4.995191158726811,8.590553686954081,-0.3633334138430655,10.473608075641096,-9.627048903610557,6.7074992982670665,-0.3633334138430655,10.473608075641096,-9.627048903610557,6.7074992982670665
101,-5.032827547402121,8.683205900713801,-0.3841975905233994,10.524466209113598,-9.681457504280843,6.841945592314005,-0.3841975905233994,10.524466209113598,-9.681457504280843,6.841945592314005
102,-5.070263331523165,8.775937842205167,-0.4182029956718907,10.60851379763335,-9.72232366737444,6.943361886776984,-0.4182029956718907,10.60851379763335,-9.72232366737444,6.943361886776984
103,-5.107505280757323,8.868746004998684,-0.4520307338098064,10.69263107329607,-9.76297982770484,7.044860936701298,-0.4520307338098064,10.69263107329607,-9.76297982770484,7.044860936701298
104,-5.144535134779289,8.961637703701854,-0.4856625738320872,10.776825424283743,-9.803407695726492,7.146449983119965,-0.4856625738320872,10.776825424283743,-9.803407695726492,7.146449983119965
105,-5.181334572727792,9.054620279930532,-0.5190802280558273,10.861104275099933,-9.843588917399757,7.248136284761131,-0.5190802280558273,10.861104275099933,-9.843588917399757,7.248136284761131
106,-5.217885273741558,9.147701068781316,-0.5522654135711491,10.945475058630109,-9.883505133911967,7.349927078932524,-0.5522654135711491,10.945475058630109,-9.883505133911967,7.349927078932524
107,-5.254168915911578,9.240887410007417,-0.58519985107705,11.02994522638619,-9.923137980746105,7.451829593628645,-0.58519985107705,11.02994522638619,-9.923137980746105,7.451829593628645
108,-5.2901674448512495,9.33418638445437,-0.6053371074376628,11.081288186833262,-9.974997782264836,7.5870845802128315,-0.6053371074376628,11.081288186833262,-9.974997782264836,7.5870845802128315
109,-5.325865876628086,9.42760217282921,-0.6378535362891853,11.166147626936436,-10.013878216966987,7.689056718721986,-0.6378535362891853,11.166147626936436,-10.013878216966987,7.689056718721986
110,-5.361251191352494,9.521137095056474,-0.6700724734691903,11.251120400615036,-10.052429909235798,7.791153789497912,-0.6700724734691903,11.251120400615036,-10.052429909235798,7.791153789497912
111,-5.396310400799848,9.614793440327048,-0.7019809008343145,11.336208714172244,-10.090639900765382,7.8933781664818525,-0.7019809008343145,11.336208714172244,-10.090639900765382,7.8933781664818525
112,-5.4310305158142,9.708573495037854,-0.7335658044321463,11.421414785087109,-10.128495227196254,7.995732204988599,-0.7335658044321463,11.421414785087109,-10.128495227196254,7.995732204988599
113,-5.46539854677394,9.802479545585811,-0.7648141746176407,11.506740840151906,-10.16598291893024,8.098218251019716,-0.7648141746176407,11.506740840151906,-10.16598291893024,8.098218251019716
114,-5.4994050660170615,9.89651281107217,-0.7835770361125469,11.558128288015723,-10.215233095921576,8.234897334128618,-0.7835770361125469,11.558128288015723,-10.215233095921576,8.234897334128618
115,-5.5330879867542535,9.99066036939621,-0.8142336875898764,11.643661913461983,-10.25194228591863,8.337658825330436,-0.8142336875898764,11.643661913461983,-10.25194228591863,8.337658825330436
116,-5.566518859239295,10.084899262525141,-0.844654078129679,11.729281513951719,-10.288383640348911,8.440517011098564,-0.844654078129679,11.729281513951719,-10.288383640348911,8.440517011098564
117,-5.599769954802468,10.179206321015954,-0.8749105733586475,11.8149641957134,-10.32462933624629,8.543448446318507,-0.8749105733586475,11.8149641957134,-10.32462933624629,8.543448446318507
118,-5.632913545821793,10.273558382876217,-0.9050755256321281,11.9006870361045,-10.360751566011459,8.646429729647934,-0.9050755256321281,11.9006870361045,-10.360751566011459,8.646429729647934
119,-5.666021905606613,10.367932285182178,-0.9352212797384709,11.986427091993392,-10.396822531474754,8.749437478370965,-0.9352212797384709,11.986427091993392,-10.396822531474754,8.749437478370965
120,-5.699152069399133,10.4623096100986,-0.945948792854324,12.013779433444142,-10.452355345943943,8.910839786753058,-0.945948792854324,12.013779433444142,-10.452355345943943,8.910839786753058
121,-5.732125101028942,10.556745328009129,-0.9662227103253826,12.06875538174063,-10.4980274917325,9.044735274277627,-0.9662227103253826,12.06875538174063,-10.4980274917325,9.044735274277627
122,-5.764576115179807,10.651352196000516,-0.986300983815454,12.123794646002352,-10.54285124654416,9.17890974599868,-1.007288791704923,12.117327178828418,-10.54285124654416,9.17890974599868
123,-5.796135156298988,10.74624447338283,-1.0058139980537817,12.17901214491576,-10.586456314544193,9.313476801849902,-1.083582560531795,12.155751850456,-10.586456314544193,9.313476801849902
124,-5.826432230183855,10.841536317020655,-1.0243934525642544,12.23452719207853,-10.628471007803455,9.448545441962779,-1.1596868995111436,12.195280833169818,-10.628471007803455,9.448545441962779
125,-5.855101257679053,10.937340005300939,-0.9915526199620217,12.09746700245887,-10.718649895396084,9.777213008143008,-0.9915526199620217,12.09746700245887,-10.718649895396084,9.777213008143008
126,-5.881929231574759,11.033700770698488,-1.008929991046898,12.153467889875174,-10.75492847210262,9.913933651521802,-1.1462226901203394,12.12191938329488,-10.75492847210262,9.913933651521802
127,-5.906901765731163,11.130576951429248,-1.0247883311240003,12.209913976490498,-10.789015200338326,10.05123992729932,-1.1040194949600846,12.192397559992969,-10.789015200338326,10.05123992729932
128,-5.930017729639076,11.227921087294817,-1.0391261462355033,12.266756743192673,-10.820909313042648,10.189085431396961,-1.1140383266611025,12.250845238566399,-10.820909313042648,10.189085431396961
129,-5.95127598696854,11.325685726478696,-1.0519419923657551,12.323947420343757,-10.850609981571324,10.327424032613635,-1.1854877717560157,12.296736856922507,-10.850609981571324,10.327424032613635
130,-5.970675537013449,11.42382343672216,-1.0296398595673963,12.189438506029546,-10.911711214459501,10.658208367414773,-1.0296398595673963,12.189438506029546,-10.911711214459501,10.658208367414773
131,-5.988241963321343,11.522289370186627,-1.0426609601126984,12.257971733808517,-10.933822966529988,10.786607006564736,-1.1774673380423337,12.237918545491993,-10.933822966529988,10.786607006564736
132,-6.004058594699018,11.62104434799403,-1.0541133226361126,12.326765117235482,-10.954003866761923,10.915323578752577,-1.1191895571537316,12.317487104795873,-10.954003866761923,10.915323578752577
133,-6.018216350930743,11.72004998382181,-1.0640883011510596,12.39578311610967,-10.972344400710426,11.04431685153395,-1.1812764392234385,12.379798889160156,-10.972344400710426,11.04431685153395
134,-6.030804809415713,11.819268142804503,-1.0519043826498091,12.278126006945968,-11.009705236181617,11.36041027866304,-1.0519043826498091,12.278126006945968,-11.009705236181617,11.36041027866304
135,-6.041866486077197,11.918667798861861,-1.0602787121897563,12.347367286682129,-11.023454259964637,11.489968311041594,-1.1781164002604783,12.337226552888751,-11.023454259964637,11.489968311041594
136,-6.051385699305683,12.018226681277156,-1.067293246742338,12.416751992888749,-11.035478151869029,11.619701369665563,-1.1149720798712224,12.412939619272947,-11.035478151869029,11.619701369665563
137,-6.0593431575689465,12.117923055775464,-1.0729288086295128,12.486259778030217,-11.04575750650838,11.74958633352071,-1.19087614887394,12.47754723764956,-11.04575750650838,11.74958633352071
138,-6.065719194128178,12.21773495990783,-1.0679800922516733,12.368080792948604,-11.063458296004683,12.067389126867056,-1.0679800922516733,12.368080792948604,-11.063458296004683,12.067389126867056
139,-6.070489110425115,12.317637440748513,-1.0719312388682738,12.437717434950173,-11.069046981981955,12.197557446546853,-1.1901658187853172,12.434877093881369,-11.069046981981955,12.197557446546853
140,-6.073624606011435,12.417603397741914,-1.0744312432361767,12.507412761449814,-11.072817968786694,12.327794034965336,-1.1926280540646985,12.505289381369948,-11.072817968786694,12.327794034965336
141,-6.075097300694324,12.517605671659112,-1.0767466445686296,12.389189479872584,-11.073447956820019,12.64602186344564,-1.0767466445686296,12.389189479872584,-11.073447956820019,12.64602186344564
142,-6.074884983943775,12.617617201060057,-1.0773342354223132,12.461135520599782,-11.072435732465237,12.774098881520331,-1.1954922096338123,12.464835245162249,-11.036941930069588,12.772987511008978
143,-6.07300598314032,12.71761168539524,-1.0764127224683762,12.533069583587348,-11.069599243812263,12.902153787203133,-1.1220073904842138,12.53475355822593,-10.907038846169598,12.896149848587811
144,-6.069494997966103,12.817563144490123,-1.0740167677868158,12.604966690763831,-11.06497322814539,13.03015959635377,-1.1840605607721955,12.609649910591543,-10.776113893138245,13.017866384238005
145,-6.064386570127681,12.917445621453226,-1.082254551933147,12.495118078775704,-10.758430986781605,13.315352427773178,-1.082254551933147,12.495118078775704,-10.758430986781605,13.315352427773178
146,-6.057701971381903,13.017233786173165,-1.0780200253939256,12.566936421208084,-10.749437989201397,13.44149308372289,-1.1877158471615985,12.576855878345668,-10.749437989201397,13.44149308372289
147,-6.049441253999248,13.116903279908001,-1.0723664151737466,12.638650158420205,-10.738720918423496,13.567501815967262,-1.1190766535000876,12.643138601444662,-10.738720918423496,13.567501815967262
148,-6.039602565928362,13.216429835185409,-1.0652917596744373,12.710236193612218,-10.726278025656939,13.69335325434804,-1.1842004884965718,12.722336531616747,-10.726278025656939,13.69335325434804
149,-6.028182920068502,13.315788717009127,-1.0795370971318334,12.601012864150107,-10.731532511883415,13.995134306140244,-1.0892273989738896,12.602412519045174,-10.69067745259963,13.989233255386353
150,-6.015171110979281,13.414951850660145,-1.0706169751938432,12.672399227507412,-10.714631833718158,14.120697362348437,-1.1795390282059088,12.688756689429283,-10.714631833718158,14.120697362348437
151,-6.000552313984372,13.513889673165977,-1.0602458287030458,12.74358335044235,-10.695975935319439,14.246013179421425,-1.2133716356474906,12.76745915133506,-10.695975935319439,14.246013179421425
152,-5.984311873675324,13.612572649493814,-1.0806358959525824,12.635862914845347,-10.887987851398066,14.58928238414228,-1.127062420011498,12.645110107958317,-10.644920701510273,14.540868489071727
153,-5.966450459556654,13.71097456663847,-1.0681155171478167,12.707822139374912,-10.864785401965491,14.714126993902028,-1.186672143288888,12.732101893052459,-10.864785401965491,14.714126993902028
154,-5.946995349950157,13.809075001627207,-1.054143963032402,12.77950941119343,-10.839846736867912,14.838640592060983,-1.2450594175606966,12.819682301953435,-10.839846736867912,14.838640592060983
155,-5.925976482918486,13.906854125671089,-1.0795970537001267,12.676973469555378,-10.772355912136845,15.1367347817868,-1.1700405293377116,12.699925589375198,-10.772355912136845,15.1367347817868
156,-5.903417621157132,14.004290467128158,-1.0637440761784092,12.748280921950936,-10.743091166135855,15.260300012305379,-1.2256219553528354,12.790292053483427,-10.743091166135855,15.260300012305379
157,-5.879310500691645,14.101353981532156,-1.046483815764077,12.819251710548997,-10.712137185619213,15.383456253446639,-1.279977850499563,12.881195424124599,-10.712137185619213,15.383456253446639
158,-5.853636497282423,14.198011837899685,-1.0277975600911304,12.889853379689157,-10.679475434473716,15.506170296110213,-1.333082937519066,12.972608244046569,-10.679475434473716,15.506170296110213
159,-5.8263795741368085,14.294232106767595,-1.0584117323160172,12.788747912272811,-10.5943474159576,15.799716301262379,-1.2679167109308764,12.854899036698043,-10.5943474159576,15.799716301262379
160,-5.797574220574461,14.390000682324171,-1.0377985831582919,12.85881294682622,-10.55734985799063,15.921188417822123,-1.317971054580994,12.94894254207611,-10.55734985799063,15.921188417822123
161,-5.767300910782069,14.485319727100432,-1.0158556847600266,12.928474113345146,-10.518746136804111,16.042165340855718,-1.366827560821548,13.04347260389477,-10.518746136804111,16.042165340855718
162,-5.7356416983529925,14.580191999673843,-1.0527729620225728,12.827839181758463,-10.418510434683412,16.332544817589223,-1.3089211997576058,12.92369112931192,-10.418510434683412,16.332544817589223
163,-5.702644398552366,14.674608486704528,-1.0308956167427823,12.892821934074163,-10.374393180361949,16.456395039334893,-1.3525002507958561,13.015480672940612,-10.374393180361949,16.456395039334893
164,-5.668270969181322,14.768530569039285,-1.007827388588339,12.957380207255483,-10.328714549774304,16.579680930823088,-1.394974701339379,13.107834124937654,-10.328714549774304,16.579680930823088
165,-5.63247012195643,14.86191503237933,-0.9835165945114568,13.021471852436662,-10.281423649401404,16.702358212321997,-1.4362843707203865,13.200715065002441,-10.281423649401404,16.702358212321997
166,-5.595190685940906,14.954718668013811,-1.0325836167903617,12.909573995508254,-10.157797755091451,16.99986334145069,-1.3809463396901265,13.065724230371416,-10.157797755091451,16.99986334145069
167,-5.556399344699457,15.046903297305107,-1.006752596818842,12.973086895421147,-10.106046092580073,17.120719699189067,-1.4190862771356478,13.161036509089172,-10.106046092580073,17.120719699189067
168,-5.516100545413792,15.13844142202288,-0.9795940027106553,13.036036040633917,-10.052607088116929,17.24084680341184,-1.4559209459694102,13.256785712204874,-10.052607088116929,17.24084680341184
169,-5.4743035435676575,15.229306899011135,-0.9511166540905833,13.098396209999919,-9.997490433044732,17.36021758802235,-1.4914500863524154,13.352951751090586,-9.997490433044732,17.36021758802235
170,-5.431017839815468,15.31947371084243,-1.0069555088412017,12.989737140014768,-9.855080170789734,17.649210281670094,-1.446921572322026,13.221425789408386,-9.855080170789734,17.649210281670094
171,-5.386275432538241,15.408927243202925,-0.9769608677597716,13.05139780137688,-9.79558999731671,17.76645668502897,-1.479064468643628,13.319857672788203,-9.79558999731671,17.76645668502897
172,-5.3401486328803,15.497673337347806,-0.9457567037316039,13.11244387831539,-9.734540562028997,17.882902796380222,-1.5099505082471296,13.418682307936251,-9.734540562028997,17.882902796380222
173,-5.292713932576589,15.585719992406666,-0.9134197580860928,13.172882962040603,-9.672008107067086,17.99855702277273,-1.5396447411039844,13.517910897731781,-9.672008107067086,17.99855702277273
174,-5.244047068525106,15.673075041733682,-0.9805277171544731,13.061102082021534,-9.507566419895738,18.28504800144583,-1.5031053505372256,13.381250423379242,-9.507566419895738,18.28504800144583
175,-5.194181608734652,15.759735549800098,-0.9554278870346025,13.10776140075177,-9.432935330434702,18.411709698848426,-1.525216247071512,13.464249203912914,-9.432935330434702,18.411709698848426
176,-5.14308688393794,15.845682186074555,-0.9294724034843966,13.153944269753993,-9.356701364391483,18.537420102395117,-1.5463080044137314,13.547990707680583,-9.356701364391483,18.537420102395117
177,-5.090726840542629,15.930894237011671,-0.9026173060992733,13.199642046354711,-9.278836374985985,18.66214642766863,-1.5663348246598616,13.632481710985303,-9.278836374985985,18.66214642766863
178,-5.037065446493216,16.01535098068416,-0.8748178294626996,13.244846554473042,-9.199313063523732,18.78585540689528,-1.585250617703423,13.717729805968702,-9.199313063523732,18.78585540689528
179,-4.982056211330928,16.099020042456686,-0.9889987008646131,13.089785635471344,-8.975113721797243,19.10825444944203,-1.5497926605166867,13.512409269809723,-8.975113721797243,19.10825444944203
180,-4.92547030269634,16.181665890850127,-0.9608527738600969,13.135059935040772,-8.890087831532583,19.22827184665948,-1.565436603850685,13.599651711061597,-8.890087831532583,19.22827184665948
181,-4.866924156667665,16.262880084104836,-0.931110662757419,13.179153094999492,-8.80273765057791,19.34660707321018,-1.579158756067045,13.686901594512165,-8.80273765057791,19.34660707321018
182,-4.806029476691037,16.342248307541013,-0.8993910173885524,13.2216432467103,-8.712667935993522,19.462853368371725,-1.5905387883540243,13.773728947155178,-8.712667935993522,19.462853368371725
183,-4.7423982527107,16.419355811551213,-0.8652979440521449,13.262127090245485,-8.619498561369255,19.57658453285694,-1.5991753517882898,13.859743515960872,-8.619498561369255,19.57658453285694
184,-4.660857141134329,16.50938835274428,-0.9970839699963108,13.106923636049032,-8.324630312272348,19.91185306943953,-1.6000198282999918,13.666856766678393,-8.324630312272348,19.91185306943953
185,-4.599083269014955,16.57497819699347,-0.9892326598055661,13.115357035771012,-8.208933878224343,20.034599358215928,-1.6032364667626098,13.703808136284351,-8.208933878224343,20.034599358215928
186,-4.529452871065587,16.646752882748842,-0.973869344801642,13.13138294685632,-8.085036397329532,20.162122818641365,-1.6042376479599625,13.754621794447303,-8.085036397329532,20.162122818641365
187,-4.458714113687165,16.717435454018414,-0.9582585257012397,13.147167862392962,-7.9591697016730905,20.287703045643866,-1.6044495070818812,13.806246276944876,-7.9591697016730905,20.287703045643866
188,-4.386884118895978,16.787008794024587,-0.9424039775040001,13.162707957439125,-7.831364260287955,20.41130963061005,-1.6038468752522022,13.858681790530682,-7.831364260287955,20.41130963061005
189,-4.30670877918601,16.862167121842504,-0.9184658601880074,13.185237706638873,-7.694951698184013,20.539096537046134,-1.598917787661776,13.923665785230696,-7.694951698184013,20.539096537046134
190,-4.301860468345694,16.867925560101867,-0.9752049829112366,13.135183501057327,-7.628515953780152,20.600667619146407,-1.0073737225029618,13.171279095113277,-7.628515953780152,20.600667619146407
191,-4.375474019092508,16.803611340001225,-1.1064440953778103,13.020300176925957,-7.644503942807205,20.586922503076494,-1.787585606216453,13.808598339557648,-7.644503942807205,20.586922503076494
192,-4.455611196928658,16.736528520472348,-1.24614714900963,12.902556621469557,-7.665075244847685,20.570500419475138,-1.890543262124993,13.672341405414045,-7.665075244847685,20.570500419475138
193,-4.5265175104141235,16.678689451888204,-1.3770210060756654,12.795305390842259,-7.676014014752582,20.56207351293415,-1.9840549930231646,13.543788872659206,-7.676014014752582,20.56207351293415
194,-4.612519440823235,16.61088937520981,-1.5238501552958041,12.678953205235302,-7.701188726350665,20.542825545184314,-2.0997328440425918,13.412063086405396,-7.701188726350665,20.542825545184314
195,-4.684196511399932,16.55613011494279,-1.65707465831656,12.57661591283977,-7.711318364483304,20.535644317045808,-2.1959435152821243,13.285023559816182,-7.711318364483304,20.535644317045808
196,-4.764534491230734,16.49663037341088,-1.7997001542244107,12.470496078953147,-7.729368828237057,20.522764667868614,-2.3102211222285405,13.163764486089349,-7.729368828237057,20.522764667868614
197,-4.845815165783279,16.438364219851792,-1.9439840515842661,12.366586207412183,-7.747646279982291,20.5101422322914,-2.4230091727804393,13.038742469623685,-7.747646279982291,20.5101422322914
198,-4.9279854708584026,16.38137616030872,-2.0898607262643054,12.26493984553963,-7.7661102154525,20.497812475077808,-2.538475494016893,12.91561389528215,-7.7661102154525,20.497812475077808
199,-5.011034455732442,16.32567184511572,-2.2373030743328854,12.165573982521892,-7.784765837131999,20.48576970770955,-2.656603093491867,12.794448547065258,-7.784765837131999,20.48576970770955
200,-5.094939616625197,16.27126694470644,-2.386273198761046,12.068514723330736,-7.8036060344893485,20.474019166082144,-2.7773398825665936,12.675291682593524,-7.8036060344893485,20.474019166082144
201,-5.179681280278601,16.218174046836793,-2.5367356198839843,11.973785016685724,-7.822626940673217,20.462563076987863,-2.9006421824451536,12.55819393787533,-7.822626940673217,20.462563076987863
202,-5.265238757361658,16.16640616301447,-2.688653750694357,11.881407948210835,-7.841823764028959,20.451404377818108,-3.026463226065971,12.443203113041818,-7.841823764028959,20.451404377818108
203,-5.351591378916055,16.115975784137845,-2.841990851680748,11.79140584077686,-7.861191906151362,20.44054572749883,-3.1547562279738486,12.330366416834295,-7.861191906151362,20.44054572749883
204,-5.438718224875629,16.066895132884383,-2.9967097860062495,11.70380049943924,-7.880726663745008,20.429989766329527,-3.2854735979344696,12.219729853793979,-7.880726663745008,20.429989766329527
205,-5.5265982035780326,16.019176089204848,-3.1527730965754017,11.618613129481673,-7.900423310580663,20.419739048928022,-3.4185671760933474,12.111338384449482,-7.900423310580663,20.419739048928022
206,-5.615210036863573,15.972830208018422,-3.3101429974194616,11.535864358767867,-7.920277076307684,20.409796057268977,-3.5539881959557533,12.005235878750682,-7.920277076307684,20.409796057268977
207,-5.70453227031976,15.927868708968163,-3.4687813866185024,11.455574220977724,-7.940283154021017,20.4001631969586,-3.69168731989339,11.901465122587979,-7.940283154021017,20.4001631969586
208,-5.794543277355842,15.884302479214966,-3.628649855265394,11.377762155607343,-7.960436699446291,20.39084280282259,-3.8316146553261206,11.800067817792296,-7.960436699446291,20.39084280282259
209,-5.885221264674328,15.842142066918314,-3.7897096966626123,11.302447003312409,-7.980732832686044,20.381837130524218,-3.973719776258804,11.701084578409791,-7.980732832686044,20.381837130524218
210,-5.976544277276844,15.801397679373622,-3.951921915402636,11.22964699845761,-8.001166639151052,20.373148360289633,-4.117951742722653,11.604554926976562,-8.001166639151052,20.373148360289633
211,-6.068490204401314,15.762079182080925,-4.115247237496078,11.159379766322672,-8.02173317130655,20.364778597839177,-4.264259120915085,11.510517295449972,-8.02173317130655,20.364778597839177
212,-6.161036784178577,15.724196094088256,-4.27964611898642,11.091662320308387,-8.042427449370734,20.356729867868125,-4.412590002641082,11.419009023346007,-8.042427449370734,20.356729867868125
213,-6.2541616092203185,15.687757587991655,-4.445078756310977,11.026511056348681,-8.06324446212966,20.34900411963463,-4.562892024638131,11.330066355876625,-8.06324446212966,20.34900411963463
214,-6.347842132439837,15.65277248620987,-4.61150509538129,10.963941747322679,-8.084179169498384,20.34160322509706,-4.715112389065325,11.24372444767505,-8.084179169498384,20.34160322509706
215,-6.442055671941489,15.619249260053039,-4.778884841827676,10.903969544917345,-8.105226502055302,20.334528975188732,-4.869197882246226,11.160017354413867,-8.105226502055302,20.334528975188732
216,-6.5367794170742854,15.587196025066078,-4.9471774701960385,10.84660896845162,-8.126381363952532,20.32778308261186,-5.0250948938773945,11.078978040255606,-8.126381363952532,20.32778308261186
217,-6.631990433204919,15.556620541960001,-5.116342234076001,10.791873903013766,-8.147638632333837,20.321367180906236,-5.182749435771257,11.00063837133348,-8.147638632333837,20.321367180906236
218,-6.727665668120608,15.527530213817954,-5.286338175879791,10.739777603186667,-8.168993160361424,20.31528282444924,-5.3421071618795395,10.925029123201966,-8.168993160361424,20.31528282444924
219,-6.823781957151368,15.499932084232569,-5.457124136853963,10.690332682803273,-8.190439777448773,20.309531485661864,-5.503113386337645,10.85217997431755,-8.190439777448773,20.309531485661864
220,-6.920316028641537,15.473832835443318,-5.628658766974695,10.643551113083959,-8.211973290308379,20.304114557802677,-5.665713102556765,10.782119513489306,-8.211973290308379,20.304114557802677
221,-7.01724450988695,15.449238785542548,-5.800900534610264,10.599444219842553,-8.233588485163637,20.299033351242542,-5.829851001384668,10.71487523149699,-8.233588485163637,20.299033351242542
222,-7.114543932839297,15.426155890338123,-5.9738077375805005,10.55802268255502,-8.255280128098093,20.294289098121226,-5.9954714900814,10.65047353412956,-8.255280128098093,20.294289098121226
223,-7.2121907393448055,15.404589737765491,-6.147338511887938,10.51929652877152,-8.277042966801673,20.289882946759462,-6.162518710480072,10.588939733803272,-8.277042966801673,20.289882946759462
224,-7.310161287430674,15.384545549750328,-6.321450843126513,10.483275136910379,-8.298871731734835,20.285815962590277,-6.330936557264067,10.530298055149615,-8.298871731734835,20.285815962590277
225,-7.408431856543757,15.36602817941457,-6.496102575678378,10.449967227876186,-8.320761137409136,20.282089130952954,-6.500668695545755,10.474571636877954,-8.320761137409136,20.282089130952954
226,-7.506978653604165,15.349042110145092,-6.6712514236569405,10.41938086412847,-8.342705883551389,20.278703356161714,-6.671658579725772,10.421782535500824,-8.342705883551389,20.278703356161714
227,-7.605777818593197,15.333591454662383,-6.8468549804529175,10.39152345340699,-8.364700656733476,20.275659455917776,-6.8468549804529175,10.39152345340699,-8.364700656733476,20.275659455917776
228,-7.704805430374108,15.319679954089224,-7.022870729677379,10.36640174034983,-8.386740131070837,20.27295816782862,-7.022870729677379,10.36640174034983,-8.386740131070837,20.27295816782862
229,-7.804037512512878,15.307310975156724,-7.199256055057049,10.344021804630756,-8.408818969968706,20.270600145682693,-7.199256055057049,10.344021804630756,-8.408818969968706,20.270600145682693
230,-7.903450039215386,15.29648751579225,-7.3759682507952675,10.324389069341123,-8.430931827635504,20.268585962243378,-7.3759682507952675,10.324389069341123,-8.430931827635504,20.268585962243378
231,-8.003018940798938,15.287212189286947,-7.552964532049373,10.30750828050077,-8.453073349548504,20.266916099004447,-7.552964532049373,10.30750828050077,-8.453073349548504,20.266916099004447
232,-8.102720109280199,15.279487263411283,-7.73020204459317,10.29338354524225,-8.475238173967227,20.265590981580317,-7.73020204459317,10.29338354524225,-8.475238173967227,20.265590981580317
233,-8.202529407688417,15.273314531892538,-7.907637878204696,10.282018208876252,-8.497420937172137,20.264610854908824,-7.907637878204696,10.282018208876252,-8.497420937172137,20.264610854908824
234,-8.302422660635784,15.268695768900216,-8.085229065385647,10.273415301926434,-8.519616255885921,20.263976235873997,-8.085229065385647,10.273415301926434,-8.519616255885921,20.263976235873997
235,-8.402375718113035,15.26563105545938,-8.262932637706399,10.26757587119937,-8.541818798519671,20.26368623971939,-8.262932637706399,10.26757587119937,-8.541818798519671,20.26368623971939
236,-8.502364245359786,15.264125001616776,-8.440705454791896,10.264505196362734,-8.564023035927676,20.263744806870818,-8.440705454791896,10.264505196362734,-8.564023035927676,20.263744806870818
237,-8.602364536724053,15.264163534156978,-8.618504928657785,10.264189585112035,-8.586224144790322,20.26413748320192,-8.618504928657785,10.264189585112035,-8.586224144790322,20.26413748320192
238,-8.702350491425022,15.26580053102225,-8.796286229044199,10.266683001071215,-8.608414753805846,20.264918060973287,-8.796286229044199,10.266683001071215,-8.608414753805846,20.264918060973287
239,-8.802307082572952,15.268776144832373,-8.966608570655808,10.271476372145116,-8.638005594490096,20.26607591751963,-8.966608570655808,10.271476372145116,-8.638005594490096,20.26607591751963
240,-8.902270651073195,15.271423141472042,-9.014781581819989,10.27268917299807,-8.789759720326401,20.270157109946012,-9.014781581819989,10.27268917299807,-8.789763839682564,20.269974092021585
241,-9.014581434195861,15.272375345230103,-9.014581434195861,10.272375345230103,-9.014581434195861,20.272375345230103,-9.014581434195861,10.272375345230103,-9.014581434195861,20.272375345230103


==> plots/evaluation/carla_test/cleaned_carla_test_driven.csv <==
,sim_x,sim_y,sim_t,sim_v,sim_v_abs,sim_delta,sim_a,sim_ddelta
400,0.0,0.0,0.0,0.046470756363123644,0.0,-0.0,0.3393495281102749,-0.1326896099825235
401,0.0,0.0,0.10000000200000159,0.05998093588277697,0.0,-0.0,0.3378315823343009,-0.1369522789208589
402,0.0,0.0,0.20000000299999954,0.07419017059728503,0.025827394798398,-0.0147253828829247,0.3381800484498102,-0.1377120604989845
403,-0.0001499950885772705,0.00012969877570867538,0.300000004999994,0.09075694633647799,0.0482735037803649,-0.0302506611016951,0.3385211108854726,-0.1367417726464211
404,-0.003298036055639386,0.0033187875524163246,0.4000000059999991,0.10789755536243319,0.057454977184534,-0.0457181526159495,0.3393012395736168,-0.1335197209287705
405,-0.007042846060357988,0.007034299895167351,0.5000000079999936,0.12694696439430117,0.1259219795465469,-0.0609203011277318,0.3371904627465827,-0.1365929007703436
406,-0.013383789802901447,0.013565062545239925,0.6000000089999986,0.148182166647166,0.1156525909900665,-0.0761146214053779,0.340386933413879,-0.1347074675458058
407,-0.02111908094957471,0.02125549502670765,0.7000000110000002,0.17075464678928254,0.1831540465354919,-0.0916448366456478,0.3378341053345093,-0.1349243609085819
408,-0.03163459780625999,0.03191375732421875,0.8000000119999982,0.19525296790525315,0.1481226533651352,-0.1066043554122,0.3416953705795048,-0.1283061560150924
409,-0.043621140299364924,0.0440216064453125,0.9000000139999997,0.22144485814496873,0.2250079810619354,-0.1214669406144321,0.3382953051989574,-0.1270163461063035
410,-0.05900733754970133,0.059074400924146175,1.0000000149999977,0.24927758080884813,0.2702035903930664,-0.1356103022541105,0.3398602056228617,-0.1291395769517774
411,-0.07632659701630473,0.0766983013600111,1.1000000169999993,0.2791432629339397,0.2841846942901611,-0.1502618164177984,0.3411672995622157,-0.1235767161013706
412,-0.09510147012770176,0.0956039447337389,1.2000000179999972,0.31159997088834646,0.3313355147838592,-0.1647038616001606,0.3407040882555616,-0.1179893095148385
413,-0.11676857003476471,0.11731719970703125,1.305000020999998,0.3427653091028333,0.342812180519104,-0.178184444886446,0.3420446535336879,-0.1090962588420888
414,-0.14047271956223994,0.14153289794921875,1.4100000210000019,0.37475198078900573,0.3809881806373596,-0.1910281558127701,0.3423316173111736,-0.0998492296089988
415,-0.16664085921365768,0.16809844877570868,1.5120000229999988,0.4084739416837692,0.4247040450572967,-0.2029144737042486,0.3421714951976755,-0.0867519901619052
416,-0.19598960527218878,0.1982574462890625,1.6200000239999994,0.44085037931799886,0.4514496028423309,-0.2135711398597061,0.3420710765286003,-0.0758924923769522
417,-0.2272033627377823,0.23075866606086493,1.7210000259999987,0.4756336100399494,0.4899664223194122,-0.2228397508716583,0.3422301891699733,-0.0635256815946906
418,-0.2609262726036832,0.2658004770055413,1.830000026999997,0.5090808816254139,0.5238378047943115,-0.2308811496438086,0.3424764663255724,-0.0557950053340759
419,-0.29711693024728447,0.3035812368616462,1.9040000290000023,0.5463448479771614,0.5566544532775879,-0.2377396658276021,0.341834168164949,-0.04811211995519
420,-0.3355063449125737,0.34393310546875,2.0040000300000003,0.5818999528884888,0.597313642501831,-0.2437102600032091,0.3417580078709761,-0.0386950490162423
421,-0.3762692156014964,0.3869247417896986,2.103000031999997,0.6173292577266694,0.6491341590881348,-0.2490009811466932,0.3415542183236948,-0.0308685863567571
422,-0.3762692156014964,0.3869247417896986,2.2030000339999987,0.6542973160743715,0.6491341590881348,-0.2490009811466932,0.342847238666142,-0.0284823734598213
423,-0.42003935133107007,0.4335098257288337,2.2140000339999943,0.6911722496151925,0.6880069375038147,-0.2530569713045656,0.3419100637703931,-0.0208952216722428
424,-0.46654647041577846,0.4835891742259264,2.3000000349999965,0.7298240140080453,0.7318941950798035,-0.2559882262690365,0.3417658496204002,-0.01321701988397
425,-0.5154488933039829,0.5369338979944587,2.400000036999998,0.7688521668314935,0.7734507322311401,-0.2580482715949416,0.3417538247889097,-0.0036992005765216
426,-0.5667959700804204,0.59375,2.500000037999996,0.808115267753601,0.8113172054290771,-0.2587883674143255,0.3420266436863552,0.0073656271866768
427,-0.6203021060209721,0.6538314819335938,2.6000000399999976,0.8486425653100014,0.8520994782447815,-0.2582537354332208,0.3426550192717231,0.0167685345124599
428,-0.6759058501338586,0.7172241220250726,2.7000000409999956,0.8895504057407381,0.8934019804000854,-0.256353295057714,0.3460992610917807,0.0341720696105102
429,-0.7336597082903609,0.7841415423899889,2.800000042999997,0.931421959400177,0.9361100792884828,-0.2526982197187841,0.3489739429720481,0.0454943131179987
430,-0.7935552861308679,0.8546905508264899,2.9000000449999987,0.973936665058136,0.9787896871566772,-0.2476931380952894,0.3550368279369757,0.0598115176525652
431,-0.8555631892522797,0.9290008563548326,3.0000000459999967,1.0169393062591554,1.0235458612442017,-0.2411098844699561,0.3584401106778275,0.0665189218260154
432,-0.9196856265189126,1.007186888717115,3.1000000479999983,1.059717035293579,1.0688341856002808,-0.2337173188713193,0.3605090089668687,0.0722427468914815
433,-0.9859321366529912,1.0894088745117188,3.2000000489999962,1.1050705552101134,1.1158474683761597,-0.2257629409344494,0.3654737119442777,0.0798652171956072
434,-1.0543014054419473,1.1758041381835938,3.300000050999998,1.1504897445440294,1.1615512371063232,-0.2168966283363103,0.3645683038623672,0.081961785318196
435,-1.1247327575692907,1.2664260864257812,3.402000051999998,1.1958647251129153,1.209966063499451,-0.2077629724398255,0.3614713863719667,0.0840972778463271
436,-1.197209263104014,1.36138916015625,3.5030000539999975,1.2410742282867433,1.261995553970337,-0.1984426040565967,0.3574023960684354,0.0859227665746436
437,-1.2718612208263949,1.4609909057617188,3.603000053999999,1.2861234605312348,1.308123230934143,-0.188893523800224,0.361725355588078,0.0874517932683792
438,-1.3485255491686985,1.5651245126500726,3.705000056000003,1.3307674437761308,1.3612688779830933,-0.1791507402619719,0.3495378111486355,0.0858081728697624
439,-1.427206540480256,1.67393493745476,3.810000058,1.3748505383729936,1.4069485664367676,-0.1695530157227814,0.3493132433343328,0.0842319606943021
440,-1.5078041807282716,1.7873458862304688,3.9030000579999893,1.4182036280632018,1.4573664665222168,-0.1600286217117309,0.3477006375482064,0.0823489161650619
441,-1.5902138008968905,1.90533447265625,4.000000059999998,1.4609352290630342,1.504688739776611,-0.1507142064274847,0.3501267174804346,0.0793087506244059
442,-1.6744255081284791,2.0279541015625,4.100000061000003,1.5025764346122743,1.5562045574188232,-0.141645661413297,0.3239338807119333,0.0735939473150341
443,-1.7604471697704867,2.155281065031886,4.20000006299999,1.5429281175136567,1.596390724182129,-0.1329720690164715,0.2730649542657879,0.0767506327846193
444,-1.8480018619447947,2.28692626953125,4.3000000640000025,1.5817808747291566,1.6393938064575195,-0.1242061307646334,0.2476055757981605,0.0679136884968137
445,-1.9368620169116184,2.42263793759048,4.40000006599999,1.6191141605377197,1.6776407957077026,-0.116295518118143,0.2231096890937802,0.0605845672281466
446,-2.026902820216492,2.562217711471021,4.500000067000002,1.6546748042106627,1.7123018503189087,-0.1092694595186412,0.1999169856454575,0.0537491442966535
447,-2.117889787419699,2.7053451538085938,4.600000068999989,1.6883340120315553,1.7449791431427002,-0.102948743019998,0.1771579509079356,0.0469655574764401
448,-2.209756994852796,2.851913451217115,4.7000000700000015,1.720130378007889,1.7750638723373413,-0.0973895316508412,0.1552366866513203,0.0404159220832837
449,-2.302371646510437,3.0017089853063226,4.800000072000003,1.7496733844280243,1.8031718730926516,-0.0925726644427329,0.1340349237179807,0.0348549237308749
450,-2.395609284285456,3.1545181265100837,4.900000072999994,1.7772257626056673,1.8334217071533203,-0.0882318266908824,0.1115494843309874,0.0293847356519272
451,-2.4894861225038767,3.310379029251635,5.000000075000003,1.802415531873703,1.856369972229004,-0.0845904143512994,0.0921453218548108,0.0242135818421285
452,-2.583829784882255,3.4690017690882087,5.1000000759999935,1.8253359735012056,1.8758678436279297,-0.0816420100925117,0.0737921304081013,0.0199189645229045
453,-2.6783653747988865,3.629920960403979,5.200000078000002,1.8457049250602724,1.8929026126861568,-0.0791767171110957,0.0562162224129009,0.015807325708927
454,-2.7729548470815644,3.7928924560546875,5.304000078999998,1.8639869272708895,1.908216953277588,-0.0771893651314824,0.0393698611341092,0.0124189825085839
455,-2.8674963966477662,3.957733154296875,5.404000081999996,1.8799769639968875,1.921178936958313,-0.0756069149086624,0.023257545211889,0.0095266897271139
456,-2.961883211741224,4.124282835051417,5.500000082,1.8938424050807956,1.935179710388184,-0.0743252645825222,0.0254609989445166,0.0090742219093508
457,-3.0560914527159184,4.292480469681323,5.600000083999994,1.9056890428066255,1.9440505504608157,-0.0747722294439002,-0.009233495766255,0.0109031399016825
458,-3.149981164955534,4.462104797363281,5.700000084999999,1.9155618309974671,1.9521290063858032,-0.0750366508083418,-0.0225074077816749,0.0073782014426004
459,-3.2434126392472535,4.6329345703125,5.800000086999994,1.9235132813453675,1.957996129989624,-0.0741867139409109,-0.0361015869524389,0.00482871111491
460,-3.336310532060452,4.804817198775709,5.900000087999999,1.929599177837372,1.9611618518829343,-0.0735234759063273,-0.0486838696548071,0.0020372554721927
461,-3.428544903290458,4.977561949752271,6.00000009,1.9336303770542147,1.96309757232666,-0.0731582523734867,-0.0608268963562197,-0.000246810192622
462,-3.5200289743952453,5.150985716842115,6.100000090999998,1.9359451770782472,1.9635835886001587,-0.0730082870741933,-0.0722578451396631,-0.002331026012199
463,-3.6106995586305857,5.324958800338209,6.200000093,1.9366451859474183,1.9620307683944704,-0.0731437155247479,-0.083042259572779,-0.0041925000035431
464,-3.700471783755347,5.49932861328125,6.300000093999998,1.9358154475688936,1.959194540977478,-0.0734891773176938,-0.093259643698034,-0.0061641548945981
465,-3.7892695913324133,5.673934934660792,6.400000095999999,1.9334538578987124,1.9549496173858645,-0.0740689627353474,-0.1029458393385991,-0.0080236682757441
466,-3.8770283707417548,5.848670959472656,6.500000096999997,1.9297313213348388,1.9492346048355105,-0.0748567106543853,-0.1120586484147147,-0.0099778516496726
467,-3.9636792187811807,6.023384096100926,6.602000099999998,1.9244478404521943,1.9424349069595337,-0.0758559437801688,-0.1207392913825993,-0.0119045591397939
468,-4.049162769806571,6.197967528365552,6.700000099999997,1.917935872077942,1.934092879295349,-0.0770683005803078,-0.1287574180390434,-0.0140115570158399
469,-4.133414652431384,6.372299193404615,6.8000001019999985,1.9101373553276064,1.9248898029327397,-0.0785088230977207,-0.1363593925821449,-0.016216726627532
470,-4.216379548422992,6.5462570218369365,6.900000102999996,1.9009215891361242,1.9140456914901731,-0.0802261738204211,-0.1433537614367989,-0.0185731228897152
471,-4.297997381538153,6.719757080078125,7.000000104999998,1.8907451868057257,1.902665972709656,-0.082153539680317,-0.1500054671498909,-0.0211046643081018
472,-4.378223800915293,6.892684935592115,7.100000105999996,1.8794618904590612,1.8898680210113523,-0.0843756658632308,-0.1560373007329548,-0.0236540668908982
473,-4.457012559170835,7.064964294433594,7.200000107999998,1.867061543464661,1.8763078451156616,-0.0868617764858901,-0.1617087878076142,-0.026732635144862
474,-4.534307862282731,7.236503600142896,7.3000001089999955,1.8538845598697664,1.8609851598739624,-0.0896194449096918,-0.1665360500766737,-0.029643074246226
475,-4.610042000655085,7.407142640091479,7.400000110999997,1.839792615175247,1.8467282056808472,-0.0927696173520386,-0.1718690373591467,-0.033026255690992
476,-4.684196379268542,7.57688903901726,7.500000112999999,1.8249073147773742,1.8295100927352903,-0.0962119194666296,-0.1757594355537583,-0.0365097167645797
477,-4.756709006149322,7.745620729401708,7.600000113999997,1.8092394649982453,1.813811182975769,-0.1000948692397028,-0.1803262406181903,-0.0397322050913042
478,-4.827546502114274,7.9132843017578125,7.700000115999998,1.7928476929664612,1.7961586713790894,-0.1043650162167847,-0.1838981048394899,-0.0433693645218306
479,-4.896679783356376,8.079841612838209,7.800000116999996,1.7757765233516694,1.7736808061599731,-0.1088411549828201,-0.185255816711538,-0.047644369275758
480,-4.963953877449967,8.244949338957667,7.903000118999998,1.758055251836777,1.7576338052749634,-0.1138976116684824,-0.1895215193037793,-0.0516676024117968
481,-5.029411220806651,8.408760071732104,8.000000119999996,1.7397497594356537,1.7374316453933716,-0.1194306712740659,-0.1891269293479788,-0.0527636371560099
482,-5.093060398241505,8.571296691894531,8.100000121999997,1.7208682060241698,1.7155766487121582,-0.1313089515716582,-0.1953048581182352,-0.0315590502799759
483,-5.154717826633714,8.732269286178052,8.200000122999995,1.7026265501976015,1.698491096496582,-0.1422247959952056,-0.1964217140467191,-0.041511650531441
484,-5.214444066397846,8.891906737349927,8.300000124999997,1.6839027464389802,1.6773556470870972,-0.1469158470960706,-0.19792439915608,-0.0485650873904412
485,-5.272225286345929,9.050209044478834,8.400000126999998,1.6646490275859833,1.6572436094284058,-0.1520063566002249,-0.199725961331466,-0.0562586504065315
486,-5.327965165139176,9.207023620605469,8.500000127999996,1.6450154721736907,1.6358776092529297,-0.1579040025568008,-0.20085662603448,-0.0617811863203377
487,-5.381661798222922,9.362327574752271,8.600000129999998,1.625086122751236,1.6145994663238523,-0.1644948295435309,-0.2018972912679728,-0.0670618728058128
488,-5.4332961100153625,9.51605224609375,8.70000013,1.604811304807663,1.5926694869995115,-0.1717650016117096,-0.2025385563551154,-0.0717893725155488
489,-5.482851410633884,9.668167115189135,8.80000013099999,1.584266483783722,1.5704643726348877,-0.1795635066632926,-0.2028606534257625,-0.0762883584327914
490,-5.530310536036268,9.818580626510084,8.902000133999998,1.5636889874935151,1.5479358434677124,-0.1878504571145773,-0.2029624286857507,-0.080233294478817
491,-5.575657751178369,9.967269897460938,9.00000013399999,1.542759549617767,1.5250349044799805,-0.196605262889266,-0.2027507802898905,-0.083742598832436
492,-5.575657751178369,9.967269897460938,9.101000137,1.521576106548309,1.5250349044799805,-0.196605262889266,-0.2027159658909092,-0.0860400613924167
493,-5.618880655732937,10.114173887297511,9.110000137,1.5000452220439908,1.5018317699432373,-0.2058260670574009,-0.202237149032406,-0.0867000072083374
494,-5.659966852050275,10.25924682430923,9.20000013699999,1.4783697128295896,1.475910782814026,-0.215360929055959,-0.2003099789229726,-0.0893501971605425
495,-5.69887676415965,10.402305603027344,9.300000138999998,1.456390309333801,1.4540570974349976,-0.2252020570611953,-0.2001809371585666,-0.0913200358802173
496,-5.7356285124551505,10.543449401855469,9.400000140000003,1.434275686740875,1.4309231042861938,-0.2353928704647719,-0.1992177954076901,-0.0928100750314651
497,-5.770265486440621,10.6827392578125,9.50000014199999,1.4120330214500425,1.408314824104309,-0.2457641701781749,-0.1983333328539248,-0.0938721494398986
498,-5.80277957895305,10.82012939453125,9.600000143000003,1.389796209335327,1.3852622509002686,-0.2562968043355644,-0.1970779588039171,-0.0946142434289694
499,-5.833183671231382,10.955604553222656,9.70000014499999,1.3675412178039552,1.362130880355835,-0.2669178611283004,-0.1956706954750263,-0.0950062416294943
500,-5.861482526175678,11.089088440872729,9.800000146000002,1.3452994227409365,1.3390450477600098,-0.2776051302176714,-0.1940797684808079,-0.0949553936164206
501,-5.8876961703645065,11.220588685013354,9.90000014799999,1.323092007637024,1.3137627840042114,-0.2883124250222743,-0.1913609576332585,-0.0946967458761087
502,-5.911829377291724,11.349937439896166,10.000000149000002,1.3009425163269046,1.2849589586257937,-0.2990171710994839,-0.1869180833828465,-0.0942221756651306
503,-5.933869267697446,11.47682189848274,10.100000150999989,1.2777146518230442,1.2649809122085571,-0.3096740921276807,-0.186359004758077,-0.0931893034961074
504,-5.953874016995542,11.601577758789062,10.201000151999999,1.2545632541179659,1.2377675771713257,-0.3202682416412234,-0.1822253466255602,-0.0924825506002743
505,-5.97192611778155,11.724151610396802,10.300000154000003,1.2316464304924013,1.2149511575698853,-0.3307588764122128,-0.1800163703810725,-0.0911604006955031
506,-5.988023662939668,11.844413758255541,10.400000154999994,1.2087588101625444,1.1910243034362793,-0.3411383502584695,-0.1770467008848132,-0.0897365916556604
507,-6.002244378905743,11.962524414993823,10.500000157000002,1.1859830349683762,1.169863224029541,-0.3513444378212094,-0.1751907836431997,-0.0879438715580332
508,-6.014634516322985,12.078491209074855,10.600000158,1.1633041232824326,1.1475696563720703,-0.3613481928393244,-0.1726010148257787,-0.0861498482444052
509,-6.025256538414396,12.192405700683594,10.700000160000002,1.1407877922058107,1.1256284713745115,-0.3711651989603042,-0.1700718590993784,-0.0843685894654934
510,-6.034152890439145,12.304176331497729,10.800000161,1.1183383136987688,1.103787541389465,-0.3807619586241245,-0.1674093787600191,-0.0823895848486327
511,-6.041375542874448,12.413810729980469,10.900000162999994,1.0961241155862809,1.082045078277588,-0.3901169896999001,-0.1646420397434436,-0.0804599923055217
512,-6.046979809179902,12.521324158646166,11.000000164,1.074123379588127,1.060477614402771,-0.3992870195773244,-0.1618184549992225,-0.0783076603179314
513,-6.0510219593998045,12.626686097122729,11.100000165999994,1.0524017363786697,1.0388038158416748,-0.408201339276433,-0.1587737262978666,-0.0762597859981615
514,-6.053558254730888,12.729888916015625,11.200000166999999,1.0305926918983461,1.0175743103027344,-0.4169076464098692,-0.1558035982622612,-0.0741568079824384
515,-6.054649258381687,12.83091735932976,11.300000169,1.0092603385448455,0.99630469083786,-0.4253583525961637,-0.1526619629447288,-0.0720288223513964
516,-6.054357911809348,12.92979431245476,11.400000169999998,0.9890688061714171,0.975407600402832,-0.4335871010369062,-0.1495374846943982,-0.0697848442833234
517,-6.052745248540305,13.026512146927416,11.500000172,0.969181028008461,0.954736590385437,-0.4415685865101218,-0.1464136783282198,-0.0675925139603368
518,-6.049873735406436,13.121086121536791,11.608000173999997,0.9493512839078904,0.9349356293678284,-0.4492775037938356,-0.1434964668883157,-0.0653667966162997
519,-6.045801544561982,13.213592530228198,11.700000175,0.9298004567623139,0.9131413102149964,-0.4567733474674821,-0.1395933417969377,-0.0634878968071066
520,-6.040604497073218,13.303894043900073,11.800000175999998,0.9105131804943086,0.8947610855102539,-0.464021418428123,-0.1370994073377651,-0.0611335573555902
521,-6.034325028536841,13.392112731002271,11.900000177999999,0.8923179507255556,0.8737480640411377,-0.4710575809112191,-0.1332303589448596,-0.0592405743138303
522,-6.027041818830185,13.478263855911791,12.000000178999997,0.8743483960628512,0.8505260944366455,-0.477911509385705,-0.1282781619176882,-0.0576016048890947
523,-6.018842604011297,13.56207275390625,12.100000180999999,0.8566921621561052,0.8288000226020813,-0.4845738463810086,-0.1239679905619162,-0.0557553094184462
524,-6.009790803305805,13.643508912064135,12.200000181999997,0.8393707960844041,0.8111205101013184,-0.490950907960236,-0.1212557241485192,-0.0533898415933284
525,-6.009790803305805,13.643508912064135,12.300000183999998,0.822443762421608,0.8111205101013184,-0.490950907960236,-0.1215460574077618,-0.0544834836675767
526,-5.999913120409474,13.72291565220803,12.310000183999989,0.8058521777391434,0.7932687401771545,-0.4970994215130805,-0.1183518848878452,-0.0515783264588308
527,-5.989261057809927,13.800437928177416,12.401000184999994,0.7896746635437012,0.7732683420181274,-0.5030434178978205,-0.1143100368181543,-0.0500110584426487
528,-5.977858449332416,13.875862123444676,12.500000186999998,0.7737817376852036,0.7565531134605408,-0.5087627257576585,-0.1116505983312216,-0.0479565319859765
529,-5.965797330252826,13.949348451569676,12.600000187999996,0.7581223696470262,0.7398829460144043,-0.5142941559982299,-0.1089013845292404,-0.0462699117040709
530,-5.965797330252826,13.949348451569676,12.702000190999996,0.7429517000913621,0.7398829460144043,-0.5142941559982299,-0.1091841005152907,-0.0472187613987031
531,-5.953117275610566,14.021049500443041,12.711000190999997,0.7280449122190477,0.7226539850234985,-0.5196259116527439,-0.1057988622535986,-0.0448656381160427
532,-5.939879798330367,14.09092712495476,12.800000190999995,0.7141887754201889,0.7073529362678528,-0.5247732850855589,-0.103407887550059,-0.043210904175738
533,-5.926117803668603,14.159042360261083,12.900000192999997,0.700842896103859,0.6923764944076538,-0.5297559379079938,-0.1010758538314977,-0.0417350560009113
534,-5.911858463194221,14.225524904206395,13.000000194999998,0.687894305586815,0.679033637046814,-0.5345443412926792,-0.0993633595895296,-0.0402203061823504
535,-5.89712467440404,14.290458679199219,13.100000195999996,0.6750434160232545,0.6644729971885681,-0.5391873943951726,-0.0970306273113367,-0.0391226500014159
536,-5.881958866724744,14.353851319290698,13.200000197999998,0.661593720316887,0.651857316493988,-0.5436570248037577,-0.0955045965053531,-0.0377691286974025
537,-5.8663872729521245,14.415748598054051,13.300000198999996,0.6490366131067277,0.6368780732154846,-0.5480035152688623,-0.0927481553860783,-0.0368830710570228
538,-5.850432777311653,14.476119996979833,13.402000201,0.6369051605463029,0.6217482686042786,-0.5522248996293545,-0.0899554667644967,-0.0360912087504802
539,-5.834164524683729,14.534828186966479,13.501000202,0.6250352025032044,0.6097279191017151,-0.556316626586318,-0.0884221534834554,-0.0350467353476122
540,-5.817622090573423,14.592102052643895,13.600000203999997,0.6134720355272294,0.5966253280639648,-0.5602983577510714,-0.086287523311199,-0.0342593338936268
541,-5.80081787367817,14.647972107864916,13.690000205999993,0.6014500126242639,0.5966253280639648,-0.5602983577510714,-0.089977543853147,-0.036753789874677
542,-5.80081787367817,14.647972107864916,13.790000206999999,0.5899557709693909,0.5836085081100464,-0.5641842931762338,-0.084369138912943,-0.0342701164825608
543,-5.783807183732279,14.702438357286155,13.800000206999997,0.5786581248044967,0.5698282122612,-0.5680308689683675,-0.0815727072300073,-0.0331658424068137
544,-5.766633893596008,14.755477907136083,13.900000206999998,0.5676565304398536,0.5541027188301086,-0.5718315312570333,-0.0780352293314923,-0.0328311755930603
545,-5.7493757251650095,14.806930543854833,14.000000209999996,0.556747579574585,0.5421265959739685,-0.5755291885486246,-0.0762445078298592,-0.0321313287891957
546,-5.7493757251650095,14.806930543854833,14.10200021099999,0.5462593048810959,0.5421265959739685,-0.5755291885486246,-0.0765104809463524,-0.0326759091279022
547,-5.732047941768542,14.856987000443041,14.11100021099999,0.5356227234005928,0.5306392908096313,-0.5791625450891257,-0.0745067055413147,-0.0315840749687828
548,-5.714647198910825,14.905815127305686,14.200000211999999,0.5257251277565956,0.5191539525985718,-0.5827323290863633,-0.0726074357326015,-0.031042260222565
549,-5.697164440760389,14.953392031602561,14.30000021299999,0.5155783534049989,0.5086196064949036,-0.5862341348829866,-0.0711161319262823,-0.0305577242503117
550,-5.6796006228541955,14.999771120026708,14.400000214999999,0.5060935258865357,0.4994424879550934,-0.5896805240640044,-0.0701634305064071,-0.0298931127929823
551,-5.661928081535734,15.045028688386083,14.50000021599999,0.49622574895620347,0.4927691519260406,-0.5930650884005427,-0.0702235946480028,-0.0292204791345803
552,-5.643987560644746,15.08930969517678,14.600000217999998,0.48670978993177416,0.4814000129699707,-0.5963874273782969,-0.0680932039238769,-0.0292426745932438
553,-5.626010322710499,15.132446291856468,14.700000218999989,0.4767158284783364,0.4723446071147918,-0.5996643261876702,-0.066992456537065,-0.0253890526866973
554,-5.608037855126895,15.174499514512718,14.800000220999998,0.4676782190799713,0.4608546197414398,-0.6028397128260136,-0.064706137001014,-0.0205462576295367
555,-5.59011116088368,15.215476991608739,14.900000222000003,0.4585128411650658,0.4547075033187866,-0.6055201001942158,-0.0648125578099962,-0.0152380062800968
556,-5.57219829747919,15.255447389557958,15.00000022399999,0.4500922575592995,0.4391256868839264,-0.6076306285277009,-0.0604667454225662,-0.0098182152845616
557,-5.554406072827987,15.294380190782249,15.100000225000002,0.44075252860784525,0.4389261603355407,-0.6092987706065178,-0.0633313070584963,-0.0019202157415444
558,-5.536599064129405,15.332473756745458,15.201000227999998,0.4324491113424301,0.4188127815723419,-0.6102732947304845,-0.0566352377409629,0.0010796267350465
559,-5.519008065457456,15.369468692690134,15.310000228999996,0.4234401136636734,0.4200313687324524,-0.6107974951344728,-0.060217640816148,0.0016770047598051
560,-5.501424695481546,15.405601503327489,15.410000230999998,0.41570772826671604,0.3992697894573211,-0.6108626697349548,-0.0533794165888137,0.0001012352573065
561,-5.484103586990386,15.440681460313499,15.511000231999994,0.4066998466849327,0.4063061475753784,-0.6108439912042022,-0.0592145060489982,-0.0001693909974687
562,-5.466669465298764,15.475173951126635,15.63000023299999,0.40035374015569686,0.3837292790412903,-0.6108510548201204,-0.0513698652866261,4.1938336615703645e-06
563,-5.4495262154378,15.508689884096384,15.738000234999994,0.39259991943836214,0.3890760242938995,-0.6108639805090428,-0.0563550400618026,9.065355384540906e-06
564,-5.432343865628354,15.541557313874364,15.84800023599999,0.3867991775274277,0.3707951605319977,-0.610865,-0.0504027822356881,-1.4553998134552418e-05
565,-5.415428067441098,15.573547365143895,15.950000237999994,0.37983325272798535,0.3737149238586426,-0.6108635435843468,-0.0541552657268208,-7.251930980924972e-06
566,-5.398497964371927,15.605064394883811,16.056000239,0.3744946211576462,0.3553320169448852,-0.6108641989713908,-0.0482186934278833,-2.069629701857683e-06
567,-5.381808661855757,15.635780337266624,16.161000240999996,0.36821565330028533,0.3645709455013275,-0.610864781537652,-0.0545675534266493,-4.119009163798969e-07
568,-5.3650244736345485,15.66606140229851,16.267000243,0.363460436463356,0.3389739990234375,-0.6108649635896086,-0.0453257291025835,-2.1463712542639357e-07
569,-5.348667051643133,15.695365907624364,16.372000243000002,0.3589591264724732,0.3539718985557556,-0.6108649635896086,-0.0541350055963534,-5.9110722633033226e-08
570,-5.332126522902399,15.724281313829124,16.474000245,0.35287323892116546,0.3192848563194275,-0.610865,-0.0409787823419043,8.520945724401595e-09
571,-5.316137218847871,15.752151491120458,16.580000245999997,0.34900490045547483,0.3658470213413238,-0.610865,-0.0633777517540227,1.1503277260096018e-08
572,-5.2999509810470045,15.779663086868823,16.68100024799999,0.3431282401084899,0.3263235986232757,-0.610865,-0.0478735861961984,-1.7880341792775287e-08
573,-5.283843422541395,15.807014467194676,16.783000248999997,0.339798791706562,0.3563297688961029,-0.610865,-0.0629717665142874,-0.0013496990490885
574,-5.268029118538834,15.833671571686864,16.890000252999997,0.3344204425811768,0.321536123752594,-0.6107150255981088,-0.0496298652614307,0.0002510939012336
575,-5.251806643675081,15.860427858307958,16.990000254999998,0.3295264810323715,0.3479348719120025,-0.6106925239762664,-0.063092753696524,-0.001243140387258
576,-5.235891247168183,15.886322024278343,17.090000255999996,0.3229467183351517,0.3135463297367096,-0.6107973494929075,-0.0499399712917919,-0.0001944234453585
577,-5.219760324107483,15.912223818711936,17.190000257999998,0.31700856387615206,0.3438218235969543,-0.610865,-0.0649077862757951,-2.6223294427293204e-05
578,-5.187802220694721,15.962341310456395,17.300000257999997,0.3106036104261875,0.3287865817546844,-0.6108635799947381,-0.0631566109457356,2.9211653813355397e-05
579,-5.171884920797311,15.986618044786155,17.40000026,0.3057910479605198,0.2983136177062988,-0.610865,-0.0495626216135028,-7.220283553873771e-06
580,-5.155970001243986,16.01088714879006,17.500000260999997,0.2983436971902847,0.3219030201435089,-0.610864672306478,-0.0638261667680118,2.668664671057556e-06
581,-5.1402238860027865,16.03440857026726,17.600000263,0.29585502743721004,0.2887729406356811,-0.6108649635896086,-0.0486896153814683,-1.8055217776744626e-07
582,-5.124575998284854,16.05770111270249,17.700000263999996,0.290424644947052,0.3171403110027313,-0.610865,-0.0654606208176763,7.559291978577496e-07
583,-5.109025382320397,16.08044433966279,17.800000265999998,0.28602460920810696,0.2815090417861938,-0.6108649271792174,-0.0488785109519864,-6.827116861382903e-07
584,-5.093530085287057,16.102973938919604,17.901000266999993,0.28096304833889,0.2729159295558929,-0.6108649635896086,-0.0482990420790175,-1.4121176704082586e-08
585,-5.078416252974421,16.124702455475926,18.011000269999997,0.2769185088574886,0.2421196699142456,-0.610865,-0.0368412895039983,1.604424211566941e-07
586,-5.062942410237156,16.146537782624364,18.11400027,0.2704259760677814,0.2365689277648925,-0.610865,-0.0366113990717921,-3.505363213620936e-08
587,-5.047997858724557,16.16777801979333,18.226000272999997,0.26435570940375325,0.236471876502037,-0.610865,-0.0383323966298179,2.413179761392512e-08
588,-5.032947445521131,16.18902588263154,18.335000273999995,0.2576561532914638,0.242722749710083,-0.610865,-0.0425814117715843,-2.479578689027591e-09
589,-5.017748261219822,16.209770205430686,18.442000274999998,0.2501989051699638,0.2050248831510543,-0.610865,-0.0276846019821333,7.1551710082292685e-09
590,-5.003301526303403,16.229545596055686,18.542000277,0.2446504101157188,0.2695114612579345,-0.610865,-0.0575593043442299,2.6712323226092892e-09
591,-4.988280678982846,16.2494277972728,18.645000277999998,0.23828820660710331,0.2572393715381622,-0.610865,-0.0528205088485022,4.5952520098435494e-09
592,-4.973254586569965,16.26946258638054,18.747000279999995,0.2334456086158752,0.2383228838443756,-0.610865,-0.0463522813711902,1.3341296952688515e-09
593,-4.959122087107971,16.28796387091279,18.851000280999997,0.22444879785180089,0.2550985515117645,-0.610865,-0.0552064114636606,2.880158014089662e-09
594,-4.94483080052305,16.306610110215843,18.957000283,0.2200504258275032,0.2406453341245651,-0.610865,-0.0501651965856782,2.9546544587616647e-09
595,-4.931522274855524,16.324211123399436,19.072000283999998,0.21518032178282734,0.2180842161178589,-0.610865,-0.0419709457557901,1.3380016381860142e-09
596,-4.918582346057519,16.34077453892678,19.183000285,0.2124527648091316,0.1921409964561462,-0.610865,-0.0324810658875663,5.2309517356047406e-09
597,-4.905783557682298,16.357360842637718,19.291000288,0.20902648866176604,0.2098307013511657,-0.610865,-0.0413392302090298,2.4900304548954783e-09
598,-4.880422497866675,16.389579775743186,19.40000028899999,0.20579496473073958,0.1796416193246841,-0.610865,-0.0291566865122258,1.7242062726905103e-09
599,-4.868894482846372,16.40428924933076,19.503000291,0.2004087798297405,0.1873437166213989,-0.610865,-0.0359267503347389,3.946450286081059e-09
600,-4.85683574702125,16.419105533510447,19.610000293,0.19786942750215525,0.194658949971199,-0.610865,-0.0397401398597382,3.185691567544285e-09
601,-4.845199491130188,16.43312835879624,19.712000294,0.19145368188619608,0.191920980811119,-0.610865,-0.0394485575212075,2.272782709607956e-09
602,-4.834791090106592,16.44615173805505,19.813000296,0.18392982743680472,0.1372040957212448,-0.610865,-0.0166229314678734,1.460126879698662e-09
603,-4.825241472455673,16.458030704408884,19.934000297999994,0.1788502182811498,0.1935416013002395,-0.610865,-0.0429006303715401,1.0273813832956323e-09
604,-4.814573194133118,16.470756533555686,20.03500029899999,0.17224732898175715,0.1755138486623764,-0.610865,-0.0351391246987763,3.333615954204226e-09
605,-4.803617383702658,16.483856205828488,20.144000301,0.16579998359084128,0.1875685304403305,-0.610865,-0.04162401102938,3.436231920467454e-09
606,-4.793360139126889,16.495895389467478,20.263000300999998,0.16095074042677876,0.1680434048175811,-0.610865,-0.0340057701828424,2.733718977433632e-09
607,-4.782816792023368,16.50835419073701,20.363000303999996,0.15731673538684843,0.1718413978815078,-0.610865,-0.0368195348287536,3.4903039410762e-09
608,-4.773242380237207,16.519714358262718,20.473000305,0.152386999130249,0.1349990516901016,-0.610865,-0.0220704620408594,4.932563098082354e-09
609,-4.764398003229871,16.530036928132176,20.580000306000002,0.1490947641432285,0.1542378365993499,-0.610865,-0.0312850712599708,2.1532028296559412e-09
610,-4.755942250369117,16.539947513490915,20.680000307,0.14486277066171163,0.1411965489387512,-0.610865,-0.02637747030533,2.27124458808253e-09
611,-4.748260403168388,16.549118044786155,20.780000309000002,0.1402965903282165,0.1067622825503349,-0.610865,-0.0126544776031251,5.345468078808203e-09
612,-4.741092587006278,16.55736542213708,20.88000031,0.13578536510467526,0.1367307007312774,-0.610865,-0.0261916464557243,1.937507798010395e-09
613,-4.733930015703663,16.56573486700654,20.980000311999994,0.13391219414770597,0.1230407655239105,-0.610865,-0.0208032675253091,6.18127090069988e-09
614,-4.7259854327421635,16.574783328920603,21.080000313,0.12927829138934607,0.1116984263062477,-0.610865,-0.0168242227622521,3.017581765750421e-09
615,-4.718944931868464,16.582695010118186,21.180000314999994,0.1252749908715486,0.1210993528366088,-0.610865,-0.0215164652366742,3.830933301746079e-09
616,-4.712515261489898,16.5903778122738,21.280000316,0.1205881997942924,0.1194608956575393,-0.610865,-0.0213056881809504,3.823136853787864e-09
617,-4.706403638119809,16.597389224916697,21.380000318,0.11687451973557468,0.1112359762191772,-0.610865,-0.0183771078749505,4.4936011661654044e-09
618,-4.700762654654682,16.603805544786155,21.480000319,0.1126893606036901,0.1137969195842742,-0.610865,-0.0200543105853153,3.884471891454559e-09
619,-4.695217039552517,16.610198979265988,21.583000321,0.11057614199817177,0.1027038469910621,-0.610865,-0.0158064321708212,4.730229085471954e-09
620,-4.69001426838804,16.6160125778988,21.686000321999998,0.10712729208171363,0.1033353433012962,-0.610865,-0.0166211167876087,4.670972900795555e-09
621,-4.684911634190939,16.62184906192124,21.790000325999998,0.10427547544240948,0.1016964763402938,-0.610865,-0.0163879654258586,4.66398980456622e-09
622,-4.679937745444477,16.62741851992905,21.890000328,0.10308402106165883,0.0997406765818595,-0.610865,-0.0159932603601164,4.872560347329449e-09
623,-4.675167944049463,16.63280487433076,21.990000328999997,0.10033225603401656,0.1008635461330413,-0.610865,-0.0169078777100808,4.8457008774685785e-09
624,-4.670554066658951,16.638015750795603,22.090000331,0.09831963256001468,0.095447838306427,-0.610865,-0.0150298376821162,1.7600915432093145e-08
625,-4.665966893895529,16.64314270298928,22.190000331999997,0.09673257060348982,0.0938327088952064,-0.610865,-0.0147829448906729,9.373328566985845e-09
626,-4.661459829309024,16.648132326081395,22.290000334,0.09467309787869448,0.0937698036432266,-0.610865,-0.0151525417321115,1.0915926740040872e-08
627,-4.657126331585459,16.653015139512718,22.390000334999996,0.09262768700718875,0.0881382152438163,-0.610865,-0.0131747584392623,1.1887617038018462e-08
628,-4.652892971527763,16.657669071108103,22.490000336999998,0.09102602936327453,0.0927346795797348,-0.610865,-0.0154949360549791,5.464702447702398e-09
629,-4.6445678730960935,16.666976932436228,22.600000336999997,0.08919465430080886,0.0852608382701873,-0.610865,-0.0129575814154673,9.585613591792585e-09
630,-4.640612030867487,16.671340946108103,22.700000339,0.08797099664807315,0.084160216152668,-0.610865,-0.0129694266013569,1.2916816890389262e-08
631,-4.6366557131987065,16.675735478289425,22.803000339999997,0.08661120720207686,0.0829331949353218,-0.610865,-0.0127881948574823,1.1600801699655112e-08
632,-4.6328176509123296,16.68000793736428,22.91900034199999,0.08532932475209233,0.0816954001784324,-0.610865,-0.0126211815926421,5.200751103804253e-09
633,-4.629034425015561,16.684196474961936,23.025000343000002,0.08408487811684603,0.0827882960438728,-0.610865,-0.0134392834123236,9.440363704359027e-09
634,-4.625260734697804,16.688377385027707,23.136000345,0.08279846720397468,0.0799571871757507,-0.610865,-0.0125407733768743,6.955300411237662e-09
635,-4.621623421204276,16.69237518683076,23.251000345999998,0.08172178380191322,0.079909898340702,-0.610865,-0.0128747956390664,1.0752945306125216e-08
636,-4.618027593474835,16.6963348435238,23.360000348,0.08071545064449306,0.0785526782274246,-0.610865,-0.0126036984990966,1.0017745608021792e-08
637,-4.614481355296448,16.70023346506059,23.464000349000003,0.07966847568750379,0.0792028233408927,-0.610865,-0.0132048208435013,1.1041916175183751e-08
638,-4.610977556090802,16.704093935899436,23.574000350999995,0.07886452339589593,0.0771694183349609,-0.610865,-0.0126256627701256,1.186307222046104e-08
639,-4.607533837785013,16.707878115586936,23.680000352999997,0.0778272949159145,0.0782306939363479,-0.610865,-0.0133937879589866,1.2164656704503153e-08
640,-4.604115868220106,16.71164703834802,23.780000353999995,0.07713015601038929,0.0761395543813705,-0.610865,-0.012789981965181,1.2906506618801133e-08
641,-4.600737954606302,16.715339665301144,23.880000355999996,0.07647419385612006,0.0760588273406028,-0.610865,-0.0130664398839517,2.6596192246087454e-08
642,-4.59740486193914,16.718986514024436,23.980000356999994,0.07585546933114524,0.074851743876934,-0.610865,-0.0128585473884997,1.6737501958031907e-08
643,-4.594116116990335,16.72255707066506,24.080000358999996,0.0752802930772304,0.0751353278756141,-0.610865,-0.0132469830815145,2.1839752510603984e-08
644,-4.5908488280838355,16.72609710972756,24.190000361999992,0.07463413141667838,0.0739141702651977,-0.610865,-0.012997043292627,2.231399849396148e-08
645,-4.587624456384219,16.729614259675145,24.292000363,0.07411441653966899,0.0737060457468032,-0.610865,-0.0131855412610823,9.042881393928172e-09
646,-4.581270124181174,16.73648071475327,24.400000364999997,0.07358265705406661,0.0728303045034408,-0.610865,-0.0134014468364766,8.927421980393325e-09
647,-4.578134442795999,16.73989105504006,24.510000366,0.07310485616326327,0.0720591694116592,-0.610865,-0.0133271840529045,7.950363535496871e-09
648,-4.575029277824797,16.743255618959665,24.610000368,0.07258212193846698,0.0719901099801063,-0.610865,-0.0135818666359362,5.086008232818612e-09
649,-4.57194700371474,16.746559146791697,24.710000369,0.07214819490909571,0.0713180601596832,-0.610865,-0.0135472626391653,5.990768295639257e-09
650,-4.568891432136297,16.74983978550881,24.810000371,0.07164846174418922,0.0710409730672836,-0.610865,-0.0136657957287827,4.609443662987475e-09
651,-4.565862083807588,16.75312042515725,24.91200037099999,0.0712404083460569,0.0705587044358253,-0.610865,-0.0137258576845069,3.5672710659385356e-09
652,-4.562856580014341,16.756332400254905,25.012000372999992,0.07082438506186005,0.0701918751001358,-0.610865,-0.0138209871681944,1.0939675165303483e-09
653,-4.559876346960664,16.75953674595803,25.12600037499999,0.07045601457357402,0.0698650628328323,-0.610865,-0.0139192896422754,3.822376257695296e-08
654,-4.556918525486253,16.76270294561982,25.247000376999992,0.07006106562912459,0.0695628896355629,-0.610865,-0.0140506647206585,1.196202241476543e-08
655,-4.553978349315003,16.765846255235374,25.35100037699999,0.06971630007028576,0.0692747086286544,-0.610865,-0.0141263143361256,2.3823745500253192e-08
656,-4.551053907256573,16.76897430792451,25.45500038,0.06936915181577201,0.0689966604113578,-0.610865,-0.014265468887117,1.9636437285048363e-08
657,-4.54814710712526,16.772064211778343,25.564000381,0.06905317455530163,0.0687481388449668,-0.610865,-0.0144097448618363,1.4735475053525728e-08
658,-4.545255566947162,16.775154118426144,25.673000383,0.06876298226416105,0.0684908777475357,-0.610865,-0.0145460090728321,1.5555421385949836e-08
659,-4.542378329788335,16.778236391954124,25.774000383,0.06846541278064246,0.0682360306382179,-0.610865,-0.0146440418577576,1.8148181241976765e-08
660,-4.53951683093328,16.781272892840207,25.877000385000002,0.0681901458650827,0.067978486418724,-0.610865,-0.0147798095743711,1.860144757491071e-08
661,-4.5366701148450375,16.784301759675145,25.980000386,0.06791678369045254,0.0677383616566658,-0.610865,-0.0148311467372453,1.3569176940726753e-08
662,-4.533837223891169,16.787269595079124,26.080000388000002,0.06764493621885771,0.0674843341112136,-0.610865,-0.0149686853736449,1.4923939724621664e-08
663,-4.531019117217511,16.79023742955178,26.180000389,0.06738107092678541,0.0672363489866256,-0.610865,-0.0150497129071802,2.4219503516012973e-08
664,-4.528214359888807,16.79320526495576,26.280000391,0.06712339408695693,0.0670188590884208,-0.610865,-0.0152013913315118,1.875492450257296e-08
665,-4.525423909770325,16.79616546910256,26.380000392,0.06688082590699192,0.0667630806565284,-0.610865,-0.0152398608874251,1.697321301586691e-08
666,-4.522648239741102,16.79912567604333,26.480000394,0.0666290562599897,0.066510759294033,-0.610865,-0.0153024659306576,1.7346953862350087e-08
667,-4.519887830130756,16.802047732286155,26.583000395,0.06638018786907192,0.0662553235888481,-0.610865,-0.0153657580302637,1.9575977005597325e-08
668,-4.517141725751571,16.804901126772165,26.690000399,0.06613249629735943,0.0660387203097343,-0.610865,-0.0154090969848561,1.9170360446400923e-08
669,-4.5144094488350675,16.807746891863644,26.790000401,0.06588456407189365,0.0658127218484878,-0.610865,-0.0154412526349593,1.8662204613118417e-08
670,-4.511690045823343,16.810592655092478,26.891000401,0.06563908122479911,0.0655737295746803,-0.610865,-0.0155031883911623,2.2245822350459252e-08
671,-4.506293203798123,16.816268923692405,27.000000403,0.06539583653211589,0.0651217550039291,-0.610865,-0.0156205482836204,2.944970083319772e-08
672,-4.503612901316956,16.8190994290635,27.100000404,0.06515351943671699,0.0649145692586898,-0.610865,-0.0156894501124516,3.390631760955052e-08
673,-4.500947383232415,16.821868899278343,27.200000406,0.06491085514426227,0.0647115260362625,-0.610865,-0.015661244085166,4.052151401136159e-08
674,-4.500947383232415,16.821868899278343,27.300000407,0.06467082668095823,0.0647115260362625,-0.610865,-0.0153804203804864,3.7576619542091134e-08
675,-4.495654965634458,16.827362064272165,27.40500041,0.06443052068352696,0.06423931568861,-0.610865,-0.0156651636272136,4.9807437360831226e-08
676,-4.493029977544211,16.830070498399436,27.511000410999998,0.06418991144746539,0.0640192925930023,-0.610865,-0.015726915812837,5.544535743933181e-08
677,-4.490417387569323,16.832786563783884,27.611000413,0.06395091135054824,0.063794307410717,-0.610865,-0.0158859276112481,6.065185816153545e-08
678,-4.487819099915214,16.835502627305686,27.71300041299999,0.06272156517952678,0.0635322332382202,-0.610865,-0.0160230701627191,6.0579018889083e-08
679,-4.485236550215632,16.838180544786155,27.820000416,0.06271327603608366,0.0633263736963272,-0.610865,-0.0162467284237946,6.520339408436214e-08
680,-4.482666396535933,16.84083557408303,27.927000416,0.06192758884280917,0.0631135925650596,-0.610865,-0.0165136899156666,6.886713080015307e-08
681,-4.480109121301211,16.843482973985374,28.051000418,0.06218232456594702,0.0628920197486877,-0.610865,-0.0168008135046047,7.491105595857726e-08
682,-4.477566148736514,16.84613037481904,28.154000419,0.06261775065213439,0.0626310482621193,-0.610865,-0.0170282079000333,7.926215111046136e-08
683,-4.475038911914453,16.848739626817405,28.263000421,0.06226354707032439,0.0624357797205448,-0.610865,-0.0173733739209807,8.6904844601071e-08
684,-4.47252407297492,16.85132599249482,28.36700042199999,0.06276509631425138,0.0622127391397953,-0.610865,-0.017711192399827,9.900071352418879e-08
685,-4.470021630520932,16.853912358172238,28.474000423999996,0.06245591212064025,0.061950895935297,-0.610865,-0.0180379999598772,1.0477458004524415e-07
686,-4.467536831623875,16.85643768776208,28.578000425,0.06297732088714836,0.06173075735569,-0.610865,-0.0184111963267196,1.111397840864896e-07
687,-4.465064908261411,16.85897064488381,28.681000427,0.06269200276583431,0.0416684001684188,-0.610865,-0.0085779051750571,1.0894894353154099e-07
688,-4.46217002987396,16.861808779649436,28.790000429999992,0.062326178885996314,0.0658729374408721,-0.610865,-0.0228328023169357,1.2924620975922616e-07
689,-4.459511662716977,16.864433290436864,28.890000431999994,0.06188356764614578,0.0500989779829978,-0.610865,-0.012694313964961,1.1663789834515055e-07
690,-4.456012154696509,16.86785889044404,28.991000432999996,0.06136416513472791,0.0706684440374374,-0.6108649635896086,-0.0282686933749809,-2.2470570697068962e-08
691,-4.449089432833716,16.87462616339326,29.100000435,0.060771155357360794,0.0738302767276763,-0.6108649635896086,-0.035034742388848,-7.132591767181975e-08
692,-4.4457477572141215,16.87786865606904,29.200000435999996,0.06010770928114648,0.0578304976224899,-0.6108649635896086,-0.0182761322855895,1.1986672421429537e-07
693,-4.441695119952783,16.88178253546357,29.300000437999998,0.05937842130661006,0.0747425109148025,-0.6108649635896086,-0.0391868174623688,-2.2504129764762046e-07
694,-4.438237572205253,16.88512421026826,29.40200043899999,0.05858253091573711,0.0585278421640396,-0.6108649635896086,-0.0210180279301205,9.378981472627963e-08
695,-4.434124377090484,16.889076236635447,29.513000441000003,0.05772386528551574,0.0746674910187721,-0.6108649635896086,-0.0427781600225054,1.4308688726879074e-07
696,-4.430646801600233,16.892395022325218,29.621000441999996,0.05680672023445363,0.0583129301667213,-0.6108649635896086,-0.0253890999561895,4.4650201122847955e-08
697,-4.4265388493658975,16.896347049623728,29.721000443999998,0.05372739717931831,0.0564778298139572,-0.6108649635896086,-0.0269757701216916,1.1520176313090541e-07
698,-4.422552491305396,16.90009308233857,29.844000444999992,0.05166429811579287,0.0546800084412097,-0.6108649635896086,-0.0271044440197344,1.7721626473433126e-07
699,-4.418687727069482,16.903724674135447,29.950000446999994,0.04838647378710444,0.0529383234679698,-0.6108649635896086,-0.0274030812135203,2.1230836415353814e-07
700,-4.414936448330991,16.907241825945675,30.054000447999996,0.04587212066835488,0.0512533970177173,-0.6108649635896086,-0.0277905798334892,3.567445569821268e-07
701,-4.411298656603321,16.910652165301144,30.16000045,0.04067099831736411,0.0496230982244014,-0.6108649271792174,-0.0282053735283291,-5.4885901497094564e-08
702,-4.407772446167655,16.913948063738644,30.260000450999996,0.03574062131083335,0.0480452887713909,-0.6108649271792174,-0.0287168033314342,2.1597050836947357e-08
703,-4.404354001278989,16.917121892794967,30.361000453000003,0.027680338096979517,0.0465179719030857,-0.6108649271792174,-0.0293349633759586,4.497768731502473e-07
704,-4.40104093728587,16.920211795717478,30.464000454,0.014452033412817382,0.0450394265353679,-0.6108649271792174,-0.0301112466434316,-4.119730822328388e-07
705,-4.397830392001197,16.923202518373728,30.56500045499999,0.000684504133823775,0.0436079949140548,-0.610864890768826,-0.4479979991406875,0.6661199544636438
706,-4.3947185521246865,16.92607880011201,30.670000457,-0.014704822453495595,0.0001442962529836,-0.610864890768826,-0.4390204009544047,0.659363825748367
707,-4.394415760762058,16.92644501104951,30.772000458999997,-0.031604696142312615,0.00040641889791,-0.610864890768826,-0.439146181349332,0.6573180636206695
708,-4.3943861975567415,16.92646026890725,30.881000458999992,-0.04784558125102196,0.0003164508671034,-0.610864890768826,-0.4393067836061657,0.6592824043755723
709,-4.394345187698491,16.926490786485374,30.985000462000002,-0.06755426030867967,0.0001880843919934,-0.610864890768826,-0.4195831624498823,0.6837154296011425
710,-4.394317055121064,16.92650604620576,31.090000465000003,-0.08749978103005561,0.033354002982378,-0.5375049430325627,-0.4091543953811525,0.655731537902123
711,-4.394220735761337,16.926467899233103,31.190000466,-0.10904226254933747,0.0247772634029388,-0.4635292591685057,-0.4156779908360342,0.609649161624486
712,-4.397119428496808,16.92398834694177,31.29100046699999,-0.13153019480669173,0.1033751666545867,-0.3928749312016368,-0.3853163614166038,0.6018623233098678
713,-4.411076451651752,16.91042328160256,31.400000468,-0.15393923659139544,0.1898235827684402,-0.2607391815662384,-0.3493247786436852,0.5385970597631183
714,-4.422057057730854,16.900344852358103,31.50000046999999,-0.17954298712575106,0.2168227434158325,-0.1987719178409874,-0.3410629356729504,0.5178727312950072
715,-4.434970760601573,16.88854980841279,31.600000471,-0.20524212185555368,0.2331190407276153,-0.138262444261238,-0.3355387269079842,0.4891140548199136
716,-4.449127578991465,16.875106815248728,31.700000473000003,-0.23219547856861025,0.2796845436096191,-0.0805226545344293,-0.3142781859912859,0.4563781597836515
717,-4.46606531215366,16.85942840948701,31.800000474,-0.2579667474412417,0.2683398723602295,-0.0273213654714077,-0.3215711868529884,0.4316406617737006
718,-4.485379602294415,16.841423037461936,31.900000476000002,-0.28489484915262436,0.3394935727119446,0.0233959520794451,-0.2884143204938514,0.40544047486475
719,-4.507359411101788,16.820854189805686,32.000000477,-0.312950377449306,0.3459720909595489,0.0703890873686224,-0.2874100353091288,0.3875464286137884
720,-4.531353856320493,16.79845428932458,32.100000479,-0.34195258636027576,0.3795962333679199,0.1155235267959535,-0.2714660058824095,0.3627423801685255
721,-4.556735898251645,16.774192813783884,32.20000048,-0.3702709548175335,0.4001355469226837,0.1576437410795688,-0.2618972607782648,0.3391302784865645
722,-4.556735898251645,16.774192813783884,32.305000483,-0.4000209219753742,0.4001355469226837,0.1576437410795688,-0.2631971593244426,0.346779723392336
723,-4.6146472956752405,16.720092778094113,32.400000483,-0.42667075321078296,0.4655570387840271,0.2351476828895509,-0.2307012820309325,0.2911603675041976
724,-4.646480942959897,16.690414432436228,32.500000485,-0.4498140260577202,0.4689432680606842,0.2699634447215497,-0.2277382876793981,0.2678268541766384
725,-4.680015948251821,16.65988922305405,32.600000486,-0.47237903326749797,0.4954591393470764,0.3017730007985234,-0.2136517095163881,0.2438335444942116
726,-4.7155579586979,16.627426151186228,32.700000488,-0.49485139250755306,0.515281081199646,0.3309065205490589,-0.1992917658991503,0.235152968820706
727,-4.752758409245871,16.593666080385447,32.800000489,-0.5156902611255646,0.5381556153297424,0.3586408981919288,-0.1883028613561856,0.212498565740216
728,-4.791663075564429,16.558753970079124,32.900000491,-0.5377261638641357,0.5607941150665283,0.3844166152435541,-0.1758179954183282,0.191288876424313
729,-4.8323883063858375,16.522697451524436,33.000000492,-0.5568928033113478,0.5802322626113892,0.407383234193623,-0.1647057696448482,0.1717799852925064
730,-4.874818706186488,16.48567199986428,33.102000495,-0.5762356415390968,0.599721372127533,0.428250794083476,-0.1532745461743585,0.1524919939766157
731,-4.91888990579173,16.447814943268895,33.200000495,-0.5944019570946694,0.6197766065597534,0.4471006357273459,-0.1414543928080264,0.1338589024635558
732,-4.964671517605893,16.40913391392678,33.300000497,-0.6119961589574814,0.6363717913627625,0.4636237077236175,-0.1309614984603312,0.1164602221792141
733,-5.0120729468762875,16.369804384186864,33.400000498,-0.6300142571330071,0.6526890397071838,0.4780479027116298,-0.1205309458428319,0.1004969646815053
734,-5.060986902099103,16.33003235142678,33.5000005,-0.6451510205864908,0.6681228876113892,0.4904114516022801,-0.1116617442078894,0.0843514370332494
735,-5.1114496232476085,16.289848329499364,33.600000501,-0.6605036526918413,0.682566225528717,0.5010110990849137,-0.0999693082477566,0.0786103442081869
736,-5.163412477704696,16.24935150425881,33.700000503,-0.6748404502868655,0.6964619159698486,0.5107796793854237,-0.0903740442936484,0.0648939110805786
737,-5.216847802046686,16.208671571686864,33.800000503999996,-0.6885264724493028,0.7090579271316528,0.5191633904516697,-0.0811588319094278,0.0525147831682699
738,-5.271714116563089,16.167884829454124,33.900000506,-0.7012955456972123,0.722826361656189,0.5263221103119851,-0.0713725462967623,0.0405955666782477
739,-5.328044321271591,16.127006532624364,34.004000507,-0.7131541103124619,0.7328288555145264,0.5317611309793592,-0.0643108097066321,0.0286277598082318
740,-5.385754968854599,16.08620453160256,34.100000509,-0.7242223620414734,0.7429225444793701,0.5359749419784546,-0.0549991049936127,0.0284236818361607
741,-5.444727326743305,16.045593263581395,34.20100051,-0.7344851613044739,0.7520195841789246,0.5392413181847334,-0.0470447129331283,0.0194513145975036
742,-5.504952335031703,16.005241395905614,34.300000512,-0.7438572883605957,0.760497510433197,0.5420402577871084,-0.0396118884378472,0.0090413774172899
743,-5.5663780205650255,15.965202334336936,34.400000514,-0.7524651378393173,0.7682923078536987,0.5436645253443718,-0.0322326737329645,0.0009522694521351
744,-5.628969574579969,15.925559999421239,34.500000514999996,-0.7602569341659546,0.7759959101676941,0.5445924805778265,-0.0247371960749028,-0.0053159715842793
745,-5.692706968518905,15.886360171250999,34.600000517,-0.767283856868744,0.7821950912475586,0.5445938641726971,-0.0180880416425052,-0.0098808877121277
746,-5.757532979361713,15.847671510651708,34.700000517999996,-0.7735538721084595,0.7890015244483948,0.5440780745691061,-0.0101642852678591,-0.0152807980399255
747,-5.82341900060419,15.80953979678452,34.80000052,-0.7791183531284332,0.7935370802879333,0.5429159641090036,-0.0051099877021294,-0.0228504722143402
748,-5.89029064332135,15.772033693268895,34.90000051999999,-0.7839748293161393,0.797965407371521,0.5409994667509198,0.0011210866924925,-0.0258030276064918
749,-5.958056831615977,15.735229494050145,35.000000523,-0.7880817860364914,0.8015972971916199,0.5384656312078238,0.0074046144020476,-0.0285899105301148
750,-6.026685620774515,15.699165345169604,35.104000524,-0.7915647447109223,0.8049773573875427,0.5356445176771283,0.0128320953653237,-0.0309048178316291
751,-6.096121693495661,15.663856508210301,35.200000526,-0.7944505482912064,0.8072191476821899,0.5325126414564252,0.0172168073540371,0.1660754894411226
752,-6.166297817952,15.629371644929051,35.30000052599999,-0.7968814998865128,0.8085287809371948,0.5366979431191087,0.0214472515152938,0.128830220614372
753,-6.237033751094714,15.59579467959702,35.400000528999996,-0.7987354576587677,0.8085249662399292,0.551224742589891,0.026548496919417,0.0754691032637422
754,-6.3081382773816586,15.563247682526708,35.50000052899999,-0.8000088989734649,0.8086613416671753,0.5601268648079037,0.0320863405935188,0.0126934533742049
755,-6.379638101323508,15.53170776553452,35.60000053099999,-0.8006875514984131,0.8079665303230286,0.5638139994964003,0.0373434218413722,-0.0333750770720584
756,-6.451529410085641,15.501213074661791,35.70000053199999,-0.8008443415164949,0.8077515363693237,0.5611700225195289,0.0424556694945451,-0.0467723794852383
757,-6.523842241265811,15.471794131211936,35.80000053399999,-0.8004209846258163,0.8061874508857727,0.5564569522345066,0.0453284728573461,-0.0586806967730323
758,-6.596526528941467,15.44340515229851,35.90000053499999,-0.7994895875453949,0.8049654960632324,0.5500342684349417,0.0491907530032376,-0.0791687003213274
759,-6.669533159350976,15.416038514114916,36.00000053699999,-0.7980399012565613,0.8024880290031433,0.5417148581197858,0.052409986512872,-0.0888710636888768
760,-6.74282541370485,15.389739991165698,36.10300053799999,-0.7960779368877411,0.8006386160850525,0.5320049713701009,0.0559534031141029,-0.088759851728689
761,-6.74282541370485,15.389739991165698,36.20500054099999,-0.7936453133821488,0.8006386160850525,0.5320049713701009,0.0557698791204365,-0.0959258169230365
762,-6.816357518895529,15.364509582519531,36.21100054099999,-0.7906982541084291,0.7975766658782959,0.5220871812859178,0.0599612906396975,-0.0919181332777328
763,-6.890068914392032,15.340301514603198,36.300000541,-0.7873340249061586,0.793761134147644,0.5119408431753516,0.0619470258658502,-0.0963550586841861
764,-6.963853265158832,15.317153931595385,36.40000054299999,-0.7835732340812684,0.7895689606666565,0.5013027827298641,0.0643583284642334,-0.1014243357228594
765,-7.037642384995706,15.295036316849291,36.500000544,-0.7794072121381761,0.7853308916091919,0.4901166730740666,0.0669851056144398,-0.0956423927266202
766,-7.111400034511462,15.273933411575854,36.60000054599999,-0.7748560160398484,0.7805343866348267,0.4791421442022919,0.0691586421995911,-0.0927951933991679
767,-7.1850708982674405,15.253837586380541,36.700000547,-0.7698881834745408,0.7749091386795044,0.468570969645679,0.0710186686483766,-0.090409320761756
768,-7.258560563437641,15.234725951217115,36.80000054899999,-0.7645237445831299,0.7689716815948486,0.4583836698448658,0.0726700684278114,-0.0869758094689068
769,-7.331809903378598,15.216575620695949,36.90000055,-0.7587971061468124,0.7623580098152161,0.4484437058323621,0.0745427915909507,-0.0859820417610613
770,-7.404740715282969,15.199378967285156,37.000000552,-0.752739816904068,0.7563248872756958,0.4388932965967059,0.0769810440787382,-0.0823302732029402
771,-7.477300549973734,15.183082579635084,37.100000553,-0.7463198065757751,0.7482779622077942,0.4294752027231455,0.0772518607406402,-0.0815840131547541
772,-7.549414540408179,15.167701721191406,37.200000555,-0.7394437551498413,0.7412441968917847,0.4202282740992307,0.0783885038149925,-0.0795405250014724
773,-7.62103023706004,15.153182985261083,37.300000556,-0.7322367250919343,0.7333091497421265,0.4112292274194956,0.0792441496772797,-0.0765167478534427
774,-7.6921257032081485,15.13951110932976,37.400000558,-0.7247460067272187,0.7253409028053284,0.4025769168964028,0.0798970774232356,-0.0753281820508942
775,-7.762637998443097,15.126647947356105,37.500000559,-0.7169944435358049,0.7169426083564758,0.3941030172908306,0.0803766281675465,-0.0742586396354658
776,-7.832529451115988,15.11457824613899,37.600000561,-0.7089323669672013,0.7083948850631714,0.3857621248447895,0.080783335667009,-0.0708347512023715
777,-7.901759054977447,15.103279112838209,37.700000562,-0.7006462067365646,0.6988986730575562,0.3777061437109112,0.0809257072977735,-0.0706678096699521
778,-7.970251466729678,15.092712403275073,37.800000564,-0.6921621590852737,0.6904327273368835,0.3698694623640179,0.0812244413135788,-0.0688202977062327
779,-8.038008118746802,15.082855224609375,37.900000565,-0.6834667980670929,0.6813422441482544,0.3621499860668182,0.0813875760149011,-0.0676636286660029
780,-8.105033303727396,15.07366943359375,38.000000567,-0.6746470957994462,0.6722384095191956,0.3546546521386504,0.0814988109700425,-0.0641754949709117
781,-8.171282197348773,15.065124512650073,38.100000568,-0.665547975897789,0.6631175875663757,0.3475497468367219,0.0812702809039647,-0.0632641252839676
782,-8.236736679566093,15.057174682617188,38.20000057,-0.6564380288124085,0.6534360647201538,0.3404992386594415,0.0818761863524215,-0.0679867225708992
783,-8.301361466175877,15.049842835403979,38.306000571,-0.6472111761569977,0.6439467668533325,0.3330182868358493,0.0816750915301162,-0.0670025377280326
784,-8.365132714156061,15.043083189986646,38.400000573,-0.6379323393106461,0.6345376968383789,0.3255721069359779,0.0809355223574757,-0.0662170081589693
785,-8.428063774714246,15.036842345260084,38.500000574,-0.6282762587070466,0.6240893602371216,0.3182135668480396,0.0813308558886088,-0.067117696494394
786,-8.490084077813663,15.031120299361646,38.600000576,-0.6187604457139969,0.6148111820220947,0.310803797339499,0.0807598708478747,-0.0664589950843106
787,-8.551213645609096,15.025871275924146,38.700000577,-0.6091521590948105,0.6052281856536865,0.3034210261361301,0.0802234407741226,-0.0662060995521609
788,-8.611480141291395,15.02108764462173,38.800000579,-0.5996332108974456,0.5950644612312317,0.2960569880791008,0.079434215594487,-0.0683888766768985
789,-8.6708263407927,15.016723630949855,38.90400058,-0.5901944816112518,0.5859639644622803,0.2885061465093493,0.0786723247528942,-0.0644261451241913
790,-8.729288484551944,15.012779233977199,39.000000582,-0.5809764534235,0.5743424892425537,0.2812518311665952,0.0769789647701141,-0.0626744311034576
791,-8.786755944485776,15.009216306731105,39.100000582999996,-0.5717385083436964,0.5660790205001831,0.2742609085947275,0.0775199044890353,-0.0661351261889565
792,-8.843314553960226,15.00601196102798,39.200000585,-0.562575303018093,0.5567071437835693,0.26704398672387,0.0767319693019788,-0.070668565230817
793,-8.899041559663601,15.003150939010084,39.300000585999996,-0.5534292042255402,0.547732412815094,0.2593174468107521,0.0762482409014514,-0.0699372387330399
794,-8.95390262780711,15.000572203658521,39.400000588,-0.5444750711321832,0.5322192907333374,0.2515593937039375,0.0724055818696117,-0.0704542868226475
795,-9.007518198573962,14.998374937102199,39.500000588999995,-0.5355574682354928,0.5266263484954834,0.2437386236980557,0.0736342173320264,-0.0733231219032637
796,-9.060234452714212,14.996345518156886,39.600000591,-0.5266145616769791,0.5162291526794434,0.23577792855829,0.07259158254965,-0.0735295176640042
797,-9.112170601147227,14.994506835006177,39.703000593,-0.5177805304527283,0.50851970911026,0.2276343622280657,0.0724427422440346,-0.0721858504062543
798,-9.163229370373301,14.992897033691406,39.800000594,-0.5093272402882576,0.5016581416130066,0.2195417340353131,0.0724052027973738,-0.0725673185199517
799,-9.213512803660706,14.991447445936501,39.901000596,-0.500948928296566,0.496981680393219,0.2115381838649511,0.0736343490366853,-0.0739857974737636
800,-9.263211632147431,14.990043640136719,40.012000597,-0.4927618831396103,0.4874795079231262,0.2034616672703623,0.0725448663363594,-0.0747090970142411
801,-9.312004471430555,14.988822935149074,40.135000598999994,-0.4839119896292687,0.479853481054306,0.1953025901134312,0.0722430617918315,-0.0728081188078198
802,-9.359955216525123,14.987770077772439,40.2360006,-0.47670863121747975,0.4705140888690948,0.1871609717391431,0.0710988051038864,-0.0702228878328877
803,-9.407062913756818,14.986892698332667,40.34600060199999,-0.46846087723970414,0.4648641049861908,0.1792634304231405,0.0714111058815213,-0.0686468323427696
804,-9.453359032981098,14.986145018599927,40.451000603,-0.46189135015010835,0.4561856389045715,0.1715741019299626,0.0705590556711321,-0.0669132561732076
805,-9.498745345626958,14.985588072799146,40.55600060399999,-0.4542704537510872,0.4452312290668487,0.1640759644016623,0.0684756252934821,-0.065226791799462
806,-9.543182756518945,14.985343932174146,40.661000606,-0.44832797050476075,0.4381305575370788,0.1567497749464214,0.0680844412193945,-0.0642758048811834
807,-9.587234879960306,14.985267639160156,40.76700060799999,-0.44085732102394104,0.436162382364273,0.149604818214029,0.0700920081854337,-0.064685621368928
808,-9.630523110739887,14.985321043990552,40.870000609,-0.43423944562673567,0.4274982213973999,0.1425215770949423,0.0686409287166355,-0.0628968436145964
809,-9.672898675082251,14.985427856445312,40.97000061099999,-0.4273965328931808,0.4222230613231659,0.1354447533073276,0.0687390839183543,-0.0614256599780045
810,-9.714429285144433,14.98556518368423,41.070000612,-0.42109452933073044,0.3973446190357208,0.128549735706225,0.0608876743742917,-0.056838956020299
811,-9.754806901677512,14.985900880768895,41.170000614,-0.4126775532960892,0.4220118522644043,0.121913641500473,0.0740229409689497,-0.0603349597733636
812,-9.794998550438322,14.986228941939771,41.270000615,-0.40658155381679534,0.3917520642280578,0.1155283693780005,0.063110906834789,-0.0554122011203586
813,-9.83467807888519,14.98666381649673,41.375000617,-0.39950014948844914,0.4163418710231781,0.1090238805317133,0.0761269618657531,-0.0582261023651697
814,-9.872208978747949,14.987113950774074,41.480000617,-0.39314155131578454,0.3798013627529144,0.1027672463218122,0.0628104326108316,-0.0537020527275642
815,-9.910774613148533,14.98765564057976,41.58000061899999,-0.3865712359547615,0.4077766835689544,0.0964553411378711,0.0773152342513314,-0.057094018608184
816,-9.94729747902602,14.988227843306959,41.68000062,-0.38001062572002414,0.3668161630630493,0.0904986375265568,0.061706755141127,-0.051365144876767
817,-9.984516526106745,14.988830565474927,41.780000622,-0.37336524128913884,0.3761622011661529,0.0844489508783817,0.0681679987298487,-0.0522312418793585
818,-10.01974907098338,14.989479063078761,41.880000623,-0.36556529551744466,0.3647998869419098,0.0787982584010064,0.065228657623178,-0.0506928647266561
819,-10.055472756386735,14.990249631926417,41.980000625,-0.357371224462986,0.3709416091442108,0.0731033090929687,0.0701407322133858,-0.0514295667055237
820,-10.090081596048549,14.990989682264626,42.080000626,-0.3491060242056847,0.3191399872303009,0.0675201578915119,0.0501278736675288,-0.0448538406168846
821,-10.12281074654311,14.991615291684866,42.180000628,-0.34377247989177706,0.3579334914684295,0.0621336592136323,0.0685362415792302,-0.0481956824589289
822,-10.155816461192444,14.992202756926417,42.280000629,-0.335368250310421,0.3288860023021698,0.0571843947200477,0.0581213422014551,-0.0445377790725223
823,-10.189213180332445,14.992935176938772,42.380000631,-0.32943968027830123,0.3376921415328979,0.0520878183344379,0.0640180361769668,-0.0448872495709264
824,-10.221149826655164,14.993637083098292,42.480000632,-0.32119738757610317,0.3247793316841125,0.047214346621707,0.0603466558261983,-0.0428046747018501
825,-10.252063179737888,14.994392392225564,42.582000635,-0.3139214225113392,0.3140190243721008,0.0423401193933561,0.0576552661321353,-0.0410859631203854
826,-10.281970406416804,14.995162962004542,42.690000638,-0.3061348833143711,0.3052228689193725,0.0376713582789339,0.0557565770829117,-0.0394819016144376
827,-10.310815240838565,14.995834348723292,42.790000639,-0.30039637014269827,0.2801634669303894,0.0332225113768503,0.0463441807001348,-0.0358163964731128
828,-10.338421251042746,14.996597287245095,42.890000641,-0.2911814928054809,0.2636168003082275,0.0289157400973886,0.0411354141319515,-0.0337279152504612
829,-10.365606689359993,14.997375485487282,42.990000642,-0.2838010191917419,0.2569190561771393,0.0250406526931934,0.0405455977190769,-0.0331085366365704
830,-10.392215157160535,14.997886654920876,43.090000644,-0.27566577568650247,0.2906737327575683,0.0213750160651281,0.056274648156162,-0.0349647913788352
831,-10.418892290443182,14.998611447401345,43.190000645,-0.2715646430850029,0.2539272606372833,0.017659605294289,0.0422384979092145,-0.0313193348414822
832,-10.444616700755432,14.999237057752907,43.290000647,-0.2637282192707061,0.2731806635856628,0.0139192306488938,0.0518831212431741,-0.0317090518644132
833,-10.46952095173765,14.999748226255178,43.390000648,-0.2579689159989356,0.2514960169792175,0.0104556705548893,0.0438284826171371,-0.028366431735673
834,-10.495058441883884,15.000358578749001,43.491000649,-0.25252155438065527,0.2342820614576339,0.0069965599244879,0.0382333457221113,-0.0263674254952203
835,-10.542841341113672,15.00161742977798,43.60000065,-0.24550430849194524,0.2520458996295929,0.0009068404066149,0.048837279481893,-0.0257837582138114
836,-10.542841341113672,15.00161742977798,43.70100065199999,-0.2396048620343208,0.2520458996295929,0.0009068404066149,0.048519496492048,-0.0253690901901283
837,-10.586311722523533,15.002479550428689,43.815000653,-0.23330637142062183,0.1918646544218063,-0.0048057865019841,0.025586245834548,-0.0199148359397928
838,-10.606643105274998,15.003089902922511,43.92500065499999,-0.22813859507441517,0.2171904146671295,-0.0072072577565209,0.0384641640224556,-0.0214976958422956
839,-10.627083207829855,15.003532405942678,44.032000657,-0.2218992955982685,0.208236739039421,-0.0094606547764642,0.0351765936333189,-0.0193846949271762
840,-10.648264312418178,15.004142759367824,44.150000659,-0.2177219249308109,0.2371173352003097,-0.0117393792059645,0.0489669967632699,-0.0197879568428942
841,-10.668341064592823,15.004791256971657,44.251000659,-0.21117811873555178,0.2012050151824951,-0.0138680342252086,0.0344063507638252,-0.0173971459153952
842,-10.688745880965143,15.00531005486846,44.351000661,-0.20591884404420846,0.2136999368667602,-0.015954097051369,0.0414685704218697,-0.0178453276255964
843,-10.708327675471082,15.00596618372947,44.462000661999994,-0.20032815337181084,0.2287449091672897,-0.0178831901292037,0.0488315949241218,-0.0176983344516484
844,-10.727150347200222,15.006599423475564,44.57000066399999,-0.19491526558995237,0.1844344139099121,-0.0198394760802388,0.0310300928224129,-0.0156196001564283
845,-10.745832827524282,15.007087703794241,44.67000066499999,-0.1890597447752952,0.1960300952196121,-0.0217224667757004,0.0374118303918348,-0.0155958533086218
846,-10.763860130333342,15.007575986906886,44.77000066699999,-0.18356191441416736,0.1792530566453933,-0.0234344537926279,0.0312479099104172,-0.0135822186744885
847,-10.781326675671153,15.007766721770167,44.870000668,-0.1781569309532642,0.1768079400062561,-0.0251363710607029,0.031341767688681,-0.0129920829299205
848,-10.79789295361843,15.008178708143532,44.97000066999999,-0.17479518614709375,0.1388308107852935,-0.0266014000471308,0.0161123385755123,-0.0115411280513535
849,-10.813504601712339,15.00820922665298,45.07000067199999,-0.1718498196452856,0.1733716428279876,-0.0279948666850477,0.0321982956463812,-0.0122417212596202
850,-10.829161071684211,15.008743283338845,45.17000067299999,-0.1678616989403963,0.1597976088523864,-0.0292602370149642,0.0269542689666663,-0.0114744752077949
851,-10.845431711873971,15.009216306731105,45.274000674999996,-0.16123111732304093,0.1487417668104171,-0.0305637267489545,0.0233386960755445,-0.010746783497682
852,-10.860270882141776,15.009597776457667,45.38000067499999,-0.15664260201156135,0.1613668501377105,-0.031813640867751,0.0296798883659695,-0.0107763270287027
853,-10.875254058628343,15.009849546477199,45.480000677999996,-0.15086233206093308,0.1432382613420486,-0.0329948007894679,0.0227830823652241,-0.0100981987824414
854,-10.88814487599302,15.010444639250636,45.591000681,-0.14375022612512106,0.1171716451644897,-0.0341529379656165,0.0127447577262668,-0.0095138731273736
855,-10.91471996519249,15.01083373837173,45.70000068099999,-0.13855976499617095,0.1420892924070358,-0.0363317403341457,0.0246238311697141,-0.0096057863027738
856,-10.929169084993191,15.011116025969386,45.800000684,-0.13224598430097098,0.1439462304115295,-0.0374552944654785,0.026416540607395,-0.0097595362465784
857,-10.942160987877287,15.011558529920876,45.910000685,-0.12638086099177592,0.124629758298397,-0.0385754032635316,0.0188054033680466,-0.0099955105646262
858,-10.953696634853259,15.01202392205596,46.01100068699999,-0.12035472393035884,0.1582830846309662,-0.0397515681346878,0.0346580178951528,-0.0106111346463426
859,-10.96595420956146,15.012123105116189,46.12100068699999,-0.11602841224521393,0.1284743249416351,-0.0408649341833964,0.0216853185568484,-0.0097229437829439
860,-10.979023362393491,15.012420651502907,46.23000069,-0.10982417352497573,0.1045057028532028,-0.0420846231260895,0.0125517576771443,-0.0086146768583704
861,-10.99080600880552,15.012435909360647,46.337000691,-0.10416591931134457,0.1094347089529037,-0.0431847448949515,0.0157706971579327,-0.00807814034121
862,-11.002778435475193,15.012573239393532,46.443000693,-0.09895669929683204,0.0980945378541946,-0.0441150121882557,0.0115102710981681,-0.0075521179395894
863,-11.012623216607608,15.012779232114553,46.54400069399999,-0.09302706439048049,0.0865027904510498,-0.0450037579815462,0.0073012796270302,-0.0072541183815609
864,-11.021934892167337,15.012924192473292,46.646000696,-0.08793470077216622,0.0806251913309097,-0.045842325704284,0.0054096979258487,-0.0064421597011273
865,-11.030614282586612,15.013191219419241,46.746000697,-0.08409044276922939,0.0697544813156127,-0.0465997255621477,0.0013339338884082,-0.0060731317918814
866,-11.038249397301115,15.013305661268532,46.862000698,-0.0789549797773361,0.0619505904614925,-0.0473070201702416,-0.0014987369408628,-0.0056576481139518
867,-11.045014763716608,15.013473508879542,46.962000699,-0.07368989698588845,0.056285198777914,-0.0479806169611588,-0.0033237329188217,-0.0053941693562857
868,-11.051175498752855,15.013587949797511,47.068000701,-0.06936139613389966,0.0523045770823955,-0.0486020012509077,-0.0046742779471561,-0.0054458303593314
869,-11.056864168960601,15.013679501600564,47.170000703,-0.0633252257481217,0.0492868684232234,-0.0491902020202577,-0.0054982910067021,-0.0046930485208869
870,-11.06221714161802,15.013786313124001,47.270000705,-0.058761298842728106,0.0466325245797634,-0.0497806693364679,-0.0062810273274745,-0.0044659310820389
871,-11.067285920027643,15.013893123716116,47.370000706,-0.05538195408880707,0.0445573665201664,-0.0502924310405179,-0.0069136853612955,-0.0037197426173903
872,-11.072119142161682,15.014007565565407,47.470000708,-0.05174581501632926,0.0427741520106792,-0.0507792470752075,-0.0073701132587518,-0.0035431944373865
873,-11.076759721850976,15.014129637740552,47.570000709,-0.048669298551976645,0.0413909889757633,-0.0512098955299705,-0.0077709634896942,-0.0028514564490062
874,-11.081242943182588,15.014244076795876,47.670000711,-0.04616713635623451,0.0402864851057529,-0.0515674728806316,-0.007893145231022,-0.0022912028637429
875,-11.085602189297788,15.01437377743423,47.770000712,-0.04395543672144409,0.03938003256917,-0.0518551513825356,-0.0080070602264584,-0.001732852373367
876,-11.089863205794245,15.014495846815407,47.870000714,-0.042285238206386536,0.0386445745825767,-0.0520854106973111,-0.0080322488084268,-0.0016584232572009
877,-11.094043161603622,15.014625545591116,47.973000715,-0.04100434631109234,0.0380597412586212,-0.0522728513918817,-0.0079497231755833,-0.0024541194438907
878,-11.098156359395944,15.014732358045876,48.080000716,-0.04000708218663927,0.0375596769154071,-0.0524537109082192,-0.0078949311898597,-0.0025898169344404
879,-11.102215196355246,15.014801021665335,48.180000717,-0.03920966777950523,0.0371957868337631,-0.0527226335072889,-0.0078329184392254,-0.0022734208805407
880,-11.106231117621064,15.014839171431959,48.28000071999999,-0.03856490869075057,0.0369188077747821,-0.0530001853691041,-0.0077126226194761,-0.002170036757322
881,-11.110217478708364,15.014877315610647,48.380000721,-0.038054971955716575,0.0367119275033474,-0.0532480126976966,-0.0076699548987285,-0.0010617418892036
882,-11.114177133073099,15.014907833188772,48.480000723,-0.037651111558079674,0.0365642085671424,-0.0534816991405561,-0.0075015537470776,-0.0006287426295714
883,-11.118119622929953,15.014945981092751,48.58000072399999,-0.03733870871365066,0.0364595465362072,-0.0536257978155463,-0.0073139148334628,-0.0005593944194568
884,-11.122050667647272,15.014984127134085,48.68000072599999,-0.03709808886051174,0.0363911986351013,-0.0537101834487542,-0.0070017560729204,-0.0006634014292773
885,-11.125971224624664,15.015014645643532,48.780000727,-0.036915374547243085,0.0363505110144615,-0.0537763820914924,-0.0067902465144742,-0.0011978136973682
886,-11.129888917668723,15.015052792616189,48.880000729,-0.036780617944896184,0.0363327525556087,-0.0538657513970136,-0.0065747174017971,-0.0013783517007843
887,-11.133800888550468,15.015083309262991,48.980000729999986,-0.03668496459722515,0.0363399162888526,-0.054005271465294,-0.0063591189285616,-0.0014454712326511
888,-11.137711905874312,15.01512145716697,49.080000732,-0.03662065789103504,0.0363562889397144,-0.0541577172224968,-0.0061230145817131,-0.0015668931685686
889,-11.141625785036013,15.015151974745095,49.180000733,-0.036583417467772925,0.0363916866481304,-0.0543165302468836,-0.0058923359752497,-0.0008501416793214
890,-11.145544435596094,15.015190121717751,49.280000734,-0.03656569346785541,0.0364337898790836,-0.054484718947038,-0.0056392226416979,-0.000695129472677
891,-11.149464990361594,15.015220638364553,49.380000736,-0.03656353373080488,0.0364801585674285,-0.0545735193401947,-0.0054390025748783,2.4024631642509475e-05
892,-11.153389359125867,15.015258784405887,49.480000737,-0.036573428846895656,0.0365260951220989,-0.0546519564257189,-0.0052074297421913,0.0008345686339927
893,-11.157319450750947,15.015296933241189,49.580000739,-0.0365919757634401,0.0365785919129848,-0.0546530032244697,-0.0050324574528535,0.0015601066313085
894,-11.161254310281947,15.015327449887991,49.68000074,-0.03661689218133684,0.0366321988403797,-0.0545823670652881,-0.0046241352790556,0.0006185659671545
895,-11.165194894070737,15.01536559779197,49.780000742,-0.036646061763167335,0.036684900522232,-0.054451644657813,-0.0043769099542745,0.0006503763483947
896,-11.169140243786387,15.015396115370095,49.880000743,-0.03667774405330415,0.0367315076291561,-0.0543350813412666,-0.0041343467345082,-3.5784318389823075e-06
897,-11.173089410178363,15.015426633879542,49.980000745,-0.03671062663197513,0.036773607134819,-0.0542846347440779,-0.003876859679236,-0.0002403555274424
898,-11.177043343894184,15.015457150526345,50.08000074599998,-0.03674212265759703,0.0368148684501647,-0.0542945429218187,-0.0036312121028858,-0.0003793966028249
899,-11.181002999772318,15.015495298430324,50.180000748,-0.03677237518131729,0.0368413068354129,-0.0543244313018023,-0.0033854290243326,-0.0008395315915026
900,-11.184964562417008,15.015525815077126,50.28000074799999,-0.03679961543530221,0.0368756130337715,-0.0543694709558785,-0.0032198202738394,-0.0005229167488633
901,-11.188928986317478,15.015556332655251,50.380000751,-0.03682339228689666,0.0369098298251628,-0.0544513761311769,-0.0030022945193971,-1.3707504783074424e-08
902,-11.192898179288022,15.015594479627907,50.487000752,-0.036843349784612615,0.0369351468980312,-0.0545096782702952,-0.0027599273909117,0.0002892358804752
903,-11.196870232699439,15.015617367811501,50.590000754,-0.03685917016118761,0.0369578748941421,-0.0545072842870652,-0.002434338621362,-0.000459727199767
904,-11.200842287624255,15.015647884458303,50.690000756,-0.03686997666954991,0.0369745902717113,-0.0544840089444071,-0.002235044010608,0.0003797722604829
905,-11.204819107777439,15.015678402036428,50.79000075799999,-0.03687578253448005,0.0369841568171978,-0.0545019228569418,-0.0019606192775599,-1.43604531315336e-05
906,-11.208797837956809,15.015716549940407,50.89000075999999,-0.03687645066529508,0.0369904041290283,-0.0544816695767641,-0.0017911002720362,0.0003305274939259
907,-11.216754341963679,15.015777586959302,51.00000075999999,-0.036871507205069015,0.0369698368012905,-0.0544394244202226,-0.0012815021016597,0.0006105014687918
908,-11.220732117420994,15.015808102674782,51.10000076199999,-0.036861075647175265,0.0369613394141197,-0.054391526550427,-0.0010556123944715,0.0006440069313529
909,-11.224708939203992,15.015846248716116,51.20000076299999,-0.03684505932033057,0.0369364917278289,-0.0543515115303546,-0.0007560208082649,-0.0002880541223608
910,-11.228681947104633,15.015876767225564,51.300000766,-0.03682390730828042,0.0369093269109725,-0.0544022858210653,-0.0005253803544985,-0.0007851294298887
911,-11.232653999933973,15.015907283872366,51.410000765999996,-0.036797153763472985,0.0368793085217475,-0.0544840317009016,-0.0004207401325943,-0.000312538087308
912,-11.236621285788715,15.015930172987282,51.510000768,-0.0367648588493466,0.0368425026535987,-0.0545236280014738,-0.0001283498787474,-0.0007333830717845
913,-11.240588570013642,15.01597594935447,51.610000768999996,-0.03672666177153583,0.0367947220802307,-0.0546080272885784,8.023948545110263e-05,-0.0006583893933095
914,-11.24454727396369,15.015998835675418,51.710000771,-0.03668286539614196,0.0367483161389827,-0.0546883213040605,0.0002902700530889,-0.0009441470181215
915,-11.24850311386399,15.016029355116189,51.813000771999995,-0.03663325421512123,0.0366982631385326,-0.0547873075041919,0.0005185630729048,-0.001307783266745
916,-11.25245323323179,15.016059873625636,51.927000774999996,-0.036578094586729955,0.0366326384246349,-0.0549204739591851,0.0006958116168708,-0.0008704134799228
917,-11.256400490528904,15.016098018735647,52.043000776,-0.036517415940761515,0.0365649759769439,-0.0550448063429817,0.0009162774307777,-0.0007835711944535
918,-11.26033821364399,15.016128538176417,52.153000777,-0.03645237386226649,0.0364945419132709,-0.0551380761116743,0.0011149834742703,-0.0007090945653329
919,-11.264270211802796,15.01615905482322,52.26300077799999,-0.03638170994818206,0.0364182665944099,-0.0552230534137412,0.0012150882666402,0.001243170960571
920,-11.268194581265561,15.016189573332667,52.37600078,-0.03630642574280496,0.0363405421376228,-0.0552620443915575,0.0014132007234357,0.0023222750549361
921,-11.272110368707217,15.016220089048147,52.48000078199999,-0.03622580971568819,0.0362639315426349,-0.0550919851075485,0.0017044237419838,0.0017042195185179
922,-11.276019477751106,15.016258236020803,52.58000078399999,-0.03614024762064214,0.0361712053418159,-0.0548487409369647,0.0018864487943115,0.0010232451295756
923,-11.279920960543677,15.016288753598928,52.690000786,-0.03604956734925504,0.0360819473862648,-0.0546753501021489,0.0019769238924049,0.0018561658904225
924,-11.283810997498222,15.01632690243423,52.790000788,-0.03595453146845097,0.0359823666512966,-0.0545557556205242,0.00209502977218,0.0026594444855053
925,-11.287692453712225,15.016349792480469,52.89000079,-0.03585465867072339,0.0358809642493724,-0.0543835117130354,0.002445571870504,0.0014664782693322
926,-11.291564370971173,15.016395564191043,52.990000791,-0.03574983123689885,0.0357768312096595,-0.0541213842032477,0.0025572070502201,0.0020412033048
927,-11.295426750788465,15.01641845330596,53.090000792,-0.03564081434160467,0.03566899523139,-0.053911865157634,0.0027452592930621,0.0024545826853968
928,-11.299279595958069,15.016464229673147,53.190000794,-0.03552758246660228,0.035548061132431,-0.0537150851976871,0.0029193911827317,0.0024600598903644
929,-11.303119088173844,15.016502377577126,53.290000796,-0.03540939353406425,0.0354308076202869,-0.0534730516726151,0.0031497842460268,0.0015742409671557
930,-11.30694522894919,15.016540525481105,53.390000797,-0.035286607779562426,0.035297006368637,-0.0532200995814427,0.0032369322985968,0.0020144146341538
931,-11.310759928426705,15.016578672453761,53.490000799,-0.03515916243195529,0.0351680666208267,-0.053029732401669,0.0033773754669513,0.0024629412170654
932,-11.31456318043638,15.016616818495095,53.5900008,-0.0350270045921206,0.0350288972258567,-0.0528075425398722,0.003553057415112,0.0020192607141096
933,-11.318352127913386,15.016654966399074,53.690000802,-0.034890311770141076,0.0348940044641494,-0.0525404404603689,0.0037932930941233,0.0007462317690029
934,-11.322126770741306,15.016693112440407,53.790000803,-0.034749482758343164,0.034750860184431,-0.0523138950055092,0.0038158288052555,0.0011773766523287
935,-11.325889017200097,15.016731257550418,53.890000805,-0.03460434526205058,0.0346017144620418,-0.0522059063361212,0.004035145116436,0.001787393427999
936,-11.32963504968211,15.01678466424346,53.990000806,-0.03445477075874801,0.0344523005187511,-0.0520834900491684,0.0042634334115921,0.0009977467176341
937,-11.333365823607892,15.016822813078761,54.090000808,-0.034300357662141276,0.0343003384768962,-0.0518932639596611,0.0043946839204122,0.0016204047191384
938,-11.337081337114796,15.016868589445949,54.190000809,-0.03413294665515418,0.0341307632625103,-0.0517504578535631,0.0045824873633492,0.0005573386849437
939,-11.340781593462452,15.016906735487282,54.29000080899999,-0.033962033689022016,0.0339625515043735,-0.0515892098842561,0.0046700846298734,0.0015445399909912
940,-11.344465637928806,15.016960141249001,54.390000812,-0.03378717973828311,0.0337916351854801,-0.0514939830570295,0.0048564517132031,0.0006436259799263
941,-11.348130608908832,15.017005916684866,54.490000812999995,-0.03360923789441581,0.0336207747459411,-0.0513604342929273,0.0049525437816245,0.0013160714366026
942,-11.351779367425479,15.017044063657522,54.590000814999996,-0.03342777825891967,0.0334373489022254,-0.0512594455212727,0.0051370928660908,0.0003804871633614
943,-11.355410956894048,15.017097470350564,54.69000081499999,-0.03324324730783697,0.0332653671503067,-0.0511508788369223,0.0052771788780286,0.000446081633526
944,-11.359025385114364,15.017143246717751,54.79000081699999,-0.03305536853149529,0.0330796167254447,-0.0510395813732221,0.0052693528103867,0.0013555001883026
945,-11.362620736355893,15.017196651548147,54.890000818999994,-0.03286429066210981,0.032889474183321,-0.0509913011943176,0.0055137929127726,0.0013786176937766
946,-11.36619892239105,15.01724242977798,54.990000820999995,-0.032670522294938525,0.0326885692775249,-0.0508592270510643,0.0056254649987466,0.0020765057922601
947,-11.373294258257374,15.017349240370095,55.10200082099999,-0.032473460491746625,0.0323207750916481,-0.0504631366089731,0.0058956899349864,0.0021063634487901
948,-11.376815223833546,15.017395016737282,55.21100082299999,-0.03227327857166525,0.0321298018097877,-0.0502317394694685,0.0058717644511889,0.0028848234015989
949,-11.380316162947565,15.017456051893532,55.326000824999994,-0.0320708621293306,0.0319337286055088,-0.0499452625104785,0.0061711663897794,0.0015715876450107
950,-11.383797075250186,15.017509455792606,55.427000827,-0.03186550606042143,0.031738169491291,-0.0497214068732783,0.0062990181242466,0.0017174457635786
951,-11.387260819785297,15.017562861554325,55.528000827,-0.03165768729522821,0.0315388739109039,-0.0495405428056418,0.006281385388804,0.0025407964230509
952,-11.390702630742453,15.017616270110011,55.63900083,-0.03144727470353242,0.0313382782042026,-0.0493027829502523,0.0064132721767623,0.0033418941864909
953,-11.39412441442255,15.01766967587173,55.742000831,-0.031235127151012385,0.0311364289373159,-0.0489751121847704,0.0065458585511931,0.003689826661532
954,-11.397527123219334,15.017730710096657,55.850000832999996,-0.031020675506442743,0.0309293027967214,-0.0485933082699775,0.0066769607184149,0.0038728240689582
955,-11.400907898787409,15.01779174618423,55.951000834,-0.030803855415433602,0.0307263471186161,-0.0481818753992393,0.0067870860169323,0.0039272387802416
956,-11.404269599472173,15.017860409803689,56.052000835,-0.03058529244735832,0.0305110644549131,-0.0477556462557241,0.006855153713309,0.0035960237720533
957,-11.407611276139505,15.01791381649673,56.152000836,-0.030364898312836838,0.0302967000752687,-0.0473339729624241,0.0070446042187925,0.0033238524945958
958,-11.410930061596446,15.017974850721657,56.260000839,-0.030139124859124372,0.0300824344158172,-0.0469389975885674,0.0071823257130091,0.0032054748085596
959,-11.414228823385201,15.018043514341116,56.364000839,-0.029911213833838653,0.0298554301261901,-0.0465752941895648,0.0072022201063362,0.0033442880434266
960,-11.417503739125095,15.018112178891897,56.470000841,-0.029681005887687163,0.0296352598816156,-0.0462203565922752,0.0072167619547155,0.0032293319955464
961,-11.420756721985526,15.01817321497947,56.572000843,-0.029460575897246558,0.0294125229120254,-0.0458582279426977,0.0074412516296788,0.0029878073013292
962,-11.423988724010997,15.018241880461574,56.680000844999995,-0.029225394222885327,0.0291943978518247,-0.0455002819368243,0.0075327663431842,0.0029699112681678
963,-11.427198793157004,15.018302914686501,56.790000847,-0.028988225851207923,0.0289763342589139,-0.0451613330526277,0.0075480158892208,0.0028161917276267
964,-11.430385972023942,15.018386837095022,56.890000849,-0.028749628830701063,0.0287432149052619,-0.0448407486595585,0.0076608080259105,0.0029140161456482
965,-11.433551218477078,15.018455501645803,56.99000085099999,-0.028509102202951855,0.0285182148218154,-0.0445270185226574,0.0077496911950919,0.0027724940104617
966,-11.436692620860413,15.018470762297511,57.091000851000004,-0.02826664196327323,0.0282806865870952,-0.0442079406095296,0.0079166394882983,0.0025698725900736
967,-11.442908670403995,15.018524166196585,57.20000085299999,-0.028023150376975482,0.0278053060173988,-0.0436249556287378,0.0081006830219318,0.0023462863519111
968,-11.445981408469379,15.018547054380178,57.300000854000004,-0.027778277359902803,0.0275715813040733,-0.0433644574839621,0.0081697252607509,0.0022403871550993
969,-11.449030306190252,15.018577572889626,57.40000085599999,-0.027531817927956528,0.0273295696824789,-0.0431156106644123,0.0082522006108417,0.0024683685285813
970,-11.449030306190252,15.018577572889626,57.503000857,-0.02728474363684649,0.0273295696824789,-0.0431156106644123,0.0082133700925942,0.0025992002522372
971,-11.455053711310029,15.018638608045876,57.61200085899999,-0.027035971265286157,0.0268352404236793,-0.0425649626624211,0.0083935542933476,0.0026977861293848
972,-11.458028222667053,15.018669126555324,57.72700086099999,-0.026785869151353787,0.0265949107706546,-0.0422706119563058,0.0083964154232195,0.0028823555356853
973,-11.460978890187107,15.018699642270803,57.83800086299999,-0.026533691864460657,0.0263644885271787,-0.0419618700430169,0.008461303161794,0.0029991066417202
974,-11.46390762377996,15.018737791106105,57.940000862999995,-0.02627908010035749,0.0261187702417373,-0.0416376855725049,0.008538727475331,0.0030556335131901
975,-11.466811563121155,15.018768309615552,58.04000086499998,-0.026023093145340636,0.0258771423250436,-0.0413054453029111,0.0085997004620787,0.003143500364244
976,-11.469690706115216,15.018791195936501,58.146000865999994,-0.025765193626284554,0.0256412327289581,-0.0409655861589312,0.0086005076930993,0.0032121059475659
977,-11.472546005854383,15.018836971372366,58.252000867999996,-0.024354575997131134,0.0253992397338151,-0.0406182856412231,0.0088453439175905,0.0028019990891565
978,-11.475378419621848,15.018875120207667,58.35500087,-0.02297569982329146,0.0251532457768917,-0.0402701294793188,0.0088088216372336,0.0029147705421971
979,-11.478186036227271,15.018913264386356,58.459000871,-0.021605855833331546,0.0249139443039894,-0.0399596535211429,0.0088676856704927,0.0029238761203357
980,-11.480968858348206,15.018951412290335,58.560000872,-0.020234225041349384,0.0246598124504089,-0.0396423096529021,0.0090371490041289,0.0027971718557927
981,-11.48372783861123,15.018989559262991,58.665000874,-0.018865273242772637,0.024410480633378,-0.0393236777670681,0.0090878320016055,0.0027236079066144
982,-11.486461066873744,15.01902770716697,58.771000876,-0.017521517497880234,0.0241508521139621,-0.0390172661188244,0.0091290462939721,0.0026746306386719
983,-11.489168549422175,15.019065855070949,58.873000878,-0.016190574248048477,0.0238840989768505,-0.0387168075695633,0.009175610423486,0.0026125347987515
984,-11.491850282996893,15.019119260832667,58.980000879,-0.014871686570768336,0.0236234758049249,-0.0384235673803836,0.0092238110332155,0.0025513592137593
985,-11.494505312293768,15.019157405942678,59.080000881000004,-0.013565488486528898,0.0233602244406938,-0.0381384353302232,0.0092548954179929,0.002414567350694
986,-11.497134591336362,15.019203184172511,59.180000882,-0.01227139611344226,6.833400402683765e-05,-0.0381384353302232,-0.0003194987160882,0.0022962403653009
987,-11.497364426963031,15.019195553846657,59.280000884,-0.010989186899246288,0.0002277825406054,-0.0381384353302232,-0.0001792998050516,0.0022972024960032
988,-11.497382545960136,15.019195551984012,59.380000885,-0.009719122593594406,0.0001747015048749,-0.0381384353302232,-0.0002743515080991,0.0023096106781661
989,-11.49740543414373,15.019203184172511,59.48200088499999,-0.008461388126039525,0.0001030461571644,-0.0381384353302232,-0.0003028534626515,0.0022532047856793
990,-11.497420693864115,15.019203184172511,59.582000887999996,-0.0072155796049003015,4.946628905599937e-05,-0.0381384353302232,-0.0003190449161431,0.002253503848487
991,-11.49742546142079,15.019203184172511,59.690000891,-0.005982501603472191,3.987447416875512e-05,-0.0381384353302232,-0.0003089350597365,0.0022355924988336
992,-11.497429275768809,15.019203184172511,59.790000891999995,-0.00476197454670383,2.3954225980560292e-05,-0.0381384353302232,-0.0003612785079218,0.0022480621323692
993,-11.49743309232872,15.019203183241189,59.890000893999996,-0.003554422200294732,1.3265018424135633e-05,-0.0381384353302232,-0.0003107214465081,0.0022345590937897
994,-11.497435953700915,15.019203184172511,59.99000089399999,-0.0023601894850734995,5.191443051444367e-06,-0.0381384353302232,-0.0003488456653646,0.002259992124941
995,-11.497437859885395,15.019203184172511,60.09000089599999,-0.0011789627475529568,4.705136689153733e-06,-0.0381384353302232,-0.000347662324963,0.0022637285059652
996,-11.49743881507311,15.019203184172511,60.190000897999994,-1.0895780030041272e-05,2.951554961327929e-06,-0.0381384353302232,-0.0003547560128126,0.0022825357063808
997,-11.49743881507311,15.019203184172511,60.290000899999995,-7.472032348944063e-06,2.046379222520045e-06,-0.0381384353302232,-0.0002872012090011,0.0022593115838503
998,-11.49743976816535,15.019203185103834,60.400000899999995,3.980986434014442e-06,1.4435742059504264e-06,-0.0381384353302232,-0.0002906757228202,0.0022207651280706
999,-11.49743976816535,15.019203185103834,60.500000902,1.2796432542212001e-05,2.2261187950789463e-06,-0.0381384353302232,-0.000340187601717,0.0022186338831917
1000,-11.49743976816535,15.019203185103834,60.600000904,7.724578426149264e-06,1.7475781532994006e-06,-0.0381384353302232,-0.0002869533924204,0.0022258327460059
1001,-11.49743976816535,15.019203185103834,60.700000906,5.236901595395693e-06,6.050198919638207e-08,-0.0381384353302232,-0.0003320802984318,0.0022262655903688
1002,-11.49743976816535,15.019203185103834,60.810000906,-0.0021066150295176523,1.948142198671121e-07,-0.0381384353302232,-0.0003283884468603,0.0022064445132391
1003,-11.49743976816535,15.019203185103834,60.910000908,-0.0035181685322662254,5.553275741476682e-07,-0.0381384353302232,-0.0003283888779386,0.0022065021131866
1004,-11.49743976816535,15.019203185103834,61.010000909,-0.003860203486149052,1.0589454859655234e-06,-0.0381384353302232,-0.0002949247180126,0.0021957828674995
1005,-11.49743976816535,15.019203185103834,61.110000911,-0.0063752374106137094,1.1149097645102302e-06,-0.0381384353302232,-0.0002639337271345,0.0022004703367727
1006,-11.49743976816535,15.019203185103834,61.210000912,-0.009871953400604367,1.4094959510657645e-07,-0.0381384353302232,-0.0002639330606034,0.0022004584258087
1007,-11.49743976816535,15.019203185103834,61.310000914,-0.013496105476476554,1.2778350537701044e-06,-0.0381384353302232,-0.000266490693606,0.0021912742317218
1008,-11.49743976816535,15.019203185103834,61.410000915,-0.018001308641728265,1.6074172890512273e-06,-0.0381384353302232,-0.0002664910353572,0.0021912954146891
1009,-11.49743976816535,15.019203185103834,61.510000917,-0.02321426633434027,1.6090748431452084e-06,-0.0381384353302232,-0.0003284795418872,0.002193289503168
1010,-11.49743976816535,15.019203185103834,61.610000918,-0.027316951184067028,2.872475590720569e-07,-0.0381384353302232,-0.207519108044092,0.0103923121552349
1011,-11.49743976816535,15.019203185103834,61.71000092,-0.03508814388223624,0.0421971641480922,-0.0373855958738736,-0.1830340744836385,0.0103785738289455
1012,-11.496718788985163,15.019187923520803,61.810000921,-0.042522062045580324,0.0282071158289909,-0.0362587625316716,-0.190134512343596,0.0097640019938852
1013,-11.498222734546289,15.01922607049346,61.910000923,-0.05097951713956089,0.0068274340592324,-0.0351274438843876,-0.1990994276702735,0.0085270598614772
1014,-11.502198602305725,15.019218441098928,62.011000924,-0.05899602988175442,0.0502954870462417,-0.0340955028489418,-0.1796341593687906,0.0097872446652549
1015,-11.509492301614955,15.019401545636356,62.122000926,-0.06749987973430788,0.069929614663124,-0.0331211243665404,-0.1713827222706448,0.009541108760983
1016,-11.516791725996882,15.019226071424782,62.22600092799999,-0.07683397889319676,0.0724800899624824,-0.0320569692373648,-0.1703620695408798,0.0093517509173221
1017,-11.52353420224972,15.019294735975564,62.33900093,-0.0882171334783848,0.0901020169258117,-0.0310152201527543,-0.1623881949329282,0.0083173047617416
1018,-11.532053377130069,15.019348142668605,62.44000093,-0.09836372510751655,0.1042577102780342,-0.0300117839024215,-0.1561058961109361,0.0081283625016141
1019,-11.541967775323428,15.019340511411428,62.540000932,-0.11042010701255688,0.08205147087574,-0.0291038566598482,-0.1652510671628829,0.0072599067736054
1020,-11.552445793757215,15.01943969540298,62.64200093299999,-0.12056765695706556,0.155422106385231,-0.0282549802450649,-0.1328856197544049,0.0091737755236172
1021,-11.565848734579049,15.019882198423147,62.754000936,-0.13078766658436505,0.1486783027648925,-0.027335492703244,-0.1360785474354192,0.0080490202339742
1022,-11.580910110962577,15.020027158781886,62.86000093599999,-0.14054200935643166,0.1691489070653915,-0.0263701917865313,-0.1263664878392371,0.0077505766371881
1023,-11.595656777149998,15.020240779966116,62.963000939,-0.15243788834195582,0.1603296995162964,-0.0254971957631409,-0.1293624546774023,0.0056906634689631
1024,-11.611574556911364,15.02056884393096,63.070000938999996,-0.16564375832676886,0.1700759381055832,-0.0247151619998924,-0.1242395852878431,0.0056119263374562
1025,-11.628722572349943,15.02110290247947,63.173000942,-0.17659482359886167,0.186680868268013,-0.0240878792267479,-0.1162557425072564,0.0048667116571236
1026,-11.646992111578584,15.021369931288064,63.280000942,-0.185412772744894,0.2276629507541656,-0.023493609300293,-0.0980636888814975,0.0040545642438873
1027,-11.665861511486582,15.021469112485647,63.380000944,-0.1944037068635225,0.2029305547475814,-0.0229994087831117,-0.1078200040901153,0.0049934339555542
1028,-11.68454590125475,15.021705622784793,63.480000946000004,-0.20251354463398452,0.2411260306835174,-0.022525545745138,-0.0902201110330362,0.0042182093569258
1029,-11.704102898598649,15.022064205259085,63.58000094799999,-0.21163945645093915,0.2029493898153305,-0.0219895665795542,-0.1056569781106442,0.0027609168692151
1030,-11.72387542843353,15.022277829237282,63.680000949000004,-0.22251800820231435,0.2044004797935485,-0.0215758830915018,-0.1033230310148664,0.0018712354578923
1031,-11.74471226008609,15.022483821958303,63.78000095,-0.22889656573534012,0.2372840195894241,-0.0212827157231047,-0.0883430344491128,0.0033580039835213
1032,-11.767596627119929,15.022605894133449,63.883000951,-0.23706386387348174,0.2661246955394745,-0.0210478049808368,-0.0749330867703822,0.0022756642123071
1033,-11.790520097361878,15.022880550473928,63.990000955,-0.24248209968209267,0.2709448337554931,-0.0206750126378983,-0.0720180518569446,0.0045477756470142
1034,-11.81302490294911,15.023094174452126,64.090000956,-0.25016644671559335,0.2693167924880981,-0.0203946981376409,-0.0714773145391563,0.0039363635066989
1035,-11.83576622128021,15.023429867811501,64.19200095699999,-0.2571608886122703,0.2462885975837707,-0.0200268211975321,-0.0793133891851412,0.0019537619847514
1036,-11.883498575538397,15.02403258997947,64.300000959,-0.25955161377787583,0.2522987723350525,-0.0193122354085743,-0.074028386875269,0.0033123752946146
1037,-11.883498575538397,15.02403258997947,64.400000961,-0.26506603732705114,0.2522987723350525,-0.0193122354085743,-0.0738177247937035,0.0032832731646989
1038,-11.933804895961657,15.024421687237918,64.500000961,-0.2708737850189209,0.2867759466171264,-0.0186418085973523,-0.0560988662522819,0.0025636901589235
1039,-11.960487748729065,15.024948116391897,64.600000963,-0.27589530497789383,0.299622505903244,-0.0183018811838887,-0.0493067175081966,0.0024832676133286
1040,-11.986876871204004,15.025367733091116,64.700000965,-0.2830706588923931,0.2829932570457458,-0.0180175433353893,-0.0553212438257902,0.0015083072451798
1041,-12.013260271050967,15.025611872784793,64.800000967,-0.28959631398320196,0.3120242655277252,-0.0178471040179207,-0.0410541138039177,-0.0001543864135189
1042,-12.040666009299457,15.02600097283721,64.910000967,-0.2943215802311897,0.2775136232376098,-0.0178818770794663,-0.0545721414809588,-0.0001763567762282
1043,-12.067616845597513,15.02581786736846,65.010000969,-0.2976704344153404,0.3140166401863098,-0.0178773223670758,-0.0370897463546485,-0.0012584515649642
1044,-12.09576931106858,15.02627562917769,65.11000097,-0.30180099308490754,0.3099647760391235,-0.0180971876529511,-0.0378259574589181,-0.00184302353418
1045,-12.123679543845356,15.026603694073856,65.210000972,-0.30534243732690813,0.2344953715801239,-0.0182521536919288,-0.068609500077418,-0.0029282587904089
1046,-12.151587869273499,15.026832576841116,65.310000973,-0.31020696908235557,0.3379514217376709,-0.018519461717708,-0.020630271310533,-0.0022404346642617
1047,-12.182341958745383,15.0270538283512,65.410000975,-0.3147087380290032,0.3190855085849762,-0.0188127861059177,-0.0292840988894023,-0.0020591613689115
1048,-12.21469440520741,15.027404780499637,65.51100097599999,-0.3195571929216385,0.3415564298629761,-0.0190565001981146,-0.0175724070311755,-0.0014582371183867
1049,-12.24579467822332,15.027610775083303,65.615000979,-0.3221906810998917,0.3464564681053161,-0.0192654048183746,-0.0139339011683164,-0.0004098927880964
1050,-12.277765656355768,15.02770995721221,65.725000979,-0.32442345619201657,0.3349135816097259,-0.0193761584018543,-0.0172552353244616,-0.0003154886095161
1051,-12.309444811427966,15.028015132062137,65.833000982,-0.32754767388105394,0.3317893445491791,-0.0194215485059469,-0.0165810121266828,0.0002891265343004
1052,-12.341297532548197,15.028198236599565,65.939000983,-0.32854246944189075,0.3331017792224884,-0.0194464805214107,-0.0140966053416934,0.000895766203847
1053,-12.373670959146693,15.028610225766897,66.046000984,-0.3310442969202995,0.3535560071468353,-0.0193954422553628,-0.0034499504257998,0.0007719766119267
1054,-12.406153107993305,15.028556820005178,66.15900098499999,-0.3315707609057426,0.3401456773281097,-0.0193070856138505,-0.007597796867855,0.0013824112952625
1055,-12.438102151150815,15.029060360044241,66.267000987,-0.33314189016818996,0.3435792326927185,-0.0192077080020122,-0.0040904522655029,0.0006272232840456
1056,-12.47044506133534,15.02928161341697,66.370000988,-0.33801060020923607,0.3423341512680053,-0.0190732364620547,-0.0027776688753935,0.0011421531759198
1057,-12.502787972684018,15.029663083143532,66.471000991,-0.33848328590393056,0.3492678701877594,-0.0190066122728679,0.0020646244195791,0.0008565547765805
1058,-12.535329248057678,15.030052182264626,66.58000099099999,-0.33954105675220486,0.3394457101821899,-0.018916872036485,-0.0002421926053254,0.0006330332696317
1059,-12.567737961537205,15.030525204725564,66.680000994,-0.33949484080076214,0.3442780077457428,-0.0188497756500355,0.0037534272406364,0.0001740382000339
1060,-12.600278283236548,15.030921931378543,66.780000995,-0.3381774246692657,0.3454776108264923,-0.0188098664476629,0.0061232864493767,-0.0001540435204791
1061,-12.63292446138803,15.031295772641897,66.880000997,-0.3381755381822586,0.331920176744461,-0.0187987100761942,0.0022973342330646,-0.0003703953614321
1062,-12.665167238330469,15.031501767225564,66.98000099699999,-0.337043459713459,0.3275501728057861,-0.0188163167760521,0.0024350684143849,-0.0002718741586334
1063,-12.697790529578924,15.031616208143532,67.08000099899999,-0.3373097077012062,0.3245459198951721,-0.018855313442992,0.0031047420335908,6.917644078054843e-07
1064,-12.73076763190329,15.031791683286428,67.180001001,-0.3354087442159653,0.3413873612880707,-0.0188813059111032,0.0121483836214452,0.0003378947827914
1065,-12.763495826977305,15.031791684217751,67.280001003,-0.3325029939413071,0.3318695724010467,-0.0188700585136562,0.0099327859807849,0.0006215533025536
1066,-12.795535471639596,15.031761166639626,67.390001005,-0.33151988238096236,0.3474051356315613,-0.0188237399445846,0.0183928869917284,0.0011246552726882
1067,-12.827844048966654,15.031730648130178,67.490001007,-0.32950583249330523,0.3402409255504608,-0.0187217123389523,0.0171938151119928,0.0015136839881341
1068,-12.85912170552183,15.031913752667606,67.59000100899999,-0.32696085572242733,0.3406321108341217,-0.0185650008768402,0.0192198309048775,0.0015360799986447
1069,-12.921143915620632,15.032035822980106,67.70000100899999,-0.3257691487669945,0.3201081454753876,-0.0182354322197102,0.0141923241461667,0.0015660125628581
1070,-12.951828385004774,15.03224181663245,67.80000101099999,-0.32360688149929046,0.3348758518695831,-0.0180729940857365,0.0226693449073756,0.0016402478426659
1071,-12.982649231562391,15.032379146665335,67.90000101199999,-0.32136490046977995,0.3091477751731872,-0.0178937673478852,0.0128185527441511,0.0011273610156891
1072,-13.012461091508158,15.032516473904252,68.00000101399999,-0.32081683576107023,0.3384267389774322,-0.0177140308645553,0.0279950055761005,0.0020794946192391
1073,-13.042988206725568,15.032653803005815,68.103001015,-0.31892651021480556,0.3155367374420166,-0.0175329745045397,0.019109083071214,0.0014862071825042
1074,-13.072410964756273,15.032722468487918,68.21000101699998,-0.3185438722372055,0.2820306718349457,-0.0173133675048779,0.0065136223747865,0.0011150524930038
1075,-13.101565742515959,15.032806391827762,68.311001018,-0.31600735485553744,0.3239170014858246,-0.017128654176183,0.0272142018715534,0.002571386565207
1076,-13.132684137206525,15.033294673077762,68.42600102099999,-0.31344905197620393,0.302053153514862,-0.0169381925569567,0.0187944061597636,0.001329887570485
1077,-13.163276101113297,15.033294674009085,68.528001021,-0.31139134317636485,0.2983683347702026,-0.0166745881506707,0.019397814265962,0.0018102913475344
1078,-13.192593003390357,15.033317562192678,68.64200102299999,-0.30673591494560243,0.3156115710735321,-0.0165216724718548,0.0286067194857422,0.0027922782907523
1079,-13.223134423373267,15.033744808286428,68.74800102399999,-0.3040013760328293,0.3010326623916626,-0.016287025704924,0.0238528335894715,0.0019251920489428
1080,-13.252529527293518,15.03408050071448,68.851001027,-0.3022167816758156,0.3006379902362823,-0.0160257344963122,0.0256117401921515,0.0018100679535501
1081,-13.281413460616022,15.034156795591116,68.951001028,-0.2985123574733734,0.3209588825702667,-0.0158189018548838,0.0360267761886741,0.0027241544782344
1082,-13.310234453412704,15.034255977720022,69.052001029,-0.29620232135057445,0.2897436618804931,-0.0156056211607158,0.0240712881567362,0.0026252267558132
1083,-13.337887192727067,15.034286495298147,69.15200103,-0.29167562350630755,0.3168931603431701,-0.0152995827189832,0.0376866219317635,0.0038900620440983
1084,-13.365810777409934,15.034225459210575,69.26000103199999,-0.28970525041222567,0.2906570136547088,-0.0149609922495763,0.0277531032216636,0.0040504716294977
1085,-13.393008614424616,15.034484858624637,69.364001034,-0.2855893865227699,0.2807035148143768,-0.0145243326667696,0.0254372683948319,0.003908195495826
1086,-13.419874573941343,15.034477229230106,69.470001035,-0.2805061273276806,0.3062509596347809,-0.0140836759056895,0.0379983118432571,0.0055830446952968
1087,-13.447429087595083,15.034416193142533,69.570001036,-0.2770353376865387,0.2471323609352111,-0.0136005782822147,0.0142819670863984,0.0042794481586237
1088,-13.473366166232154,15.034484858624637,69.67000103699999,-0.2726693153381347,0.285941332578659,-0.0130434048554021,0.0328396782923265,0.0056640372781913
1089,-13.50036373315379,15.0345001174137,69.77000104,-0.2705018997192382,0.2844162583351135,-0.0125493659093324,0.0333657239346637,0.0060657691497473
1090,-13.527026559691876,15.034797664731741,69.87600103999999,-0.2675110481679439,0.2607873678207397,-0.0119152834956068,0.0248960567218103,0.005248824460375
1091,-13.552650833385997,15.034828181378543,69.980001043,-0.26533854529261586,0.2629470527172088,-0.0113009059305395,0.0275255698676854,0.0057430305060055
1092,-13.578703308594413,15.035125728696585,70.080001044,-0.2622962541878223,0.2478927820920944,-0.0107068988415971,0.0225692167710778,0.0035129424561626
1093,-13.604866411653347,15.035346980206668,70.183001046,-0.2602093957364559,0.276129275560379,-0.0100898633179627,0.036116401610901,0.0045197682703296
1094,-13.631144907209091,15.035179132595658,70.28800104599999,-0.2561742156744003,0.1997133940458297,-0.0096286745096463,0.0052416053657027,0.001739211443016
1095,-13.655418779235333,15.035034175030887,70.39000105,-0.2540763609111309,0.2222518175840377,-0.0091539859798317,0.0166362877368571,0.0031057982882312
1096,-13.680248643970117,15.034881585277617,70.490001052,-0.24991482272744175,0.2326373606920242,-0.0088606183542823,0.0223349675273452,0.0042901159105292
1097,-13.705446626525372,15.03490447346121,70.59000105199999,-0.2472276963293552,0.211047887802124,-0.008483108590017,0.0146580271762184,0.0041684642024878
1098,-13.729189301840961,15.035072320140898,70.690001055,-0.24562285542488096,0.2722632586956024,-0.008013352530403,0.0419030357893082,0.0058234304733799
1099,-13.75390949274879,15.03507232107222,70.790001056,-0.24169614836573597,0.241215631365776,-0.0075081754180602,0.0299156960335636,0.0041131832373974
1100,-13.778370286570862,15.03506469167769,70.890001058,-0.23626573532819742,0.257187932729721,-0.0069051613085623,0.0383456480523003,0.0048968726145107
1101,-13.825539019424468,15.03507232107222,71.000001058,-0.23597388416528697,0.2601130604743957,-0.0058543386406498,0.0422725810039098,0.0059338739327289
1102,-13.848369980114512,15.034957880154252,71.10000106,-0.2338017642498016,0.2480064928531646,-0.0051922498090425,0.0381852669560461,0.0062332480729249
1103,-13.87041893019341,15.03495787922293,71.200001062,-0.2328162796795368,0.2361895591020584,-0.0045006665692641,0.0345442435014802,0.0062844515215841
1104,-13.891843225690536,15.034790033474565,71.300001064,-0.2312632791697979,0.2486999183893203,-0.0037913964129844,0.0418403488236299,0.0074637846403222
1105,-13.913134958944283,15.035034175030887,71.410001064,-0.23280903026461597,0.1974727511405944,-0.0030396452859882,0.0203445942245363,0.0054260108620835
1106,-13.933318520896137,15.034973138011992,71.51100106599999,-0.23262737393379207,0.2525084316730499,-0.0022309481647226,0.0473232597445131,0.0076542060824262
1107,-13.954494857578538,15.034988397732377,71.640001067,-0.22909228578209873,0.215035542845726,-0.0016047528675629,0.0304584277834729,0.006975052960635
1108,-13.976328278658912,15.03496550861746,71.740001069,-0.22826325073838227,0.2074071913957595,-0.0007327364401501,0.0290004452050385,0.0071856430043976
1109,-13.997531321481802,15.03496550861746,71.86000107,-0.2243161223828792,0.1758079975843429,4.063786355131015e-05,0.0168333352315902,0.0063089802088245
1110,-14.018896485096775,15.034782404080033,71.962001073,-0.22154810056090352,0.2549503445625305,0.0008030141845421,0.0522054891642851,0.0111258227439857
1111,-14.040938759339042,15.03463744558394,72.070001073,-0.21945716738700863,0.2195046544075012,0.0017289480012515,0.0376313529528137,0.0096586325842874
1112,-14.06319942488335,15.034645075909793,72.170001075,-0.2153542928397655,0.2281830906867981,0.0028928038844885,0.0429309389988137,0.010620609487456
1113,-14.084432030911557,15.034690851345658,72.270001076,-0.2121679939329624,0.2450692653656005,0.0039683566039754,0.051241671236937,0.0119443803693383
1114,-14.105925941374153,15.034461968578398,72.370001078,-0.20823405832052228,0.230628415942192,0.0051424950092891,0.0462384628717118,0.0118459955622568
1115,-14.12588825263083,15.034774772822857,72.470001079,-0.20443120226263994,0.2186186909675598,0.0064505485582677,0.0424374204059323,0.0107633280075795
1116,-14.144395256764255,15.034614556469023,72.570001081,-0.2036008052527904,0.1619355976581573,0.007728785979133,0.0196020980393287,0.0082385188110124
1117,-14.162015342735685,15.034324639476836,72.670001082,-0.20001862421631808,0.1944671869277954,0.0088333481090003,0.0349020417265015,0.0105947458823584
1118,-14.18088378990069,15.034500116482377,72.770001084,-0.19790413379669183,0.1933206915855407,0.0098284082625899,0.0352268035914206,0.0104456330323546
1119,-14.200552368653007,15.03450774680823,72.870001085,-0.19559879377484318,0.1858551949262619,0.0109904379371367,0.0332212506557437,0.0102874646956947
1120,-14.218791391002014,15.034614556469023,72.970001087,-0.19291993975639343,0.2153692692518234,0.0121310890228487,0.0469162827558248,0.0122518402400915
1121,-14.236478234641254,15.034469598904252,73.070001088,-0.18715909272432327,0.1780555695295334,0.0133158535733073,0.03169453454229,0.0103155238808717
1122,-14.254537011729553,15.034515374340117,73.17000109,-0.18261716440320017,0.184280514717102,0.0145894890620559,0.0358517492544196,0.0109424847623367
1123,-14.271766091929749,15.034332268871367,73.27400109199999,-0.1769734390079975,0.1575108468532562,0.0157407583281397,0.0254531167845036,0.0098398729435231
1124,-14.305816078209318,15.0342559767887,73.380001094,-0.1713789649307728,0.1726427972316742,0.0180417494186759,0.0329731659863276,0.0113803312692726
1125,-14.32332172547467,15.03422545734793,73.490001096,-0.16492073163390158,0.1808648109436035,0.0194347973370924,0.0386873800563178,0.0115992179661458
1126,-14.32332172547467,15.03422545734793,73.590001098,-0.15906298458576199,0.1808648109436035,0.0194347973370924,0.0384288092728891,0.0117184399767335
1127,-14.339918517973274,15.034111017361283,73.6900011,-0.15739701166748998,0.1727457344532013,0.0206581432484649,0.0359188539167584,0.0115492215193076
1128,-14.371330643887632,15.034187311306596,73.8000011,-0.15314808450639245,0.161300390958786,0.0231639951301738,0.0332389230216383,0.010482952793825
1129,-14.386196518782526,15.03398131672293,73.90000110199999,-0.15011995546519755,0.1222309172153472,0.024315569333285,0.0162759628256502,0.0092105380781929
1130,-14.399931337335147,15.034065240994096,74.000001103,-0.14709461666643617,0.1397334039211273,0.0254283073027431,0.0263992869068806,0.009334307890027
1131,-14.414650346618146,15.034431452862918,74.100001105,-0.14123229049146174,0.1286660879850387,0.0264383611417002,0.0217194214208423,0.0084464314355496
1132,-14.428503419039771,15.03415679372847,74.20000110699999,-0.13840980641543862,0.1153085827827453,0.0274754087345302,0.0168014579823721,0.0083806939665504
1133,-14.44147911190521,15.033996576443315,74.300001108,-0.1353119749575853,0.1331797838211059,0.0284043015355616,0.0261956039723502,0.0093013178044473
1134,-14.454708482255228,15.03414916433394,74.40300110999999,-0.1338214065879583,0.1014637500047683,0.0293453895420394,0.0119450909604123,0.0079692432480818
1135,-14.454708482255228,15.03414916433394,74.50400110999999,-0.1293061506003141,0.1014637500047683,0.0293453895420394,0.0129188855385255,0.0077903513743754
1136,-14.477989579318091,15.033576960675418,74.61000111199999,-0.12625186219811435,0.1286161392927169,0.0312066614390723,0.0252558248115389,0.0104289330580295
1137,-14.491082573425956,15.033637993969023,74.715001114,-0.12294780239462849,0.1094886437058448,0.0323265881851688,0.0181141378976542,0.0088753946308088
1138,-14.50262775667943,15.033699029125273,74.830001115,-0.11912978030741213,0.1327581107616424,0.0334009837369062,0.029257456248329,0.0101207098165935
1139,-14.51455154537689,15.033676141873002,74.947001117,-0.1155207898467779,0.1253484189510345,0.034423508134894,0.0263472682525456,0.0095939663641766
1140,-14.527295495849103,15.03370666038245,75.05400111899999,-0.11304697543382643,0.0981227457523346,0.0355147116335295,0.0155553795079531,0.0081192923727723
1141,-14.538532639038749,15.033676141873002,75.159001119,-0.10929186418652531,0.1216058880090713,0.0364843749702535,0.0266084728682623,0.0094634164553553
1142,-14.5495819109492,15.033836358226836,75.267001122,-0.10575887896120545,0.1223238855600357,0.0374266554170474,0.0272511117596386,0.0089501518565785
1143,-14.562075998517685,15.033843987621367,75.375001123,-0.10242266394197937,0.1276994794607162,0.038450583890751,0.030256313486969,0.0092387987546993
1144,-14.573590662330389,15.033493037335575,75.48400112499999,-0.0979901924729347,0.0823376774787902,0.0394478053424134,0.0117668706644845,0.0076581980351217
1145,-14.582762148114853,15.033439631573856,75.590001128,-0.09500006362795826,0.1197790428996086,0.0404239497287943,0.0282893961708657,0.0093761674463017
1146,-14.593208695296198,15.03342437185347,75.690001129,-0.09189448114484544,0.1147836148738861,0.0413287752611562,0.0266185367533616,0.00897181948693
1147,-14.604886437999085,15.033462518826127,75.790001131,-0.08733333703130479,0.0963852927088737,0.0423532043777406,0.0196146329564318,0.008063609564567
1148,-14.61511745559983,15.033317560330033,75.89000113099999,-0.08364935163408513,0.0891205817461013,0.0433132417172566,0.0172512257840732,0.007910419635353
1149,-14.624316598521546,15.033309930935502,75.990001134,-0.07873231302946801,0.0727546289563179,0.0441937587621063,0.0109573219783405,0.0070933285342088
1150,-14.63245144020766,15.033332820050418,76.090001135,-0.07413134630769486,0.0646311789751052,0.0450486565453559,0.0081001946191137,0.0066006354600477
1151,-14.639532472589053,15.033363335765898,76.190001137,-0.07084813006222243,0.0580063834786415,0.0458173618297278,0.0057699536859647,0.0062051339874433
1152,-14.651700402610004,15.033378596417606,76.301001137,-0.06635570693761106,0.0485842823982238,0.0472035190815851,0.0024436819871921,0.0056465219955953
1153,-14.657037163036875,15.033386224880815,76.410001139,-0.06179827088490124,0.0445303544402122,0.0478541682233661,0.0011472485272229,0.0053270648337988
1154,-14.661960030905902,15.033416744321585,76.51000114,-0.05694768615067001,0.0416611731052398,0.0484627451579645,0.0002663406429295,0.0051132048226911
1155,-14.666533851996064,15.03343200031668,76.610001142,-0.054345273133367254,0.0393521003425121,0.0490430858340859,-0.0004123237669452,0.0049234355689773
1156,-14.670860674814321,15.033439633436501,76.710001143,-0.04985470902174706,0.0373932570219039,0.0495967467959597,-0.0009629224539924,0.0047540042739353
1157,-14.67497196374461,15.033462517894804,76.810001145,-0.04560047714039678,0.0358089357614517,0.0501304548633843,-0.0013742616797653,0.0045973577615019
1158,-14.678906823392026,15.033462518826127,76.910001146,-0.04225484458729619,0.0344173386693,0.0506506910860165,-0.0017193921461307,0.0044507013929147
1159,-14.682696724776179,15.03348540700972,77.010001148,-0.03926331587135786,0.0333290845155715,0.0511509289012104,-0.0019450179627587,0.0043188935460861
1160,-14.68636074254755,15.033531183376908,77.110001149,-0.03708228850737208,0.0324584208428859,0.051635564863719,-0.0020893232537028,0.0041924084341644
1161,-14.689927483093925,15.033576960675418,77.210001151,-0.03530135769397015,0.0317574255168437,0.0521046035248413,-0.0021705263812171,0.0040755078754204
1162,-14.693417932488956,15.033630365505815,77.310001152,-0.033846237231045906,0.0311751645058393,0.0525613127171993,-0.0022070271169954,0.003962738743109
1163,-14.696841622819193,15.033676141873002,77.410001154,-0.032857665885239785,0.0306877847760915,0.0530053237855806,-0.0022084920483416,0.0038566837983881
1164,-14.70021381357219,15.03371428977698,77.510001155,-0.03206816865131253,0.0302894171327352,0.05343720564235,-0.0021764907328751,0.0037554769377545
1165,-14.703541185474023,15.033767696470022,77.612001157,-0.03141916375607247,0.0299677606672048,0.053857568161562,-0.0021155280634942,0.0036567730677204
1166,-14.706832315772772,15.033813470043242,77.716001158,-0.03088283902034158,0.0296989772468805,0.0542659015977382,-0.0020352016194827,0.0035633088349606
1167,-14.710094835259952,15.033851618878543,77.820001161,-0.03044145097956056,0.029472641646862,0.054666420453675,-0.0019402244713978,0.0034729291970051
1168,-14.713330650469288,15.03390502370894,77.921001162,-0.030076595768332427,0.0292900074273347,0.0550557977298647,-0.0018277812014835,0.0033822817127098
1169,-14.716549303149804,15.033943170681596,78.030001163,-0.02977907350286836,0.0291340816766023,0.0554360724082216,-0.0017060049541101,0.0032952476320182
1170,-14.719749834039249,15.033988947048783,78.137001165,-0.029533392284065436,0.0290125627070665,0.0558055787133425,-0.0015699142826516,0.0032116962616781
1171,-14.722936059813946,15.034042352810502,78.247001166,-0.029329218342900226,0.0289039742201566,0.0561672840921208,-0.0014313305756143,0.0031273905184702
1172,-14.726109888171777,15.034080498851836,78.355001167,-0.02915757279843087,0.0288128554821014,0.0565180754560977,-0.0012855971345104,0.0030457567954682
1173,-14.72927322378382,15.034126276150346,78.460001169,-0.029012694768607565,0.0287404097616672,0.0568588494111597,-0.0011328128503087,0.0029664170351699
1174,-14.73243274691049,15.03417205158621,78.560001171,-0.028889625519514035,0.0286810752004385,0.057189924548231,-0.0009742485989672,0.0028864894542162
1175,-14.73558178008534,15.03421782888472,78.660001173,-0.0287810330279171,0.0286256056278944,0.0575138313895091,-0.0008140886002275,0.0028090821747957
1176,-14.73872699867934,15.03426360618323,78.761001173,-0.02868561595678325,0.0285654962062835,0.0578298235219717,-0.000657590450486,0.0027334146657412
1177,-14.741862680297345,15.034309382550418,78.870001175,-0.028600711468607137,0.028511831536889,0.0581358073481172,-0.00049880252198,0.0026570667405253
1178,-14.744997408241034,15.034362787380815,78.971001176,-0.028523601964116047,0.0284668933600187,0.0584342041589692,-0.0003357902724835,0.0025827283906957
1179,-14.748122599674389,15.03440856281668,79.08000117899999,-0.028452496789395765,0.028415460139513,0.058724995749332,-0.0001768506034919,0.002509185431882
1180,-14.75124588003382,15.034461968578398,79.190001181,-0.028385404031723696,0.0283749420195817,0.0590069032042101,-1.269645963341578e-05,0.002434148373983
1181,-14.754363443003967,15.0345001174137,79.290001183,-0.028320558741688685,0.0283245146274566,0.0592806683853268,0.000146177181719,0.0023615998540525
1182,-14.757476236089133,15.034545891918242,79.390001185,-0.02825720319524403,0.0282776039093732,0.0595455175718665,0.0003077084764849,0.0022877295885655
1183,-14.760588076896966,15.034606928005815,79.49100118599999,-0.028194141946732955,0.0282263997942209,0.0598023519210144,0.0004659389016245,0.0022130939346725
1184,-14.766786958556622,15.03468322288245,79.600001186,-0.028130210004746872,0.0281175673007965,0.0602931048292666,0.0007961705733173,0.0020813144080641
1185,-14.769878769759089,15.034690851345658,79.700001188,-0.02806496061384674,0.0280594192445278,0.060525271138288,0.0009503117603484,0.0020135345110599
1186,-14.772965813986957,15.034690851345658,79.80000119,-0.0279976685531437,0.0280008874833583,0.0607511794112995,0.0011047620373172,0.0019431903175451
1187,-14.77604618226178,15.034690851345658,79.90000119199999,-0.027928952872753102,0.0279304515570402,0.0609694642586261,0.0012533399356545,0.001875173746038
1188,-14.779121783096343,15.034690851345658,80.01000119199999,-0.02785785114392634,0.027867903932929,0.0611799982438981,0.001396567942404,0.0017920303268532
1189,-14.78218688967172,15.034690851345658,80.11300119399999,-0.027783774398267225,0.0277922265231609,0.0613836233574152,0.001542311558881,0.0017199147117692
1190,-14.785250092158094,15.034690850414336,80.220001196,-0.02770707989111538,0.0277156569063663,0.0615795067114755,0.0016860039114946,0.0016483915890568
1191,-14.788300898158923,15.034690850414336,80.32100119799999,-0.027627040911465842,0.0276368632912635,0.0617667562514916,0.001829809147143,0.0015773890008948
1192,-14.7913459794363,15.034690850414336,80.430001198,-0.027543968521058518,0.0275516305118799,0.0619454402469471,0.0019706503908792,0.0015069175619771
1193,-14.794384386157617,15.034706111066043,80.5360012,-0.027457644231617413,0.0274617709219455,0.0621177660778164,0.0021083437843099,0.0014360592700782
1194,-14.797412301413715,15.034706111066043,80.640001201,-0.027367958053946456,0.0273760873824358,0.0622801837309449,0.0022475353904471,0.0013669873484445
1195,-14.800430679810233,15.034706111066043,80.74000120299999,-0.027277703676372726,0.0272797644138336,0.0624355969350412,0.0023820365497866,0.0012954418729061
1196,-14.803442384349182,15.034706111066043,80.840001204,-0.027184367273002823,0.0271911825984716,0.0625840284465998,0.0025202168456879,0.0012229892806592
1197,-14.80644359672442,15.034706111997366,80.94300120599999,-0.027088006958365402,0.0270897969603538,0.0627253098675608,0.0026509225333782,0.0011483828877023
1198,-14.809433365706354,15.03470611013472,81.050001208,-0.026988704968243796,0.0269853584468364,0.0628587858108803,0.0027799370266729,0.0010766986940187
1199,-14.812414550688118,15.03470611013472,81.15200120899999,-0.025595309771597345,0.0268815699964761,0.0629831910154596,0.0029098331327354,0.0010043427207441
1200,-14.815384294721298,15.03470611013472,81.26000121,-0.024205698445439298,0.0267741624265909,0.0630989715085923,0.0030363749980242,0.0009311386429057
1201,-14.818345452542417,15.034706111997366,81.360001212,-0.022819915600120984,0.0266630668193101,0.0632060317130014,0.0031614540839294,0.0008579995058562
1202,-14.82129516697023,15.03470611013472,81.460001214,-0.021438072435557808,0.0265511181205511,0.0633065016365796,0.0032855456801412,0.000782144402207
1203,-14.824233437539078,15.03471373859793,81.561001216,-0.020060490909963816,0.0264326762408018,0.0633980965272709,0.0034056807130577,0.0007077746955231
1204,-14.827159310341813,15.034713739529252,81.663001217,-0.01868740236386654,0.0263124797493219,0.0634831694066151,0.0035254657598298,0.0006320082402519
1205,-14.830074693541974,15.03470611013472,81.77300121799999,-0.01731859799474475,0.0261926911771297,0.0635582703900337,0.0036432563667383,0.0005572230577487
1206,-14.832975769531913,15.03470611013472,81.88000122,-0.01595460977405307,0.0260736811906099,0.0636243233912065,0.0037610894210538,0.0004803727539216
1207,-14.835866357199848,15.03470611013472,81.980001222,-0.01459505064412949,0.0259444117546081,0.0636828166848793,0.0038744802238982,0.0004029859968433


==> plots/evaluation/carla_test/cleaned_carla_test_goal_pose.csv <==
,x,y,rl_x,rl_y,rr_x,rr_y,fl_x,fl_y,fr_x,fr_y
0,-11.610955458483659,16.19689639657736,-15.354536107624881,15.989194871857762,-15.3500515333144,13.809199484065175,-12.65454182063695,15.994749161414802,-12.650057246326469,13.814753773622215
1,-11.606059455312788,13.816901432350278,-14.55453780037351,15.990840587764978,-14.550053226063028,13.810845199972391,-11.854543513385579,15.996394877322018,-11.850058939075097,13.81639948952943
2,-15.566051076282747,13.808755141682923,-14.554949229233898,16.19084016419947,-14.550464654923417,14.010844776406884,-11.854954942245968,16.19639445375651,-11.850470367935486,14.016399065963924
3,-15.570947079453617,16.18875010497868,-15.35494753648527,16.189194448292255,-15.350462962174788,14.009199060499668,-12.65495324949734,16.194748737849295,-12.650468675186858,14.014753350056708
4,-11.610955458483659,16.19689639657736,-15.354536107624881,15.989194871857762,-15.3500515333144,13.809199484065175,-12.65454182063695,15.994749161414802,-12.650057246326469,13.814753773622215


==> plots/evaluation/dyn_cost/dyn_cost_corridor.csv <==
path_x,path_y,x_bound_left,y_bound_left,x_bound_right,y_bound_right,smooth_x_bound_left,smooth_y_bound_left,smooth_x_bound_right,smooth_y_bound_right
-6.123233995736766e-18,-0.1,4.999000033332889,-6.6665333348370215e-06,-4.999000033332889,-0.19999333346666517,4.999000033332889,-6.6665333348370215e-06,-4.999000033332889,-0.19999333346666517
0.0019998666693332974,-0.19998000066665778,4.998000399974223,-3.3329733487103e-05,-4.994000666635556,-0.3999266715998284,4.998000399974223,-3.3329733487103e-05,-4.994000666635556,-0.3999266715998284
0.005998800087996711,-0.29990001133275557,4.997001499764018,-7.997893553263191e-05,-4.985003899588024,-0.5997200437299786,4.997001499764018,-7.997893553263191e-05,-4.985003899588024,-0.5997200437299786
0.01199520073594117,-0.399720065326276,4.996003732249038,-0.0001465954804125147,-4.9720133307771555,-0.7992935351721395,4.996003732249038,-0.0001465954804125147,-4.9720133307771555,-0.7992935351721395
0.019986670132858438,-0.499400235956538,4.995007496522987,-0.00023315272239704532,-4.95503415625727,-0.998567319190679,4.995007496522987,-0.00023315272239704532,-4.95503415625727,-0.998567319190679
0.029970011797541257,-0.5989006524843405,4.994013191066872,-0.00033961603974352883,-4.93407316747179,-1.1974616889289376,4.994013191066872,-0.00033961603974352883,-4.93407316747179,-1.1974616889289376
0.0419412325264332,-0.6981815160697271,4.993021213589619,-0.0004659428485443984,-4.909138748536752,-1.39589708929091,4.993021213589619,-0.0004659428485443984,-4.909138748536752,-1.39589708929091
0.055895543990856854,-0.7972031156909909,4.992031960868992,-0.0006120826197607565,-4.880240872887278,-1.5937941487622211,4.992031960868992,-0.0006120826197607565,-4.880240872887278,-1.5937941487622211
0.07182736465228146,-0.8959258440285536,4.991045828592889,-0.0007779768994322644,-4.847391099288326,-1.7910737111576749,4.991045828592889,-0.0007779768994322644,-4.847391099288326,-1.7910737111576749
0.08973032199486389,-0.9943102133073657,4.990063211201072,-0.0009635593320590496,-4.810602567211344,-1.9876568672826722,4.990063211201072,-0.0009635593320590496,-4.810602567211344,-1.9876568672826722
0.10959725507437001,-1.09231687109149,4.9890845017273975,-0.0011687556871424754,-4.769889991578658,-2.1834649864958373,4.9890845017273975,-0.0011687556871424754,-4.769889991578658,-2.1834649864958373
0.13142021738245696,-1.1899066160245504,4.988110091642605,-0.0013934838888767231,-4.725269656877691,-2.378419748160224,4.988110091642605,-0.0013934838888767231,-4.725269656877691,-2.378419748160224
0.15519048002517044,-1.2870404135097533,4.987140370697736,-0.0016376540489768665,-4.676759410647396,-2.5724431729705297,4.987140370697736,-0.0016376540489768665,-4.676759410647396,-2.5724431729705297
0.18089853521438598,-1.3836794113232047,4.9861757267682405,-0.0019011685026351088,-4.624378656339469,-2.7654576541437743,4.9861757267682405,-0.0019011685026351088,-4.624378656339469,-2.7654576541437743
0.20853410007079737,-1.4797849551542819,4.985216545698827,-0.0021839218475829814,-4.5681483455572325,-2.957385988460981,4.985216545698827,-0.0021839218475829814,-4.5681483455572325,-2.957385988460981
0.23808612073693136,-1.5753186040668425,4.984263211149136,-0.0024858009862525066,-4.508090969675273,-3.1481514071474326,4.984263211149136,-0.0024858009862525066,-4.508090969675273,-3.1481514071474326
0.26954277679854316,-1.6702421458750867,4.9833161044402745,-0.0028066851710135676,-4.444230550843188,-3.3376776065791596,4.9833161044402745,-0.0028066851710135676,-4.444230550843188,-3.3376776065791596
0.3028914860126246,-1.7645176124279214,4.982375604402298,-0.0031464460524701643,-4.376592632377049,-3.5258887788033726,4.982375604402298,-0.0031464460524701643,-4.376592632377049,-3.5258887788033726
0.3381189093401336,-1.858107294795715,4.981442087222685,-0.003504947730800012,-4.3052042685424174,-3.71270964186063,4.981442087222685,-0.003504947730800012,-4.3052042685424174,-3.71270964186063
0.3752109562814319,-1.950973758353366,4.9805159262958565,-0.003882046810112172,-4.230094013732993,-3.8980654698966197,4.9805159262958565,-0.003882046810112172,-4.230094013732993,-3.8980654698966197
0.414152790512297,-2.0430798577536544,4.979597492073838,-0.0042775924558018374,-4.151291911049244,-4.081882123051507,4.979597492073838,-0.0042775924558018374,-4.151291911049244,-4.081882123051507
0.45492883581825405,-2.1343887517848854,4.978687151918071,-0.00469142645488585,-4.068829480281562,-4.264086077114885,4.978687151918071,-0.00469142645488585,-4.068829480281562,-4.264086077114885
0.49752278232485403,-2.2248639181068817,4.977785269952479,-0.005123383279281413,-3.9827397053027713,-4.444604452934482,4.977785269952479,-0.005123383279281413,-3.9827397053027713,-4.444604452934482
0.5419175930214061,-2.3144691678594342,4.976892206917826,-0.005573290152018018,-3.8930570208750144,-4.6233650455668505,4.976892206917826,-0.005573290152018018,-3.8930570208750144,-4.6233650455668505
0.5880955105755544,-2.4031686601373625,4.976008320027417,-0.006040967116345719,-3.7998172988763086,-4.800296353158379,4.976008320027417,-0.006040967116345719,-3.7998172988763086,-4.800296353158379
0.6360380644359748,-2.4909269163263996,4.9751339628242235,-0.006526227107714,-3.7030578339522737,-4.975327605545085,4.9751339628242235,-0.006526227107714,-3.7030578339522737,-4.975327605545085
0.6857260782203485,-2.5777088342941648,4.974269485039468,-0.007028876028597697,-3.6028173285987712,-5.148388792559732,4.974269485039468,-0.007028876028597697,-3.6028173285987712,-5.148388792559732
0.7371396773856598,-2.663479702430547,4.973415232452739,-0.0075487128261286784,-3.49913587768142,-5.319410692034966,4.973415232452739,-0.0075487128261286784,-3.49913587768142,-5.319410692034966
0.7902582971777481,-2.7482052135318886,4.972571546753682,-0.008085529572519068,-3.392054952398186,-5.488324897491259,4.972571546753682,-0.008085529572519068,-3.392054952398186,-5.488324897491259
0.8450606908569355,-2.8318514785234075,4.971738765405325,-0.00863911154822894,-3.2816173836914544,-5.655063845498586,4.971738765405325,-0.00863911154822894,-3.2816173836914544,-5.655063845498586
0.9015249381964391,-2.914385040014375,4.970917221509107,-0.009209237327847397,-3.167867345116229,-5.819560842700903,4.970917221509107,-0.009209237327847397,-3.167867345116229,-5.819560842700903
0.9596284542501696,-2.9957728856806285,4.970107243671631,-0.009795678868666169,-3.050850335171292,-5.981750092492591,4.970107243671631,-0.009795678868666169,-3.050850335171292,-5.981750092492591
1.0193479983864089,-3.075982461469058,4.9693091558732325,-0.010398201601886647,-2.9306131591004148,-6.141566721336229,4.9693091558732325,-0.010398201601886647,-2.9306131591004148,-6.141566721336229
1.0806596835837523,-3.1549816846187944,4.96852327733839,-0.011016564526449724,-2.8072039101708857,-6.298946804711139,4.96852327733839,-0.011016564526449724,-2.8072039101708857,-6.298946804711139
1.143538985985599,-3.232738956493887,4.967749922408039,-0.01165052030542979,-2.6806719504368415,-6.453827392682344,4.967749922408039,-0.01165052030542979,-2.6806719504368415,-6.453827392682344
1.2079607547093683,-3.309223175222336,4.966989400413841,-0.012299815364968492,-2.5510678909951046,-6.606146535079704,4.966989400413841,-0.012299815364968492,-2.5510678909951046,-6.606146535079704
1.2738992219065155,-3.3844037481364255,4.966242015554453,-0.012964189995698039,-2.418443571741422,-6.7558433062771535,4.966242015554453,-0.012964189995698039,-2.418443571741422,-6.7558433062771535
1.3413280130693301,-3.4582506040093843,4.965508066773854,-0.013643378456625666,-2.282852040635194,-6.9028578295621426,4.965508066773854,-0.013643378456625666,-2.282852040635194,-6.9028578295621426
1.4102201575803852,-3.530734205083475,4.9647878476417695,-0.01433710908142194,-2.1443475324809995,-7.047131301085528,4.9647878476417695,-0.01433710908142194,-2.1443475324809995,-7.047131301085528
1.4805480995004263,-3.601825558884703,4.9640816462362505,-0.015045104387086727,-2.0029854472353983,-7.188606013382319,4.9640816462362505,-0.015045104387086727,-2.0029854472353983,-7.188606013382319
1.5522837085903787,-3.6714962298194194,4.963389745028444,-0.015767081184937748,-1.8588223278476865,-7.327225378453901,4.963389745028444,-0.015767081184937748,-1.8588223278476865,-7.327225378453901
1.6253982915630683,-3.7397183505481806,4.9627124207696065,-0.01650275069388174,-1.7119158376434698,-7.46293395040248,4.9627124207696065,-0.01650275069388174,-1.7119158376434698,-7.46293395040248
1.6998626035601543,-3.8064646331323115,4.962049944380411,-0.017251818655924733,-1.5623247372601026,-7.595677447608699,4.962049944380411,-0.017251818655924733,-1.5623247372601026,-7.595677447608699
1.775646859849682,-3.871708379948717,4.96140258084258,-0.01801398545386812,-1.4101088611432162,-7.725402774443566,4.96140258084258,-0.01801398545386812,-1.4101088611432162,-7.725402774443566
1.8527207477395788,-3.9354234943685746,4.960770589092898,-0.018788946231155457,-1.2553290936137405,-7.852058042505994,4.960770589092898,-0.018788946231155457,-1.2553290936137405,-7.852058042505994
1.9310534387023273,-3.997584491195641,4.960154221919638,-0.01957639101380826,-1.0980473445149839,-7.975592591377474,4.960154221919638,-0.01957639101380826,-1.0980473445149839,-7.975592591377474
2.010613600705964,-4.058166506859987,4.959553725861452,-0.020376004834412598,-0.9383265244495242,-8.095957008885561,4.959553725861452,-0.020376004834412598,-0.9383265244495242,-8.095957008885561
2.0913694107464753,-4.117145309363097,4.958969341108755,-0.02118746785810277,-0.7762305196158046,-8.21310315086809,4.958969341108755,-0.02118746785810277,-0.7762305196158046,-8.21310315086809
2.1732885675765754,-4.174497307970342,4.958401301407658,-0.02201045551048786,-0.6118241662545079,-8.326984160430197,4.958401301407658,-0.02201045551048786,-0.6118241662545079,-8.326984160430197
2.2563383046257726,-4.2301995626469635,4.957849833966467,-0.022844638607478984,-0.44517322471492227,-8.437554486686448,4.957849833966467,-0.022844638607478984,-0.44517322471492227,-8.437554486686448
2.340485403106562,-4.284229793233777,4.957315159364807,-0.023689683486960433,-0.2763443531516825,-8.544769902980594,4.957315159364807,-0.023689683486960433,-0.2763443531516825,-8.544769902980594
2.4256962053014983,-4.336566388358942,4.9567974914653865,-0.024545252142247342,-0.10540508086238987,-8.648587524575635,4.9567974914653865,-0.024545252142247342,-0.10540508086238987,-8.648587524575635
2.511936628025832,-4.387188414082219,4.956297037328467,-0.025411002357285994,0.06757621872319808,-8.748965825807153,4.956297037328467,-0.025411002357285994,0.06757621872319808,-8.748965825807153
2.599172176260331,-4.436075622268272,4.955813997129027,-0.02628658784353277,0.2425303553916347,-8.845864656693012,4.955813997129027,-0.02628658784353277,0.2425303553916347,-8.845864656693012
2.687367956948826,-4.483208458685646,4.955348564076709,-0.027171658378467356,0.4193873498209433,-8.939245258992825,4.955348564076709,-0.027171658378467356,0.4193873498209433,-8.939245258992825
2.7764886929549695,-4.528568070828204,4.954900924338526,-0.02806585994567623,0.5980764615714129,-9.02907028171073,4.954900924338526,-0.02806585994567623,0.5980764615714129,-9.02907028171073
2.86649873717262,-4.572136315455875,4.954471256964406,-0.02896883487645674,0.7785262173808336,-9.115303796035294,4.954471256964406,-0.02896883487645674,0.7785262173808336,-9.115303796035294
2.957362086784208,-4.613895765851711,4.954059733815569,-0.0298802219928751,0.9606644397528468,-9.197911309710548,4.954059733815569,-0.0298802219928751,0.9606644397528468,-9.197911309710548
3.0490423976613847,-4.6538297187923385,4.953666519495789,-0.03079965675223484,1.1444182758269805,-9.276859780832442,4.953666519495789,-0.03079965675223484,1.1444182758269805,-9.276859780832442
3.1415029989021868,-4.691922201229026,4.953291771285549,-0.031726771392892594,1.3297142265188238,-9.352117631065159,4.953291771285549,-0.031726771392892594,1.3297142265188238,-9.352117631065159
3.2347069074989094,-4.728157976676694,4.95293563907914,-0.03266119508135379,1.5164781759186792,-9.423654758272033,4.95293563907914,-0.03266119508135379,1.5164781759186792,-9.423654758272033
3.328616843130816,-4.762522551308298,4.952598265324692,-0.033602554060601975,1.7046354209369399,-9.491442548555995,4.952598265324692,-0.033602554060601975,1.7046354209369399,-9.491442548555995
3.42319524307577,-4.795002179752176,4.952279784967212,-0.03455047179959525,1.8941107011843283,-9.555453887704758,4.952279784967212,-0.03455047179959525,1.8941107011843283,-9.555453887704758
3.5184042772348216,-4.8255838705900045,4.951980325394594,-0.03550456914387823,2.0848282290750495,-9.61566317203613,4.951980325394594,-0.03550456914387823,2.0848282290750495,-9.61566317203613
3.614205863263744,-4.8542553915532,4.951700006386676,-0.03646446446723317,2.2767117201408125,-9.672046318639167,4.951700006386676,-0.03646446446723317,2.2767117201408125,-9.672046318639167
3.7105616818054634,-4.881005274415658,4.951438940067323,-0.037429773824330326,2.469684423543604,-9.724580775006986,4.951438940067323,-0.037429773824330326,2.469684423543604,-9.724580775006986
3.80743319181729,-4.905822819580895,4.951197230859582,-0.03840011110429753,2.6636691527749985,-9.773245528057494,4.951197230859582,-0.03840011110429753,2.6636691527749985,-9.773245528057494
3.904781645986822,-4.928698100361741,4.950974975443913,-0.03937508818515845,2.858588316529731,-9.818021112538323,4.950974975443913,-0.03937508818515845,2.858588316529731,-9.818021112538323
4.0025681062303535,-4.9496219669508825,4.95077226271952,-0.040354315089082604,3.0543639497411874,-9.858889618812682,4.95077226271952,-0.040354315089082604,3.0543639497411874,-9.858889618812682
4.100753459267589,-4.968586050080666,4.950589173768789,-0.04133740013836462,3.25091774476639,-9.895834700022967,4.950589173768789,-0.04133740013836462,3.25091774476639,-9.895834700022967
4.199298432266436,-4.98558276437069,4.950425781824858,-0.04232395011209,3.4481710827080128,-9.92884157862929,4.950425781824858,-0.04232395011209,3.4481710827080128,-9.92884157862929
4.298163608551608,-5.000605311361859,4.9502821522423295,-0.043313570403426205,3.6460450648608864,-9.957897052320291,4.9502821522423295,-0.043313570403426205,3.6460450648608864,-9.957897052320291
4.3973094433707764,-5.013647682235674,4.950158342471118,-0.04430586517744928,3.8444605442704347,-9.982989499293899,4.950158342471118,-0.04430586517744928,3.8444605442704347,-9.982989499293899
4.496696279711941,-5.02470466021768,4.950054402033483,-0.04530043752947943,4.043338157390399,-10.004108882905882,4.950054402033483,-0.04530043752947943,4.043338157390399,-10.004108882905882
4.5962843641657045,-5.033771822664111,4.949970372504213,-0.0462968896438376,4.242598355827196,-10.021246755684384,4.949970372504213,-0.0462968896438376,4.242598355827196,-10.021246755684384
4.69603386282611,-5.040845542830881,4.949906287494,-0.047294822952965276,4.44216143815822,-10.034396262708796,4.949906287494,-0.047294822952965276,4.44216143815822,-10.034396262708796
4.795904877223668,-5.045922991324239,4.949862172635992,-0.04829383829684364,4.641947581811344,-10.043552144351633,4.949862172635992,-0.04829383829684364,4.641947581811344,-10.043552144351633
4.895857460284216,-5.049002137232486,4.949838045575547,-0.0492935360826543,4.841876874992886,-10.048710738382317,4.949838045575547,-0.0492935360826543,4.841876874992886,-10.048710738382317
4.995851632307213,-5.050081748938312,4.949833915963165,-0.05029351644461144,5.041869348651261,-10.049869981432012,4.949833915963165,-0.05029351644461144,5.041869348651261,-10.049869981432012
5.095847396957087,-5.049161394611431,4.9498497854506365,-0.05129337940390588,5.241845008463537,-10.047029409818958,4.9498497854506365,-0.05129337940390588,5.241845008463537,-10.047029409818958
5.195804757261238,-5.0462414423813025,4.949885647690379,-0.052292725028682874,5.441723866832096,-10.040190159733921,4.949885647690379,-0.052292725028682874,5.441723866832096,-10.040190159733921
5.29568373160829,-5.041323060189885,4.949941488337973,-0.05329115359401726,5.641425974878607,-10.029354966785753,4.949941488337973,-0.05329115359401726,5.641425974878607,-10.029354966785753
5.395444369740207,-5.034408215324479,4.950017285057904,-0.05428826574179624,5.840871454422509,-10.014528164907162,4.950017285057904,-0.05428826574179624,5.840871454422509,-10.014528164907162
5.495046768731861,-5.025499673630833,4.950113007532497,-0.05528366264045381,6.039980529931224,-9.995715684621212,4.950113007532497,-0.05528366264045381,6.039980529931224,-9.995715684621212
5.5944510889516685,-5.014600998406846,4.950228617474038,-0.056276946144503626,6.238673560429299,-9.972925050669188,4.950228617474038,-0.056276946144503626,6.238673560429299,-9.972925050669188
5.693617569996915,-5.001716548977293,4.95036406864009,-0.057267718953786684,6.436871071353741,-9.9461653790008,4.95036406864009,-0.057267718953786684,6.436871071353741,-9.9461653790008
5.7925065465973855,-4.986851478950157,4.950519306851993,-0.058255584772390456,6.634493786342778,-9.915447373127922,4.950519306851993,-0.058255584772390456,6.634493786342778,-9.915447373127922
5.891078464480941,-4.970011734155249,4.950694270016533,-0.05924014846715853,6.831462658945349,-9.880783319843339,4.950694270016533,-0.05924014846715853,6.831462658945349,-9.880783319843339
5.989293896194703,-4.951204050265961,4.950888888150777,-0.06022101622573928,7.02769890423863,-9.842187084306182,4.950888888150777,-0.06022101622573928,7.02769890423863,-9.842187084306182
6.087113556875508,-4.930435950105083,4.951103083410065,-0.06119779571410877,7.2231240303409505,-9.799674104496056,4.951103083410065,-0.06119779571410877,7.2231240303409505,-9.799674104496056
6.184498319963327,-4.907715740635774,4.95133677011915,-0.06217009623349412,7.417659869807505,-9.753261385038053,4.95133677011915,-0.06217009623349412,7.417659869807505,-9.753261385038053
6.281409232851373,-4.88305250963889,4.951589854806464,-0.06313752887665203,7.611228610896282,-9.702967490401129,4.951589854806464,-0.06313752887665203,7.611228610896282,-9.702967490401129
6.377807532466617,-4.856456122077992,4.951862236241506,-0.06409970668342346,7.803752828691729,-9.64881253747256,4.951862236241506,-0.06409970668342346,7.803752828691729,-9.64881253747256
6.473654660774509,-4.827937216153489,4.9521538054753345,-0.06505624479551475,7.995155516073683,-9.590818187511463,4.9521538054753345,-0.06505624479551475,7.995155516073683,-9.590818187511463
6.568912280201668,-4.797507199047506,4.952464445884143,-0.06600676061043664,8.185360114519193,-9.529007637484575,4.952464445884143,-0.06600676061043664,8.185360114519193,-9.529007637484575
6.66354228897041,-4.765178242361156,4.952794033215911,-0.06695087393453392,8.374290544724909,-9.463405610787778,4.952794033215911,-0.06695087393453392,8.374290544724909,-9.463405610787778
6.757506836338942,-4.730963277246066,4.953142435640099,-0.06788820713506638,8.561871237037787,-9.394038347357066,4.953142435640099,-0.06788820713506638,8.561871237037787,-9.394038347357066
6.850768337741163,-4.694875989232089,4.953509513800382,-0.06881838529125073,8.748027161681943,-9.320933593172928,4.953509513800382,-0.06881838529125073,8.748027161681943,-9.320933593172928
6.943289489819979,-4.656930812753274,4.953895120870392,-0.06974103634422768,8.932683858769566,-9.24412058916232,4.953895120870392,-0.06974103634422768,8.920762488641856,-9.216632028812416
7.0350332853481605,-4.6171429253742815,4.95429910261244,-0.07065579124587718,9.115767468083881,-9.163630059502687,4.95429910261244,-0.07065579124587718,9.02194581337907,-8.958626003935517
7.1259630280307285,-4.575528241719567,5.13656865908114,0.011661534689478614,9.115357396980317,-9.162718018128613,5.13656865908114,0.011661534689478614,9.023823638591265,-8.951657442492094
7.21770682355891,-4.535740354340575,5.320447999618129,0.09031724960026288,9.114965647499691,-9.161797958281413,5.320447999618129,0.09031724960026288,9.025889604496289,-8.944605184757275
7.310227975637726,-4.49779517786176,5.505863574938883,0.16527989224923978,9.11459237633657,-9.16087024797276,5.505863574938883,0.16527989224923978,9.028148843170527,-8.937471535205667
7.403489477039947,-4.461707889847783,5.692741221285448,0.23651947857883915,9.114237732794447,-9.159935258274405,5.692741221285448,0.23651947857883915,9.03060654030532,-8.93025894202805
7.497454024408479,-4.427492924732693,5.881006190090954,0.3040075137043763,9.113901858726004,-9.158993363169763,5.881006190090954,0.3040075137043763,9.033267933509475,-8.922970001069748
7.592084033177221,-4.395163968046343,6.070583177878047,0.3677170033116317,9.113584888476394,-9.158044939404316,6.070583177878047,0.3677170033116317,9.036138310498272,-8.915607459816925
7.68734165260438,-4.3647339509403595,6.261396356379269,0.4276224644542088,9.113286948829492,-9.157090366334927,6.261396356379269,0.4276224644542088,9.039223007165624,-8.908174221429595
7.783188780912272,-4.336215045015857,6.453369402867363,0.48369993574638137,9.11300815895718,-9.156130025778095,6.453369402867363,0.48369993574638137,9.04252740553602,-8.90067334881983
7.879587080527516,-4.309618657454958,6.646425530683339,0.5359269869473211,9.112748630371694,-9.155164301857237,6.646425530683339,0.5359269869473211,9.04605693159285,-8.893108068773707
7.9764979934155615,-4.284955426458075,6.840487519950119,0.5842827279328988,9.112508466881005,-9.15419358084905,6.840487519950119,0.5842827279328988,9.049817052979632,-8.885481776115352
8.07388275650338,-4.262235216988766,7.035477748459454,0.6287478170514555,9.112287764547307,-9.153218251028989,7.035477748459454,0.6287478170514555,9.053813276570677,-8.877798037911349
8.171702417184184,-4.241467116827888,7.231318222719776,0.6693044688602026,9.112086611648591,-9.152238702515978,7.231318222719776,0.6693044688602026,9.058051145907662,-8.8700605977137
8.269917848897945,-4.2226594329386,7.427930609152552,0.7059364612391663,9.111905088643338,-9.151255327116367,7.427930609152552,0.7059364612391663,9.062536238498524,-8.862273379839372
8.3684897667815,-4.205819688143692,7.625236265424675,0.7386291418798141,9.111743268138326,-9.150268518167199,7.625236265424675,0.7386291418798141,9.06727416297514,-8.854440493684406
8.467378743381971,-4.190954618116556,7.823156271904341,0.7673694341457864,9.111601214859602,-9.149278670378898,7.823156271904341,0.7673694341457864,9.0722705561061,-8.846566238070361
8.566545224427218,-4.178070168687003,8.021611463227854,0.792145842303376,9.111478985626581,-9.148286179677381,8.021611463227854,0.792145842303376,9.077531079660984,-8.83865510562088
8.665949544647026,-4.167171493463016,8.220522459964723,0.8129484561196669,9.111376629329328,-9.147291443045699,8.220522459964723,0.8129484561196669,9.083061417122424,-8.830711787165889
8.765551943638679,-4.15826295176937,8.419809700368361,0.8297689548264984,9.111294186908996,-9.146294858365238,8.419809700368361,0.8297689548264984,9.088867270242263,-8.82274117617094
8.865312581770596,-4.1513481069039635,8.619393472199736,0.8426006104486561,9.111231691341455,-9.145296824256583,8.619393472199736,0.8426006104486561,9.094954355438082,-8.814748373188998
8.965191556117649,-4.146429724712546,8.819193944611198,0.8514382904949791,9.111189167624099,-9.144297739920072,8.819193944611198,0.8514382904949791,9.101328400026336,-8.806738690331922
9.0651489164218,-4.1435097724824175,9.019131200077751,0.8562784600112829,9.111166632765848,-9.143298004976117,9.019131200077751,0.8562784600112829,9.107995138288347,-8.798717655758647
9.165144681071673,-4.142589418155537,9.219125266363005,0.8571191829942943,9.111164095780342,-9.142298019305368,9.219125266363005,0.8571191829942943,9.114960307365369,-8.790691018177027
9.26513885309467,-4.143669029861363,9.419096148506995,0.8539601231660319,9.111181557682347,-9.141298182888757,9.419096148506995,0.8539601231660319,9.122229642978903,-8.782664751356162
9.365091436155218,-4.14674817576961,9.618963860823108,0.8468025441083054,9.111219011487329,-9.140298895647526,9.618963860823108,0.8468025441083054,9.129808874972488,-8.774645058645788
9.464962450552777,-4.151825624262968,9.818648458891285,0.8356493087573051,9.111276442214269,-9.139300557283242,9.818648458891285,0.8356493087573051,9.137703722671136,-8.76663837749928
9.564711949213182,-4.158899344429738,10.018070071534725,0.820504878258463,9.111353826891639,-9.138303567117939,10.018070071534725,0.820504878258463,9.145919890054563,-8.758651383996593
9.664300033666946,-4.167966506876168,10.217148932767287,0.8013753101820562,9.111451134566604,-9.137308323934393,10.217148932767287,0.8013753101820562,9.154463060740449,-8.750690997363368
9.76368687000811,-4.179023484858175,10.41580541369883,0.7782682561002581,9.11156832631739,-9.136315225816608,10.41580541369883,0.7782682561002581,9.163338892773831,-8.742764384482182
9.862832704827278,-4.19206585573199,10.613960054385702,0.7511929585266106,9.111705355268855,-9.13532466999059,10.613960054385702,0.7511929585266106,9.172553013218868,-8.734878964391907
9.96169788111245,-4.2070884027231585,10.811533595613648,0.7201602472191428,9.111862166611251,-9.13433705266546,10.811533595613648,0.7201602472191428,9.182111012549122,-8.727042412770814
10.060242854111296,-4.224085117013183,11.008447010600463,0.6851825348486171,9.112038697622129,-9.133352768874982,11.008447010600463,0.6851825348486171,9.192018438832575,-8.71926266639904
10.158428207148532,-4.243049200142966,11.204621536605623,0.6462738120336162,9.11223487769144,-9.132372212319549,11.204621536605623,0.6462738120336162,9.202280791707581,-8.711547927595745
10.256214667392063,-4.263973066732108,11.399978706434355,0.6034496417444899,9.112450628349771,-9.131395775208706,11.399978706434355,0.6034496417444899,9.212903516145984,-8.703906668626246
10.353563121561596,-4.2868483475129535,11.594440379823455,0.5567271530783744,9.112685863299737,-9.130423848104282,11.594440379823455,0.5567271530783744,9.223891995999638,-8.696347636074064
10.450434631573422,-4.311665892678191,11.787928774696354,0.5061250344077761,9.11294048845049,-9.129456819764158,11.787928774696354,0.5061250344077761,9.235251547326637,-8.688879855172836
10.546790450115141,-4.338415775540649,11.980366498274913,0.4516635259054773,9.11321440195537,-9.128495076986775,11.980366498274913,0.4516635259054773,9.24698741149352,-8.681512634092723
10.642592036144064,-4.367087296503844,12.171676578035505,0.39336441144873646,9.113507494252623,-9.127539004456425,12.171676578035505,0.39336441144873646,9.259104748049829,-8.674255568175813
10.737801070303115,-4.397668987341673,12.361782492496992,0.3312510099060235,9.113819648109239,-9.126588984589368,12.361782492496992,0.3312510099060235,9.271608627371348,-8.667118544114828
10.83237947024807,-4.4301486157855505,12.5506082018283,0.26534816580978937,9.114150738667838,-9.12564539738089,12.5506082018283,0.26534816580978937,9.28450402306851,-8.660111744069262
10.926289405879976,-4.464513190417155,12.738078178263338,0.19568223941897855,9.114500633496613,-9.124708620253289,12.738078178263338,0.19568223941897855,9.297795804156381,-8.65324564971284
11.019493314476698,-4.5007489658648225,12.924117436311102,0.12228109617528116,9.114869192642294,-9.123779027904927,12.924117436311102,0.12228109617528116,9.31148872698278,-8.646531046206087
11.1119539157175,-4.53884144830151,13.108651562748861,0.04517409555732588,9.115256268686139,-9.122856992160347,13.108651562748861,0.04517409555732588,9.325587426911095,-8.639979026087452
11.203634226594676,-4.5787754012421376,13.291606746386464,-0.03560792066271912,9.11566170680289,-9.121942881821557,13.291606746386464,-0.03560792066271912,9.34009640975447,-8.633600993076392
11.294497576206265,-4.620534851637974,13.472909807589822,-0.12003264075544617,9.116085344822707,-9.1210370625205,13.472909807589822,-0.12003264075544617,9.355020042958023,-8.627408665781484
11.384507620423916,-4.664103096265645,13.6524882275518,-0.20806629595846626,9.116527013296032,-9.120139896572823,13.6524882275518,-0.20806629595846626,9.370362546525943,-8.621414081306497
11.47362835643006,-4.709462708408203,13.830270177298758,-0.2996736739834631,9.116986535561363,-9.119251742832942,13.830270177298758,-0.2996736739834631,9.386127983690294,-8.615629598747146
11.561824137118554,-4.756595544825577,14.006184546421188,-0.3948181331006433,9.11746372781592,-9.118372956550509,14.006184546421188,-0.3948181331006433,9.40232025131848,-8.610067902570997
11.649059685353054,-4.8054827530116295,14.180160971516942,-0.49346161679493505,9.117958399189165,-9.117503889228324,14.180160971516942,-0.49346161679493505,9.418943070056462,-8.60474200587279
11.735300108077388,-4.856104778734907,14.352129864335632,-0.5955646689880902,9.118470351819143,-9.116644888481723,14.352129864335632,-0.5955646689880902,9.43599997420479,-8.599665253497284
11.820510910272324,-4.908441373860072,14.522022439613018,-0.7010864498205871,9.11899938093163,-9.115796297899557,14.522022439613018,-0.7010864498205871,9.453494301324792,-8.594851325021416
11.904658008753113,-4.962471604446885,14.689770742584196,-0.8099847519870309,9.11954527492203,-9.11495845690674,14.689770742584196,-0.8099847519870309,9.471429181572212,-8.590314237587425
11.987707745802311,-5.0181738591235066,14.85530767616459,-0.9222160176185126,9.120107815440031,-9.114131700628501,14.85530767616459,-0.9222160176185126,9.489807526755811,-8.586068348578308
12.069626902632411,-5.075525857730752,15.018567027787899,-1.0377353557051778,9.120686777476923,-9.113316359756325,15.018567027787899,-1.0377353557051778,9.50863201911852,-8.582128358126802
12.150382712672922,-5.134504660233862,15.179483495890233,-1.1564965600520294,9.121281929455611,-9.112512760415694,15.179483495890233,-1.1564965600520294,9.5279050998389,-8.578509311448808
12.229942874676558,-5.195086675898208,15.337992716029877,-1.2784521277607892,9.12189303332324,-9.111721224035627,15.337992716029877,-1.2784521277607892,9.547628957250765,-8.575226600991968
12.308275565639306,-5.257247672725275,15.494031286632204,-1.4035532782304263,9.122519844646408,-9.110942067220124,15.494031286632204,-1.4035532782304263,9.567805514779018,-8.57229596838989
12.385349453529203,-5.320962787145133,15.64753679434946,-1.531749972668746,9.123162112708947,-9.11017560162152,15.64753679434946,-1.531749972668746,9.58843641858985,-8.56973350621224
12.46113370981873,-5.386206533961538,15.798447839025268,-1.6629909341072389,9.123819580612192,-9.109422133815837,15.798447839025268,-1.6629909341072389,9.609523024953674,-8.567555659500721
12.535598021815817,-5.452952816545668,15.946704058253882,-1.7972236679111866,9.124491985377752,-9.10868196518015,15.946704058253882,-1.7972236679111866,9.631066387319294,-8.565779227080704
12.608712604788506,-5.52117493727443,16.092246151524332,-1.9343944827768138,9.125179058052682,-9.107955391772046,16.092246151524332,-1.9343944827768138,9.65306724309801,-8.56442136263804
12.680448213878458,-5.590845608209146,16.235015903939843,-2.074448512207093,9.125880523817074,-9.107242704211199,16.235015903939843,-2.074448512207093,9.675526000156525,-8.56349957555036
12.7507761557985,-5.661936962010373,16.374956209503022,-2.2173297364576148,9.126596102093975,-9.106544187563133,16.374956209503022,-2.2173297364576148,9.698442723017767,-8.563031731461905
12.819668300309555,-5.734420563084464,16.512011093957494,-2.362981004943736,9.127325506661617,-9.105860121225192,16.512011093957494,-2.362981004943736,9.721817118768872,-8.56303605259069
12.88709709147237,-5.808267418957422,16.646125737176842,-2.511344059100055,9.128068445767898,-9.10519077881479,16.646125737176842,-2.511344059100055,9.745648522675854,-8.56353111775659
12.953035558669518,-5.8834479918715115,16.77724649509196,-2.662359555683054,9.128824622247077,-9.10453642805997,16.77724649509196,-2.662359555683054,9.769935883504678,-8.564535862118662
13.017457327393286,-5.95993221059996,16.905320921147926,-2.8159670905076153,9.129593733638648,-9.103897330692305,16.905320921147926,-2.8159670905076153,9.794677748548686,-8.566069576609813
13.080336629795132,-6.037689482475053,17.030297787281956,-2.972105222607882,9.130375472308309,-9.103273742342225,17.030297787281956,-2.972105222607882,9.819872248362605,-8.568151907056617
13.141648314992477,-6.11668870562479,17.15212710441394,-3.1307114988128273,9.131169525571014,-9.102665912436752,17.15212710441394,-3.1307114988128273,9.845517081203537,-8.57080285297191
13.201367859128716,-6.196898281413219,17.270760142441382,-3.291722478726691,9.131975575816048,-9.102074084099748,17.270760142441382,-3.291722478726691,9.871609497179705,-8.57404276600754
13.259471375182446,-6.278286127079473,17.386149449730837,-3.4550737601042942,9.132793300634056,-9.10149849405465,17.386149449730837,-3.4550737601042942,9.898146282107911,-8.577892348054329
13.31593562252195,-6.360819688570441,17.498248872097882,-3.6207000046110713,9.133622372946016,-9.10093937252981,17.498248872097882,-3.6207000046110713,9.925123741081002,-8.5823726489762
13.370738016201138,-6.444465953561959,17.60701357126822,-3.7885349639575407,9.134462461134058,-9.100396943166377,17.60701357126822,-3.7885349639575407,9.95253768174688,-8.587505063965034
13.423856635993227,-6.529191464663301,17.712400042812348,-3.9585115063977336,9.135313229174107,-9.099871422928867,17.712400042812348,-3.9585115063977336,9.980383397300972,-8.593311330502718
13.475270235158538,-6.614962332799683,17.814366133546788,-4.1305616435809975,9.136174336770289,-9.09936302201837,17.814366133546788,-4.1305616435809975,10.00865564919431,-8.599813524916494
13.524958248942912,-6.701744250767448,17.912871058394774,-4.3046165577464315,9.13704543949105,-9.098871943788465,17.912871058394774,-4.3046165577464315,10.037348649559787,-8.607034058513555
13.572900802803332,-6.789502506956485,18.007875416699754,-4.480606629249069,9.137926188906912,-9.098398384663902,18.007875416699754,-4.480606629249069,10.066456043359393,-8.614995673280609
13.61907872035748,-6.878201999234414,18.099341207985105,-4.658461464406814,9.138816232729855,-9.097942534062014,18.099341207985105,-4.658461464406814,10.095970890255686,-8.623721437133797
13.663473531054033,-6.967807248986967,18.18723184715385,-4.838109923656967,9.139715214954215,-9.097504574316966,18.18723184715385,-4.838109923656967,10.125885646211039,-8.633234738704278
13.706067477560632,-7.058282415308963,18.271512179122173,-5.019480150011111,9.140622775999091,-9.097084680606816,18.271512179122173,-5.019480150011111,10.156192144818622,-8.643559281644439
13.74684352286659,-7.149591309340194,18.352148492881014,-5.20249959779694,9.141538552852165,-9.096683020883448,18.352148492881014,-5.20249959779694,10.186881578369459,-8.654719078439502
13.785785357097454,-7.241697408740483,18.429108534980006,-5.387095061675568,9.142462179214903,-9.096299755805397,18.429108534980006,-5.387095061675568,10.217944478660272,-8.66673844370915
13.822877404038753,-7.3345638722981334,18.502361522428426,-5.573192705922683,9.14339328564908,-9.095935038673584,18.502361522428426,-5.573192705922683,10.24937069754727,-8.679641986983436
13.858104827366262,-7.4281535546659265,18.571878155007994,-5.760718093961853,9.14433149972453,-9.095589015369999,18.571878155007994,-5.760718093961853,10.281149387251467,-8.693454604937191
13.891453536580343,-7.522429021218761,18.637630626992546,-5.94959621813817,9.14527644616814,-9.095261824299351,18.637630626992546,-5.94959621813817,10.313268980421489,-8.708201473066786
13.922910192641956,-7.617352563027005,18.699592638269984,-6.139751529720306,9.146227747013926,-9.094953596333704,18.699592638269984,-6.139751529720306,10.345717169960372,-8.72390803679304
13.95246221330809,-7.712886211939566,18.757739404861944,-6.331107969118996,9.147185021754236,-9.094664454760135,18.757739404861944,-6.331107969118996,10.378480888623256,-8.74060000197373
13.9800977781645,-7.808991755770642,18.812047668837067,-6.523588996309866,9.148147887491934,-9.094394515231418,18.812047668837067,-6.523588996309866,10.411546288393373,-8.75830332480912
14.005805833353715,-7.905630753584093,18.862495707613864,-6.71711762144842,9.149115959093567,-9.094143885719767,18.862495707613864,-6.71711762144842,10.444898719644204,-8.777044201123568
14.029576095996429,-8.002764551069296,18.909063342649457,-6.911616435664948,9.150088849343401,-9.093912666473644,18.909063342649457,-6.911616435664948,10.47852271009622,-8.796849055006266
14.051399058304517,-8.100354296002356,18.951731947510723,-7.10700764202705,9.151066169098309,-9.093700949977663,18.951731947510723,-7.10700764202705,10.512401943577114,-8.817744526793838
14.071265991384022,-8.19836095378648,18.99048445532463,-7.303213086657359,9.152047527443415,-9.093508820915602,18.99048445532463,-7.303213086657359,10.546519238594943,-8.839757460377477
14.089168948726606,-8.296745323065291,19.02530536560474,-7.500154289994061,9.15303253184847,-9.093336356136522,19.02530536560474,-7.500154289994061,10.58085652673422,-8.862914889817064
14.10510076938803,-8.395468051402855,19.056180750451215,-7.6977524781816715,9.154020788324846,-9.093183624624038,19.056180750451215,-7.6977524781816715,10.61539483088544,-8.887244025244597
14.119055080852455,-8.494489651024118,19.083098260121787,-7.895928614579521,9.155011901583123,-9.093050687468715,19.083098260121787,-7.895928614579521,10.65011424331924,-8.912772238039103
14.131026301581347,-8.593770514609504,19.106047127971475,-8.094603431375363,9.156005475191218,-9.092937597843646,19.106047127971475,-8.094603431375363,10.684993903616851,-8.939527045255112
14.14100964324603,-8.693270931137308,19.125018174759127,-8.293697461291444,9.157001111732932,-9.092844400983171,19.125018174759127,-8.293697461291444,10.720011976469184,-8.967536093286546
14.149001112642946,-8.792951101767569,19.140003812318966,-8.493131069370346,9.157998412966926,-9.092771134164792,19.140003812318966,-8.493131069370346,10.755145629357504,-8.996827140747909
14.15499751329089,-8.89277115576109,19.15099804659578,-8.692824484827918,9.158996979986,-9.09271782669426,19.15099804659578,-8.692824484827918,10.790371010129245,-9.027428040554426
14.158996446709553,-8.992691166427187,19.157996480042442,-8.892697832960522,9.159996413376664,-9.092684499893853,19.157996480042442,-8.892697832960522,10.825663224483181,-9.05936672118276
14.160996313378886,-9.092671167093846,19.160996313378888,-9.092671167093846,9.160996313378886,-9.092671167093846,19.160996313378888,-9.092671167093846,10.860996313378884,-9.092671167093846
14.160996313378886,-9.192671167093845,19.160996313378888,-9.192671167093845,9.160996313378886,-9.192671167093845,19.160996313378888,-9.192671167093845,10.960996313378885,-9.192671167093845
14.160996313378886,-9.292671167093845,19.160996313378888,-9.292671167093845,9.160996313378886,-9.292671167093845,19.160996313378888,-9.292671167093845,11.060996313378885,-9.292671167093845
14.160996313378886,-9.392671167093846,19.160996313378888,-9.392671167093846,9.160996313378886,-9.392671167093846,19.160996313378888,-9.392671167093846,11.160996313378885,-9.392671167093846
14.160996313378886,-9.492671167093846,19.160996313378888,-9.492671167093846,9.160996313378886,-9.492671167093846,19.160996313378888,-9.492671167093846,11.260996313378886,-9.492671167093846
14.160996313378886,-9.592671167093846,19.160996313378888,-9.592671167093846,9.160996313378886,-9.592671167093846,19.160996313378888,-9.592671167093846,11.360996313378886,-9.592671167093846
14.160996313378886,-9.692671167093845,19.160996313378888,-9.692671167093845,9.160996313378886,-9.692671167093845,19.160996313378888,-9.692671167093845,11.460996313378885,-9.692671167093845
14.160996313378886,-9.792671167093845,19.160996313378888,-9.792671167093845,9.160996313378886,-9.792671167093845,19.160996313378888,-9.792671167093845,11.560996313378885,-9.792671167093845
14.160996313378886,-9.892671167093846,19.160996313378888,-9.892671167093846,9.160996313378886,-9.892671167093846,19.160996313378888,-9.892671167093846,11.660996313378885,-9.892671167093846
14.160996313378886,-9.992671167093846,19.160996313378888,-9.992671167093846,9.160996313378886,-9.992671167093846,19.160996313378888,-9.992671167093846,11.760996313378886,-9.992671167093846
14.160996313378886,-10.092671167093846,19.160996313378888,-10.092671167093846,9.160996313378886,-10.092671167093846,19.160996313378888,-10.092671167093846,11.860996313378886,-10.092671167093846
14.160996313378886,-10.192671167093845,19.160996313378888,-10.192671167093845,9.160996313378886,-10.192671167093845,19.160996313378888,-10.192671167093845,11.960996313378885,-10.192671167093845
14.160996313378886,-10.292671167093847,19.160996313378888,-10.292671167093847,9.160996313378886,-10.292671167093847,19.160996313378888,-10.292671167093847,12.060996313378887,-10.292671167093847
14.160996313378886,-10.392671167093846,19.160996313378888,-10.392671167093846,9.160996313378886,-10.392671167093846,19.160996313378888,-10.392671167093846,12.160996313378886,-10.392671167093846
14.160996313378886,-10.492671167093846,19.160996313378888,-10.492671167093846,9.160996313378886,-10.492671167093846,19.160996313378888,-10.492671167093846,12.260996313378886,-10.492671167093846
14.160996313378886,-10.592671167093846,19.160996313378888,-10.592671167093846,9.160996313378886,-10.592671167093846,19.160996313378888,-10.592671167093846,12.360996313378886,-10.592671167093846
14.160996313378886,-10.692671167093845,19.160996313378888,-10.692671167093845,9.160996313378886,-10.692671167093845,19.160996313378888,-10.692671167093845,12.460996313378885,-10.692671167093845
14.160996313378886,-10.792671167093847,19.160996313378888,-10.792671167093847,9.160996313378886,-10.792671167093847,19.160996313378888,-10.792671167093847,12.560996313378887,-10.792671167093847
14.160996313378886,-10.892671167093846,19.160996313378888,-10.892671167093846,9.160996313378886,-10.892671167093846,19.160996313378888,-10.892671167093846,12.660996313378886,-10.892671167093846
14.160996313378886,-10.992671167093846,19.160996313378888,-10.992671167093846,9.160996313378886,-10.992671167093846,19.160996313378888,-10.992671167093846,12.760996313378886,-10.992671167093846
14.160996313378886,-11.092671167093846,19.160996313378888,-11.092671167093846,9.160996313378886,-11.092671167093846,19.160996313378888,-11.092671167093846,12.860996313378887,-11.092671167093846
14.160996313378886,-11.192671167093845,19.160996313378888,-11.192671167093845,12.860996313378887,-11.192671167093845,19.160996313378888,-11.192671167093845,12.860996313378887,-11.192671167093845
14.160996313378886,-11.292671167093847,19.160996313378888,-11.292671167093847,12.860996313378887,-11.292671167093847,19.160996313378888,-11.292671167093847,12.860996313378887,-11.292671167093847
14.160996313378886,-11.392671167093846,19.160996313378888,-11.392671167093846,12.860996313378887,-11.392671167093846,19.160996313378888,-11.392671167093846,12.860996313378887,-11.392671167093846
14.160996313378886,-11.492671167093846,19.160996313378888,-11.492671167093846,12.860996313378887,-11.492671167093846,19.160996313378888,-11.492671167093846,12.860996313378887,-11.492671167093846
14.160996313378886,-11.592671167093846,19.160996313378888,-11.592671167093846,12.860996313378887,-11.592671167093846,19.160996313378888,-11.592671167093846,12.860996313378887,-11.592671167093846
14.160996313378886,-11.692671167093845,19.160996313378888,-11.692671167093845,12.860996313378887,-11.692671167093845,19.160996313378888,-11.692671167093845,12.860996313378887,-11.692671167093845
14.160996313378886,-11.792671167093847,19.160996313378888,-11.792671167093847,12.860996313378887,-11.792671167093847,19.160996313378888,-11.792671167093847,12.860996313378887,-11.792671167093847
14.160996313378886,-11.892671167093846,19.160996313378888,-11.892671167093846,12.860996313378887,-11.892671167093846,19.160996313378888,-11.892671167093846,12.860996313378887,-11.892671167093846
14.160996313378886,-11.992671167093846,19.160996313378888,-11.992671167093846,12.860996313378887,-11.992671167093846,19.160996313378888,-11.992671167093846,12.860996313378887,-11.992671167093846
14.160996313378886,-12.092671167093846,19.160996313378888,-12.092671167093846,12.860996313378887,-12.092671167093846,19.160996313378888,-12.092671167093846,12.860996313378887,-12.092671167093846
14.160996313378886,-12.192671167093845,19.160996313378888,-12.192671167093845,9.160996313378886,-12.192671167093845,19.160996313378888,-12.192671167093845,12.860996313378887,-12.192671167093845
14.160996313378886,-12.292671167093847,19.160996313378888,-12.292671167093847,9.160996313378886,-12.292671167093847,19.160996313378888,-12.292671167093847,12.760996313378886,-12.292671167093847
14.160996313378886,-12.392671167093846,19.160996313378888,-12.392671167093846,9.160996313378886,-12.392671167093846,19.160996313378888,-12.392671167093846,12.660996313378886,-12.392671167093846
14.160996313378886,-12.492671167093846,19.160996313378888,-12.492671167093846,9.160996313378886,-12.492671167093846,19.160996313378888,-12.492671167093846,12.560996313378887,-12.492671167093846
14.160996313378886,-12.592671167093846,19.160996313378888,-12.592671167093846,9.160996313378886,-12.592671167093846,19.160996313378888,-12.592671167093846,12.460996313378885,-12.592671167093846
14.160996313378886,-12.692671167093845,19.160996313378888,-12.692671167093845,9.160996313378886,-12.692671167093845,19.160996313378888,-12.692671167093845,12.360996313378886,-12.692671167093845
14.160996313378886,-12.792671167093847,19.160996313378888,-12.792671167093847,9.160996313378886,-12.792671167093847,19.160996313378888,-12.792671167093847,12.260996313378886,-12.792671167093847
14.160996313378886,-12.892671167093846,19.160996313378888,-12.892671167093846,9.160996313378886,-12.892671167093846,19.160996313378888,-12.892671167093846,12.160996313378886,-12.892671167093846
14.160996313378886,-12.992671167093846,19.160996313378888,-12.992671167093846,9.160996313378886,-12.992671167093846,19.160996313378888,-12.992671167093846,12.060996313378887,-12.992671167093846
14.160996313378886,-13.092671167093846,19.160996313378888,-13.092671167093846,9.160996313378886,-13.092671167093846,19.160996313378888,-13.092671167093846,11.960996313378885,-13.092671167093846
14.160996313378886,-13.192671167093845,19.160996313378888,-13.192671167093845,9.160996313378886,-13.192671167093845,19.160996313378888,-13.192671167093845,11.860996313378886,-13.192671167093845
14.160996313378886,-13.292671167093847,19.160996313378888,-13.292671167093847,9.160996313378886,-13.292671167093847,19.160996313378888,-13.292671167093847,11.760996313378886,-13.292671167093847
14.160996313378886,-13.392671167093845,19.160996313378888,-13.392671167093845,9.160996313378886,-13.392671167093845,19.160996313378888,-13.392671167093845,11.660996313378885,-13.392671167093845
14.160996313378886,-13.492671167093846,19.160996313378888,-13.492671167093846,9.160996313378886,-13.492671167093846,19.160996313378888,-13.492671167093846,11.560996313378885,-13.492671167093846
14.160996313378886,-13.592671167093846,19.160996313378888,-13.592671167093846,9.160996313378886,-13.592671167093846,19.160996313378888,-13.592671167093846,11.460996313378885,-13.592671167093846
14.160996313378886,-13.692671167093845,19.160996313378888,-13.692671167093845,9.160996313378886,-13.692671167093845,19.160996313378888,-13.692671167093845,11.360996313378886,-13.692671167093845
14.160996313378886,-13.792671167093847,19.160996313378888,-13.792671167093847,9.160996313378886,-13.792671167093847,19.160996313378888,-13.792671167093847,11.260996313378886,-13.792671167093847
14.160996313378886,-13.892671167093845,19.160996313378888,-13.892671167093845,9.160996313378886,-13.892671167093845,19.160996313378888,-13.892671167093845,11.160996313378885,-13.892671167093845
14.160996313378885,-13.992671167093846,19.160996313378885,-13.992671167093846,9.160996313378885,-13.992671167093846,19.104632280167266,-13.992671167093846,11.060996313378883,-13.992671167093846
14.160996313378885,-14.092671167093846,19.160996313378885,-14.092671167093846,9.160996313378885,-14.092671167093846,19.004632280167264,-14.092671167093846,10.960996313378883,-14.092671167093846
14.160996313378885,-14.192671167093845,19.15999634671177,-14.29266450056051,9.161996280045996,-14.09267783362718,18.81068971653461,-14.285677436323558,10.861656291379177,-14.126675567005845
14.158996446709551,-14.292651167760503,19.15499698001444,-14.492597838693674,9.16299591340466,-14.092704496827333,18.616823391246633,-14.471059406753778,10.82766329110185,-14.159326727582265
14.154997513290887,-14.392571178426602,19.146000212966907,-14.692391210823825,9.163994813614867,-14.092751146029379,18.42318126619886,-14.648969956002347,10.793736871156273,-14.190653180128239
14.149001112642942,-14.492391232420122,19.13300964415604,-14.891964702265986,9.164992581129844,-14.092817762574258,18.22990536782725,-14.819561834766123,10.759901626779081,-14.220683382672854
14.141009643246026,-14.592071403050383,19.116030469636154,-15.091238486284524,9.165988816855897,-14.092904319816242,18.037131907150886,-14.9829875528041,10.726181090759605,-14.249445700008623
14.131026301581343,-14.691571819578186,19.095069480850675,-15.290132856022783,9.166983122312011,-14.09301078313359,17.844991399675983,-15.139399269532358,10.692597756736623,-14.276968384592376
14.119055080852451,-14.790852683163573,19.070135061915636,-15.488568256384756,9.167975099789267,-14.09313710994239,17.653608785073466,-15.28894868913681,10.659173102402118,-14.303279558288759
14.105100769388027,-14.889874282784836,19.041237186266162,-15.686465315856067,9.168964352509892,-14.093283249713606,17.46310354654611,-15.43178696010995,10.625927612597392,-14.328407194937542
14.089168948726602,-14.9885970111224,19.008387412667208,-15.883744878251521,9.169950484785996,-14.093449143993277,17.273589829804553,-15.568064579117928,10.592880802287555,-14.352379103726056
14.071265991384019,-15.08698138040121,18.97159888059023,-16.080328034376517,9.17093310217781,-14.093634726425904,17.08517656157506,-15.697931299104601,10.560051239401082,-14.375222913348175
14.051399058304513,-15.184988038185335,18.93088630495754,-16.276136153589682,9.171911811651487,-14.093839922780987,16.897967567565242,-15.821536041539522,10.527456567521709,-14.396966056931372
14.029576095996426,-15.282577783118395,18.886265970256574,-16.47109091525407,9.172886221736277,-14.09406465098272,16.71206168981717,-15.93902681271726,10.4951135284206,-14.417635757713535
14.005805833353712,-15.379711580603598,18.837755724026277,-16.665114340064374,9.173855942681147,-14.094308821142821,16.527552903380588,-16.05055062401584,10.463037984417308,-14.43725901545129
13.980097778164497,-15.47635057841705,18.78537496971835,-16.85812882123762,9.174820586610643,-14.09457233559648,16.344530432242088,-16.156253416022643,10.431244940558623,-14.45586259354179
13.952462213308086,-15.572456122248127,18.729144658936114,-17.050057155554825,9.175779767680057,-14.094855088941427,16.16307886444903,-16.256279986436653,10.399748566605002,-14.473473006840065
13.922910192641952,-15.667989771160688,18.669087283054154,-17.240822574241278,9.176733102229749,-14.095156968080097,15.983278266370252,-16.35077392165651,10.368562218814798,-14.490116510154143
13.89145353658034,-15.762913312968932,18.605226864222068,-17.430348773673007,9.17768020893861,-14.095477852264858,15.80520429603825,-16.439877531964573,10.337698461517117,-14.50581908740038
13.858104827366258,-15.857188779521767,18.53758894575593,-17.618559945897218,9.178620708976585,-14.095817613146316,15.62892831552056,-16.523731790217727,10.307169088464535,-14.520606441401569
13.82287740403875,-15.950778461889561,18.4662005819213,-17.805380808954475,9.179554226156199,-14.096176114824646,15.45451750227078,-16.602476273956626,10.276985143957594,-14.534503984310614
13.785785357097451,-16.04364492544721,18.391090327111876,-17.990736636990466,9.180480387083026,-14.096553213903956,15.2820349594124,-16.676249110845642,10.247156943733327,-14.547536828642677
13.746843522866586,-16.1357510248475,18.312288224428126,-18.174553290145354,9.181398821305045,-14.096948759549647,15.111539824911222,-16.745186927356745,10.217694095610689,-14.559729778899012
13.706067477560628,-16.22705991887873,18.229825793660446,-18.35675724420873,9.182309161460811,-14.09736259354873,14.943087379594797,-16.80942480061129,10.188605519886142,-14.571107323765759
13.663473531054029,-16.317535085200728,18.143736018681654,-18.53727562002833,9.183211043426404,-14.097794550373127,14.77672915397974,-16.86909621329469,10.15989946947317,-14.581693628871308
13.619078720357477,-16.40714033495328,18.054053334253897,-18.716036212660697,9.184104106461056,-14.098244457245862,14.612513033870275,-16.924333011559742,10.131583549779915,-14.591512530085957
13.572900802803328,-16.495839827231208,17.96081361225519,-18.892967520252224,9.184987993351466,-14.09871213421019,14.450483364693701,-16.975265365835412,10.103664738319566,-14.600587527347853
13.524958248942909,-16.583598083420245,14.392777428620558,-17.08047822126398,9.185862350554661,-14.099197394201559,14.392777428620558,-17.08047822126398,10.076149404048559,-14.608941778999391
13.475270235158535,-16.67038000138801,14.33297891652236,-17.184515993041124,9.186726828339415,-14.099700043122443,14.33297891652236,-17.184515993041124,10.049043326428052,-14.616598096618514
13.423856635993223,-16.756150869524394,14.271111747006639,-17.28733706744528,9.187581080926144,-14.100219879919974,14.271111747006639,-17.28733706744528,10.022351714204534,-14.623578940329509
13.370738016201134,-16.840876380625737,14.207200666116321,-17.38890031741761,9.1884247666252,-14.100756696666366,14.207200666116321,-17.38890031741761,9.996079223905799,-14.629906414578215
13.315935622521947,-16.924522645617255,14.141271237431624,-17.48916511901229,9.189257547973558,-14.101310278642076,14.141271237431624,-17.48916511901229,9.970229978048918,-14.63560226435669
13.259471375182443,-17.007056207108224,14.073349831844977,-17.58809136764553,9.190079091869775,-14.101880404421696,14.073349831844977,-17.58809136764553,9.944807583057178,-14.640687871862724
13.201367859128712,-17.088444052774477,14.003463617013004,-17.68563949413687,9.190889069707252,-14.102466845962514,14.003463617013004,-17.68563949413687,9.919815146883295,-14.6451842535797
13.141648314992473,-17.168653628562907,13.931640546489838,-17.78177048053634,9.19168715750565,-14.103069368695735,13.931640546489838,-17.78177048053634,9.895255296336565,-14.649112057762682
13.080336629795129,-17.247652851712644,13.857909348546057,-17.876445875731115,9.192473036040491,-14.1036877316203,13.857909348546057,-17.876445875731115,9.87113019411196,-14.652491562316719
13.017457327393283,-17.325410123587737,13.78229951467777,-17.96962781082543,9.193246390970842,-14.10432168739928,13.78229951467777,-17.96962781082543,9.847441555519413,-14.655342673053674
12.953035558669514,-17.401894342316186,16.712064204373988,-20.698817702173557,9.194006912965042,-14.104970982458818,13.704841287810408,-18.06127901428766,9.824190664911937,-14.657684922314125
12.887097091472366,-17.477074915230276,16.5794398851203,-20.848514473371004,9.19475429782443,-14.105635357089547,13.714181877249505,-18.232277376253798,9.801378391811424,-14.659537467941078
12.819668300309552,-17.550921771103233,16.443848354014076,-20.99552899665599,9.195488246605027,-14.106314545550475,13.720204560054052,-18.406837774508585,9.779005206731346,-14.660919092592543
12.750776155798496,-17.623405372177324,16.30534384585988,-21.139802468179376,9.196208465737111,-14.10700827617527,13.722771268818706,-18.584962751520248,9.757071196695735,-14.661848203380208
12.680448213878455,-17.694496725978553,16.163981760614277,-21.28127718047617,9.19691466714263,-14.107716271480935,13.721741156853493,-18.7666520892501,9.735576080454189,-14.66234283182176
12.608712604788503,-17.76416739691327,16.019818641226568,-21.41989654554775,9.197606568350437,-14.108438248278787,13.716970599363526,-18.951902697926002,9.714519223392829,-14.662420634094548
12.535598021815813,-17.83238951764203,15.872912151022351,-21.55560511749633,9.198283892609275,-14.109173917787732,13.708313196918674,-19.140708502635793,9.693899652141399,-14.662098891578665
12.461133709818727,-17.899135800226162,15.723321050638983,-21.688348614702548,9.19894636899847,-14.109922985749774,13.695619781303044,-19.333060327744196,9.673716068876944,-14.661394511677612
12.3853494535292,-17.96437954704257,15.571105174522097,-21.818073941537417,9.199593732536302,-14.11068515254772,13.67873842383586,-19.528945779138603,9.65396686532468,-14.660324028905102
12.308275565639303,-18.028094661462426,15.416325406992621,-21.944729209599846,9.200225724285984,-14.111460113325005,13.657514446256908,-19.728349124311126,9.63465013645693,-14.6589036062267
12.229942874676555,-18.090255658289493,15.259043657893866,-22.068263758471325,9.200842091459243,-14.11224755810766,13.631790434271624,-19.93125117028638,9.615763693891171,-14.657149036645299
12.150382712672918,-18.150837673953838,15.099322837828407,-22.18862817597941,9.20144258751743,-14.113047171928264,13.601406253852364,-20.137629139406517,9.597305078988448,-14.655075745019614
12.069626902632407,-18.209816476456947,14.937226832994687,-22.30577431796194,9.202026972270128,-14.113858634951953,13.566199070394234,-20.34745654298734,9.579271575653578,-14.65269879010521
11.987707745802307,-18.267168475064192,14.77282047963339,-22.419655327524048,9.202595011971225,-14.114681622604337,13.52600337082545,-20.560703052861477,9.561660222838757,-14.65003286680772
11.90465800875311,-18.322870729740814,14.606169538093804,-22.5302256537803,9.203146479412416,-14.115515805701328,13.480650988773872,-20.777334370827052,9.544467826752378,-14.647092308638207


==> plots/evaluation/dyn_cost/dyn_cost_driven.csv <==
sim_x,sim_y,sim_t,sim_v,sim_v_abs,sim_delta,sim_a,sim_ddelta
-6.123233995736766e-18,-0.1,0.0,0.0,0.0,0.0,-0.2010809210400717,-1.5468598251994203e-05
-6.123233995736766e-18,-0.1,0.1099998950958252,0.0,0.0,0.0,-0.308023961694616,-0.3685542330537252
2.5411509615809187e-06,-0.10012704050530445,0.2199997901916504,-0.0071090829695943224,0.0071090829695943224,-0.003634865517717734,-0.30712759650880905,-0.40036936919449745
5.3266349002243495e-05,-0.10266191323102333,0.3299996852874756,-0.03991640792161107,0.03991640792161107,-0.03751880182322684,-0.30829995131763976,-0.409360266164917
0.00017880819405144847,-0.10891277384572301,0.4399995803833008,-0.07372885630488117,0.07372885630488117,-0.07869854679972402,-0.30923050065577007,-0.4183522471240765
0.00038149748975309725,-0.11888407147653667,0.549999475479126,-0.10762219758365583,0.10762219758365583,-0.12352100848462268,-0.3100955745242153,-0.4191684836902843
0.0006674122845410045,-0.13258857908587968,0.6599993705749512,-0.14162114397065423,0.14162114397065423,-0.16920485885150827,-0.3108481322073525,-0.42079590947852685
0.0010480840982659734,-0.15003730843664528,0.7699992656707764,-0.17571837620463726,0.17571837620463726,-0.21533772036618157,-0.31131081014329565,-0.41356703353034263
0.0015425094450437504,-0.17123977094784432,0.8799991607666016,-0.20989901800616279,0.20989901800616279,-0.26158170636436195,-0.31157430495961613,-0.4054448565560307
0.002179216506166208,-0.19620332522662495,0.9899990558624268,-0.24414048753951903,0.24414048753951903,-0.307479795446277,-0.31179126309572536,-0.3920838416956108
0.0029983367818421426,-0.22493215536141095,1.099998950958252,-0.27841746655693544,0.27841746655693544,-0.3525409249551671,-0.3110362637152629,-0.3670887772300585
0.004053609493744135,-0.25742628559915276,1.2099988460540771,-0.31269307824111375,0.31269307824111375,-0.39611845457506534,-0.31029418690333926,-0.3389898906932136
0.005414174772641726,-0.2936807008205703,1.3199987411499023,-0.3469312370286956,0.3469312370286956,-0.437546401378292,-0.30926905649646813,-0.3030665638646101
0.007165964663997349,-0.33368391492164484,1.4299986362457275,-0.3810823679271899,0.3810823679271899,-0.47604433189190537,-0.30709637044405613,-0.25633712185224233
0.00941246569982172,-0.3774175360662895,1.5399985313415527,-0.41509790096852445,0.41509790096852445,-0.5108054761074611,-0.3049753425518528,-0.20288564390518132
0.012274552988680491,-0.42485489614493666,1.649998426437378,-0.44893512574797617,0.44893512574797617,-0.5408939494162528,-0.30251562454284725,-0.14173065157413695
0.015889037218450728,-0.4759603470205743,1.7599983215332031,-0.48253981714979727,0.48253981714979727,-0.5653591815957028,-0.29993381441724076,-0.08042111648201207
0.02040566596037455,-0.5306887217345263,1.8699982166290283,-0.5158616218465444,0.5158616218465444,-0.5833421693958778,-0.296320054929775,-0.021775077615122942
0.025427570022181878,-0.583540382416681,1.9699981212615967,-0.5458931896183343,0.5458931896183343,-0.5936133767356173,-0.29360435424224585,-0.0065865254698316686
0.03079665657747678,-0.6335905698691181,2.059998035430908,-0.5726812622039896,0.5726812622039896,-0.5978224922384877,-0.2907378926542526,-0.00224534651334471
0.03706137622760313,-0.6859550891156773,2.1499979496002197,-0.59924017029434,0.59924017029434,-0.599257687610487,-0.28828900243412997,-0.0007654386198123419
0.044309309070112435,-0.7405935673197095,2.2399978637695312,-0.6255545737525017,0.6255545737525017,-0.5997469457085925,-0.2877139042163178,-0.0002609380229347827
0.05164900507574948,-0.791034040242641,2.319997787475586,-0.6487142681027962,0.6487142681027962,-0.5999027765478278,-0.2884022170458825,-0.00010025238181659906
0.059899445673233215,-0.8432046937442259,2.3999977111816406,-0.6717602646978664,0.6717602646978664,-0.599962646752206,-0.2891730406536283,-3.851696315935433e-05
0.06912734681414624,-0.8970815932097856,2.4799976348876953,-0.6947915108867742,0.6947915108867742,-0.5999856488831589,-0.2908598684330159,-1.4798216810310058e-05
0.0794023534234388,-0.9526451152352343,2.55999755859375,-0.7178705248023971,0.7178705248023971,-0.5999944863012743,-0.2923770901173972,-5.685474399273982e-06
0.08930877670734333,-1.0026323507997565,2.629997491836548,-0.738135102639083,0.738135102639083,-0.5999976125696491,-0.2936823670909786,-2.461809238971155e-06
0.10012253426632484,-1.0538849825632752,2.6999974250793457,-0.7584905273101432,0.7584905273101432,-0.5999989662431816,-0.2952142579470492,-1.0659630510730612e-06
0.11189541349421506,-1.1063903663194672,2.7699973583221436,-0.7789371999383978,0.7789371999383978,-0.5999995523835258,-0.2968001412542104,-4.6155830648016334e-07
0.12468057648213732,-1.1601342857608488,2.8399972915649414,-0.7994856782516642,0.7994856782516642,-0.5999998061821685,-0.29816615547757885,-1.998561643681798e-07
0.1385326922702998,-1.2151014459396259,2.9099972248077393,-0.8201359107044268,0.8201359107044268,-0.5999999160769062,-0.299266000704111,-8.653772768359762e-08
0.15350768989508193,-1.2712744027112393,2.979997158050537,-0.8408869204590232,0.8408869204590232,-0.599999963661277,-0.30015140336833157,-3.7470817902479965e-08
0.16728041271687405,-1.320367538647459,3.039997100830078,-0.8587519787577302,0.8587519787577302,-0.5999999822667743,-0.30054838409751067,-1.828579119144821e-08
0.1819567667779037,-1.3703185144991354,3.099997043609619,-0.8766812738113614,0.8766812738113614,-0.5999999913462204,-0.2970991928678303,-8.923435911403662e-09
0.1975738176412607,-1.4211116664748997,3.15999698638916,-0.8946649043770105,0.8946649043770105,-0.5999999957769689,-0.2947092776910649,-4.354620363882901e-09
0.21416903566646225,-1.4727296100296356,3.219996929168701,-0.9126873011112544,0.9126873011112544,-0.5999999979391608,-0.29056007814653767,-2.1250468318395214e-09
0.2317798634279628,-1.5251521193830988,3.279996871948242,-0.9306825400566787,0.9306825400566787,-0.5999999989943148,-0.28992605539391697,-1.0370149142109592e-09
0.2504406239604798,-1.5783478712975596,3.339996814727783,-0.9484228987193859,0.9484228987193859,-0.599999999509227,-0.29039980550285704,-5.058481162173014e-10
0.27018390831545475,-1.6322802462350985,3.399996757507324,-0.965966624136877,0.965966624136877,-0.5999999997605037,-0.2943054900721234,-2.4699238852184886e-10
0.29104277292696706,-1.686913947603902,3.4599967002868652,-0.9833879602853932,0.9833879602853932,-0.5999999998831261,-0.3020782894836652,-1.2053374740007518e-10
0.31305272931758693,-1.7422195763587134,3.5199966430664062,-1.0007723346765738,1.0007723346765738,-0.5999999999429656,-0.30929735219813126,-5.882106711178305e-11
0.3323004633455309,-1.7888016617082703,3.5699965953826904,-1.015344078519708,1.015344078519708,-0.599999999968628,-0.32139148875045476,-3.234388185777505e-11
0.35239761533536856,-1.8358218231636647,3.6199965476989746,-1.0301139324018351,1.0301139324018351,-0.5999999999827457,-0.33005051777839756,-1.7796653463199048e-11
0.3733708837135914,-1.8832738668046356,3.669996500015259,-1.0451258477578167,1.0451258477578167,-0.5999999999905105,-0.3389173333672898,-9.79028538437977e-12
0.3952472632466644,-1.9311500418249832,3.719996452331543,-1.0604781636025067,1.0604781636025067,-0.5999999999947808,-0.3447986067227323,-5.3844856805215135e-12
0.4180601165843094,-1.9794537597753121,3.769996404647827,-1.0764258713310728,1.0764258713310728,-0.5999999999971295,-0.34718250689677804,-3.045288073515458e-12
0.4418457174332912,-2.028190649368845,3.8199963569641113,-1.0928989609765016,1.0928989609765016,-0.5999999999984206,-0.34787546085534177,-1.6817189337179574e-12
0.4666376577283022,-2.07735699724457,3.8699963092803955,-1.109721282231461,1.109721282231461,-0.5999999999991313,-0.3482786818709287,-9.13352991406279e-13
0.4924702233600833,-2.12694728365659,3.9199962615966797,-1.1269354845317554,1.1269354845317554,-0.5999999999995221,-0.34612336848640346,-4.60849791459419e-13
0.5193746082549034,-2.1769472742470124,3.969996213912964,-1.144252885311092,1.144252885311092,-0.5999999999997288,-0.3443836951787518,-3.348834525002801e-13
0.547378721845991,-2.2273347871948537,4.019996166229248,-1.1616261876064444,1.1616261876064444,-0.5999999999998507,-0.3412354088339698,-1.9723078551604417e-13
0.5765094432060033,-2.278084603151515,4.069996118545532,-1.1790311318021514,1.1790311318021514,-0.5999999999999119,-0.3367010408684698,-1.203284603629003e-13
0.6067919583980684,-2.3291676901717926,4.119996070861816,-1.1963458747132305,1.1963458747132305,-0.5999999999999506,-0.3314756611721869,-8.007837408976909e-14
0.6382489492176732,-2.3805503626520124,4.169996023178101,-1.2135687779745161,1.2135687779745161,-0.5999999999999686,-0.32619280487257346,-4.803060435784363e-14
0.6709031363525029,-2.432198860561365,4.219995975494385,-1.230635811306662,1.230635811306662,-0.5999999999999824,-0.3209588682625613,-2.669117230614084e-14
0.7047736484906543,-2.4840738077490245,4.269995927810669,-1.2474920707546209,1.2474920707546209,-0.5999999999999874,-0.31619841548476746,-1.4250518600704236e-14
0.7327576703082834,-2.5257091599283443,4.309995889663696,-1.2608021681991508,1.2608021681991508,-0.599999999999992,-0.31285176154416794,3.4145966956125385e-14
0.7615396206770201,-2.567441131406386,4.349995851516724,-1.2739400626751423,1.2739400626751423,-0.5999999999999946,-0.30654760023916944,-1.6815840490401922e-14
0.7911275096423536,-2.609247816489079,4.389995813369751,-1.2869427956222232,1.2869427956222232,-0.5999999999999966,-0.30268375153077304,-9.63093050505685e-15
0.8215290047788214,-2.651107148745806,4.429995775222778,-1.299768316139305,1.299768316139305,-0.5999999999999979,-0.29774913847122275,-3.777088144151993e-14
0.8527507860506253,-2.692996060894217,4.469995737075806,-1.3124368913934743,1.3124368913934743,-0.5999999999999986,-0.29461175784233185,-4.7248650966692573e-14
0.8847991251785619,-2.734891354557402,4.509995698928833,-1.3249406672076856,1.3249406672076856,-0.5999999999999991,-0.29000264771795514,-5.56110764202763e-14
0.9176795558939267,-2.7767693024284963,4.54999566078186,-1.3372332435312082,1.3372332435312082,-0.5999999999999984,-0.2859746961827955,-1.500195991788245e-13
0.9513972599578511,-2.8186061894324155,4.589995622634888,-1.3493790467245852,1.3493790467245852,-0.599999999999999,-0.27072310329702715,-1.7471346921481003e-13
0.9859563846454888,-2.860377500428785,4.629995584487915,-1.3613314053608108,1.3613314053608108,-0.5999999999999966,-0.264999950855696,-8.183566723082031e-14
1.0213617935932597,-2.902060061673246,4.669995546340942,-1.3731431354130021,1.3731431354130021,-0.5999999999999925,-0.26826935882485176,-8.781842793682623e-14
1.0576165077881494,-2.9436289790181673,4.70999550819397,-1.3847443658140943,1.3847443658140943,-0.5999999999999951,-0.26126459494868626,6.094422551371022e-13
1.0947236476135456,-2.9850600019871716,4.749995470046997,-1.3961972389065755,1.3961972389065755,-0.5999999999999864,-0.24610803021146044,0.0058495798353600525
1.1326846484262485,-3.0263275368557365,4.789995431900024,-1.4073332266569227,1.4073332266569227,-0.5999999999999844,-0.24890163230870724,0.046140251446498914
1.171497331370861,-3.067402818061339,4.829995393753052,-1.4182170007564199,1.4182170007564199,-0.5999999999999851,-0.2402872839805526,0.06384945465247466
1.2111600498832462,-3.1082585654891326,4.869995355606079,-1.4287915851665172,1.4287915851665172,-0.5999999999999894,-0.2337730464314937,0.08477972951518283
1.2516697285946967,-3.148866894548919,4.9099953174591064,-1.4391019451595823,1.4391019451595823,-0.5999999999999925,-0.22789651575911823,0.10339932468574585
1.2930239375827022,-3.1892014711508354,4.949995279312134,-1.4492232945447616,1.4492232945447616,-0.5997939810344955,-0.2157623018426826,0.11047557772323034
1.3352191340754471,-3.229236335505288,4.989995241165161,-1.459063723357006,1.459063723357006,-0.5989265891675453,-0.21158732551214693,0.13192729728181987
1.3782513680213264,-3.2689478227948654,5.0299952030181885,-1.4687064267998788,1.4687064267998788,-0.596871753727325,-0.2068615602009969,0.14765289240536403
1.42211359171704,-3.3083126272715777,5.069995164871216,-1.4780897852215567,1.4780897852215567,-0.5939981123640374,-0.20371224116790299,0.1660882163039374
1.4667967416104382,-3.3473086587489957,5.109995126724243,-1.4872316142291087,1.4872316142291087,-0.5903132958998438,-0.19754452786932641,0.17761825565323772
1.5122900710773333,-3.385915273197594,5.1499950885772705,-1.496037300868627,1.496037300868627,-0.5858876580974113,-0.18926931412097175,0.18181305607932424
1.5585776374788447,-3.4241101492690342,5.189995050430298,-1.5045318594859214,1.5045318594859214,-0.5810833998465289,-0.18165876009849827,0.18731363455074568
1.605647070839929,-3.461876367880287,5.229995012283325,-1.5128380115142572,1.5128380115142572,-0.5755797553599169,-0.17573107164929183,0.1957214376748942
1.6534847080779957,-3.4991984314287787,5.2699949741363525,-1.5208731092954968,1.5208731092954968,-0.5695169202676086,-0.17041725427462995,0.20362993190551473
1.7020757462570382,-3.536062250257257,5.30999493598938,-1.5286719599727159,1.5286719599727159,-0.5629222649181997,-0.16462037424316797,0.2101879527970262
1.7514039559768488,-3.5724547712141015,5.349994897842407,-1.5362888859928054,1.5362888859928054,-0.5558470842268545,-0.1610472446829284,0.21946855670694876
1.8014541020978005,-3.6083656490992015,5.389994859695435,-1.5437135382861726,1.5437135382861726,-0.5483803707257271,-0.15586184259155486,0.22416182615822997
1.8522084000103913,-3.643784595767708,5.429994821548462,-1.5508544809532105,1.5508544809532105,-0.5405965722959405,-0.150459120281876,0.2279043229393943
1.9036486203500624,-3.6787026831252514,5.469994783401489,-1.5577203283674679,1.5577203283674679,-0.5324783251671646,-0.14532239436038646,0.23155160921834217
1.9557542087523687,-3.7131109777731117,5.509994745254517,-1.5643334617157076,1.5643334617157076,-0.5242350549486736,-0.14044159365231484,0.23464231371598662
2.0085074311047086,-3.7470037282299637,5.549994707107544,-1.5708069736223795,1.5708069736223795,-0.5156454490588369,-0.13539140468816901,0.2368390574981714
2.0618917523428744,-3.7803774126885843,5.589994668960571,-1.5770694903267832,1.5770694903267832,-0.5067952109057707,-0.12645555764407457,0.22989376547880377
2.1158878254366447,-3.8132280439803434,5.629994630813599,-1.5831140521663498,1.5831140521663498,-0.49776548366186885,-0.11994272297780846,0.22783312184585663
2.1704765637641006,-3.8455529045702375,5.669994592666626,-1.5889508749293018,1.5889508749293018,-0.4885977618141742,-0.11505176577980536,0.2289297735360274
2.2256392492624033,-3.877350516956361,5.709994554519653,-1.5945935991687163,1.5945935991687163,-0.479289875295723,-0.11063758296370556,0.22974867553922076
2.2813556972200897,-3.9086195248579596,5.749994516372681,-1.59994820878568,1.59994820878568,-0.46995770956194943,-0.11050806010035492,0.2414536221727599
2.3376062487616256,-3.9393596474523185,5.789994478225708,-1.6051345478746535,1.6051345478746535,-0.46054805029951573,-0.10117317565499283,0.2299801705826065
2.3943712997204325,-3.9695713879172114,5.829994440078735,-1.610067594980925,1.610067594980925,-0.4511718318564181,-0.0968331628455664,0.22982640964046624
2.451631118347482,-3.999255819187965,5.869994401931763,-1.614786030239961,1.614786030239961,-0.441821825197232,-0.09234570525935977,0.2291916566527172
2.5093673354432426,-4.028415311215069,5.90999436378479,-1.6193208024622174,1.6193208024622174,-0.4324360330734719,-0.08809962221329717,0.22862036837028993
2.5675625378368285,-4.057053309703239,5.949994325637817,-1.6236741511052,1.6236741511052,-0.42308264276100516,-0.08457661148335592,0.22814872895784918
2.6261975899088132,-4.085172958114652,5.989994287490845,-1.6277729074561147,1.6277729074561147,-0.4137006660211867,-0.08273413512227354,0.2295488002695364
2.68525370904643,-4.112777943929888,6.029994249343872,-1.6316797054480177,1.6316797054480177,-0.40444946779007573,-0.07916765971663858,0.22766179421096683
2.7447131001967158,-4.139872768826311,6.069994211196899,-1.635394906785247,1.635394906785247,-0.39526760817868073,-0.07525036129130726,0.22510022880088362
2.804558927867114,-4.166462715705321,6.109994173049927,-1.6389404931053788,1.6389404931053788,-0.386109181413152,-0.0725861271858165,0.22436677704861901
2.864775268564182,-4.192553810619059,6.149994134902954,-1.6423559305694047,1.6423559305694047,-0.37697535836022233,-0.07066792142214592,0.22353430003061525
2.9253488436804402,-4.218153526767329,6.1899940967559814,-1.6456812729419357,1.6456812729419357,-0.3677847795322673,-0.06816748668386517,0.2227441632764868
2.986265453243703,-4.243269282625436,6.229994058609009,-1.6488641255350058,1.6488641255350058,-0.35863300592122005,-0.06578142894765848,0.22149384661468993
3.047510408902033,-4.267908510867435,6.269994020462036,-1.651896788484985,1.651896788484985,-0.34955911227768754,-0.06348792459483323,0.22023151601919885
3.109069607824311,-4.292079023061018,6.3099939823150635,-1.654813764532337,1.654813764532337,-0.340561203506278,-0.061234290628852835,0.2187865305900459
3.170930713110423,-4.315789461134503,6.349993944168091,-1.6576503183195552,1.6576503183195552,-0.3315946936943833,-0.05899110332596854,0.2170816961740761
3.233081951312669,-4.339048818341542,6.389993906021118,-1.6603897083694459,1.6603897083694459,-0.32266504656426903,-0.056932371076765194,0.21538860616414596
3.295511422464074,-4.36186616736249,6.4299938678741455,-1.6630323453308538,1.6630323453308538,-0.3137750852122909,-0.054760798857145444,0.21329760362104563
3.358207637673686,-4.3842508442614045,6.469993829727173,-1.665582715187224,1.665582715187224,-0.3049387218310915,-0.052659936426412694,0.21137577897725038
3.4211594735547695,-4.406212400008224,6.5099937915802,-1.6680436460061225,1.6680436460061225,-0.2961500869056872,-0.050554478551289146,0.20923102172476543
3.4685346056615756,-4.422411751469548,6.539993762969971,-1.669830756186917,1.669830756186917,-0.2895984385240945,-0.04898710967216489,0.20760691091668554
3.516042999472205,-4.438382739761982,6.569993734359741,-1.6715694686134055,1.6715694686134055,-0.28308520059313647,-0.04751229153836459,0.20603968313463308
3.563680359293901,-4.454129590081018,6.599993705749512,-1.673261099405962,1.673261099405962,-0.276611512627439,-0.04598695660156669,0.20431421962265847
3.6114424477893974,-4.469656552946205,6.629993677139282,-1.6749040886363373,1.6749040886363373,-0.27017917186205864,-0.044483206751553,0.20263732186638292
3.6593250858882653,-4.484967899389642,6.659993648529053,-1.676499464046996,1.676499464046996,-0.26379420544004734,-0.04300801158211528,0.200885968937465
3.707324222119187,-4.500067938914992,6.689993619918823,-1.6780479774339028,1.6780479774339028,-0.2574527460650744,-0.041394130017568635,0.19880825200929797
3.755435862762298,-4.514960995500294,6.719993591308594,-1.679548129634578,1.679548129634578,-0.25115850713752824,-0.04003416512063386,0.19727242882990242
3.803656091813193,-4.529651409546606,6.749993562698364,-1.6810025182196118,1.6810025182196118,-0.2449150691751537,-0.03868309641355025,0.19557565507018596
3.8519811446113064,-4.544143556716011,6.779993534088135,-1.6824130233710444,1.6824130233710444,-0.23871887931737593,-0.037187392101251646,0.19360483845691015
3.9004073150301246,-4.558441819529473,6.809993505477905,-1.6837769380981882,1.6837769380981882,-0.23257097910248353,-0.03583178717344059,0.19183398159768333
3.948930958009368,-4.572550583834465,6.839993476867676,-1.6850967849113647,1.6850967849113647,-0.22647667102449873,-0.0343685329234899,0.189830037267199
3.997548533363594,-4.586474248933229,6.869993448257446,-1.6863719108913882,1.6863719108913882,-0.2204325112288963,-0.03302429015996922,0.18801989722092946
4.046256519470182,-4.600217201535353,6.899993419647217,-1.6876010832225854,1.6876010832225854,-0.21444483593696714,-0.03163912454518278,0.1861336254312186
4.095051544007493,-4.61378384687149,6.929993391036987,-1.688789082614978,1.688789082614978,-0.20850974211653583,-0.030367162855314243,0.18432583642675754
4.143930338301653,-4.627178597094489,6.959993362426758,-1.6899336549711481,1.6899336549711481,-0.20262498705810386,-0.029108237454448935,0.18252533824324393
4.1928896223772,-4.640405838463367,6.989993333816528,-1.6910360096302697,1.6910360096302697,-0.1967997908706652,-0.02770783830260873,0.1804111002420426
4.241926267323319,-4.653469969587876,7.019993305206299,-1.6920966117744702,1.6920966117744702,-0.19102650918562128,-0.026479366000464667,0.1786722366338793
4.291037148353311,-4.666375364316647,7.049993276596069,-1.693113583389407,1.693113583389407,-0.18531009212635463,-0.02517809839183707,0.17676721417489802
4.340219235534444,-4.67912639038043,7.07999324798584,-1.6940906588856943,1.6940906588856943,-0.1796528042168376,-0.024015668292970246,0.1749216236364436
4.389469585928967,-4.691727406608369,7.10999321937561,-1.695026213855069,1.695026213855069,-0.17404878224454645,-0.022826868211792948,0.1730757676652435
4.438785346516946,-4.704182763963502,7.139993190765381,-1.6959250638976993,1.6959250638976993,-0.16850286776166418,-0.02155197681089105,0.1711168199954088
4.4881637803021635,-4.716496809267783,7.169993162155151,-1.696784942670887,1.696784942670887,-0.16300825824224902,-0.02037703066914919,0.16926457484332305
4.537602109381549,-4.728673847787922,7.199993133544922,-1.6976038575864651,1.6976038575864651,-0.15757290969431967,-0.019118359886081463,0.16718896101475647
4.587097648949096,-4.740718170569982,7.229993104934692,-1.6983852544349454,1.6983852544349454,-0.1521953808130213,-0.017984736181395504,0.16545077898402002
4.63664777293393,-4.752634046288664,7.259993076324463,-1.6991271711391385,1.6991271711391385,-0.1468734724151291,-0.01674198822608411,0.16339084367645354
4.686249957452749,-4.764425730404377,7.289993047714233,-1.6998361515674725,1.6998361515674725,-0.14161185739217794,-0.01591590213521636,0.16194443351636878
4.735901789264882,-4.7760974666925,7.319993019104004,-1.7005074071443544,1.7005074071443544,-0.13639957482250256,-0.014742937888918055,0.1599642908298053
4.78560079125508,-4.787653448316291,7.349992990493774,-1.7011423382550162,1.7011423382550162,-0.1312483303622071,-0.013670114032118692,0.15819558618946075
4.83534459991236,-4.799097853143601,7.379992961883545,-1.7017409660847915,1.7017409660847915,-0.1261514098188568,-0.01256195737720063,0.15630092349268254
4.885130855227436,-4.810434820339081,7.409992933273315,-1.7023032866598864,1.7023032866598864,-0.12111456285984899,-0.011471736021752665,0.15449827880423145
4.934957288362463,-4.821668466636697,7.439992904663086,-1.7028308024059602,1.7028308024059602,-0.11613322310775569,-0.010680789156032237,0.15299135485300935
4.984821686019955,-4.83280288001689,7.4699928760528564,-1.703326616945987,1.703326616945987,-0.1112094945721252,-0.009670580586162474,0.15120886943116452
5.034722041929715,-4.843842152516792,7.499992847442627,-1.7037928524381074,1.7037928524381074,-0.10633447538937067,-0.008629468572049418,0.1494151579595475
5.084656251510225,-4.8547903166567155,7.5299928188323975,-1.7042244902802584,1.7042244902802584,-0.10151332941400205,-0.007610492679106314,0.14755597985078378
5.134622235516957,-4.865651368309719,7.559992790222168,-1.704623617508816,1.704623617508816,-0.09674925610618548,-0.006609921100089034,0.1457907663626071
5.184617958446931,-4.876429268798651,7.5899927616119385,-1.7049893350126755,1.7049893350126755,-0.09204053634678301,-0.005606949066645666,0.14396301079975055
5.23464143000198,-4.887127944424686,7.619992733001709,-1.705324858590907,1.705324858590907,-0.08738870837429234,-0.004642187671540969,0.14223620645418403
5.284690860287167,-4.897751320107455,7.6499927043914795,-1.705634716833788,1.705634716833788,-0.08278470365350227,-0.004174659987790643,0.14103143888215602
5.334764437549424,-4.908303276366502,7.67999267578125,-1.705914417774346,1.705914417774346,-0.07823231887079327,-0.003884781741982109,0.13993218099206978
5.384860297087484,-4.918787640660403,7.7099926471710205,-1.7061624098829251,1.7061624098829251,-0.07373187444697937,-0.0030829076780710053,0.13839956212323068
5.434976608393651,-4.929208202642038,7.739992618560791,-1.7063805508594705,1.7063805508594705,-0.06928929552321587,-0.0021331561863560757,0.13655944712191
5.48511158419487,-4.93956871444516,7.7699925899505615,-1.7065682317535773,1.7065682317535773,-0.06489777879649553,-0.0012416577318732284,0.13483795479417107
5.535263467745803,-4.949872888870211,7.799992561340332,-1.7067267230992813,1.7067267230992813,-0.06056308827965792,-0.0008240578948001637,0.1336269495487692
5.585430616523589,-4.960124415449358,7.8299925327301025,-1.7068636822849117,1.7068636822849117,-0.05627900053693745,9.269510169373932e-06,0.13199568327236924
5.635611685101315,-4.9703270011999745,7.859992504119873,-1.706984869196783,1.706984869196783,-0.052034615784393515,0.0008836131131383141,0.1301515131826864
5.685805495851405,-4.980484351744216,7.8899924755096436,-1.707094121032356,1.707094121032356,-0.04782554479686771,0.0017263970805914421,0.12849317670086954
5.736010665755936,-4.9906000998798286,7.919992446899414,-1.707177319998882,1.707177319998882,-0.043656591941326074,-0.0046521679170478634,0.13862542657391222
5.786225599460561,-5.000677797328688,7.949992418289185,-1.7072323770010882,1.7072323770010882,-0.03954022305414732,-0.017291919153519523,0.1731595447152731
5.8364487982218805,-5.010720967979956,7.979992389678955,-1.7072683936640074,1.7072683936640074,-0.035477608533498566,-0.01910270866290762,0.1808389047602418
5.8866790289049336,-5.020733143247867,8.009992361068726,-1.7072849749220629,1.7072849749220629,-0.03145326611858227,-0.018184075381558147,0.18054903046301624
5.936914861452738,-5.030717777078814,8.039992332458496,-1.7072758119645484,1.7072758119645484,-0.027477534267278583,-0.01531998848733688,0.17490019143687655
5.987154809758674,-5.040678268090929,8.069992303848267,-1.7072410632278803,1.7072410632278803,-0.023554423092891137,-0.01241361800009233,0.16898254502600563
6.03739742434416,-5.050617973932114,8.099992275238037,-1.7071806970226733,1.7071806970226733,-0.019682574862128994,-0.01475847577401834,0.17797634114270589
6.087646014383779,-5.060541149658833,8.129992246627808,-1.70750084461471,1.70750084461471,-0.015744156296893363,-0.011862058019521093,0.17223825680381166
6.137910613619835,-5.0704536546488175,8.159992218017578,-1.7080032394960043,1.7080032394960043,-0.010740324339353676,-0.008931861236915773,0.16633838953510263
6.188192732964905,-5.080360422835649,8.189992189407349,-1.7085805958755336,1.7085805958755336,-0.005485551044962334,-0.00600342563213078,0.16025896915867058
6.238491951911076,-5.090266308325387,8.21999216079712,-1.7090980220757015,1.7090980220757015,-3.1527857036735144e-05,-0.009029151681525972,0.16953702576374702
6.28880497518581,-5.100175704808243,8.24999213218689,-1.709528418771226,1.709528418771226,0.005272780806742288,-0.006723498564273095,0.16540794397363556
6.339129098670232,-5.110092998403917,8.27999210357666,-1.7099583697213439,1.7099583697213439,0.010399576336042214,-0.003910862018398018,0.15939376056794768
6.389464124745679,-5.12002299510369,8.30999207496643,-1.710373207541054,1.710373207541054,0.015737835357444007,-0.00509265466988483,0.16357894483393043
6.439807118705514,-5.129970068007181,8.339992046356201,-1.7106995029579803,1.7106995029579803,0.0209644025630052,-0.004101325032559903,0.16300225038631805
6.4901545489603185,-5.139938382381095,8.369992017745972,-1.7109381653805038,1.7109381653805038,0.026013252649335353,-0.0013662173083284672,0.1570516758980986
6.540503221148279,-5.149932006061006,8.399991989135742,-1.711138887461847,1.711138887461847,0.030883336503103948,0.0013866663174960893,0.15119267407624054
6.5908532655522665,-5.159955537252598,8.429991960525513,-1.7113904080676703,1.7113904080676703,0.03584888888934846,-0.0020684581812164225,0.15996793017740607
6.641203029280572,-5.17001332667882,8.459991931915283,-1.7115640127142753,1.7115640127142753,0.040865166767365776,6.30164922448363e-05,0.15589003106802976
6.6915491620881,-5.180109382230886,8.489991903305054,-1.711653996934756,1.711653996934756,0.045708926128579186,0.0027771401821418094,0.14991654932818507
6.741890339311389,-5.190247964435083,8.519991874694824,-1.7118097119132154,1.7118097119132154,0.050476745129386894,0.00128776559839483,0.1538355571136484
6.792226053841658,-5.2004335071543855,8.549991846084595,-1.711905638135008,1.711905638135008,0.05541774323248162,0.0020134543931178486,0.1534201522797622
6.84255311372387,-5.210669967099584,8.579991817474365,-1.7119190605768668,1.7119190605768668,0.06018962686822755,0.0047162375545547015,0.14730006098432097
6.89286849197477,-5.22096118436388,8.609991788864136,-1.7119041245085722,1.7119041245085722,0.06478201179279552,0.007203124924715563,0.1416005071885018
6.943172617556489,-5.231311572488242,8.639991760253906,-1.711948812934757,1.711948812934757,0.06946591098519944,0.003116750757223164,0.1504361115423099
6.993463975847714,-5.241725249076022,8.669991731643677,-1.7119196437081057,1.7119196437081057,0.07419640013721608,0.00502250795268469,0.14623263267591408
7.043739265206391,-5.2522059494505395,8.699991703033447,-1.7118089522263438,1.7118089522263438,0.07875153273483816,0.0031881197065416924,0.14998583026546733
7.093997311108038,-5.262757691688372,8.729991674423218,-1.7117771568342681,1.7117771568342681,0.08323016428461191,0.003943178381354519,0.14908997506689736
7.144237866765468,-5.273384694359436,8.759991645812988,-1.7116901207033142,1.7116901207033142,0.08787911826868888,0.006345811288499759,0.1430581276213172
7.194457764449474,-5.284090622679241,8.789991617202759,-1.7115238873908603,1.7115238873908603,0.09235901275956927,0.008830570003765659,0.13702885039292878
7.24465415712271,-5.294879053928864,8.81999158859253,-1.7113441088755812,1.7113441088755812,0.09666414000162754,0.005175495506211429,0.14540898349389866
7.294827881652375,-5.305754225348672,8.8499915599823,-1.7112354698161256,1.7112354698161256,0.10106460132202709,0.005932944151195296,0.1409928848534605
7.344977581569121,-5.316720008802655,8.87999153137207,-1.7110607304722294,1.7110607304722294,0.1055076391150902,0.0023793312752040216,0.14893808585003276
7.395102289195166,-5.327780355794954,8.90999150276184,-1.7109719296801262,1.7109719296801262,0.10987450669541715,0.004398951976799965,0.14303395174630548
7.445201749607918,-5.338939386115691,8.939991474151611,-1.710830453913004,1.710830453913004,0.1143984856926418,0.00691060208475042,0.1367231427338397
7.495272848795903,-5.350200637679301,8.969991445541382,-1.710614726306854,1.710614726306854,0.11875102327566758,0.009421524318688496,0.13046157060524394
7.545313206556214,-5.361567650041808,8.999991416931152,-1.7104235766224505,1.7104235766224505,0.12291947462873602,0.00539412152054688,0.1384820619592601
7.595323600131304,-5.373044586948779,9.029991388320923,-1.7102717525803677,1.7102717525803677,0.1272786907967585,0.007744303350093878,0.13257492465426615
7.6453026959712345,-5.384635237487591,9.059991359710693,-1.7101140671045691,1.7101140671045691,0.13155559907588296,0.0013197548220567194,0.14098032244700087
7.695250921429358,-5.396343758479587,9.089991331100464,-1.7100246679600362,1.7100246679600362,0.13589775016008543,0.0032524134185400893,0.13580283883092137
7.7451667225149325,-5.408173931396481,9.119991302490234,-1.7098676968986999,1.7098676968986999,0.14024900926963027,0.005787120513320529,0.129359982261807
7.795046733198832,-5.420129062385298,9.149991273880005,-1.7096349126549522,1.7096349126549522,0.1444133465621875,0.0013808938367822635,0.1368314550056649
7.844888475533245,-5.432212475180988,9.179991245269775,-1.70943278126166,1.70943278126166,0.14838716876761512,0.0038461338667279688,0.13033275004183775
7.894692615574229,-5.444428158116915,9.209991216659546,-1.7092488845463782,1.7092488845463782,0.15255391962197312,-0.0033664382336130215,0.13814613026914563
7.944457125751572,-5.456779540189903,9.239991188049316,-1.7090817519521446,1.7090817519521446,0.15659475093826522,-0.0014987096803494972,0.13260761466864615
7.99418392079479,-5.469270962739013,9.269991159439087,-1.7090266548531339,1.7090266548531339,0.16071291949529043,0.0011457538761862653,0.12558330027890946
8.043871699132223,-5.481906074281241,9.299991130828857,-1.7089038132727528,1.7089038132727528,0.1648487735636894,-0.004139280810706974,0.12862761762838945
8.0935179760325,-5.494688186183416,9.329991102218628,-1.708818606002587,1.708818606002587,0.1687939624923986,-0.0015149174164393472,0.12190985408297475
8.14312345366669,-5.507621337569543,9.359991073608398,-1.7087540384000424,1.7087540384000424,0.1729138640249367,0.0011477810973551054,0.1150879551710852
8.192686016958408,-5.520708920616724,9.389991044998169,-1.7087196693968576,1.7087196693968576,0.1768921900484273,-0.006726360117194336,0.12372997083597743
8.24220797903199,-5.533955422790529,9.41999101638794,-1.708808037369485,1.708808037369485,0.18094141788831328,-0.01516954173689159,0.12537655247335844
8.291687916275487,-5.547364448644044,9.44999098777771,-1.708826052844379,1.708826052844379,0.18498425579994965,-0.014097737752781251,0.11462220214818464
8.341123200426587,-5.56093922059558,9.47999095916748,-1.708890468702515,1.708890468702515,0.18881957145762254,-0.010862903605902812,0.10748774411507618
8.3905147816031,-5.574683842597575,9.509990930557251,-1.7089893222219172,1.7089893222219172,0.19279446242720036,-0.00845468885971406,0.09773881944265639
8.439859760924161,-5.588601372125773,9.539990901947021,-1.709008262125139,1.709008262125139,0.19652095151138432,-0.014600907574126323,0.10203781650364153
8.48915426078741,-5.602694368276914,9.569990873336792,-1.7089478403440281,1.7089478403440281,0.20004357006078774,-0.011510522976810942,0.09589322247295914
8.53839967496042,-5.616966701198824,9.599990844726562,-1.709195623981522,1.709195623981522,0.2035195943386028,-0.016466264443045026,0.08773281485033574
8.5876024868797,-5.631423767764192,9.629990816116333,-1.7096577510449282,1.7096577510449282,0.20703561421536676,-0.036017576549064886,0.10109257391906863
8.6367631199548,-5.646069352372305,9.659990787506104,-1.710055824920831,1.710055824920831,0.21053346388207708,-0.03341560552622026,0.09198231334285029
8.68587750104326,-5.660905837148956,9.689990758895874,-1.7103572210026547,1.7103572210026547,0.21379784137664695,-0.029571709527058544,0.08444181016801551
8.73494289049084,-5.67593573894614,9.719990730285645,-1.7107446816897036,1.7107446816897036,0.21682590999461177,-0.02572404199942565,0.07707725324209326
8.783960891470478,-5.691162795888331,9.749990701675415,-1.7111522936772114,1.7111522936772114,0.21998761930700436,-0.03275948711574541,0.08527560530054704
8.832927879902567,-5.706589135448536,9.779990673065186,-1.7114645472678245,1.7114645472678245,0.2229276497715114,-0.02896615254221821,0.078264256272538
8.881845317787993,-5.722218311375592,9.809990644454956,-1.712227458070496,1.712227458070496,0.2256566924025598,-0.03623888981452121,0.0614830364171708
8.930726036363154,-5.73805751306609,9.839990615844727,-1.7132948854151075,1.7132948854151075,0.22860364975218242,-0.03905543485410683,0.06254246998187778
8.97956937813343,-5.75410988494022,9.869990587234497,-1.7142589371876558,1.7142589371876558,0.23143945337877417,-0.03454389960174565,0.05571873868943477
9.028370275675844,-5.7703770041392675,9.899990558624268,-1.7151073133019528,1.7151073133019528,0.23404702159590288,-0.03901886989707714,0.06297511017482396
9.077125312846158,-5.78686071892902,9.929990530014038,-1.7160260680901807,1.7160260680901807,0.236429579901615,-0.034683072942974104,0.05731876854537385
9.125836082052583,-5.803564462752632,9.959990501403809,-1.7169722324618377,1.7169722324618377,0.23902609253384818,-0.03013412114890548,0.050490039585532207
9.174498495336403,-5.820489836232352,9.989990472793579,-1.717801039250222,1.717801039250222,0.24145235958591532,-0.02566348000726457,0.04413429361506459
9.223113495033733,-5.837640027148987,10.01999044418335,-1.718991837812798,1.718991837812798,0.2435588809298705,-0.04005014761545133,0.02883114146944666
9.27168486494261,-5.855019003462133,10.04999041557312,-1.7201163818754701,1.7201163818754701,0.2455089297528562,-0.03861788200641468,0.024446823388446007
9.320207644478192,-5.872627452163455,10.07999038696289,-1.7211761903217948,1.7211761903217948,0.24724666562900913,-0.033551205919513834,0.01848051997329527
9.368681457954473,-5.890467535551534,10.109990358352661,-1.7223075980552582,1.7223075980552582,0.24905033969774018,-0.04490355147347425,0.01802206064939426
9.417103021985346,-5.9085404317190795,10.139990329742432,-1.7233017901420091,1.7233017901420091,0.25084356178472084,-0.04099087612395436,0.012617684081595146
9.465466697928246,-5.926846326357886,10.169990301132202,-1.7241609534057096,1.7241609534057096,0.25242326450578983,-0.035783808534338,0.007676464057289712
9.513767339045227,-5.945385298702179,10.199990272521973,-1.7249517113445372,1.7249517113445372,0.25381045288524917,-0.038159595391497644,0.018481543876735364
9.562009265448086,-5.964160800471949,10.229990243911743,-1.7261743706245374,1.7261743706245374,0.25469274855295004,-0.04060155227876287,-0.009293236659338374
9.610195433754532,-5.983175412419831,10.259990215301514,-1.727282509317534,1.727282509317534,0.2554679819414565,-0.057912227425150516,-0.005836562929645435
9.658321758724531,-6.0024288303919215,10.289990186691284,-1.728428180464398,1.728428180464398,0.25608295372041767,-0.08818907062315746,0.013815897957162086
9.70639189106262,-6.021923776864719,10.319990158081055,-1.7297495677413572,1.7297495677413572,0.2567771221700941,-0.10911872232241927,0.044439189653676416
9.75440386033045,-6.041660687578433,10.349990129470825,-1.7309272010731382,1.7309272010731382,0.2572105100993888,-0.10656681529641776,0.04324820622088735
9.802353282922036,-6.061638757215368,10.379990100860596,-1.732095458247526,1.732095458247526,0.2574893880807103,-0.12490101482316436,0.04985663272721551
9.850238941140748,-6.081858411928942,10.409990072250366,-1.7331845690721461,1.7331845690721461,0.2580728602715419,-0.1444265620295425,0.05539286527509687
9.898060081813712,-6.102320434823587,10.439990043640137,-1.734560104653368,1.734560104653368,0.2582952394979709,-0.14890706526262884,0.07071715839356545
9.945828818149344,-6.123030829292944,10.469990015029907,-1.7365989543687632,1.7365989543687632,0.25820833377719626,-0.1444522045789929,0.07023637895546908
9.99356606169848,-6.143999556521469,10.499989986419678,-1.7395148812801955,1.7395148812801955,0.2583253564805804,-0.14042004385388418,0.05722862423225668
10.041288391792023,-6.165235530933172,10.529989957809448,-1.742724045855646,1.742724045855646,0.2593059214553191,-0.16305576143271544,0.07449086082725434
10.088996948841215,-6.186741932039266,10.559989929199219,-1.7461462548079905,1.7461462548079905,0.26056379511915956,-0.17750932491078517,0.10866785619794643
10.136702927150356,-6.208527040645433,10.58998990058899,-1.750285490653358,1.750285490653358,0.26225425760419535,-0.16034041292418397,0.11129184152208016
10.18441954175672,-6.230600854310829,10.61998987197876,-1.7547526194355847,1.7547526194355847,0.2641962330114699,-0.1575187298247683,0.0793332634478672
10.232148072200285,-6.2529683362874,10.64998984336853,-1.7592253400879,1.7592253400879,0.2663898563454649,-0.1501960219390439,0.06224150317654819
10.279883202405735,-6.275631685282455,10.6799898147583,-1.7635674115367326,1.7635674115367326,0.26861770870590307,-0.17678484454314392,0.09126974739789027
10.327619421888956,-6.2985929437827854,10.709989786148071,-1.7679941613586097,1.7679941613586097,0.2704691902079499,-0.18892986259801722,0.11182087198228202
10.375365808927349,-6.32186090798767,10.739989757537842,-1.7730363651369718,1.7730363651369718,0.27240992962462945,-0.19513929599782417,0.1144456260232743
10.423130938611429,-6.345444828773348,10.769989728927612,-1.7782375421428471,1.7782375421428471,0.27526691412034593,-0.1847225156315983,0.09720786475382742
10.470904149130883,-6.3693455632167435,10.799989700317383,-1.782986251732378,1.782986251732378,0.2785019826370526,-0.1968119160921274,0.1219851193270192
10.518675209101232,-6.393564347114553,10.829989671707153,-1.7876089981328918,1.7876089981328918,0.28119897544536776,-0.20362631993161612,0.11059926625167583
10.566436817658607,-6.4181031173791725,10.859989643096924,-1.7922728822506653,1.7922728822506653,0.28324437536782515,-0.22195602791413327,0.14938693250617835
10.61419756905483,-6.442971464818172,10.889989614486694,-1.7975375761719918,1.7975375761719918,0.28556783243644634,-0.17012614887874133,0.12233411806735858
10.661965929723996,-6.468179666229562,10.919989585876465,-1.8032738046206715,1.8032738046206715,0.2883444803428812,-0.15541105918886922,0.10874907512428632
10.709745055565369,-6.493736280065629,10.949989557266235,-1.80898850016933,1.80898850016933,0.2918288185260102,-0.14270338527044968,0.06085059100079672
10.757525331875692,-6.5196436707988745,10.979989528656006,-1.8144719242357235,1.8144719242357235,0.29490523588671785,-0.20337701053802926,0.12294762225443823
10.805304552909913,-6.545907780243666,11.009989500045776,-1.8203305054243157,1.8203305054243157,0.29790147451363896,-0.2033697415114187,0.10951109432399098
10.85308766981702,-6.572538861231716,11.039989471435547,-1.8266584119546534,1.8266584119546534,0.3012699086942935,-0.21811740277987715,0.14250737157676838
10.900877322569904,-6.599546730490442,11.069989442825317,-1.8325848273651817,1.8325848273651817,0.3054680563138671,-0.15684969268187102,0.14040055353487266
10.948641592107519,-6.626922539584718,11.099989414215088,-1.8375830681267635,1.8375830681267635,0.3097661819593959,-0.14081654074399458,0.028690943390332898
10.996359474315767,-6.65466283617647,11.129989385604858,-1.8420225691754866,1.8420225691754866,0.31315790199145005,-0.1499554049053685,0.12299434238067974
11.04401823498038,-6.6827676643114025,11.159989356994629,-1.8467476959077518,1.8467476959077518,0.31555798373218885,-0.14145280925942527,0.02753373550154013
11.091642258648578,-6.711257805468954,11.1899893283844,-1.852975145799286,1.852975145799286,0.317933982262174,-0.11069233794451104,0.02521045474563901
11.139241743325796,-6.74014700604678,11.21998929977417,-1.8590818294558382,1.8590818294558382,0.32142893356746366,-0.10509215060923077,0.003474105969381632
11.186813797625492,-6.769442503752572,11.24998927116394,-1.8652577866793185,1.8652577866793185,0.32508632465515436,-0.11385028270212907,0.00460128567834139
11.234324180201389,-6.7991325955360775,11.279989242553711,-1.8696160685652077,1.8696160685652077,0.3292878455067083,-0.11298140816497199,0.041376900511553176
11.281746844378205,-6.8292095878786325,11.309989213943481,-1.8743970732009994,1.8743970732009994,0.33095316703848143,-0.18014185709798824,0.12538670818593717
11.329082387706155,-6.859679791610513,11.339989185333252,-1.878512240089649,1.878512240089649,0.333381573361594,-0.1443452151909308,0.07039660102978244
11.376314784196623,-6.890539272899382,11.369989156723022,-1.8826642035117802,1.8826642035117802,0.334799868295582,-0.19995430513221665,0.1566255633443137
11.42342739893691,-6.921782326991029,11.399989128112793,-1.8859893597751018,1.8859893597751018,0.33593900660812276,-0.1964590086137828,0.15341392102480214
11.470404799505173,-6.953402720759759,11.429989099502563,-1.8891644131108787,1.8891644131108787,0.3364112450319393,-0.19135289434384772,0.1395612378494498
11.51724853434079,-6.985404656053271,11.459989070892334,-1.8932346068340962,1.8932346068340962,0.33672081586121705,-0.1975313498520574,0.1556092091849921
11.563970451466673,-7.017799913361019,11.489989042282104,-1.8972721015726284,1.8972721015726284,0.33803634095970714,-0.18381740969878205,0.13382634679521674
11.610575157674862,-7.050597066291533,11.519989013671875,-1.9016136904806624,1.9016136904806624,0.3403498404009684,-0.1833623469014634,0.13236579933058248
11.657054532099028,-7.083797286638847,11.549988985061646,-1.9065676204015964,1.9065676204015964,0.3424564937484116,-0.16950233912262805,0.10345729940139206
11.703430808808077,-7.117424230213315,11.579988956451416,-1.9123947103843701,1.9123947103843701,0.3461546872491675,-0.1760692206474243,0.1223083560089774
11.749704042310238,-7.151488474761927,11.609988927841187,-1.9182369698421604,1.9182369698421604,0.3506736574467318,-0.17131588602223796,0.11841971506322706
11.795864579689512,-7.1859948773215505,11.639988899230957,-1.9239146067278419,1.9239146067278419,0.3550114928240279,-0.15760843399843275,0.09187682338030433
11.8419039976077,-7.220948947390885,11.669988870620728,-1.929695356648182,1.929695356648182,0.35924599894784603,-0.14694296637321122,0.06988394078373748
11.887809798033285,-7.256353157068635,11.699988842010498,-1.935103243202952,1.935103243202952,0.3634871349855891,-0.1639533352625843,0.1151607838170818
11.933569247189775,-7.292209400883564,11.729988813400269,-1.9404642142642714,1.9404642142642714,0.3672723790249024,-0.14917386232881738,0.09006908994072493
11.979168753930832,-7.328518145552444,11.759988784790039,-1.9454852230873116,1.9454852230873116,0.370670581771477,-0.13708226166249635,0.06823543230901209
12.024600483507928,-7.3652835677370225,11.78998875617981,-1.950810519618735,1.950810519618735,0.37386544724742693,-0.1328725576406682,0.05848777418456287
12.069856856567496,-7.402510323886614,11.81998872756958,-1.9558117041152971,1.9558117041152971,0.3776750597339228,-0.15175754431222932,0.11275207097498424
12.114920766611124,-7.440195477496147,11.84998869895935,-1.9604627712143141,1.9604627712143141,0.3806938420468885,-0.13816425892646494,0.08799494481275758
12.159777384406095,-7.478336413988538,11.879988670349121,-1.9649750245925082,1.9649750245925082,0.38308493847700154,-0.1250799479353271,0.06006353790074185
12.204424026431443,-7.516939713429998,11.909988641738892,-1.9697335817022623,1.9697335817022623,0.3858426056379632,-0.12434802593055036,0.05890968495744839
12.248848797414817,-7.5560050012020925,11.939988613128662,-1.9740815215213037,1.9740815215213037,0.38879600788269736,-0.12692782131737468,0.08245574737624359
12.293035476436236,-7.595527739767929,11.969988584518433,-1.9781494622190297,1.9781494622190297,0.39104217288033943,-0.11438107931754625,0.06145577349779541
12.336974761608255,-7.63550800435422,11.999988555908203,-1.9823564690245419,1.9823564690245419,0.39288130777421315,-0.11164802800109264,0.05697711370351679
12.380665801705444,-7.675953412801162,12.029988527297974,-1.9867761959132133,1.9867761959132133,0.39573963126508754,-0.11917311955512944,0.08260908641580209
12.424096484107077,-7.716862941161849,12.059988498687744,-1.9907902390883672,1.9907902390883672,0.3986543416360296,-0.10485881749620249,0.06078508674579789
12.46724990539766,-7.7582304942434455,12.089988470077515,-1.994408125052962,1.994408125052962,0.4007192342898797,-0.09089860450902464,0.03614032535225204
12.510115217733135,-7.800053733359148,12.119988441467285,-1.998152384678696,1.998152384678696,0.4022527504784987,-0.0787622413471494,0.016917513585157692
12.552686709484021,-7.84233478573908,12.149988412857056,-2.001803305719984,2.001803305719984,0.40453715224059583,-0.10544332128061618,0.08544378138184784
12.594952528237647,-7.885070538079229,12.179988384246826,-2.0052835730223224,2.0052835730223224,0.40654112483326543,-0.09063360491669653,0.0601485523937398
12.636903966177776,-7.92826053324981,12.209988355636597,-2.008841867585917,2.008841867585917,0.40846119966543054,-0.07690142964602484,0.03608185201388797
12.67853524807682,-7.971907241230268,12.239988327026367,-2.012274289465495,2.012274289465495,0.4108886491078771,-0.07643705516742397,0.038799558195327294
12.719831114825071,-8.016003749829588,12.269988298416138,-2.015274700827759,2.015274700827759,0.41293441815323784,-0.06998637586319767,0.042577525180720874
12.760775478181682,-8.06054076674078,12.299988269805908,-2.0178684521371846,2.0178684521371846,0.4142627679361588,-0.057332514430904105,0.024979753016708676
12.801357705204232,-8.105512754096804,12.329988241195679,-2.0207295884413057,2.0207295884413057,0.41492155773101763,-0.06493065123461907,0.046263557891925815
12.841581161346781,-8.150929315010519,12.35998821258545,-2.0237428597494693,2.0237428597494693,0.4172173776794562,-0.07219463062557495,0.06995348772559846
12.881432379719016,-8.196783966090603,12.38998818397522,-2.026323015858413,2.026323015858413,0.41927937754935257,-0.05775061105403717,0.04991851536641686
12.920896099516137,-8.243067032514652,12.41998815536499,-2.028620303086349,2.028620303086349,0.4206010449100736,-0.04412646755426474,0.031214503141442144
12.959963699671258,-8.28977448587387,12.44998812675476,-2.0308681240123008,2.0308681240123008,0.42169208581956025,-0.042630991826879266,0.030330162581806253
12.998625752366213,-8.336900744934688,12.479988098144531,-2.0328161922653543,2.0328161922653543,0.4229611843227836,-0.04044375736759403,0.04087864488362408
13.03687067162672,-8.384437301338806,12.509988069534302,-2.0347138896792742,2.0347138896792742,0.42383168842152685,-0.042499976909348855,0.0571541759181158
13.074695541638686,-8.432385705655987,12.539988040924072,-2.0367865056638372,2.0367865056638372,0.42523378594909106,-0.02852032392997366,0.03873374513928946
13.112095189258397,-8.480745952980802,12.569988012313843,-2.038809939720643,2.038809939720643,0.42709494895444333,-0.02699842778755423,0.040484738515832834
13.149057324183474,-8.529509602362825,12.599987983703613,-2.040417709170902,2.040417709170902,0.428814495687611,-0.020371214584866702,0.04048006819199598
13.185567861995079,-8.578664601194708,12.629987955093384,-2.041604162992794,2.041604162992794,0.4299709195965508,-0.032841168464222525,0.07473070714284406
13.221616994071914,-8.62820243262576,12.659987926483154,-2.042764609975772,2.042764609975772,0.4306978742673406,-0.031042953635920283,0.07311095827709757
13.257200489982852,-8.678121172144103,12.689987897872925,-2.0441710805004396,2.0441710805004396,0.431624618815959,-0.024321233212138135,0.07099702307941992
13.292314062777162,-8.728420057738864,12.719987869262695,-2.0453018916895296,2.0453018916895296,0.43354509153825566,-0.010060033805327044,0.05389244997313347
13.326945651194837,-8.779088344846212,12.749987840652466,-2.0462547263820783,2.0462547263820783,0.43487521521420164,0.0015199548678718096,0.041671488433467144
13.361087100939203,-8.830119463844055,12.779987812042236,-2.047004648397703,2.047004648397703,0.43622152092511013,-0.020103330948753422,0.08513250258681751
13.394729688087066,-8.881505279751229,12.809987783432007,-2.047673053276341,2.047673053276341,0.43743769807320554,-0.014254636672394669,0.08482742302828006
13.427870169266535,-8.933245896253286,12.839987754821777,-2.0486353466545033,2.0486353466545033,0.43923115838621013,-0.00020335703304328115,0.06755156839173254
13.460503457310558,-8.985340387018434,12.869987726211548,-2.0494419918243656,2.0494419918243656,0.4414197338849972,0.0033519872721185584,0.0658259051639656
13.492619230154,-9.037780159530303,12.899987697601318,-2.0500245995106736,2.0500245995106736,0.44344412925669147,0.005197326448563434,0.07057925294211614
13.524205874248297,-9.090553372659981,12.929987668991089,-2.05020378811457,2.05020378811457,0.4452293166567838,0.011697518344390088,0.06970530044758531
13.555253351961285,-9.143649025829212,12.95998764038086,-2.0503682499255635,2.0503682499255635,0.4465859756397216,0.004989444764044032,0.08212914341189029
13.585760847751958,-9.197070972840033,12.98998761177063,-2.0509207138317302,2.0509207138317302,0.4486751245351973,0.01844593633517715,0.07007509251359198
13.61572229240784,-9.250816441120204,13.0199875831604,-2.0512091348175767,2.0512091348175767,0.4512196863316364,0.023946566540164377,0.06745690631613491
13.645125536728557,-9.30487245452443,13.049987554550171,-2.051170585692888,2.051170585692888,0.45342448219634046,0.037019591326315035,0.055967606301819
13.673961537674789,-9.359229700824676,13.079987525939941,-2.050952310598767,2.050952310598767,0.45537565191079016,0.023502793873070985,0.07994824520864045
13.702223073056917,-9.41388097558895,13.109987497329712,-2.0508016674468115,2.0508016674468115,0.45725279714219214,0.022858205119994916,0.08522320295559052
13.729903317828718,-9.468819733084059,13.139987468719482,-2.0504317682853355,2.0504317682853355,0.4594913610034668,0.028685660739523004,0.08353217699319233
13.756996082033071,-9.524040987034184,13.169987440109253,-2.050155852272809,2.050155852272809,0.4617281589178182,0.021847540213420554,0.09499756476345687
13.783492840830377,-9.579534998948928,13.199987411499023,-2.0494946872435733,2.0494946872435733,0.46397681360783005,0.03290584734829985,0.08397833229305027
13.809384293970146,-9.635289179988439,13.229987382888794,-2.0486495835443925,2.0486495835443925,0.4658874910992864,0.03691198867176212,0.08064573098450942
13.834663271118487,-9.69129368852069,13.259987354278564,-2.0478411888255765,2.0478411888255765,0.46769310732283415,0.03957287639354072,0.08115641618989616
13.8593270430526,-9.747548451022523,13.289987325668335,-2.0471316985183483,2.0471316985183483,0.4701171010802416,0.044783598271071576,0.07361154941409676
13.883370243677314,-9.804049202138216,13.319987297058105,-2.046454522406024,2.046454522406024,0.47259469174544383,0.039512100392640276,0.08325962158073237
13.9067852178062,-9.860786837502921,13.349987268447876,-2.045462827796535,2.045462827796535,0.47523032618158584,0.046413741606306624,0.07457499218892197
13.9295652264974,-9.91775389698745,13.379987239837646,-2.0447022631028062,2.0447022631028062,0.4777126118771806,0.05185904786750484,0.06611962336826865
13.951704004696136,-9.974943733407448,13.409987211227417,-2.0436763320322315,2.0436763320322315,0.4803606588230182,0.05205084397299503,0.06736441749110132
13.973194473177134,-10.03234725176193,13.439987182617188,-2.0426516597064452,2.0426516597064452,0.4827920710568383,0.046444759228180775,0.07365647135592891
13.994030498901287,-10.089956951579365,13.469987154006958,-2.0414996804772203,2.0414996804772203,0.4853759484514066,0.052490958650065325,0.06108989390808901
14.014205364292094,-10.147763183160503,13.499987125396729,-2.0402562932331945,2.0402562932331945,0.4877208087438108,0.0632631187315188,0.047584049223954525
14.033713686918821,-10.205758905889343,13.529987096786499,-2.03900121365328,2.03900121365328,0.4902177859794715,0.06898597886874701,0.041688505163420014
14.052549111129453,-10.263933857464917,13.55998706817627,-2.03755061890494,2.03755061890494,0.49254566088110985,0.057844348357219605,0.05283856487004989
14.070705972029272,-10.322278214011394,13.58998703956604,-2.0361214449703455,2.0361214449703455,0.4945977696036451,0.06507046395683594,0.03917135680157035
14.088179796361485,-10.380784415533357,13.61998701095581,-2.034632393576125,2.034632393576125,0.49675216451141607,0.07468074913817935,0.025921759326006773
14.104966741952198,-10.439446633802268,13.649986982345581,-2.033134498410231,2.033134498410231,0.4989031866173749,0.08131599272496105,0.017335225668761632
14.121061399369488,-10.498253232949041,13.679986953735352,-2.031462680888999,2.031462680888999,0.5008453809299834,0.08244260991442791,0.013196279749849108
14.136458266912317,-10.557189335127113,13.709986925125122,-2.029450377274876,2.029450377274876,0.5024158843287592,0.06662108338268063,0.02089504057546524
14.151152981216695,-10.61624017205201,13.739986896514893,-2.0273822147992986,2.0273822147992986,0.5036773156503899,0.07129671938412595,0.009841102061539778
14.165144785401917,-10.675402868480097,13.769986867904663,-2.025591834075253,2.025591834075253,0.505032638144893,0.08250080575924514,-0.0038232933778977645
14.178431419342113,-10.73466914097524,13.799986839294434,-2.0235461536686126,2.0235461536686126,0.5063429872940424,0.09100157898839092,-0.013530283717618928
14.191009460901792,-10.794023389156202,13.829986810684204,-2.0212767645518257,2.0212767645518257,0.5072543748370097,0.0772453605084132,-0.011688699147918613
14.202876694904969,-10.853450655639072,13.859986782073975,-2.0187517731685016,2.0187517731685016,0.5078959623533487,0.08594574855347366,-0.025341496946930123
14.214033111297118,-10.912942974187361,13.889986753463745,-2.0166842941435066,2.0166842941435066,0.5082622063834237,0.09592613955671858,-0.0380280745655743
14.224480758045944,-10.972503289522866,13.919986724853516,-2.014640359726191,2.014640359726191,0.5090157095887305,0.1005404635207616,-0.04370350610346601
14.234218565907504,-11.032119054240148,13.949986696243286,-2.01238634990011,2.01238634990011,0.5094274447177436,0.08462130139667927,-0.042998020128263474
14.243245589256851,-11.091773103148675,13.979986667633057,-2.0098029819426557,2.0098029819426557,0.509433981535537,0.09365567296694932,-0.056292147766841175
14.251562608272174,-11.151452480661074,14.009986639022827,-2.007384868391201,2.007384868391201,0.5091062036175235,0.10309931752808543,-0.06809862761650597
14.259172417833383,-11.211155208245508,14.039986610412598,-2.0049846817377173,2.0049846817377173,0.5088620770939137,0.11166661479744791,-0.07766879716707774
14.26607638070369,-11.270867191895174,14.069986581802368,-2.002316868883189,2.002316868883189,0.5082376495121722,0.09790545080557225,-0.0783979702500924
14.272276479324454,-11.330571208323185,14.099986553192139,-1.9993288532557612,1.9993288532557612,0.5072154043429947,0.10702632885522445,-0.09105272920556562
14.277776256911794,-11.390255131790788,14.12998652458191,-1.9966028858252878,1.9966028858252878,0.5059039198792461,0.10859632458566969,-0.09712266470247626
14.282580851264159,-11.44992091645705,14.15998649597168,-1.9939733437266878,1.9939733437266878,0.5047091193951145,0.10378740456063386,-0.09768883710329516
14.286694074547738,-11.50955529520483,14.18998646736145,-1.9910834161618054,1.9910834161618054,0.503152504585461,0.09941551544812222,-0.10453168946519781
14.290120418411082,-11.569141810809358,14.21998643875122,-1.987900385478145,1.987900385478145,0.5012175685479245,0.10715233149771737,-0.11623578327060718
14.292865518860735,-11.628667013726453,14.249986410140991,-1.9847973068055917,1.9847973068055917,0.4989844892124937,0.11720418005852301,-0.125162277682944
14.294936052920791,-11.688129721879255,14.279986381530762,-1.9817640028610513,1.9817640028610513,0.4967119262574679,0.11585565040899354,-0.12951859983483166
14.296338428454487,-11.747516928609857,14.309986352920532,-1.9784711639898103,1.9784711639898103,0.49410225867063623,0.10653145658889157,-0.13344925074974032
14.297079841074645,-11.806816957251597,14.339986324310303,-1.9751694748335347,1.9751694748335347,0.49119127130139684,0.11385608698630036,-0.1426016283327394
14.29716804298138,-11.866026887786584,14.369986295700073,-1.9722326908110503,1.9722326908110503,0.48824259694087846,0.12371815072711619,-0.14988856020027583
14.296610666422538,-11.925145536388435,14.399986267089844,-1.9691697420874068,1.9691697420874068,0.48522166923078947,0.11928239985637155,-0.1516395816395789
14.29541565251377,-11.98415953194542,14.429986238479614,-1.9658759349532422,1.9658759349532422,0.48184725996213285,0.11843457189579484,-0.16118173961563748
14.293591779070876,-12.043054351374034,14.459986209869385,-1.9623770004302326,1.9623770004302326,0.47818515802354145,0.12603588596961862,-0.1703187293654525
14.291148291748534,-12.101821870737458,14.489986181259155,-1.95882700880324,1.95882700880324,0.47434077030108657,0.13548194025484275,-0.17536227628938117
14.28809453301978,-12.160458297512342,14.519986152648926,-1.9555488436272899,1.9555488436272899,0.4703213060085063,0.13367769084837916,-0.1791510926255816
14.284440081093935,-12.218958337305184,14.549986124038696,-1.9520279352064638,1.9520279352064638,0.4661386234318583,0.12064612695473065,-0.17682833548007718
14.280195250829912,-12.277310349996231,14.579986095428467,-1.948431465614022,1.948431465614022,0.46172136106429773,0.13286050512045797,-0.18639060266144494
14.275370325613112,-12.33550910615367,14.609986066818237,-1.944837363258838,1.944837363258838,0.45719969195865534,0.1314127064408017,-0.190084105418108
14.26997572291019,-12.393549846024555,14.639986038208008,-1.9412040156400894,1.9412040156400894,0.45243423505825164,0.13275558577975835,-0.19008643595167812
14.26402269708455,-12.45142272570219,14.669986009597778,-1.9373161609799598,1.9373161609799598,0.44741284288818445,0.12966333355646648,-0.19591817089660585
14.257523073311312,-12.509117395297972,14.699985980987549,-1.9333704252717456,1.9333704252717456,0.44221045752784355,0.1391051073670699,-0.2009101747457582
14.250488376135541,-12.56662912488885,14.72998595237732,-1.9293379557337202,1.9293379557337202,0.43690569637086896,0.13783346577550926,-0.20498475532449723
14.242929694555995,-12.623957299019644,14.75998592376709,-1.925574775958599,1.925574775958599,0.43153696851333423,0.13950979438907074,-0.20180396992565275
14.234858710724836,-12.681096592327602,14.78998589515686,-1.9214989542267202,1.9214989542267202,0.4259934301886482,0.13659826234590763,-0.21008806324368082
14.226287582040744,-12.738040039726734,14.81998586654663,-1.9174707136046398,1.9174707136046398,0.42031097212929347,0.13631875033946694,-0.21299395056904058
14.217227952588367,-12.794785345493844,14.849985837936401,-1.9135091633234673,1.9135091633234673,0.41455205590117244,0.14423313348253658,-0.218026375800582
14.20769099821129,-12.851332704896118,14.879985809326172,-1.9095224661856782,1.9095224661856782,0.40875552744815163,0.15235949823925304,-0.2224815412837252
14.197688995185748,-12.907675898104028,14.909985780715942,-1.9054526509931786,1.9054526509931786,0.4027698419351142,0.14945285377124218,-0.2272203349176212
14.187233764226455,-12.96381243535389,14.939985752105713,-1.9013522832302707,1.9013522832302707,0.3966801343584074,0.13995041942372233,-0.21831991779247037
14.176337102588235,-13.019739999718496,14.969985723495483,-1.8973126048775841,1.8973126048775841,0.3906576459351246,0.14693413457450372,-0.22141821763559863
14.16501049720052,-13.075457442703785,14.999985694885254,-1.8931430692348024,1.8931430692348024,0.38442647754823694,0.14133701294174206,-0.22586371912902406
14.153266180761463,-13.130960619999298,15.029985666275024,-1.888970779713911,1.888970779713911,0.3780971720389677,0.14153834640285634,-0.22867416464251705
14.141116694040855,-13.186244643050108,15.059985637664795,-1.8845540282500919,1.8845540282500919,0.3716087247475596,0.14684352278504625,-0.2292495056123099
14.128575351752078,-13.241302182573875,15.089985609054565,-1.8800208361270714,1.8800208361270714,0.36497978491444194,0.15767525219999667,-0.23796700003658008
14.115653690287077,-13.296134479284188,15.119985580444336,-1.8756844277636342,1.8756844277636342,0.3581908363501172,0.1550240652968402,-0.2432805490568623
14.10236206119072,-13.350747230725407,15.149985551834106,-1.8714240565726679,1.8714240565726679,0.35160894106974055,0.14795344677720768,-0.2364187010774412
14.088712746286607,-13.405136667743815,15.179985523223877,-1.8669558994411124,1.8669558994411124,0.3450022609311191,0.15627008438631393,-0.24015539338682945
14.074717273505364,-13.459301949865502,15.209985494613647,-1.862623481695209,1.862623481695209,0.33828510092818687,0.16382009908976336,-0.2449079003336729
14.060386466555448,-13.513244988531476,15.239985466003418,-1.8582934081250577,1.8582934081250577,0.33146603937346103,0.15382966041410678,-0.2503885188266402
14.04573227408529,-13.566963475320863,15.269985437393188,-1.8537544550467462,1.8537544550467462,0.32455668879672556,0.15493226643940092,-0.2419824145232394
14.030767993112134,-13.620450600464137,15.299985408782959,-1.8489528970951692,1.8489528970951692,0.3174707042412637,0.16278862071589129,-0.24661041628160332
14.015505569560482,-13.673705130074817,15.32998538017273,-1.8442996550109847,1.8442996550109847,0.31023626240028734,0.1564322184630822,-0.24514770089604526
13.999954753032704,-13.726733566809205,15.3599853515625,-1.8397729644830616,1.8397729644830616,0.30296519002317923,0.16122256925693743,-0.25767328883408386
13.984127363096194,-13.779534543238384,15.38998532295227,-1.8350056585640886,1.8350056585640886,0.29580528691737323,0.16850138978106097,-0.26134198903564676
13.968035739465991,-13.832104602885995,15.419985294342041,-1.8302113548572139,1.8302113548572139,0.28850198866226917,0.17574056091246432,-0.26527116045672927
13.951689534732072,-13.884449256184793,15.449985265731812,-1.8256419969097555,1.8256419969097555,0.28103866027920366,0.17489322588739778,-0.27165014310921903
13.935099073862283,-13.93657139758221,15.479985237121582,-1.8209155742615197,1.8209155742615197,0.27380280480995794,0.16126372156923788,-0.24955296159222504
13.918276812239704,-13.988466460351466,15.509985208511353,-1.815956141206587,1.815956141206587,0.2664557659746694,0.16728085299162956,-0.2507557404646432
13.90123354201946,-14.040135190389256,15.539985179901123,-1.8111732819287891,1.8111732819287891,0.2590233736184396,0.1652490126091391,-0.2555440977711436
13.883979205943882,-14.09158085345652,15.569985151290894,-1.8062685088937183,1.8062685088937183,0.2513560329613481,0.16632632818260693,-0.2607828828316254
13.86652593980848,-14.142800474571581,15.599985122680664,-1.8011436095054447,1.8011436095054447,0.2435541308874266,0.17338955480022114,-0.2647647878521714
13.84888642058596,-14.193789867528325,15.629985094070435,-1.7957726445065434,1.7957726445065434,0.2356359136456787,0.18034849357818813,-0.26830891565684023
13.831071593665126,-14.244550030646366,15.659985065460205,-1.790668101980146,1.790668101980146,0.2275844763149702,0.16512184901748958,-0.259640943875529
13.813088427491273,-14.295093027903919,15.689985036849976,-1.7857670687419709,1.7857670687419709,0.2197508023315698,0.17249633261284109,-0.26411419379278006
13.794947072058093,-14.345420271154632,15.719985008239746,-1.7806702899330238,1.7806702899330238,0.21224804733867125,0.1736130670066865,-0.25758512876538486
13.776657177328486,-14.395533519843601,15.749984979629517,-1.775802938178886,1.775802938178886,0.20464740499197573,0.18019773813298984,-0.25687598159719033
13.758227179493142,-14.445437736345804,15.779984951019287,-1.7707442915592677,1.7707442915592677,0.19692617788928163,0.17128775359632456,-0.2637988343511744
13.739668805648506,-14.495129010584023,15.809984922409058,-1.765475516159712,1.765475516159712,0.18902016079350853,0.17818603397262686,-0.2670581945728918
13.720993541860189,-14.544604421200262,15.839984893798828,-1.7600537463649275,1.7600537463649275,0.1810060613925038,0.18545468350695557,-0.270191424407284
13.70220888995862,-14.593871448240618,15.869984865188599,-1.755027389326422,1.755027389326422,0.17317892006072116,0.17773520690378042,-0.2740500871644851
13.683323070338723,-14.642934738897802,15.89998483657837,-1.7497857757625106,1.7497857757625106,0.1652912114717134,0.17477191822327295,-0.2589744701154479
13.664346221594874,-14.69179372806186,15.92998480796814,-1.7445116985149924,1.7445116985149924,0.1573943769909119,0.17938351413052206,-0.25908293386574055
13.645287009888081,-14.740451208057252,15.95998477935791,-1.739370362676962,1.739370362676962,0.14967717362343966,0.17014402031958933,-0.2578304646840279
13.626152238184325,-14.788914012729483,15.98998475074768,-1.734194363150124,1.734194363150124,0.14184334492363979,0.1754500269365847,-0.25944757610779523
13.60695203958115,-14.83718043879911,16.01998472213745,-1.7287861194479517,1.7287861194479517,0.13393148852241746,0.18252980523625464,-0.2642149706271923
13.587697076302655,-14.88524750233689,16.04998469352722,-1.7233027127682046,1.7233027127682046,0.1258496257773333,0.18948646042408454,-0.2668348687964368
13.568394327424658,-14.933121474361405,16.079984664916992,-1.7179777557472768,1.7179777557472768,0.11767484380696512,0.1826271056873297,-0.2698928255986041
13.549050955346981,-14.980807898055195,16.109984636306763,-1.712688009131764,1.712688009131764,0.10969654850591262,0.18161523720912265,-0.2588909866025091
13.529675646667876,-15.028307600233354,16.139984607696533,-1.7072423653653221,1.7072423653653221,0.10192680793541209,0.18469738797819615,-0.254151686405839
13.510275301610656,-15.075625084350222,16.169984579086304,-1.7020772193016576,1.7020772193016576,0.09417351865531162,0.1762938710190002,-0.251917848568533
13.490856705452224,-15.122764741964001,16.199984550476074,-1.696730990680812,1.696730990680812,0.08639751599550796,0.18097476416301017,-0.2522954803382264
13.471429218208874,-15.169724509912793,16.229984521865845,-1.691222788887995,1.691222788887995,0.07850023974749536,0.18598317326348984,-0.253707087669373
13.452002149039245,-15.216502376378983,16.259984493255615,-1.6856098401891206,1.6856098401891206,0.07058814538820736,0.18884180909786064,-0.24848754608733928
13.432581866316518,-15.263103308150953,16.289984464645386,-1.6800672212373173,1.6800672212373173,0.06253124319021436,0.1866949484143185,-0.25754312770376553
13.413175319522205,-15.309530787501835,16.319984436035156,-1.6746055226549086,1.6746055226549086,0.05451037916419161,0.1923223015596152,-0.25953103445854486
13.393789524458924,-15.355787470649192,16.349984407424927,-1.669017488517839,1.669017488517839,0.046874024215244864,0.188128421358999,-0.2402704996132856
13.367984213320112,-15.417205012793794,16.389984369277954,-1.6618709488996906,1.6618709488996906,0.03676336331465446,0.18271944409899646,-0.23628942351000248
13.342241271491487,-15.478333456777102,16.42998433113098,-1.6544752243278629,1.6544752243278629,0.02667788306951938,0.1869790966423362,-0.23340922910560316
13.316578870904312,-15.539171118343969,16.46998429298401,-1.6470105951670992,1.6470105951670992,0.016563272752105694,0.1918815295107509,-0.23406860469559299
13.2910114402093,-15.599724455520652,16.509984254837036,-1.6394299929417937,1.6394299929417937,0.0062830915655082,0.19157718208530763,-0.23467752588198576
13.26555582023733,-15.659993806734509,16.549984216690063,-1.6318339111817919,1.6318339111817919,-0.003940199034819187,0.19724316711034828,-0.2339141842466019
13.240223456759216,-15.719990647965837,16.58998417854309,-1.624476224597297,1.624476224597297,-0.013484658725488114,0.18578710391886272,-0.2101162046880997
13.215025726376586,-15.779723806140764,16.629984140396118,-1.6170191665914595,1.6170191665914595,-0.02290148121909257,0.18892561582901843,-0.20509319160038775
13.1899776006575,-15.83919215350737,16.669984102249146,-1.6094464975070555,1.6094464975070555,-0.032232286914660145,0.19341585684216264,-0.20145123371938817
13.165091031156074,-15.898400627409556,16.709984064102173,-1.6018165269110047,1.6018165269110047,-0.0415233393128504,0.1936020664621338,-0.19960708706408783
13.140380677688027,-15.957346885775802,16.7499840259552,-1.5939458553545085,1.5939458553545085,-0.050908437325602324,0.1984772571688067,-0.19726878632335423
13.115857543512915,-16.016036596358326,16.789983987808228,-1.5864514359544295,1.5864514359544295,-0.0598902463929078,0.1922534512021625,-0.17912727043146198
13.091528540196665,-16.07448271134599,16.829983949661255,-1.5789097249126753,1.5789097249126753,-0.06822082842888515,0.19244293835517876,-0.16697216109262247
13.067405006118696,-16.13268490427376,16.869983911514282,-1.5712673413983864,1.5712673413983864,-0.07632405737656645,0.19474306505165165,-0.15898856715950707
13.043496588426384,-16.190645422900438,16.90998387336731,-1.563587920235758,1.563587920235758,-0.08427297057248488,0.19616904424175088,-0.15644881459523036
13.019814516080341,-16.248361456736625,16.949983835220337,-1.5556690416895484,1.5556690416895484,-0.092233850560267,0.20057351942754084,-0.15289000661626315
12.99636923895027,-16.305831187489453,16.989983797073364,-1.547836445355318,1.547836445355318,-0.1000963456908121,0.2029703783131379,-0.1495022352802696
12.973165024856767,-16.36306641637186,17.02998375892639,-1.5401526635533014,1.5401526635533014,-0.10700298826652774,0.20925307455417985,-0.14831312816020079
12.95020903535743,-16.420068681922846,17.06998372077942,-1.5324073649191188,1.5324073649191188,-0.11356198083595577,0.2151131491116384,-0.1461127802387741
12.927507812747955,-16.476839045335556,17.109983682632446,-1.5246069887143892,1.5246069887143892,-0.11984317256258056,0.21966997369482108,-0.14444203091869595
12.905069175733287,-16.533373932610342,17.149983644485474,-1.5166660697804402,1.5166660697804402,-0.12605096987680836,0.19722161734655858,-0.08680675739857606
12.882900277955901,-16.589670246515453,17.1899836063385,-1.5085222126723112,1.5085222126723112,-0.13197099384997074,0.19738682421362203,-0.07769574389655279
12.861008947730628,-16.645721832841,17.22998356819153,-1.5001829782449498,1.5001829782449498,-0.1379355366443377,0.20128844966936787,-0.073988361665181
12.839403128633052,-16.701521482631684,17.269983530044556,-1.491608469664638,1.491608469664638,-0.14384043386699447,0.20451750773606076,-0.06896375116184089
12.81809003599399,-16.75706284728046,17.309983491897583,-1.4828592102681595,1.4828592102681595,-0.14964159214720232,0.20864735231605533,-0.06537747904236017
12.79707303469992,-16.812348599952117,17.34998345375061,-1.4746430011868907,1.4746430011868907,-0.15499219055641245,0.2137548712687451,-0.06309123032821963
12.776345891075344,-16.86740356437611,17.389983415603638,-1.4667225307193357,1.4667225307193357,-0.1583247084956326,0.218433806868273,-0.06000079680905026
12.755909820445932,-16.92222769818392,17.429983377456665,-1.4587094511933518,1.4587094511933518,-0.16135071568470877,0.22410373895639346,-0.05865476464418322
12.73576732880818,-16.976815789825054,17.469983339309692,-1.4506010854192106,1.4506010854192106,-0.1642393275869876,0.20180464911659185,-0.00964149374118077
12.7159202092278,-17.031163442971593,17.50998330116272,-1.4422810665897652,1.4422810665897652,-0.16682495927968746,0.20211691848286284,-0.0019415887163423133
12.696371680407953,-17.085261163174454,17.549983263015747,-1.4337574074488453,1.4337574074488453,-0.16940637396312827,0.20236392677363493,0.005637886757268115
12.677124256455247,-17.139100696149054,17.589983224868774,-1.4250435020561687,1.4250435020561687,-0.17188660375207776,0.20724295731867812,0.006011925220777409
12.65818017755201,-17.19267367373854,17.6299831867218,-1.4161093075304416,1.4161093075304416,-0.17425681473628216,0.2040496601975047,0.018687738185682486
12.639535438704092,-17.245988620663006,17.66998314857483,-1.4079836501529566,1.4079836501529566,-0.1757737685561111,0.20284123592920383,0.027891195152661984
12.621182027230109,-17.299062383364056,17.709983110427856,-1.3998855057566182,1.3998855057566182,-0.17604719962469784,0.20287062111051443,0.034484512432947596
12.603117865157753,-17.35189156767232,17.749983072280884,-1.3917198773627564,1.3917198773627564,-0.17609281061382767,0.20503591334576576,0.03802719541716262
12.585341083927812,-17.404471192484937,17.78998303413391,-1.3834404059351848,1.3834404059351848,-0.175926835898523,0.20668547876184093,0.04212370886455967
12.567849563616452,-17.456796326610256,17.82998299598694,-1.3751709355777586,1.3751709355777586,-0.17563523781309315,0.20273260953797564,0.053327991661626196
12.550638188844438,-17.508870273376797,17.869982957839966,-1.3670584002476653,1.3670584002476653,-0.1747418655158346,0.20268092987440797,0.058989370812667766
12.533702432067875,-17.56069313161744,17.909982919692993,-1.358935391637334,1.358935391637334,-0.17352623437918982,0.20279134694780615,0.06425201350512416
12.517038508788481,-17.612261756842845,17.94998288154602,-1.3507598995937986,1.3507598995937986,-0.17207891139419346,0.204098227567715,0.06803444597790245
12.500642991116973,-17.663571277865834,17.989982843399048,-1.342500611318079,1.342500611318079,-0.1704966380176956,0.20535826047365577,0.0717191831593821
12.484511072164345,-17.714620739623726,18.029982805252075,-1.3343883731780237,1.3343883731780237,-0.1686253797418879,0.20733759817948982,0.07479009982322316
12.468637062779125,-17.765411257539665,18.069982767105103,-1.3262807965225516,1.3262807965225516,-0.16640673630508046,0.20190362680040808,0.08508195450225481
12.453016020286915,-17.81594083777512,18.10998272895813,-1.3181747199758282,1.3181747199758282,-0.16396439237905913,0.2017887580111616,0.08956731246143528
12.437643106826892,-17.86620668845629,18.149982690811157,-1.3100370478503205,1.3100370478503205,-0.16133106730592728,0.20266644026842504,0.09306878396905224
12.422513628241656,-17.91620519781661,18.189982652664185,-1.3018288555069226,1.3018288555069226,-0.1585334433961685,0.20348478896286568,0.0965022294412192
12.40762321648989,-17.965931418177075,18.229982614517212,-1.2935476257791083,1.2935476257791083,-0.15561329327853465,0.20471061906974722,0.09963952373639708
12.392966116887305,-18.015384907399895,18.26998257637024,-1.2854562099871911,1.2854562099871911,-0.1524579206072811,0.20074391962359062,0.10632289660791269
12.378535514455349,-18.064568416486665,18.309982538223267,-1.2773857391944397,1.2773857391944397,-0.1489858961373788,0.20047910882957565,0.1099980134099778
12.36432593874173,-18.11347971051368,18.349982500076294,-1.269297743763485,1.269297743763485,-0.1453480368581442,0.2001947256990922,0.11356682933704972
12.350332089582166,-18.162115836949123,18.38998246192932,-1.2611625317622108,1.2611625317622108,-0.1415630469318557,0.20122441811604339,0.11648894366780894
12.336548852210282,-18.210473141025165,18.42998242378235,-1.2530172941633504,1.2530172941633504,-0.13765320461582767,0.19975255731936137,0.12031116902799069
12.31960626639804,-18.270528866559218,18.479982376098633,-1.2429801642187184,1.2429801642187184,-0.1324659474202116,0.1991403146586663,0.12427440527129317
12.302970802048698,-18.33014987546915,18.529982328414917,-1.232951294986119,1.232951294986119,-0.12701184765966267,0.19869763187251288,0.12803306002443385
12.286631440073638,-18.38933239794746,18.5799822807312,-1.2229055411605736,1.2229055411605736,-0.1213450684158177,0.1986289752005136,0.13153402301096886
12.270577305182528,-18.448072366822956,18.629982233047485,-1.2128893888764565,1.2128893888764565,-0.11547456776140617,0.19843985523092392,0.13487576754189287
12.25479655520284,-18.50636958139435,18.67998218536377,-1.2029281991713532,1.2029281991713532,-0.10937800290506634,0.19722003537155805,0.13808596833110354
12.239277915472227,-18.564222139509976,18.729982137680054,-1.1929866455649276,1.1929866455649276,-0.1030885094210351,0.19668928370711572,0.14102984207109076
12.224010391819386,-18.621627592519747,18.779982089996338,-1.1830567746306277,1.1830567746306277,-0.0966154877348367,0.1961340970198249,0.14387004724698949
12.208983207649842,-18.678583248085012,18.829982042312622,-1.1731328925297375,1.1731328925297375,-0.08997148191628554,0.1955598722851085,0.14651015657244754
12.194185681270797,-18.73508670982564,18.879981994628906,-1.163240496041905,1.163240496041905,-0.0831630111553615,0.1949736844186668,0.14900328886955624
12.179606781238013,-18.791137660448094,18.92998194694519,-1.1534007044440542,1.1534007044440542,-0.07619947255710104,0.19435833982758124,0.15136530891323804
12.16523589822111,-18.846734993802286,18.979981899261475,-1.1435883697069134,1.1435883697069134,-0.06909073908276414,0.19372569880193213,0.15352426132748662
12.15106270937458,-18.901877367306014,19.02998185157776,-1.1338046160522408,1.1338046160522408,-0.06184311435209909,0.19306934706574136,0.15560805056464042
12.137077091459696,-18.956563576574773,19.079981803894043,-1.1240501592592045,1.1240501592592045,-0.054467470488196466,0.19239830917769302,0.15746999225341646
12.123269135561003,-19.010792547707855,19.129981756210327,-1.114326063936828,1.114326063936828,-0.046969029225059016,0.19170448577355612,0.15926153098164952
12.109629150771775,-19.064563354349698,19.17998170852661,-1.1046334045216089,1.1046334045216089,-0.03935729446596295,0.19099515984084275,0.16087400849333344
12.096147676552073,-19.117875208109798,19.229981660842896,-1.094973313177194,1.094973313177194,-0.03163909424280963,0.19026543915171382,0.16239549987878935
12.082815490508798,-19.17072745423401,19.27998161315918,-1.0853466435059298,1.0853466435059298,-0.02382102551941255,0.18951975583590558,0.16377023824514578
12.06962361701883,-19.223119562121852,19.329981565475464,-1.0757544347785997,1.0757544347785997,-0.01591144032720574,0.1887556314597254,0.16504398733493997
12.056563331765407,-19.275051128864423,19.379981517791748,-1.0661975623168005,1.0661975623168005,-0.007915170925377114,0.1879755954936942,0.16619349743145795
12.043626168433065,-19.326521866049376,19.429981470108032,-1.0566769479730223,1.0566769479730223,0.000159162806692779,0.18717851902432897,0.1672417239781321
12.030803921217473,-19.377531605466277,19.479981422424316,-1.0471934990167564,1.0471934990167564,0.008307542419633116,0.18636611968827302,0.16817935023696443
12.018088649598027,-19.428080285237826,19.5299813747406,-1.037748031769806,1.037748031769806,0.016521687522908057,0.18553750446780062,0.1690239616126466
12.005472679296071,-19.478167955333245,19.579981327056885,-1.028341452055146,1.028341452055146,0.02479795129689008,0.18469470292082582,0.1697643489357978
11.99294860521582,-19.527794764763634,19.62998127937317,-1.0189745115407822,1.0189745115407822,0.033128710372821085,0.18383592100875318,0.17042664032125848
11.980509290996613,-19.576960966289636,19.679981231689453,-1.0096480853589003,1.0096480853589003,0.0415105615224943,0.18296464669352566,0.17098594841046535
11.968147870506177,-19.625666904456445,19.729981184005737,-1.0003628808788156,1.0003628808788156,0.04993650973587858,0.1820770335637472,0.17148626040954554
11.953407714952046,-19.68350710945202,19.78998112678528,-0.9892761874819762,0.9892761874819762,0.06010109865464345,0.18099778176284245,0.1719544350618295
11.938759349092079,-19.7406860992928,19.84998106956482,-0.9782512895266504,0.9782512895266504,0.07031481881292047,0.17989648372052686,0.17234803876789784
11.924192433070122,-19.797204978012644,19.90998101234436,-0.9672893301854268,0.9672893301854268,0.08057091325734124,0.17877898153676872,0.1726315263484381
11.9096971731876,-19.853065016710953,19.9699809551239,-0.9563916227203599,0.9563916227203599,0.09086238220005302,0.17764498580894972,0.1727745013728031
11.895264314785521,-19.908267646015926,20.029980897903442,-0.9455592385749594,0.9455592385749594,0.10118177769823332,0.17649087546918296,0.17285625928748033
11.880885133113555,-19.962814453159936,20.089980840682983,-0.9347932431973545,0.9347932431973545,0.11152395774535258,0.17532304791639497,0.17285579935515394
11.866551424992156,-20.016707170415806,20.149980783462524,-0.924094818212275,0.924094818212275,0.121882683586698,0.1741410240556718,0.17279743101403675
11.852255498283878,-20.069947672145844,20.209980726242065,-0.9134649251489424,0.9134649251489424,0.1322497027321309,0.17294083370339416,0.17270231115346643
11.837990162106076,-20.12253797163694,20.269980669021606,-0.9029045255688457,0.9029045255688457,0.1426209261107913,0.17172848395687584,0.1725566463197782
11.823748716177956,-20.174480210383955,20.329980611801147,-0.892414673454619,0.892414673454619,0.15299206394076698,0.17050447215038955,0.17237797260276908
11.809524936955553,-20.225776654966214,20.38998055458069,-0.881996188575991,0.881996188575991,0.16335951572777022,0.1692638092396468,0.17217007902538087
11.795313063077765,-20.27642969448509,20.44998049736023,-0.8716499063712024,0.8716499063712024,0.17372087878785236,0.1680122880748618,0.17193444950872022
11.78110778208536,-20.326441831569706,20.50998044013977,-0.8613767813994848,0.8613767813994848,0.1840733870776941,0.16675169292409514,0.17168960639563619
11.76690421528453,-20.375815679678734,20.56998038291931,-0.851177524843993,0.851177524843993,0.19441500466539968,0.1654756143970812,0.17140146425476113
11.752697901879237,-20.42455396202226,20.629980325698853,-0.8410528456217485,0.8410528456217485,0.2047440651343088,0.16418940368584942,0.1710656509040265
11.738484785085229,-20.47265950319048,20.689980268478394,-0.8310036121711821,0.8310036121711821,0.21505889368559766,0.16289613352722715,0.17074627437298173
11.721889343758457,-20.527986826097163,20.75998020172119,-0.8193756671883385,0.8193756671883385,0.2270736321416931,0.16137153086575506,0.17033766674032966
11.705274478347633,-20.58246171353264,20.82998013496399,-0.8078522879196626,0.8078522879196626,0.23906426008096446,0.15983236496546574,0.16987764260205143
11.688635662362524,-20.636089153638896,20.899980068206787,-0.7964345149150409,0.7964345149150409,0.2510274403104623,0.16579579729309896,0.17239996748253503
11.671968999566992,-20.688874299998083,20.969980001449585,-0.7851233243204176,0.7851233243204176,0.26296247337356726,0.15591666600849505,0.16983521691869757
11.655271191811952,-20.74082246587996,21.039979934692383,-0.7739195183522958,0.7739195183522958,0.2748687455023967,0.15436534153252848,0.1691794361897169
11.638560354194407,-20.791876114787872,21.10997986793518,-0.7609162436805998,0.7609162436805998,0.28602869770128325,0.15282634264839368,0.16846818934011115
11.621835437513315,-20.84204252688129,21.17997980117798,-0.7499867403071381,0.7499867403071381,0.2979344723331635,0.15125665247833509,0.1677341442069286
11.605073497709729,-20.891393259723625,21.249979734420776,-0.7391657047633187,0.7391657047633187,0.30979546948150466,0.14968571130005778,0.16683538392921218
11.588272952667163,-20.93993494646768,21.319979667663574,-0.7284706133390708,0.7284706133390708,0.32159409880398215,0.14810491029732986,0.1657060598278707
11.571433168621455,-20.987672969284425,21.389979600906372,-0.7178670209580982,0.7178670209580982,0.33335895875079974,0.1465289815945426,0.1645859611873594
11.552139313451978,-21.041254034525124,21.469979524612427,-0.7058831777172383,0.7058831777172383,0.346729266306153,0.1447218589532582,0.16304402031389284
11.532793958429405,-21.09380219933594,21.54997944831848,-0.6940435838472956,0.6940435838472956,0.3600080463008203,0.14291030272565675,0.16117666607996986
11.513397873754025,-21.145326966440035,21.629979372024536,-0.6823484845824894,0.6823484845824894,0.3731805704674092,0.14109567614619895,0.15892033539639375
11.493952480320631,-21.195838038686396,21.70997929573059,-0.6707980285397581,0.6707980285397581,0.3862293917063962,0.1392920340926603,0.1565751060174575
11.474459814145542,-21.245345325728202,21.789979219436646,-0.6593923600069005,0.6593923600069005,0.39913031758591955,0.13748956126484888,0.15382852680431264
11.454922499657311,-21.293858936721236,21.8699791431427,-0.6481315646402952,0.6481315646402952,0.4118608826896467,0.13568860973107014,0.1505960066052738
11.435343722785632,-21.341389180445127,21.949979066848755,-0.6370153681729265,0.6370153681729265,0.42439814595983977,0.13389587600275063,0.14696906764186993
11.415727205368826,-21.387946566280874,22.02997899055481,-0.6260433167766117,0.6260433167766117,0.4367152949536548,0.13211793656129758,0.14314120895797294
11.39361880527522,-21.439174094244557,22.11997890472412,-0.6138716143955607,0.6138716143955607,0.45026659764576765,0.1301265945130717,0.1382085238941773
11.371474792855883,-21.489199440314753,22.209978818893433,-0.6018810336508449,0.6018810336508449,0.4634540880699619,0.12814873800945992,0.13264905570332006
11.349302699353043,-21.538038452980324,22.299978733062744,-0.5900703879285674,0.5900703879285674,0.47623411901518786,0.12619240408335403,0.12666683374617052
11.327110771474135,-21.585707293928238,22.389978647232056,-0.5784382577829619,0.5784382577829619,0.4885627501971791,0.12425900893145532,0.12033464710806542
11.304907932985751,-21.63222243790075,22.479978561401367,-0.5669830840659591,0.5669830840659591,0.500388185072725,0.12234469134655339,0.11342479743306026
11.282703747178118,-21.67760066756172,22.56997847557068,-0.55570328210977,0.55570328210977,0.5116643637408559,0.12044725555129246,0.1060074456780755
11.258043224776847,-21.726708303067742,22.669978380203247,-0.5433734263235876,0.5433734263235876,0.5235009886604763,0.11837234789395967,0.0976073397997022
11.233408315494337,-21.774457346178412,22.769978284835815,-0.5312549665220865,0.5312549665220865,0.534559749536974,0.11632801980665092,0.0888616859026105
11.208814467587313,-21.82087218263892,22.869978189468384,-0.5193451872667292,0.5193451872667292,0.5447944179012072,0.11431370301444181,0.07980039642749266
11.184277764342955,-21.86597765217301,22.969978094100952,-0.5076411126658273,0.5076411126658273,0.554162011615298,0.11232766148912604,0.07063030677488126
11.159814821654974,-21.909799020519003,23.06997799873352,-0.4961395779189005,0.4961395779189005,0.5626358385826137,0.11243565372186193,0.05951823222838676
11.133011109663462,-21.95655003972165,23.179977893829346,-0.4837180932101357,0.4837180932101357,0.570907988906122,0.10686981953710016,0.05215276490337673
11.106430656470856,-22.001661788757026,23.28997778892517,-0.46829708758331245,0.46829708758331245,0.5778906699788857,0.10485100651352779,0.04257916662059344
11.08009952770551,-22.045176874675647,23.399977684020996,-0.4565000199217174,0.4565000199217174,0.5840153747125979,0.10282750745625495,0.033391844410115
11.053944436164862,-22.08729512892659,23.50997757911682,-0.44495606697127044,0.44495606697127044,0.589070681936402,0.10083621712673702,0.024417260562755127
11.027988631536237,-22.128050265766987,23.619977474212646,-0.4336046704657921,0.4336046704657921,0.5931162445957454,0.09886505872131457,0.01575732054725467
11.002254472319905,-22.16747704247893,23.72997736930847,-0.4224728220222381,0.4224728220222381,0.5961722989761586,0.09691698132238248,0.007775887086343286
10.976763218589802,-22.205611129955713,23.839977264404297,-0.41155825632164467,0.41155825632164467,0.5982688567838008,0.09498555446995893,0.002087254857418741
10.95153532545238,-22.242488288809433,23.949977159500122,-0.40085850882040697,0.40085850882040697,0.5994567271173459,0.09307230803352301,0.0005601983397014536
10.926590307880936,-22.278144241061753,24.059977054595947,-0.3903714463398418,0.3903714463398418,0.5998541909502393,0.09116976557438011,0.00015035161545591376
10.901946482346442,-22.312614557845656,24.169976949691772,-0.3800953269455787,0.3800953269455787,0.5999608663077938,0.08928406960462673,4.0352873992719454e-05
10.877620648696166,-22.345934347162192,24.279976844787598,-0.3700286066216053,0.3700286066216053,0.5999894969049614,0.08740583823624187,1.0830312964035898e-05
10.853627941211275,-22.3781381476948,24.389976739883423,-0.3601696924471083,0.3601696924471083,0.5999971810732523,0.08553359169085235,2.906752944002164e-06
10.829981861309845,-22.40925987321181,24.499976634979248,-0.3505175974673872,0.3505175974673872,0.599999243426963,0.08366570891332067,7.801439078371164e-07
10.806694322642544,-22.43933281808755,24.609976530075073,-0.3410714385812933,0.3410714385812933,0.5999997969423213,0.08179573393815769,2.0938279903864472e-07
10.78377569673349,-22.46838967799592,24.7199764251709,-0.33183071712539225,0.33183071712539225,0.5999999455005331,0.07991573297356629,5.61988679165891e-08
10.761234853340973,-22.496462577986318,24.829976320266724,-0.32279561806660173,0.32279561806660173,0.5999999853722533,0.07801619218436283,1.5084985219202436e-08
10.73907918219076,-22.52358312019697,24.93997621536255,-0.31396707970824334,0.31396707970824334,0.5999999960735984,0.07608452960466447,4.0531586273724165e-09
10.717314592140845,-22.549782453119494,25.049976110458374,-0.30534708473712646,0.30534708473712646,0.5999999989458631,0.07409341117438699,1.0856573010499409e-09
10.69594548029745,-22.575091368967737,25.1599760055542,-0.29693916393357633,0.29693916393357633,0.5999999997167633,0.07202951807625166,2.8991926867439227e-10
10.674974659603613,-22.599540439793326,25.269975900650024,-0.28874879410243914,0.28874879410243914,0.5999999999236444,0.07284704210064995,7.857829465942555e-11
10.65440323885201,-22.62316019572186,25.37997579574585,-0.2807840687161991,0.2807840687161991,0.5999999999792117,0.06688564560041148,2.4018995647520376e-11
10.634324371398277,-22.64587586495358,25.489975690841675,-0.27043723477822645,0.27043723477822645,0.5999999999938382,0.0646747841007809,7.044963972717621e-12
10.614738987928298,-22.66771882799722,25.5999755859375,-0.2630252234006518,0.2630252234006518,0.5999999999981153,0.062161517053901105,2.1347062047914462e-12
10.595541113123456,-22.688835237486455,25.709975481033325,-0.25589190748931856,0.25589190748931856,0.5999999999993861,0.059853503885828614,2.176278329372763e-13
10.576725259432061,-22.709254924018826,25.81997537612915,-0.24900543228567318,0.24900543228567318,0.5999999999997363,0.057815649424612654,-2.331963667482657e-13
10.558283857039655,-22.729008269592303,25.929975271224976,-0.24237606911863746,0.24237606911863746,0.5999999999998477,0.056116326220928964,-1.5342006888815149e-13
10.540209588529118,-22.74812374813188,26.0399751663208,-0.2359766835477735,0.2359766835477735,0.5999999999998941,0.054720121210599146,-2.588692590088621e-13
10.522496753517675,-22.766626654377223,26.149975061416626,-0.22977102998059107,0.22977102998059107,0.5999999999998965,0.05355768592244694,-9.636987237706586e-14
10.505141643380503,-22.78453893398326,26.25997495651245,-0.2237248676867481,0.2237248676867481,0.5999999999998985,0.052565518880765986,-8.15477539864059e-12
10.488142258514728,-22.80187968447339,26.369974851608276,-0.21781114691189563,0.21781114691189563,0.5999999999999118,0.0516926761602182,9.274116521298678e-13
10.471497837010675,-22.818665803757717,26.4799747467041,-0.21200986145621303,0.21200986145621303,0.5999999999998316,0.050908811053348546,5.124337354012649e-13
10.455208438014527,-22.83491253545562,26.589974641799927,-0.20630658266697832,0.20630658266697832,0.5999999999998648,0.0501869408430557,4.1465032607556445e-13
10.439274620266424,-22.850633881235062,26.699974536895752,-0.20069105141638155,0.20069105141638155,0.5999999999999042,0.04950510394632023,-9.542437156240955e-14
10.423697200637848,-22.865842906410997,26.809974431991577,-0.19515608755946218,0.19515608755946218,0.599999999999873,0.04884587595340488,9.949398454453962e-13
10.408477071018046,-22.880551968546627,26.919974327087402,-0.18969692775684177,0.18969692775684177,0.599999999999873,0.048195580589094934,8.472819375170742e-14
10.393615052136413,-22.89477289576634,27.029974222183228,-0.1843107233491607,0.1843107233491607,0.599999999999766,0.04754308718651559,2.8643196916363634e-12
10.379111778970373,-22.908517123964817,27.139974117279053,-0.17899616501109272,0.17899616501109272,0.5999999999998701,0.04687985747025682,1.8125984010387115e-13
10.364967603572284,-22.921795809434702,27.249974012374878,-0.1737532415404066,0.1737532415404066,0.5999999999996958,0.046199784400293736,8.004530298948272e-13
10.351182514651187,-22.93461991956335,27.359973907470703,-0.16858302739554631,0.16858302739554631,0.5999999999998293,0.04548864674072233,1.535688233420017e-12
10.337756067002076,-22.94700030968872,27.46997380256653,-0.1634875055348209,0.1634875055348209,0.5999999999997561,0.04474955811019222,4.401052603999269e-12
10.324687323775885,-22.958947784546698,27.579973697662354,-0.15846937729773736,0.15846937729773736,0.5999999999997051,0.04397232918196823,-3.6358975000795076e-11
10.311974805825754,-22.970473150688637,27.68997359275818,-0.15353209363306414,0.15353209363306414,0.5999999999995859,0.0431518336164661,-0.0003923194057003961
10.299616450975577,-22.9815872580559,27.799973487854004,-0.14867955518104298,0.14867955518104298,0.599999999741961,0.04232765554757617,-0.004203830300257109
10.28760957629032,-22.99230103766457,27.90997338294983,-0.1439162538689991,0.1439162538689991,0.5999881777763294,0.041545873381715746,-0.007893991615698502
10.275950927181604,-23.00262546948617,28.019973278045654,-0.1392438939617407,0.1392438939617407,0.5996774026129935,0.04079992952112278,-0.01141974683263266
10.26463714567777,-23.01257121338064,28.12997317314148,-0.1346583614682088,0.1346583614682088,0.5989555078914969,0.04008318599748192,-0.01474379348405594
10.253665010866655,-23.022148427497108,28.239973068237305,-0.1301555716583977,0.1301555716583977,0.5978388568291767,0.03938921237399891,-0.017834976765982124
10.243031395811983,-23.03136681650536,28.34997296333313,-0.1257321846593054,0.1257321846593054,0.5963482173710243,0.0387115411773523,-0.020667416396697523
10.232733214950736,-23.04023568569799,28.459972858428955,-0.12138556655099295,0.12138556655099295,0.5945079986553332,0.03804390585538519,-0.023221222273007127
10.222767371458648,-23.048763993754754,28.56997275352478,-0.11711379486049567,0.11711379486049567,0.5923456733861792,0.03738047625765199,-0.025483007439500008
10.213130704355363,-23.056960404719135,28.679972648620605,-0.11291564134752077,0.11291564134752077,0.5898911470153224,0.03671607281706869,-0.027446159179360687
10.203819937669786,-23.064833337516717,28.78997254371643,-0.10879052864429889,0.10879052864429889,0.5871760612218373,0.03604634614367,-0.029110821684522642
10.194831633936872,-23.072391011421022,28.899972438812256,-0.10473846290873337,0.10473846290873337,0.5842330569432531,0.03536790559725475,-0.030483540909052385
10.186162154074836,-23.079641486073108,29.00997233390808,-0.10075994593354334,0.10075994593354334,0.5810950280368041,0.034678384334724074,-0.031576573463646535
10.17780762531281,-23.086592694970406,29.119972229003906,-0.09685587205222795,0.09685587205222795,0.5777944003550329,0.033976436356893874,-0.03240698093920008
10.16976391831047,-23.093252471750755,29.22997212409973,-0.09302741657967661,0.09302741657967661,0.5743624728837325,0.03326166827978402,-0.032995515313766384
10.162026633982322,-23.09962856906996,29.339972019195557,-0.08927592321390246,0.08927592321390246,0.5708288519369623,0.03253452018758385,-0.033365360389486017
10.154591099877674,-23.105728670354306,29.449971914291382,-0.08560279764849468,0.08560279764849468,0.5672209987887585,0.031796111400969655,-0.03354096700684637
10.147452375367768,-23.111560395131164,29.559971809387207,-0.08200941334867307,0.08200941334867307,0.5635639116879673,0.03104807117910615,-0.03354696449810425
10.140605264424044,-23.117131298951023,29.669971704483032,-0.07849703364174371,0.07849703364174371,0.5598799405229046,0.030292372165926115,-0.0334072868113458
10.134044334475242,-23.12244886909142,29.779971599578857,-0.07506675221103956,0.07506675221103956,0.5561887251740031,0.02953118045306445,-0.0331445127119346
10.127763939717113,-23.127520517271844,29.889971494674683,-0.0717194520216776,0.0717194520216776,0.5525072385260877,0.02876672994962621,-0.03277942277869294
10.12175824730068,-23.132353570527922,29.999971389770508,-0.06845578111866504,0.06845578111866504,0.5488499111283609,0.028001225920979877,-0.032330770576811094
10.116021264995283,-23.13695526123268,30.109971284866333,-0.06527614274866492,0.06527614274866492,0.5452288130048178,0.027236771653813125,-0.03181515735921426
10.110546869164331,-23.141332717049348,30.219971179962158,-0.06218069669690928,0.06218069669690928,0.5416538689813026,0.026475321390867623,-0.031247071273723538
10.105328832152432,-23.145492951393173,30.329971075057983,-0.05916936910161608,0.05916936910161608,0.5381330910771468,0.025718653800597596,-0.030639010433584777
10.100360848412185,-23.149442854806463,30.43997097015381,-0.05624186801958025,0.05624186801958025,0.5346728139896464,0.02496835982696883,-0.030001643568634658
10.095636558943092,-23.153189187472083,30.549970865249634,-0.05339770226659311,0.05339770226659311,0.531277919189157,0.024225841541112687,-0.02934399620355702
10.091149573797047,-23.156738572963977,30.65997076034546,-0.050636201871754834,0.050636201871754834,0.5279520428455258,0.02349231835520928,-0.02867364274127824


==> plots/evaluation/dyn_cost/dyn_cost_goal_pose.csv <==
x,y,rl_x,rl_y,rr_x,rr_y,fl_x,fl_y,fr_x,fr_y
12.367193317211035,-20.050347890379665,9.2974998368591,-22.741627917928795,10.459288867556971,-24.20566591202256,11.549564702038117,-20.954499259150637,12.711353732735986,-22.418537253244402
13.653304341563038,-21.67105126639893,9.924161364561087,-22.244339943312266,11.085950395258958,-23.70837793740603,12.176226229740104,-20.457211284534107,13.338015260437974,-21.921249278627872
10.143828707086612,-24.455999684462338,9.799839370906955,-22.08767456138677,10.961628401604827,-23.551712555480535,12.051904236085972,-20.30054590260861,13.213693266783842,-21.764583896702376
8.85771768273461,-22.835296308443073,9.173177843204968,-22.5849625360033,10.33496687390284,-24.049000530097064,11.425242708383985,-20.79783387722514,12.587031739081855,-22.261871871318906
12.367193317211035,-20.050347890379665,9.2974998368591,-22.741627917928795,10.459288867556971,-24.20566591202256,11.549564702038117,-20.954499259150637,12.711353732735986,-22.418537253244402


==> plots/evaluation/dyn_cost/dyn_cost_hard_switch_driven.csv <==
sim_x,sim_y,sim_t,sim_v,sim_v_abs,sim_delta,sim_a,sim_ddelta
-6.123233995736766e-18,-0.1,0.0,0.0,0.0,0.0,-0.20107992617887854,-1.5468715241495623e-05
-6.123233995736766e-18,-0.1,0.1099998950958252,0.0,0.0,0.0,-0.30802144777735296,-0.36855335619545576
2.5411308724176434e-06,-0.10012703950098172,0.2199997901916504,-0.007109020670515064,0.007109020670515064,-0.0036348727313997415,-0.30712526554024144,-0.40036843605562616
5.326585882170479e-05,-0.10266188874312157,0.3299996852874756,-0.039916053283799796,0.039916053283799796,-0.03751878055088471,-0.30829782035562664,-0.4093595235493554
0.00017880661398431136,-0.10891269533023722,0.4399995803833008,-0.07372823316197305,0.07372823316197305,-0.07869842902304341,-0.30922854866148775,-0.4183516133236427
0.0003814942138153746,-0.11888391108826522,0.549999475479126,-0.10762133522891965,0.10762133522891965,-0.1235207991113142,-0.3100937856251219,-0.4191679377977065
0.0006674066605252666,-0.13258831162857992,0.6599993705749512,-0.1416200626760977,0.1416200626760977,-0.1692045742271827,-0.31084464330562506,-0.4207945318276498
0.001048075340961618,-0.1500369111130733,0.7699992656707764,-0.17571709895240414,0.17571709895240414,-0.21533737570246483,-0.31130949674726105,-0.4135668563552951
0.001542496519149939,-0.1712392226411495,0.8799991607666016,-0.20989754282688994,0.20989754282688994,-0.26158130194808227,-0.31157330926779275,-0.405444832141314
0.0021791980041766393,-0.19620260647147766,0.9899990558624268,-0.24413886744214608,0.24413886744214608,-0.307479362646558,-0.311790672179786,-0.392084008958343
0.002998310902412636,-0.22493125195793556,1.099998950958252,-0.2784157322175897,0.2784157322175897,-0.3525404834798121,-0.31103594422151054,-0.367089027639215
0.004053573913246501,-0.25742518698531963,1.2099988460540771,-0.31269126618386583,0.31269126618386583,-0.39611802171182464,-0.31029431034281524,-0.3389902204279074
0.0054141265976767675,-0.2936794005863935,1.3199987411499023,-0.3469293843727171,0.3469293843727171,-0.43754599061494326,-0.3092696606186824,-0.3030668314985433
0.0071659004352116465,-0.3336824112684115,1.4299986362457275,-0.38108051983973706,0.38108051983973706,-0.476043952886662,-0.3070975128577897,-0.25633741835851626
0.009412381482304161,-0.37741583248599986,1.5399985313415527,-0.4150961090082031,0.4150961090082031,-0.5108051337684949,-0.3049770962180569,-0.2028862470231826
0.012274444574790348,-0.4248530022135563,1.649998426437378,-0.44893344751933256,0.44893344751933256,-0.5408936487601377,-0.30251801528952876,-0.14173149111199052
0.01588890047678645,-0.4759582793392784,1.7599983215332031,-0.48253831886155957,0.48253831886155957,-0.5653589250948772,-0.2999370504568969,-0.08042265721684279
0.02040549735693319,-0.5306865048977836,1.8699982166290283,-0.5158603829886262,0.5158603829886262,-0.5833419709154022,-0.29632420940415166,-0.02177553858317323
0.02542737049015813,-0.5835380589392194,1.9699981212615967,-0.5458922581370841,0.5458922581370841,-0.5936132417392754,-0.29360949803166303,-0.006586664903448005
0.03079642899933572,-0.6335881803374163,2.059998035430908,-0.5726806773907823,0.5726806773907823,-0.5978224461416827,-0.29074411894517926,-0.0022453940462641084
0.037061122170410465,-0.6859526680308964,2.1499979496002197,-0.5992400020994632,0.5992400020994632,-0.5992576718960863,-0.2882994509771011,-0.0007654548237850185
0.044309032565329635,-0.7405911576629844,2.2399978637695312,-0.6255549788534654,0.6255549788534654,-0.5997469403515533,-0.2877316014857625,-0.000260943546901909
0.05164871516294544,-0.7910316883828541,2.319997787475586,-0.6487153032087868,0.6487153032087868,-0.5999027744896535,-0.28842748574343785,-0.00010025450410860227
0.05989915355350935,-0.8432024641151598,2.3999977111816406,-0.671762320500905,0.671762320500905,-0.5999626459614552,-0.28920440756976606,-3.851777850212214e-05
0.06912707253244252,-0.89707958497822,2.4799976348876953,-0.694795089128266,0.694795089128266,-0.5999856485793532,-0.29089874494292595,-1.4798530041572317e-05
0.07940213035365923,-0.9526434745817693,2.55999755859375,-0.7178763176142008,0.7178763176142008,-0.5999944861845532,-0.2924147195937679,-5.685594677810741e-06
0.08930863853561505,-1.0026311882953458,2.629997491836548,-0.7381432847855648,0.7381432847855648,-0.5999976125191128,-0.2937093282057335,-2.461861358076289e-06
0.1001225311038962,-1.053884473312311,2.6999974250793457,-0.7585014627573262,0.7585014627573262,-0.5999989662213004,-0.29519607141981213,-1.0659856812890183e-06
0.11189560581883869,-1.1063906971114734,2.7699973583221436,-0.778950866806977,0.778950866806977,-0.5999995523740501,-0.29667773771400957,-4.6157156712899744e-07
0.12468102726802142,-1.160135618285012,2.8399972915649414,-0.7995012753441518,0.7995012753441518,-0.5999998061780653,-0.2978334079772726,-1.998596670990055e-07
0.13853344346395124,-1.21510382947068,2.9099972248077393,-0.8201508458953702,0.8201508458953702,-0.5999999160751244,-0.2984791336790842,-8.653915727434981e-08
0.15350871050328532,-1.271277607113798,2.979997158050537,-0.8408952847483498,0.8408952847483498,-0.5999999636605473,-0.29861713763767894,-3.747090329369657e-08
0.16728150296964317,-1.320370811333876,3.039997100830078,-0.8587442964581696,0.8587442964581696,-0.599999982266419,-0.2976817955782758,-1.8285916502621134e-08
0.18195745203248656,-1.3703202654382882,3.099997043609619,-0.8766352811544992,0.8766352811544992,-0.5999999913460438,-0.2961065649199094,-8.923630598712587e-09
0.19757316918104056,-1.4211090709612377,3.15999698638916,-0.8945522173578212,0.8945522173578212,-0.5999999957768777,-0.2910578774568926,-4.354739857136301e-09
0.21416521410523603,-1.4727174446592382,3.219996929168701,-0.9124522853142188,0.9124522853142188,-0.5999999979391183,-0.28573498295013344,-2.125136438056045e-09
0.23176951848601446,-1.5251214431508402,3.279996871948242,-0.9302702966890809,0.9302702966890809,-0.5999999989942919,-0.282551623631719,-1.0371044645854824e-09
0.2504200242004369,-1.578289840642163,3.339996814727783,-0.9478526617585047,0.9478526617585047,-0.5999999995092129,-0.2804139038878921,-5.061116999476872e-10
0.27014810753501134,-1.6321839319907105,3.399996757507324,-0.9651594077195996,0.9651594077195996,-0.5999999997604955,-0.2787713722489009,-2.4698182919382636e-10
0.29098456421566743,-1.6867640555301797,3.4599967002868652,-0.9822457051120294,0.9822457051120294,-0.5999999998831195,-0.27818319129354374,-1.2052781198010936e-10
0.3129613046420554,-1.7419939305410765,3.5199966430664062,-0.999141056842544,0.999141056842544,-0.5999999999429604,-0.27847418069368335,-5.8821177833618e-11
0.3321694251828419,-1.7884892535365173,3.5699965953826904,-1.0131260599706433,1.0131260599706433,-0.5999999999686292,-0.2781051410626443,-3.235030489043229e-11
0.35221060266396076,-1.8353909206208343,3.6199965476989746,-1.0270413162840106,1.0270413162840106,-0.5999999999827464,-0.27733458270418704,-1.7781093462094982e-11
0.37310435360473804,-1.8826800891270918,3.669996500015259,-1.0409409291056746,1.0409409291056746,-0.5999999999905108,-0.27707468727792983,-9.777965573221718e-12
0.39487124347802255,-1.9303397914534082,3.719996452331543,-1.054873979010463,1.054873979010463,-0.5999999999947808,-0.2764758636515756,-5.401106066185387e-12
0.41753156578390976,-1.9783518151007613,3.769996404647827,-1.0687723209380886,1.0687723209380886,-0.5999999999971295,-0.27583154610392985,-2.9814898903458454e-12
0.4411050115230689,-2.026696149712524,3.8199963569641113,-1.0826590437943149,1.0826590437943149,-0.599999999998421,-0.27526859353119354,-1.6403870025578177e-12
0.46561142995214844,-2.0753526773525,3.8699963092803955,-1.0965418980804662,1.0965418980804662,-0.5999999999991308,-0.2745560780950155,-9.027258816667148e-13
0.4910711817627219,-2.124301784214863,3.9199962615966797,-1.1104280981028727,1.1104280981028727,-0.5999999999995194,-0.27349843176162714,-5.001379402678157e-13
0.5175032518796674,-2.1735207438331403,3.969996213912964,-1.1242692597556352,1.1242692597556352,-0.5999999999997351,-0.271934010649274,-2.7684855698659076e-13
0.5449266008404265,-2.2229865130306554,4.019996166229248,-1.1380778882610971,1.1380778882610971,-0.5999999999998544,-0.2700111769090921,-1.5253751114910405e-13
0.5733588254692052,-2.272673406381125,4.069996118545532,-1.1518006970008834,1.1518006970008834,-0.5999999999999199,-0.26849534375507067,-8.319119401802283e-14
0.6028179027064752,-2.3225563381614758,4.119996070861816,-1.1654979425793637,1.1654979425793637,-0.5999999999999553,-0.26754482059916607,-4.6276405783705734e-14
0.6333212566815472,-2.37260916442995,4.169996023178101,-1.179116794582142,1.179116794582142,-0.5999999999999754,-0.2670824045364884,-3.0116381379922395e-14
0.6648851928667155,-2.422803891132256,4.219995975494385,-1.192649057657063,1.192649057657063,-0.5999999999999864,-0.26698532364072425,-1.6509703018851207e-14
0.6975251785234503,-2.47311131827258,4.269995927810669,-1.2060973107149153,1.2060973107149153,-0.5999999999999925,-0.26709247310965256,7.528997733956582e-16
0.7312570342787111,-2.5235029223409113,4.319995880126953,-1.2194945909286292,1.2194945909286292,-0.5999999999999959,-0.27349848274561944,-6.778282984365317e-15
0.7660964347401258,-2.5739499905648033,4.369995832443237,-1.2328484566615918,1.2328484566615918,-0.5999999999999972,-0.2913916549865519,-3.7830169249716194e-15
0.8020592689051003,-2.6244240864508432,4.4199957847595215,-1.2461917017977795,1.2461917017977795,-0.5999999999999985,-0.4169944468930866,-3.4775178187443576e-15
0.8316492352820788,-2.6648038404019427,4.459995746612549,-1.2568708030037525,1.2568708030037525,-0.599999999999999,-0.42754810063530896,-6.051499162723294e-13
0.8619778535721013,-2.7051696853857785,4.499995708465576,-1.2676610671290298,1.2676610671290298,-0.5999999999999992,-0.41979539041624,-3.906783315582255e-13
0.8930574430902035,-2.745512064256386,4.5399956703186035,-1.2787119525239241,1.2787119525239241,-0.5999999999999996,-0.4117320562458686,-1.8498685011181135e-13
0.9249081431920992,-2.785830561588725,4.579995632171631,-1.2905941193950574,1.2905941193950574,-0.5999999999999996,-0.4033226638915088,-4.1400197229003957e-13
0.9575901058898297,-2.8261719378629597,4.619995594024658,-1.3061395191078464,1.3061395191078464,-0.5999999999999364,-0.394663361849615,-2.612205825709564e-13
0.9911989008753289,-2.8666186134016334,4.6599955558776855,-1.3232491079000623,1.3232491079000623,-0.5999999999999448,-0.3867484952973055,4.5995049442836674e-10
1.025755216539596,-2.907155870355306,4.699995517730713,-1.340082810284558,1.340082810284558,-0.5999999999999653,-0.37919679065505013,0.021386375096326952
1.061264699985478,-2.947750884453603,4.73999547958374,-1.3565887381767192,1.3565887381767192,-0.599999999999945,-0.3716595230972989,0.04678194955813152
1.0977321263492927,-2.988370508700998,4.779995441436768,-1.3727657967564149,1.3727657967564149,-0.5999999999999621,-0.3640498899777298,0.07054147159939136
1.1351609039575346,-3.028980809153456,4.819995403289795,-1.3885943602917061,1.3885943602917061,-0.5999999999999763,-0.3568319890597663,0.0924225577869221
1.1735539943580309,-3.0695481544343903,4.859995365142822,-1.4041062931177422,1.4041062931177422,-0.5999999999964943,-0.3492480896322601,0.11217508503599707
1.212913848449327,-3.1100391891562573,4.89999532699585,-1.4193095676939524,1.4193095676939524,-0.5997575662914397,-0.3423421126027946,0.13040492672056275
1.2532421571150008,-3.1504214686086636,4.939995288848877,-1.4342144171424454,1.4342144171424454,-0.5985106924466851,-0.33497305028001295,0.14714893653269243
1.2945383800623418,-3.1906633866894665,4.979995250701904,-1.4488134594780049,1.4488134594780049,-0.5962764906365918,-0.32809075323394127,0.16225929302032716
1.3368003182784645,-3.2307349912153995,5.019995212554932,-1.4631233890339175,1.4631233890339175,-0.5931274229354572,-0.3208911900282997,0.17606904557314945
1.3800238040258592,-3.2706076551130567,5.059995174407959,-1.4771335895679267,1.4771335895679267,-0.5891332003069036,-0.3140683991867028,0.18798387243714468
1.4242029300323027,-3.310254256955077,5.099995136260986,-1.490860957662473,1.490860957662473,-0.5843673600411563,-0.30697293521281055,0.19892458848249905
1.4693301937959755,-3.349649246750569,5.139995098114014,-1.5042953449696448,1.5042953449696448,-0.5788906112388795,-0.3002404903305419,0.20841351893390522
1.5153965510857585,-3.3887686219586417,5.179995059967041,-1.5174531293300317,1.5174531293300317,-0.5727711539910076,-0.293942072400095,0.21731171823327966
1.5623915924964273,-3.4275899782584096,5.219995021820068,-1.5303243314414225,1.5303243314414225,-0.5660724791218862,-0.2873977221606933,0.2245010121418396
1.6103034537902685,-3.466092337482862,5.259994983673096,-1.5429190680710758,1.5429190680710758,-0.5588509367558994,-0.28059104746641,0.2307750117214195
1.659119218072507,-3.504256368201865,5.299994945526123,-1.555233327211651,1.555233327211651,-0.5511668444747018,-0.274004848515093,0.23566536587611156
1.708824728369953,-3.542064120705565,5.33999490737915,-1.5672779101119545,1.5672779101119545,-0.54306634984529,-0.2673157760652322,0.2401475701039834
1.7594056985091115,-3.5794997582914365,5.379994869232178,-1.5790721051650514,1.5790721051650514,-0.5345849136134532,-0.26084888721529864,0.24341847159941796
1.8108466003155532,-3.616548599134724,5.419994831085205,-1.5906013913600874,1.5906013913600874,-0.525779998571633,-0.25411197945296105,0.2462968902028048
1.8631309013302213,-3.6531971842106823,5.459994792938232,-1.6018565938700413,1.6018565938700413,-0.5167058177573874,-0.24777790822785195,0.24819728908788746
1.9162413764545099,-3.689433387687601,5.49999475479126,-1.6128485929683523,1.6128485929683523,-0.5073949753821472,-0.24111277926727528,0.24958123129430207
1.9701603244304726,-3.725246460637391,5.539994716644287,-1.6235741614934067,1.6235741614934067,-0.4978943726136944,-0.2349192767188973,0.2501184796340285
2.024869490731198,-3.760626865197551,5.5799946784973145,-1.6340375402337646,1.6340375402337646,-0.48823498038106794,-0.22846787023377765,0.25049431737819383
2.0803503323736376,-3.795566344782072,5.619994640350342,-1.644235807540737,1.644235807540737,-0.478450895784633,-0.22227065158837603,0.25005770523765775
2.1365838900735996,-3.830057743027018,5.659994602203369,-1.6541786756931374,1.6541786756931374,-0.4685693834868997,-0.2158761035045553,0.2494354549723977
2.1935511268845476,-3.8640951205927303,5.6999945640563965,-1.6638589075669277,1.6638589075669277,-0.45861958785416124,-0.20982621433033832,0.24797674815041232
2.236746409468306,-3.889322188624314,5.729994535446167,-1.6709543296867304,1.6709543296867304,-0.4511247063968664,-0.20494848410548636,0.24686314915412227
2.2803353868444507,-3.9142893967164163,5.7599945068359375,-1.6779051797248496,1.6779051797248496,-0.4436216327085445,-0.20046025335996984,0.2453354802401066
2.324309827969971,-3.9389953326581675,5.789994478225708,-1.684711307800491,1.684711307800491,-0.4361089921498361,-0.19586928336743914,0.24393349321320787
2.368661552606125,-3.963438918742962,5.8199944496154785,-1.6913787181895472,1.6913787181895472,-0.42860117070537834,-0.19134807280386926,0.2421797851736558
2.4133824034938214,-3.987619369537193,5.849994421005249,-1.6979043849037168,1.6979043849037168,-0.421104886161816,-0.18676989261170993,0.24031619574520877
2.45846415292514,-4.011536127603511,5.8799943923950195,-1.7042901550829845,1.7042901550829845,-0.4136244755559932,-0.1822033776052849,0.23832599157115736
2.503898700916524,-4.03518895240802,5.90999436378479,-1.710536380496975,1.710536380496975,-0.4061763087314015,-0.1777732182262891,0.23608415209865277
2.5496778332710495,-4.058577772091315,5.9399943351745605,-1.716641731946666,1.716641731946666,-0.3987586321485071,-0.17320098635136846,0.2340160027120375
2.595793476600792,-4.081702806813115,5.969994306564331,-1.7226085895375598,1.7226085895375598,-0.3913822205872912,-0.1689077712610094,0.23148386060031295
2.642237558629321,-4.104564475560068,5.999994277954102,-1.728438818498785,1.728438818498785,-0.38405178888946945,-0.16446567032603748,0.22914850659472874
2.689002117839812,-4.127163441453749,6.029994249343872,-1.7341343421643507,1.7341343421643507,-0.37676680499404386,-0.16000085690426175,0.22637423626090808
2.7360792241188125,-4.1495005579224165,6.059994220733643,-1.7396919195257015,1.7396919195257015,-0.36954098242083716,-0.15559493357593698,0.2238314856170773
2.7834609488757667,-4.171576839969277,6.089994192123413,-1.7451132633807243,1.7451132633807243,-0.3623702505350139,-0.15121792345512813,0.22090798620173527
2.8311394918311366,-4.19339351509,6.119994163513184,-1.7504009684839423,1.7504009684839423,-0.3552684216904811,-0.15610219364242303,0.23144672591022722
2.87910708936644,-4.214951962757773,6.149994134902954,-1.7555543067244477,1.7555543067244477,-0.34822937481470184,-0.16439892642868875,0.23897638284517603
2.927356125053792,-4.236253758781545,6.179994106292725,-1.7605760068291216,1.7605760068291216,-0.34126319639113184,-0.1709744064751591,0.2436047798421048
2.9758790076717796,-4.257300606183491,6.209994077682495,-1.7654656213739326,1.7654656213739326,-0.334366397059975,-0.17715247841042023,0.24786425309084917
3.0246682199031016,-4.278094351990916,6.239994049072266,-1.7702230306846682,1.7702230306846682,-0.32754491580160444,-0.17222270803389186,0.24267028776495142
3.073716320860225,-4.2986369725496845,6.269994020462036,-1.7748476265871793,1.7748476265871793,-0.3208063956381678,-0.17872097687196833,0.24676500855446012
3.123015909348635,-4.318930549154204,6.299993991851807,-1.7793399770473939,1.7793399770473939,-0.31414667730633095,-0.17407464569848652,0.2394664155983841
3.1725643142389504,-4.3389791516147564,6.329993963241577,-1.7841069857475729,1.7841069857475729,-0.30744404753978727,-0.17978269600811678,0.24326003725992673
3.222367200543002,-4.358790344478293,6.359993934631348,-1.789188485432069,1.789188485432069,-0.300344435016321,-0.17481459222021686,0.23579306246905352
3.272428124941917,-4.3783711578381395,6.389993906021118,-1.7944743671753756,1.7944743671753756,-0.2929714977299485,-0.16952329200363775,0.22974292971908894
3.3227470915962005,-4.397727451999552,6.419993877410889,-1.799741553754127,1.799741553754127,-0.2854237741342383,-0.1641741515385206,0.22423546310862533
3.373317600632638,-4.416862707659351,6.449993848800659,-1.804948856542055,1.804948856542055,-0.278092021365187,-0.17051248069985805,0.228481424913488
3.4241386165427965,-4.435782430345148,6.47999382019043,-1.8102705974036732,1.8102705974036732,-0.2707242943339479,-0.1657600810430746,0.2205132117058319
3.4752058612205596,-4.454490997594612,6.5099937915802,-1.8155171411214437,1.8155171411214437,-0.263483210327737,-0.16039249892016033,0.2144171366670921
3.5265178146679896,-4.4729937666292034,6.539993762969971,-1.8208681882996332,1.8208681882996332,-0.25622166596481355,-0.15500797231173566,0.20900823416882203
3.5780698777509565,-4.491295055807271,6.569993734359741,-1.8260606452066552,1.8260606452066552,-0.249091351042527,-0.1619163528477182,0.213848331590769
3.629854404059949,-4.509398093062656,6.599993705749512,-1.8310927375744512,1.8310927375744512,-0.24213592847448376,-0.1571973036353082,0.20548886958574447
3.6818642429815878,-4.527306247738944,6.629993677139282,-1.8360477808292042,1.8360477808292042,-0.23535622927767466,-0.15169310140466924,0.19967270735981058
3.734098581938411,-4.545025022866542,6.659993648529053,-1.8411205937749222,1.8411205937749222,-0.22854527326787352,-0.15545287971269472,0.20548586734679736
3.786553392028852,-4.562558904224785,6.689993619918823,-1.846040122907703,1.846040122907703,-0.2218723298267086,-0.15428335033089424,0.19706852671851552
3.839221376767766,-4.579911251687032,6.719993591308594,-1.8507954784138025,1.8507954784138025,-0.21538062744581582,-0.1489178677798243,0.19098857113625617
3.892095646976004,-4.597085505015365,6.749993562698364,-1.85547788235796,1.85547788235796,-0.20905770111184843,-0.15302442731131968,0.19739442863183534
3.945176099186803,-4.614087253057909,6.779993534088135,-1.8602935486203416,1.8602935486203416,-0.20268928240015538,-0.15200265646685232,0.18868892821690883
3.9984592309903317,-4.630921071257795,6.809993505477905,-1.8649556491239183,1.8649556491239183,-0.19646206765365712,-0.1463450725734289,0.1830929120911579
4.051937970631875,-4.647590354726836,6.839993476867676,-1.8694514699407159,1.8694514699407159,-0.1904171795031923,-0.15099781757195802,0.1899773039416248
4.105609950337439,-4.664099875970274,6.869993448257446,-1.874139842146295,1.874139842146295,-0.1844229984661991,-0.14991358987425948,0.1812260885515034
4.159474845411622,-4.680455075869013,6.899993419647217,-1.8787159174905894,1.8787159174905894,-0.1784387726011463,-0.14403985316152695,0.1754125722662776
4.213526081346758,-4.6966595020006725,6.929993391036987,-1.883128027134652,1.883128027134652,-0.1726483688627111,-0.15320263128332362,0.18190100258392403
4.267761652546817,-4.712717966441431,6.959993362426758,-1.887744613465534,1.887744613465534,-0.16691184122675637,-0.1489862070460178,0.17427728309675777
4.32218162933347,-4.728635934414682,6.989993333816528,-1.8922459976652366,1.8922459976652366,-0.16117507746519244,-0.1430931887489288,0.16855952332259247
4.376779454586726,-4.7444169417339825,7.019993305206299,-1.896581698304324,1.896581698304324,-0.155626183501618,-0.15495231594254086,0.17520239902538332
4.431553569643703,-4.760065860927463,7.049993276596069,-1.9011390379651982,1.9011390379651982,-0.1501282701944117,-0.14879185635675285,0.16893267893794883
4.4865044291088205,-4.775588183336054,7.07999324798584,-1.9055786574470663,1.9055786574470663,-0.14461686648949013,-0.14292555954284616,0.16274957306987906
4.541626002154077,-4.790987579398799,7.10999321937561,-1.9099525236163166,1.9099525236163166,-0.13929832486337418,-0.15593711626520193,0.17155565516224713
4.596920311492262,-4.806269873668523,7.139993190765381,-1.9145208110246652,1.9145208110246652,-0.13388965571635444,-0.14962274110843998,0.16527015230663566
4.652385346586352,-4.821439888058179,7.169993162155151,-1.9189325355286497,1.9189325355286497,-0.12859438391897815,-0.14351774665791409,0.15864516809585286
4.708016822995353,-4.836501751202486,7.199993133544922,-1.9234472961065001,1.9234472961065001,-0.1234812340436604,-0.15550980976590653,0.16815251121952104
4.763818917642365,-4.851461850811475,7.229993104934692,-1.928036028996185,1.928036028996185,-0.11813303273234761,-0.14920217950903147,0.16137820656660712
4.8197866991928136,-4.866324261565155,7.259993076324463,-1.932442358683188,1.932442358683188,-0.11300263873055022,-0.14292650742128887,0.15468359993161732
4.875915867461668,-4.881093115227092,7.289993047714233,-1.9369590653025592,1.9369590653025592,-0.10805990575921394,-0.15597078997558453,0.16666636143042596
4.9322112609116235,-4.895774924046032,7.319993019104004,-1.941574322981443,1.941574322981443,-0.10283493640242901,-0.14957329585990237,0.1594545204145271
4.988668291329571,-4.910373918341495,7.349992990493774,-1.9460015843361256,1.9460015843361256,-0.09781560037017611,-0.15609876352736846,0.17372132311846025
5.045282581159005,-4.924894277659759,7.379992961883545,-1.9505315239926633,1.9505315239926633,-0.09299222917552537,-0.15521501575898275,0.16342137736150963
5.102058464516835,-4.939342387383549,7.409992933273315,-1.9551341841985397,1.9551341841985397,-0.08787969120472919,-0.14854311763783767,0.15577610776743625
5.158991099586517,-4.953722490013142,7.439992904663086,-1.9595469886852026,1.9595469886852026,-0.08297274854444417,-0.15492328379331874,0.17088578058774062
5.216076123153379,-4.9680388417264725,7.4699928760528564,-1.964063164794748,1.964063164794748,-0.07826256072505784,-0.15528309457146253,0.1620684204237268
5.273318435282088,-4.9822979924127395,7.499992847442627,-1.9686813794934666,1.9686813794934666,-0.0732334016711832,-0.14842686448591114,0.15404332346623942
5.330713605220456,-4.9965044009993,7.5299928188323975,-1.9731045264388518,1.9731045264388518,-0.06838557401201335,-0.1547502029633449,0.1690568391645889
5.388261256420809,-5.010663445597686,7.559992790222168,-1.9778320947284733,1.9778320947284733,-0.06352461687318968,-0.15374013580743848,0.15957822484990747
5.445963531292411,-5.024781282405036,7.5899927616119385,-1.9824227853587222,1.9824227853587222,-0.058539694928826436,-0.14681962316606173,0.15149845084276134
5.503813543595001,-5.038861959323262,7.619992733001709,-1.9868128885207748,1.9868128885207748,-0.05379374937225906,-0.1399430138487357,0.14398364493345142
5.561810937500788,-5.052910924279563,7.6499927043914795,-1.9915184304376794,1.9915184304376794,-0.04903650451230796,-0.14931745612768274,0.16029219518157417
5.619958617636208,-5.066934592127722,7.67999267578125,-1.9961076178166315,1.9961076178166315,-0.0441003572917115,-0.14228607755203282,0.15196534548331056
5.678249819066051,-5.080937196941558,7.7099926471710205,-2.000492877251267,2.000492877251267,-0.039400808446982426,-0.13538332846519377,0.14359654825893536
5.736684007880834,-5.094924275115724,7.739992618560791,-2.0051748681274595,2.0051748681274595,-0.03470152358670715,-0.1282303218648221,0.13616922632375633
5.795263267186808,-5.108902162350402,7.7699925899505615,-2.0097168825487244,2.0097168825487244,-0.029827904591768716,-0.12152187662056393,0.12869314304501284
5.853980580110778,-5.122875169347334,7.799992561340332,-2.0140527112120172,2.0140527112120172,-0.025198136216026876,-0.13104644729073492,0.14818208082942208
5.912830921017028,-5.136847853529488,7.8299925327301025,-2.0184405406938217,2.0184405406938217,-0.020805495323815225,-0.1238505048483388,0.13894857564332835
5.971817021968742,-5.150826609517202,7.859992504119873,-2.0228519556360554,2.0228519556360554,-0.015934707618665982,-0.11682438202631261,0.13104653101764432
6.030933282902555,-5.164816228297862,7.8899924755096436,-2.0270516345667215,2.0270516345667215,-0.011292689429631493,-0.10995550270725793,0.12379334469120461
6.090172230961805,-5.178820904480721,7.919992446899414,-2.0310400450936776,2.0310400450936776,-0.006901335318343132,-0.10324574987333107,0.11658161291873102
6.149526381048251,-5.192844566479526,7.949992418289185,-2.0348199393349318,2.0348199393349318,-0.0027434194415361206,-0.1103137189669869,0.1370690754415071
6.208990894105643,-5.206891515842559,7.979992389678955,-2.038658350595656,2.038658350595656,0.001187307814499061,-0.10444554608264994,0.12948550000025819
6.268568722192581,-5.2209678943250255,8.009992361068726,-2.0425204323207304,2.0425204323207304,0.005653470812171632,-0.09711896971826818,0.12150345776414366
6.328254192319062,-5.2350782462955845,8.039992332458496,-2.0461616512348058,2.0461616512348058,0.00990896526233735,-0.0902872424703279,0.11380162402510688
6.388039739763533,-5.249226512559342,8.069992303848267,-2.0495966479316476,2.0495966479316476,0.0139218626030972,-0.08347959118789172,0.10690868789202027
6.447918160894036,-5.263416435509533,8.099992275238037,-2.0528277725640813,2.0528277725640813,0.017705177828448288,-0.07690869423798202,0.100653712831192
6.5078828758167715,-5.277651637406453,8.129992246627808,-2.0559565439067877,2.0559565439067877,0.021276599134914937,-0.08449732022950224,0.12457198626805449
6.5679350398439365,-5.291937411902898,8.159992218017578,-2.059219891901804,2.059219891901804,0.02513559325272004,-0.07884762957790398,0.1160294173518005
6.628071674541938,-5.306278520657544,8.189992189407349,-2.06228042964914,2.06228042964914,0.0291103388543688,-0.07203881321659093,0.10829163272837006
6.688285259183222,-5.320678707249952,8.21999216079712,-2.0651266678690106,2.0651266678690106,0.03283264267063593,-0.06511866306463285,0.10153584124084918
6.748568470979511,-5.335141454107462,8.24999213218689,-2.0677650293917744,2.0677650293917744,0.03632135785773103,-0.05845428549801902,0.09474375549618064
6.808914157873394,-5.349669984106927,8.27999210357666,-2.070203011541102,2.070203011541102,0.039597929573712276,-0.061186978921091165,0.11085251933780987
6.869315911053616,-5.364267419399252,8.30999207496643,-2.07254063268743,2.07254063268743,0.04267756270597532,-0.055259404206504194,0.104904957528603
6.929775212491111,-5.378938633609156,8.339992046356201,-2.0750329995515844,2.0750329995515844,0.046099320688833816,-0.052311781302671355,0.10667972885650892
6.990289579940057,-5.3936880592304055,8.369992017745972,-2.0773307102043614,2.0773307102043614,0.04966449099994024,-0.04678581725675188,0.10037358578130684
7.050851804629246,-5.408519063859936,8.399991989135742,-2.0794226098691753,2.0794226098691753,0.052990937872256845,-0.04019872844138286,0.09348360314121493
7.111454675587982,-5.423434692689204,8.429991960525513,-2.0813081634255766,2.0813081634255766,0.056102478036549205,-0.03364775660304819,0.08738281059538547
7.172091158052618,-5.438437729516786,8.459991931915283,-2.082995592212957,2.082995592212957,0.05900859111496469,-0.03664872683035649,0.10310785521885571
7.232758605526453,-5.453531778399256,8.489991903305054,-2.0847763246032422,2.0847763246032422,0.06195336923267419,-0.03027818944436771,0.09744328168815015
7.293454574179009,-5.4687206997841615,8.519991874694824,-2.0863671353343,2.0863671353343,0.06516700041675176,-0.024076653428945063,0.09173731172133051
7.354173960898843,-5.484007898894965,8.549991846084595,-2.0878943541756203,2.0878943541756203,0.06827468661440438,-0.01798514446534157,0.08672803462411618
7.414912112259845,-5.499396810075248,8.579991817474365,-2.0892328416034087,2.0892328416034087,0.07135306192014931,-0.01624099886770967,0.08976530930620841
7.475662077977648,-5.514890161626685,8.609991788864136,-2.0903731321706123,2.0903731321706123,0.07422237775671928,-0.009785175961261397,0.08394860796218911
7.5364173824967375,-5.530490501141948,8.639991760253906,-2.0914024936540607,2.0914024936540607,0.07690654474898528,-0.01268382927269138,0.09889718124331535
7.597177008639433,-5.546201584073662,8.669991731643677,-2.092438402234626,2.092438402234626,0.07983157767990452,-0.0065588388733603085,0.09366912730460296
7.657936240868735,-5.562026548325605,8.699991703033447,-2.0932848016241965,2.0932848016241965,0.08281226324151171,-0.0005518483861438306,0.08849641443798899
7.718688362910495,-5.577967992884451,8.729991674423218,-2.093944033776309,2.093944033776309,0.08561741535697773,0.005345837417136987,0.0836127441186509
7.779427538953031,-5.594028476851985,8.759991645812988,-2.0945013777653974,2.0945013777653974,0.08827066028165334,0.011229209318043979,0.07973126471576279
7.840150013268583,-5.610210956220539,8.789991617202759,-2.0949237148613142,2.0949237148613142,0.0910190056535522,0.005720153508879457,0.10186172548249202
7.90085104107662,-5.626518111729402,8.81999158859253,-2.095330493733195,2.095330493733195,0.09359424255768185,0.010598104470735809,0.09796668571414706
7.961529642203425,-5.642953636690679,8.8499915599823,-2.0956483632248504,2.0956483632248504,0.09661489937780726,0.0165713997980125,0.09263314024212758
8.022179678925914,-5.659520148835288,8.87999153137207,-2.095786445536589,2.095786445536589,0.09946991786202827,0.022263522614469372,0.08791122817204026
8.082794636624337,-5.676219970140494,8.90999150276184,-2.0957444540588956,2.0957444540588956,0.10217333538596549,0.02803641079616575,0.08363240458732063
8.143368060434025,-5.693055174517598,8.939991474151611,-2.095524157591386,2.095524157591386,0.10473031912935203,0.033756194750498604,0.0797907232083565
8.203894249265323,-5.7100277898336325,8.969991445541382,-2.095198533715751,2.095198533715751,0.10715866995394022,0.03913383347241624,0.07652303637835366
8.264372726220058,-5.727141199124913,8.999991416931152,-2.094991987038155,2.094991987038155,0.10987316022383581,0.03343836251777997,0.09874092761954571
8.32480124920231,-5.744398720162968,9.029991388320923,-2.0946146493450892,2.0946146493450892,0.11287099962954274,0.03930358997489058,0.09304410474633529
8.385173188665538,-5.761802644566812,9.059991359710693,-2.0940578960509817,2.0940578960509817,0.11570072764668798,0.04503757362107399,0.08845148912843746
8.445482081512052,-5.779355041452306,9.089991331100464,-2.093332457217985,2.093332457217985,0.11838355661068517,0.050407227752082416,0.08471988071765427
8.505721639828481,-5.797057762771086,9.119991302490234,-2.092434709656423,2.092434709656423,0.12093767149519905,0.055913336002370057,0.08139149118874783
8.565885577660048,-5.814912411596425,9.149991273880005,-2.091367503682164,2.091367503682164,0.12336873055937539,0.04923122897111119,0.10606594366418545
8.625970048794745,-5.832921087292448,9.179991245269775,-2.090367670331711,2.090367670331711,0.12569354627739696,0.055253134087995814,0.10058878918827023
8.685975931224881,-5.851087473610294,9.209991216659546,-2.089306516789263,2.089306516789263,0.12875528746764828,0.06079257745879645,0.0953290915454184
8.745897115717268,-5.869413696676029,9.239991188049316,-2.0880680865024233,2.0880680865024233,0.131601036531489,0.0665689943102509,0.0907411891292866
8.80572707939168,-5.887901528737015,9.269991159439087,-2.086660943283285,2.086660943283285,0.13430062803589063,0.07185222477085305,0.08728532847370368
8.865459628760716,-5.9065525642673675,9.299991130828857,-2.0850935316371246,2.0850935316371246,0.13688104031630627,0.06822505430439842,0.10730655072399796
8.925089057764332,-5.9253683088722875,9.329991102218628,-2.0834492556708324,2.0834492556708324,0.13935771455041868,0.06910579082657331,0.10994991391377976
8.984616072126991,-5.94435220212039,9.359991073608398,-2.0819147642272955,2.0819147642272955,0.1422483985077032,0.07498736008237494,0.10440846679527932
9.044037136114737,-5.963506925940815,9.389991044998169,-2.08020199118767,2.08020199118767,0.14531738777863856,0.08043476799132296,0.09978202616914467
9.103345595994343,-5.98283424534098,9.41999101638794,-2.0783201276131016,2.0783201276131016,0.1482260901489201,0.08604504751708014,0.09550597222722973
9.16253488851107,-6.0023356475705745,9.44999098777771,-2.0762675912780852,2.0762675912780852,0.15099493333933225,0.08253220108999687,0.11440528883797985
9.221598753877746,-6.022012434356675,9.47999095916748,-2.074061617316912,2.074061617316912,0.1536478314599191,0.07130265989505341,0.10729743865673083
9.28053530048561,-6.0418671535459305,9.509990930557251,-2.072016486926095,2.072016486926095,0.15643429005110823,0.02639160791590603,0.15753126087584016
9.339344694219998,-6.061903406826805,9.539990901947021,-2.0698836232015716,2.0698836232015716,0.15971346382658744,-0.009312141050139139,0.1893482163777078
9.398020817139926,-6.082123136556183,9.569990873336792,-2.067578769160796,2.067578769160796,0.1629026080190178,-0.017205639625503037,0.18747361259376158
9.45655703577704,-6.102527886891937,9.599990844726562,-2.0651096796397774,2.0651096796397774,0.16594126932166234,-0.009373260727201713,0.17439320048972742
9.514946796497066,-6.123118916457268,9.629990816116333,-2.062476108146544,2.062476108146544,0.16884639309795127,-0.002235193306566411,0.1633440745405085
9.57318882278217,-6.143899104459898,9.659990787506104,-2.0601119406003465,2.0601119406003465,0.17186031062575455,0.000774829580231573,0.16436481838022082
9.63129352986156,-6.1648758201253395,9.689990758895874,-2.058413808411227,2.058413808411227,0.17512630217836933,0.008310636532462716,0.15384350195860455
9.689287168487061,-6.186063020987984,9.719990730285645,-2.057891134151013,2.057891134151013,0.17933868868149003,0.006948538740132747,0.16585683435076085
9.747197684675262,-6.207477019683697,9.749990701675415,-2.0583571360498794,2.0583571360498794,0.1845016085532095,0.014860863841477346,0.15421759096642357
9.805035312509597,-6.2291294625536295,9.779990673065186,-2.0587939415126946,2.0587939415126946,0.1902510035638204,0.022288863743417545,0.14343025640255908
9.862791425402996,-6.251025550589978,9.809990644454956,-2.0590018394549356,2.0590018394549356,0.19560685283502793,0.028993811639345043,0.13452900971557186
9.920456241063558,-6.273169464952502,9.839990615844727,-2.0589963920000804,2.0589963920000804,0.20060865333487046,0.03174008604360652,0.13700619011474877
9.978021942853582,-6.2955655475558014,9.869990587234497,-2.0588993517191336,2.0588993517191336,0.20540945414998668,0.0297962289951054,0.1501866192984782
10.035482212385514,-6.31821843709995,9.899990558624268,-2.058754950220442,2.058754950220442,0.21013275715450988,0.03734665915342992,0.13962989137535986
10.09283244731701,-6.341133461406417,9.929990530014038,-2.0584657722882027,2.0584657722882027,0.21522637944045978,0.04425840253308963,0.13022890842171
10.150062738913306,-6.364313960097614,9.959990501403809,-2.057943946841649,2.057943946841649,0.21996833574236319,0.05103007927001199,0.12211434829721561
10.207163172354534,-6.387762709857978,9.989990472793579,-2.0572072484500157,2.0572072484500157,0.22437354745433313,0.05723368423266954,0.11506373976869971
10.264124498310856,-6.411482131354941,10.01999044418335,-2.056269713063132,2.056269713063132,0.22849771941132738,0.04691182139569533,0.1471932827792168
10.320940990550978,-6.435475592554871,10.04999041557312,-2.055427635130384,2.055427635130384,0.2324733042752427,0.05433940471055409,0.1368987754675805
10.377610343492565,-6.4597480121471476,10.07999038696289,-2.054458758832976,2.054458758832976,0.23711409253065752,0.06112274640728256,0.12815351333619482
10.434123070995971,-6.484301678707463,10.109990358352661,-2.053270328599216,2.053270328599216,0.24140539388224708,0.06529927443297728,0.12394881868587398
10.490469626413658,-6.509138308833412,10.139990329742432,-2.0518727540346604,2.0518727540346604,0.24540527467474196,0.05837031186355779,0.1480822582645358
10.54664084247336,-6.53425918573524,10.169990301132202,-2.0502797413860026,2.0502797413860026,0.24914560375542041,0.0655842281370002,0.13791547800068604
10.602630102412668,-6.559666207740127,10.199990272521973,-2.0487588934741,2.0487588934741,0.2526669421240124,0.07249855423979933,0.12883626609277693
10.658438500204836,-6.585364768816821,10.229990243911743,-2.047278695192117,2.047278695192117,0.2570159924345306,0.07951624218404761,0.12038187711755623
10.714058070416012,-6.611356944239374,10.259990215301514,-2.0455779321731673,2.0455779321731673,0.2612252428767868,0.07618301143054149,0.13656624827094443
10.769479301432032,-6.637643782139792,10.289990186691284,-2.0437017418819035,2.0437017418819035,0.2651537830092885,0.07852283352513272,0.13689004071248623
10.824696384436551,-6.664227533632218,10.319990158081055,-2.0419072354904224,2.0419072354904224,0.2689144354697941,0.0855034357760156,0.12784949174399904
10.879708428112243,-6.691112850709506,10.349990129470825,-2.040084386467567,2.040084386467567,0.2733608708465894,0.09207611685694979,0.11983612639580071
10.934506726746983,-6.718301180663037,10.379990100860596,-2.0380493113786184,2.0380493113786184,0.27759738991658667,0.09862558841697676,0.112513411238593
10.989081518439832,-6.7457930234674786,10.409990072250366,-2.0358042372161314,2.0358042372161314,0.28155151971932724,0.09093940598635511,0.13325432965517747
11.043423257273503,-6.773588346333359,10.439990043640137,-2.033357594760902,2.033357594760902,0.285245813708065,0.09342660912621369,0.13382846728674647
11.097526975539372,-6.801688919120397,10.469990015029907,-2.0310483840442424,2.0310483840442424,0.28894489948136265,0.10008410194498416,0.12536744995633206
11.151389715830197,-6.830097713269842,10.499989986419678,-2.0286233454566474,2.0286233454566474,0.2930419446190188,0.10670290011765626,0.11720147074147262
11.205002580457357,-6.858814912507157,10.529989957809448,-2.0259900118264222,2.0259900118264222,0.29696595624023797,0.10363071477955306,0.12997316084504168
11.258356172645907,-6.887839944567177,10.559989929199219,-2.0231627544618935,2.0231627544618935,0.300637701557903,0.10950463305090655,0.12196261408842747
11.311443223582689,-6.917172804087818,10.58998990058899,-2.0203688255459684,2.0203688255459684,0.3040856143193539,0.11191684441324207,0.12331230566943117
11.364263411988615,-6.946817199840835,10.61998987197876,-2.017657442400741,2.017657442400741,0.3080996499050995,0.11826302049621541,0.11553423448943613
11.416810935586872,-6.976774419620957,10.64998984336853,-2.014786878360319,2.014786878360319,0.31220674936263343,0.11566078153372839,0.12773366347529977
11.469076401845046,-7.007043617532927,10.6799898147583,-2.0117155692418334,2.0117155692418334,0.3160488960036032,0.12138018696733201,0.11993345363125738
11.521052051198868,-7.037624301328114,10.709989786148071,-2.0086337023318195,2.0086337023318195,0.319643708939274,0.12708536769974782,0.11274710663003569
11.572734073569016,-7.068518041847948,10.739989757537842,-2.0054647705747786,2.0054647705747786,0.32362811257852764,0.12929128397719902,0.11430447450811504
11.624114708560693,-7.0997242216575325,10.769989728927612,-2.0022001369987,2.0022001369987,0.32736457731842733,0.12426227049515681,0.12894444875030608
11.675187194718639,-7.131242471463278,10.799989700317383,-1.9987795152608285,1.9987795152608285,0.3311463462157248,0.12555074092073557,0.12669234978035393
11.725942942215916,-7.163071017985216,10.829989671707153,-1.9952573975639178,1.9952573975639178,0.3346866192151499,0.1312477113140917,0.11865515535039572
11.776378004913866,-7.195210581437761,10.859989643096924,-1.991731238508109,1.991731238508109,0.33840853020572903,0.13314263271501497,0.11969624006587361
11.826485211914628,-7.2276599929812155,10.889989614486694,-1.9880327951565686,1.9880327951565686,0.34208290569649985,0.1305238122525237,0.12908309446921487
11.876256750472171,-7.260417332107836,10.919989585876465,-1.984240374089052,1.984240374089052,0.3455365380985665,0.13658102791747542,0.12028560953156865
11.925686594167331,-7.293481408821713,10.949989557266235,-1.980390377842868,1.980390377842868,0.3490403917210048,0.14212372435554635,0.11244440829590585
11.974772637496162,-7.326853586880393,10.979989528656006,-1.9766943188975659,1.9766943188975659,0.3527382806441084,0.14365799119055248,0.1136978376716875
12.023510925950388,-7.3605344129896295,11.009989500045776,-1.9728718576774944,1.9728718576774944,0.3566305306913515,0.1407974084142022,0.12270697842019218
12.071893683073915,-7.394521787861755,11.039989471435547,-1.9689563072872702,1.9689563072872702,0.3602694447264747,0.1471033254771219,0.11405760233147587
12.119915917094627,-7.428815116168147,11.069989442825317,-1.965078165067256,1.965078165067256,0.3639385721245935,0.15273009655242867,0.10603051849737978
12.167573607881152,-7.463414545946386,11.099989414215088,-1.9610984399466247,1.9610984399466247,0.3679117175096695,0.15796889942631245,0.09885164511873658
12.214858210436303,-7.49831700950188,11.129989385604858,-1.9569452971484602,1.9569452971484602,0.37160326008449185,0.1511549252607261,0.11519341052043888
12.261761460558775,-7.533518996627588,11.159989356994629,-1.9526272257956991,1.9526272257956991,0.37505391809149746,0.1571080082526503,0.10706422076998513
12.30827824156733,-7.56901873145272,11.1899893283844,-1.9484377138283704,1.9484377138283704,0.37836684616728095,0.1575184980229381,0.1060345521200185
12.354406295880445,-7.604816610658142,11.21998929977417,-1.9441508860772814,1.9441508860772814,0.382151282878401,0.15359652475113802,0.11465242110191172
12.400137306832978,-7.640908609113193,11.24998927116394,-1.9396809172656315,1.9396809172656315,0.3856581534757727,0.15545835648237913,0.11345650286103867
12.445463218113515,-7.677290236191989,11.279989242553711,-1.9350457617018302,1.9350457617018302,0.3889191692326083,0.16127292822871583,0.10515477735022878
12.490378516349692,-7.713958357941549,11.309989213943481,-1.9305044706733256,1.9305044706733256,0.3919550520419366,0.16402305396174974,0.10048770927880138
12.534881935295275,-7.750913161441851,11.339989185333252,-1.9259104223097632,1.9259104223097632,0.3955079444998337,0.15645115131572856,0.11415719529415136
12.578966703345804,-7.788150629764432,11.369989156723022,-1.9212426257299633,1.9212426257299633,0.39880044267290493,0.16255025094819622,0.10523136774548077
12.622627766587176,-7.825667748546436,11.399989128112793,-1.916467527545115,1.916467527545115,0.40206436666401685,0.16838559502359288,0.09697378995953172
12.665861768974072,-7.863462662564507,11.429989099502563,-1.9118803571208045,1.9118803571208045,0.40525562480195393,0.17383506839483912,0.0891831329221811
12.708666139130921,-7.901534282229869,11.459989070892334,-1.9071585526799968,1.9071585526799968,0.40874399810983775,0.17019190656257183,0.09435435653342453
12.751033409033523,-7.9398772641844335,11.489989042282104,-1.9022909282611113,1.9022909282611113,0.41198060540898523,0.16605345124162668,0.10162582424484505
12.792957965479811,-7.978487274899697,11.519989013671875,-1.8974065184519824,1.8974065184519824,0.4150479845203728,0.1715939001776314,0.09347237548342366
12.834438806066922,-8.017363872039686,11.549988985061646,-1.8926539503140547,1.8926539503140547,0.4182704476457332,0.16853919266151846,0.09655896301415495
12.875471116719583,-8.056503322411803,11.579988956451416,-1.8877181539212864,1.8877181539212864,0.42151908579224456,0.16945850834581994,0.095807519612756
12.91604755912896,-8.095899151428313,11.609988927841187,-1.8826081193598365,1.8826081193598365,0.42450866806395815,0.17481217648787795,0.08811820109133761
12.956161755451195,-8.135545000200674,11.639988899230957,-1.8774274689290134,1.8774274689290134,0.4272621880928035,0.18044835663694572,0.08027676371585471
12.995812343797166,-8.17543888780044,11.669988870620728,-1.8724054056603872,1.8724054056603872,0.43003670839973507,0.17726150134163207,0.0833372290982274
13.034998614980104,-8.215579701679161,11.699988842010498,-1.8673678331434163,1.8673678331434163,0.43309306191621516,0.18206280456197318,0.07524392747682958
13.07371487722205,-8.255961464077117,11.729988813400269,-1.8621630507596287,1.8621630507596287,0.43597691817244383,0.18339244242711036,0.07551938132670231
13.111957527228913,-8.296579825975952,11.759988784790039,-1.8570578868631307,1.8570578868631307,0.43873204341795263,0.18880531306346643,0.06708276113382461
13.149724559117956,-8.33743187177432,11.78998875617981,-1.851922837633762,1.851922837633762,0.44154059050873823,0.18564793191598244,0.07079178942483252
13.187011256974587,-8.378511678873789,11.81998872756958,-1.846622274025195,1.846622274025195,0.4442651995272241,0.1835094633034411,0.07121003748016619
13.223811980406,-8.419811766372874,11.84998869895935,-1.8412310628681454,1.8412310628681454,0.4467508497292228,0.18241697014812258,0.07412302281810568
13.260124894037752,-8.461328258582638,11.879988670349121,-1.8358649588043332,1.8358649588043332,0.4492075499721407,0.1799515337855692,0.07624388651436176
13.295946694697633,-8.503055428694216,11.909988641738892,-1.830428778607525,1.830428778607525,0.4515447767478555,0.18431921946228716,0.06793513587142219
13.331274094031668,-8.544987175884602,11.939988613128662,-1.8248749329827922,1.8248749329827922,0.45387987647809663,0.1848975635052214,0.06785775875268323
13.366103396670077,-8.587116516339844,11.969988584518433,-1.8193192395440536,1.8193192395440536,0.4559920013834666,0.19054164884555613,0.058398175309561935
13.400433467763415,-8.629439109929121,11.999988555908203,-1.8137051259958898,1.8137051259958898,0.4581906081332004,0.1878355877636234,0.06169932790071948
13.434263169255665,-8.671950504832001,12.029988527297974,-1.8082783495889703,1.8082783495889703,0.4602437815270388,0.19227446897283065,0.05370048964611717
13.467592847716007,-8.714648112890536,12.059988498687744,-1.8028272734304185,1.8028272734304185,0.46256298120772693,0.1931470160092186,0.05294940626425509
13.500421272902251,-8.757527587609497,12.089988470077515,-1.7973857239464093,1.7973857239464093,0.4648157300607307,0.18452286981494173,0.06250567825098775
13.532745549562181,-8.800582218120013,12.119988441467285,-1.7918533341738154,1.7918533341738154,0.466935247699419,0.18886676451195705,0.05587690758179915
13.564563527826571,-8.843805756827233,12.149988412857056,-1.786253246312949,1.786253246312949,0.4689676599217697,0.1889128695011502,0.0551300928473275
13.595872691595197,-8.887191035947158,12.179988384246826,-1.7806405111515726,1.7806405111515726,0.4708236717413166,0.19400079184636373,0.04666624521957065
13.62667242815112,-8.93073306728663,12.209988355636597,-1.7749645001420968,1.7749645001420968,0.4727373281710186,0.19130318949336447,0.04923776337736145
13.656960020611345,-8.974423623192754,12.239988327026367,-1.7691912619507182,1.7691912619507182,0.4744281527617903,0.19216773795605127,0.04645486624343202
13.686734084470444,-9.018255714064555,12.269988298416138,-1.7633429765553776,1.7633429765553776,0.47602972080224304,0.1930959556895428,0.04431116841998443
13.715995708563543,-9.062225676531991,12.299988269805908,-1.75776046806984,1.75776046806984,0.47762886207478134,0.1912323617331282,0.044965937342987
13.74474577858624,-9.106329754869053,12.329988241195679,-1.7520532368113386,1.7520532368113386,0.479381944064693,0.18936519528743473,0.047380493709676334
13.772982964757349,-9.15056083806524,12.35998821258545,-1.7463355599664965,1.7463355599664965,0.480974291092769,0.19297839606632622,0.039105411124818176
13.800706668124212,-9.194912462504462,12.38998818397522,-1.7406146237887539,1.7406146237887539,0.48245606832575233,0.18705675148553788,0.044485082543577706
13.82791734147487,-9.239379540670518,12.41998815536499,-1.7348683398703422,1.7348683398703422,0.4839878795628656,0.19147858201667023,0.039288618680627635
13.854614611573563,-9.28395548563849,12.44998812675476,-1.7290966558137906,1.7290966558137906,0.4854173270270124,-0.19432330261819092,-0.1746307654683506
13.880798469178439,-9.328633956617278,12.479988098144531,-1.7233196594826663,1.7233196594826663,0.48676698419135966,-0.1826393265307891,0.025162865791364154
13.906469772528043,-9.37340980937093,12.509988069534302,-1.7175322263646575,1.7175322263646575,0.4880990927572967,-0.1773316510178433,0.012631475649262576
13.931629202017538,-9.418277478401656,12.539988040924072,-1.7118192235407608,1.7118192235407608,0.4894139703567113,-0.17204264356150914,0.0005687768134168183
13.956277540324633,-9.463231474604266,12.569988012313843,-1.706062562627634,1.706062562627634,0.4906749082968043,-0.1668348761085811,-0.010949651637342694
13.980416305010536,-9.508267472420851,12.599987983703613,-1.7004099294814998,1.7004099294814998,0.4919511593593543,-0.16165924391856631,-0.021985332678514855
14.004045917901276,-9.55337904494474,12.629987955093384,-1.6946201291888325,1.6946201291888325,0.4931857746836642,-0.15659636802689442,-0.03245837369619295
14.027244117947873,-9.598712000571972,12.659987926483154,-1.7002464858529116,1.7002464858529116,0.49217164536380803,-0.14833269190929546,-0.04601027596548831
14.050083336171966,-9.644411563666967,12.689987897872925,-1.7056721671874548,1.7056721671874548,0.4928395530685944,-0.1433993881970949,-0.0553848771466068
14.072554951373922,-9.690471521801456,12.719987869262695,-1.7109388528485012,1.7109388528485012,0.49334242832948355,-0.1385284080898251,-0.06428287922492186
14.094650268896906,-9.736885594724228,12.749987840652466,-1.7160480835983236,1.7160480835983236,0.4934786676782541,-0.13370994294741564,-0.07272334578702412
14.116361151258836,-9.78364718936939,12.779987812042236,-1.7210009818466343,1.7210009818466343,0.49326439247204773,-0.12894417273800682,-0.08071698233082698
14.13768001137089,-9.830749405107191,12.809987783432007,-1.725800015483205,1.725800015483205,0.49271376002720696,-0.12423003623117596,-0.08827608394175614
14.158599667488124,-9.878184723239215,12.839987754821777,-1.7303979183534333,1.7303979183534333,0.49184364978269574,-0.11958894995596028,-0.09538838690000076
14.179112860540222,-9.925943793840625,12.869987726211548,-1.7347983538726965,1.7347983538726965,0.49057753876945565,-0.1149843063219597,-0.1021056095240924
14.19921369773199,-9.974018595327575,12.899987697601318,-1.7390515058394218,1.7390515058394218,0.48900860306032373,-0.11042407524150481,-0.10843040260578221
14.218897006133467,-10.022401264791785,12.929987668991089,-1.743159057392485,1.743159057392485,0.4871680644521059,-0.10591466506399218,-0.11436711285773449
14.238158141011288,-10.071083763978544,12.95998764038086,-1.747122580917098,1.747122580917098,0.48506976472184493,-0.10145573733472492,-0.11992757356873371
14.256992976804764,-10.12005790087756,12.98998761177063,-1.7509436506246865,1.7509436506246865,0.48272721099388727,-0.09704693390442769,-0.1251235401069071
14.275397897175464,-10.169315351327619,13.0199875831604,-1.7546238843347872,1.7546238843347872,0.48015356699356376,-0.09268786211155285,-0.12996665165872032
14.29336978789169,-10.218847690871879,13.049987554550171,-1.7581654604445838,1.7581654604445838,0.4773619551359675,-0.08837800445162554,-0.13446867989857858
14.310906019941266,-10.268646403763471,13.079987525939941,-1.7615692739822473,1.7615692739822473,0.47436513199239116,-0.08411737849951349,-0.13864060981014062
14.328004433229628,-10.31870289155608,13.109987497329712,-1.7648367895650017,1.7648367895650017,0.47117459247311916,-0.07990538970132768,-0.14249390559325217
14.344663327819461,-10.369008502538597,13.139987468719482,-1.7679695284901147,1.7679695284901147,0.46780209681717355,-0.07574165880516218,-0.1460395947125989
14.360881450120683,-10.419554549949671,13.169987440109253,-1.770969001560772,1.770969001560772,0.4642590509238835,-0.07162580305674068,-0.14928850877387076
14.376657978426522,-10.470332329025226,13.199987411499023,-1.773836708972885,1.773836708972885,0.4605565077234796,-0.06755743765147987,-0.152251271093963
14.391992508025067,-10.521333133125562,13.229987382888794,-1.7765741362642462,1.7765741362642462,0.4567051688160884,-0.06353615915719447,-0.1549391937007648
14.406885035972085,-10.572548268917577,13.259987354278564,-1.7791827616448312,1.7791827616448312,0.45271538212554124,-0.059561553333622785,-0.15736258474782971
14.421335945694459,-10.62396907091988,13.289987325668335,-1.781664055458816,1.781664055458816,0.44859716209053163,-0.05563322394201097,-0.15953137602781997
14.435345991319377,-10.675586914849589,13.319987297058105,-1.7840194730311385,1.7840194730311385,0.44436018152772827,-0.05175078050504888,-0.16145528178316673
14.448916281909744,-10.727393230095254,13.349987268447876,-1.7862504582752132,1.7862504582752132,0.4400137784759384,-0.04791383210767697,-0.16314378152171705
14.462048265664045,-10.779379511320277,13.379987239837646,-1.7883584435996136,1.7883584435996136,0.4355669641031789,-0.04412198894923625,-0.16460610336767417
14.474743714125605,-10.831537329176816,13.409987211227417,-1.7903448497737346,1.7903448497737346,0.43102842967770094,-0.04037486267261775,-0.16585121758389737
14.48700470645612,-10.883858340137186,13.439987182617188,-1.7922110852192419,1.7922110852192419,0.42640653409972307,-0.036672067365900556,-0.16688783387595338
14.498833613840745,-10.936334295461537,13.469987154006958,-1.7939585461212753,1.7939585461212753,0.42170931373051224,-0.033013218483975704,-0.1677244044887925
14.51023308406558,-10.988957049352813,13.499987125396729,-1.7955886168713788,1.7955886168713788,0.41694450546705153,-0.029397933871734505,-0.16836912385136338
14.521206026292322,-11.041718566325825,13.529987096786499,-1.797102670135763,1.797102670135763,0.41211955251656773,-0.025825833470316945,-0.16882993119781672
14.531755596063528,-11.094610927812976,13.55998706817627,-1.798502066866284,1.798502066866284,0.4072416113008661,-0.022296539072457426,-0.16911451333134472
14.54188518056978,-11.14762633803787,13.58998703956604,-1.7997881563308207,1.7997881563308207,0.40231755887642984,-0.018809673275083746,-0.1692303102468779
14.551598384205585,-11.200757129189533,13.61998701095581,-1.8009622761719797,1.8009622761719797,0.39735400059165854,-0.015364856068843403,-0.16918451961113729
14.560899014437203,-11.253995765931048,13.649986982345581,-1.802025752471034,1.802025752471034,0.3923572779057584,-0.011961681604770902,-0.16898420596007963
14.569791068001727,-11.307334849275662,13.679986953735352,-1.802979899792863,1.802979899792863,0.3873334761416083,-0.008599739998913078,-0.16863637590548958
14.578278717454046,-11.360767119864427,13.709986925125122,-1.803826021261882,1.803826021261882,0.38228843220948977,-0.005278801395725697,-0.16814664784251235
14.58636629807512,-11.414285460679087,13.739986896514893,-1.8045654086156513,1.8045654086156513,0.37722774229771067,-0.0019985800006770854,-0.16752119312974845
14.59405829515247,-11.46788289922333,13.769986867904663,-1.8051993422699821,1.8051993422699821,0.3721567694729348,0.0012411914969390392,-0.16676645223767966
14.601359331641172,-11.521552609204349,13.799986839294434,-1.8057290912839323,1.8057290912839323,0.36708065116320293,0.004440816771584123,-0.16588920077995523
14.608274156211364,-11.575287911743548,13.829986810684204,-1.8061559132213683,1.8061559132213683,0.36200430643163034,0.007600681826178772,-0.16489594143647693
14.614807631684865,-11.6290822761309,13.859986782073975,-1.806481052791471,1.806481052791471,0.35693244190547724,0.01072127107368376,-0.16379207361916615
14.620964723870639,-11.682929320173514,13.889986753463745,-1.8067057448210422,1.8067057448210422,0.35186955016221055,0.013803136361013334,-0.1625817037070558
14.626750490811949,-11.736822810284448,13.919986724853516,-1.8068312164612825,1.8068312164612825,0.34681994493177826,0.016846524237928363,-0.1612694284775741
14.632170072405247,-11.790756661222295,13.949986696243286,-1.8068586865664775,1.8068586865664775,0.3417877599596235,0.019851706784266333,-0.15986057878364293
14.63722868039908,-11.844724935512454,13.979986667633057,-1.8067893657490917,1.8067893657490917,0.3367769391431441,0.02281901250491538,-0.15835988157660166
14.641931588787463,-11.898721842549014,14.009986639022827,-1.8066244547201236,1.8066244547201236,0.3317912258708181,0.025748763961304967,-0.1567718986308917
14.646284124608496,-11.952741737359474,14.039986610412598,-1.8063651417884339,1.8063651417884339,0.32683416388728914,0.02864127864534077,-0.1551010489608589
14.650291659145193,-12.006779119035702,14.069986581802368,-1.8060125993830218,1.8060125993830218,0.32190912295035234,0.03149687007241024,-0.15335160635004177
14.653959599505127,-12.060828628892393,14.099986553192139,-1.8055679861431884,1.8055679861431884,0.31701933472262195,0.034315849374464046,-0.15152771399232037
14.657293380555723,-12.11488504861056,14.12998652458191,-1.805032454058666,1.805032454058666,0.3121679091145621,0.03709852683216671,-0.14963338126212947
14.660298457200607,-12.168943298265077,14.15998649597168,-1.8044071459883084,1.8044071459883084,0.30735779395720636,0.03984520855917944,-0.14767249030618124
14.66298029701354,-12.22299843412958,14.18998646736145,-1.8036931949981292,1.8036931949981292,0.3025917915582683,0.042556197955504,-0.1456487916490991
14.665344373220838,-12.277045646338275,14.21998643875122,-1.8028917245346094,1.8028917245346094,0.2978725657843291,0.045231795224274715,-0.14356592179019873
14.667396158022244,-12.331080256427951,14.249986410140991,-1.8020038485557937,1.8020038485557937,0.2932026464686498,0.04787229769283861,-0.14142739759531614
14.669141116242216,-12.3850977147755,14.279986381530762,-1.8010306716452544,1.8010306716452544,0.2885844338483189,0.05047800016209512,-0.1392366183812352
14.670584699303712,-12.43909359794497,14.309986352920532,-1.799973289062848,1.799973289062848,0.28402020259351046,0.05304919394869788,-0.1369968858683585
14.671732339516419,-12.493063605957087,14.339986324310303,-1.7988327867871101,1.7988327867871101,0.2795121056190773,0.055586168451399125,-0.13471137951238202
14.672589444671305,-12.547003559496336,14.369986295700073,-1.7976102416555335,1.7976102416555335,0.2750621783331497,0.05808920936488728,-0.1323832005176307
14.673161392933016,-12.600909397068351,14.399986267089844,-1.7963067214268493,1.7963067214268493,0.27067234210429597,0.060558600961853,-0.1300153243744358
14.67345352802183,-12.654777172118418,14.429986238479614,-1.7949232848863286,1.7949232848863286,0.26634440820781125,0.06299462392941794,-0.12761066438423976
14.673471154676587,-12.708603050122363,14.459986209869385,-1.7934609819226681,1.7934609819226681,0.2620800811743172,0.06539755795551912,-0.12517200609558615
14.673219534390277,-12.762383305659231,14.489986181259155,-1.7919208536169786,1.7919208536169786,0.25788096241291103,0.06776767972238289,-0.12270207569257033
14.672703881409808,-12.816114319475583,14.519986152648926,-1.7903039323294219,1.7903039323294219,0.2537485532941062,0.07010526353891469,-0.12020348281408993
14.671929358991804,-12.86979257554902,14.549986124038696,-1.7886112417704014,1.7886112417704014,0.24968425860626364,0.07241057854696305,-0.11767878205053736
14.670901075906063,-12.923414658159821,14.579986095428467,-1.7868437971103024,1.7868437971103024,0.24568938932395776,0.07468389083649739,-0.11513047160898504
14.669624083178771,-12.976977248976459,14.609986066818237,-1.785002605010161,1.785002605010161,0.24176516588647576,0.07692546482017351,-0.1125609424337156
14.668103371067314,-13.030477124162257,14.639986038208008,-1.7830886637300325,1.7830886637300325,0.2379127207682926,0.07913556224122746,-0.10997255347936749
14.666343866259048,-13.083911151508541,14.669986009597778,-1.7811029631634616,1.7811029631634616,0.2341331015027013,0.08131444303997185,-0.10736755512030922
14.664350429286088,-13.137276287599843,14.699985980987549,-1.7790464849297543,1.7790464849297543,0.23042727338949262,0.08346236521398005,-0.10474815762891343
14.662127852148567,-13.19056957501649,14.72998595237732,-1.7769202024598298,1.7769202024598298,0.22679612208229305,0.08557958473152703,-0.10211650120273855
14.659680856138689,-13.243788139580321,14.75998592376709,-1.7747250811589619,1.7747250811589619,0.22324045644667287,0.08766635467204269,-0.0994746330507408
14.657014089858533,-13.296929187646915,14.78998589515686,-1.7724620784552827,1.7724620784552827,0.21976100939380597,0.0897229270780665,-0.09682457586732322
14.654132127425372,-13.349990003445969,14.81998586654663,-1.7701321438786857,1.7701321438786857,0.2163584413634578,0.0917495624566763,-0.09416827504527936
14.651039466857076,-13.40296794647372,14.849985837936401,-1.7677362191203287,1.7677362191203287,0.21303334148800057,0.09374647551668724,-0.09150760166365428
14.647740528631482,-13.455860448939399,14.879985809326172,-1.7652752380971481,1.7652752380971481,0.20978623038438907,0.09571394486371278,-0.08884439994274906
14.644239654412639,-13.508665013268153,14.909985780715942,-1.7627501269990304,1.7627501269990304,0.20661756213171675,0.09765220403950671,-0.08618045521407787
14.640541105937897,-13.561379209662347,14.939985752105713,-1.7601618043728617,1.7601618043728617,0.2035277255860163,0.09956149478664351,-0.08351746718617285
14.636649064059666,-13.614000673723709,14.969985723495483,-1.7575111811824624,1.7575111811824624,0.20051704745750432,0.10144205754669823,-0.08085712045905141
14.632567627935126,-13.666527104136295,14.999985694885254,-1.7547991608492781,1.7547991608492781,0.1975857936326186,0.10329413101939094,-0.07820103843542912
14.628300814358742,-13.718956260409403,15.029985666275024,-1.752026639226301,1.752026639226301,0.19473417059734702,0.10511795276261429,-0.0755507884768838
14.623852557230679,-13.771285960694545,15.059985637664795,-1.7491945050848234,1.7491945050848234,0.19196232815112046,0.10691375802184903,-0.072907887795628
14.619226707156999,-13.823514079651714,15.089985609054565,-1.7463036395046636,1.7463036395046636,0.18927036052561722,0.10868178054217914,-0.07027382334268407
14.614427031174946,-13.875638546387288,15.119985580444336,-1.743354916369412,1.743354916369412,0.1866583076822478,0.11042225268834131,-0.06765002223563324
14.609457212598748,-13.927657342455507,15.149985551834106,-1.7403492021825557,1.7403492021825557,0.1841261577790237,0.11213540513402256,-0.06503785302883526
14.604320850980152,-13.979568499922875,15.179985523223877,-1.7372873566769345,1.7372873566769345,0.18167384840425627,0.11382146788213543,-0.062438676937502116
14.599021462177998,-14.031370099506368,15.209985494613647,-1.7341702320100776,1.7341702320100776,0.17930126766862786,0.11548066862320061,-0.05985378883958504
14.593562478534817,-14.083060268756762,15.239985466003418,-1.730998673376058,1.730998673376058,0.17700825614672877,0.11711323365616894,-0.057284434483444675
14.587947249152217,-14.134637180318816,15.269985437393188,-1.7277735189295615,1.7277735189295615,0.17479460852072798,0.11871938827461519,-0.05473182535960777
14.582179040261988,-14.186099050250636,15.299985408782959,-1.7244955998259162,1.7244955998259162,0.17266007441723744,0.12029935650234629,-0.05219714248067954
14.576261035688399,-14.23744413640466,15.32998538017273,-1.7211657402660752,1.7211657402660752,0.17060436009934918,0.12185336088048014,-0.04968151551820973
14.570196337397002,-14.288670736869621,15.3599853515625,-1.7177847575393779,1.7177847575393779,0.16862713020940492,0.12338162246772563,-0.047186026355608285
14.563987966125444,-14.339777188472075,15.38998532295227,-1.7143534620542629,1.7143534620542629,0.16672800848530428,0.12488436185064097,-0.044711737136060706
14.557638862092483,-14.390761865337224,15.419985294342041,-1.7108726574049165,1.7108726574049165,0.16490657909227616,0.1263617977434622,-0.04225966424645416
14.55115188578096,-14.441623177507843,15.449985265731812,-1.7073431404089128,1.7073431404089128,0.16316238836258862,0.12781414774839492,-0.039830782741251625
14.54452981879047,-14.492359569619627,15.479985237121582,-1.7037657011342042,1.7037657011342042,0.1614949460630691,0.1292416280983603,-0.037426021639578776
14.53777536475597,-14.54296951963178,15.509985208511353,-1.7001411229443009,1.7001411229443009,0.15990372606775716,0.13064445456178625,-0.035046290689117805
14.530891150328848,-14.593451537611065,15.539985179901123,-1.6964701824768964,1.6964701824768964,0.15838816790618618,0.1320228414240742,-0.032692459118905386
14.523879726216071,-14.643804164571671,15.569985151290894,-1.6927536499367197,1.6927536499367197,0.15694767813650198,0.13337700190598709,-0.030365356221976537
14.516743568274288,-14.694025971364374,15.599985122680664,-1.6889922887344873,1.6889922887344873,0.1555816313916359,0.1347071476916947,-0.02806576857665356
14.509485078655604,-14.744115557614078,15.629985094070435,-1.6851868557967493,1.6851868557967493,0.15428937120421288,0.13601349035305876,-0.02579446368726821
14.502106587000972,-14.794071550709273,15.659985065460205,-1.681338101534783,1.681338101534783,0.15307021150009356,0.1372962399865273,-0.023552172840844387
14.494610351678228,-14.843892604837928,15.689985036849976,-1.677446769879467,1.677446769879467,0.1519234378464877,0.138555605461494,-0.021339585457969563
14.486998561061293,-14.893577400069068,15.719985008239746,-1.6735135983010907,1.6735135983010907,0.150848308424032,0.13979179443710643,-0.01915735427744321
14.479273334847552,-14.943124641478846,15.749984979629517,-1.669539317847463,1.669539317847463,0.1498440548250405,0.141005014257612,-0.017006107596043346
14.471436725410383,-14.992533058320243,15.779984951019287,-1.6655246532013885,1.6655246532013885,0.14890988340294462,0.14219547113004674,-0.014886444126160678
14.46081807405662,-15.058192845459574,15.819984912872314,-1.6601101877789932,1.6601101877789932,0.14777192158949964,0.14374769210095567,-0.01211032102316449
14.450009462891165,-15.12360072402622,15.859984874725342,-1.6546268897148906,1.6546268897148906,0.1467550920779015,0.14526029282824734,-0.009392575432993839
14.439015224879377,-15.18875386820333,15.89998483657837,-1.6490764243640355,1.6490764243640355,0.14585732366431647,0.14673375446454548,-0.0067343615087703595
14.427839501357605,-15.253649518025549,15.939984798431396,-1.6434604373768598,1.6434604373768598,0.1450764808824701,0.1481685546937003,-0.004136734498178423
14.416486248350925,-15.318284976823495,15.979984760284424,-1.6377805547181739,1.6377805547181739,0.14441036801876608,0.14956516757484511,-0.0016006493807293764
14.404959242979425,-15.382657608856059,16.01998472213745,-1.6320383830753706,1.6320383830753706,0.14385673266917914,0.1509240653129885,0.0008730304897374444
14.3932620899335,-15.446764837130697,16.05998468399048,-1.6262355096034042,1.6262355096034042,0.14341327027726464,0.1522457169370742,0.0032835238841383905
14.381398228004699,-15.510604141376025,16.099984645843506,-1.6203735021091403,1.6203735021091403,0.1430776282163781,0.1535305880596656,0.005630145180681667
14.369370936646856,-15.574173056205337,16.139984607696533,-1.6144539097593094,1.6144539097593094,0.14284740904396023,0.15477914167739987,0.00791229726658355
14.357183342563689,-15.637469169398662,16.17998456954956,-1.6084782621730787,1.6084782621730787,0.14272017462772732,0.15599183882705905,0.010129455613656918
14.344838426295565,-15.700490120357818,16.219984531402588,-1.602448070477012,1.602448070477012,0.14269345014858434,0.15716913678649858,0.01228118511034687
14.33233902879939,-15.763233598679406,16.259984493255615,-1.5963648267800798,1.5963648267800798,0.14276472735031817,0.1583114892562266,0.014367134042746064
14.319687858003014,-15.825697342865366,16.299984455108643,-1.5902300046252522,1.5902300046252522,0.14293146820072072,0.15941934917777426,0.016387021517564892
14.306887495322655,-15.88787913915416,16.33998441696167,-1.5840450590292585,1.5840450590292585,0.14319110863203435,0.1604931653236669,0.018340644981403968
14.29394040213072,-15.949776820464804,16.379984378814697,-1.577811426552513,1.577811426552513,0.1435410617301796,0.16153338306764667,0.02022787624902684
14.280848926162331,-16.01138826544832,16.419984340667725,-1.5715305254489178,1.5715305254489178,0.14397872096376732,0.16254044596770556,0.022048662691314242
14.26761530784917,-16.07271139764168,16.459984302520752,-1.565203755801178,1.565203755801178,0.1445014636437264,0.1635147946354798,0.023803016214940766
14.254241686570436,-16.13374418471571,16.49998426437378,-1.5588324995764165,1.5588324995764165,0.1451066541216447,0.16445686601223705,0.02549101869128051
14.240730106811188,-16.19448463781121,16.539984226226807,-1.5524181207671646,1.5524181207671646,0.145791646649989,0.16536709389957155,0.02711281757874535
14.227082524218675,-16.254930810959692,16.579984188079834,-1.5459619655326926,1.5459619655326926,0.14655378851184073,0.16624591080447762,0.028668624184236446
14.213300811548335,-16.315080800582084,16.61998414993286,-1.5394653622641221,1.5394653622641221,0.1473904230237481,0.16709374495447485,0.03015871017179862
14.1993867644914,-16.374932745060654,16.65998411178589,-1.5329296217762396,1.5329296217762396,0.14829889234727484,0.16791102082183693,0.031583404642974225
14.185342107377188,-16.434484824378043,16.699984073638916,-1.5263560373195753,1.5263560373195753,0.14927654018852568,0.16869816167609233,0.032943098135155176
14.171168498742944,-16.49373525982127,16.739984035491943,-1.5197458848021546,1.5197458848021546,0.150320714505667,0.1694555870634208,0.03423823494207569
14.156867536765478,-16.55268231374435,16.77998399734497,-1.5131004228231988,1.5131004228231988,0.15142877014484987,0.170183712689061,0.03546930983850184
14.142440764549102,-16.611324289385486,16.819983959197998,-1.5064208928323075,1.5064208928323075,0.1525980712947057,0.17088295130909173,0.0366368671941638
14.12788967526442,-16.66965953073691,16.859983921051025,-1.4997085192794062,1.4997085192794062,0.15382599389713167,0.17155371400594402,0.037741506687378
14.113215717133894,-16.727686422462117,16.899983882904053,-1.4929645096831043,1.4929645096831043,0.15510992794922515,0.17219640737204028,0.03878387192350182
14.09842029826075,-16.785403389855166,16.93998384475708,-1.4861900547556472,1.4861900547556472,0.15644727992080124,0.17281143397930593,0.03976464367509816
14.083504791296866,-16.842808898841813,16.979983806610107,-1.4793863285627133,1.4793863285627133,0.1578354748252012,0.1733991952574846,0.0406845546821383
14.068470537946926,-16.8999014560188,17.019983768463135,-1.4725544886502533,1.4725544886502533,0.15927195815574804,0.17396008862770412,0.041544378782211296
14.053318853307161,-16.95667960872545,17.059983730316162,-1.4656956761066504,1.4656956761066504,0.1607541980739494,0.17449450745540426,0.042344921358013383
14.038051030036147,-17.01314194514638,17.09998369216919,-1.4588110157361833,1.4588110157361833,0.16227968737856266,0.17500284189582005,0.04308702138020464
14.022668342355564,-17.069287094443816,17.139983654022217,-1.4519016162181835,1.4519016162181835,0.16384594520282486,0.17548548043735251,0.04377156601497068
14.00717204988045,-17.12511372691531,17.179983615875244,-1.4449685701743467,1.4449685701743467,0.1654505186137261,0.5159373460721155,0.0459241985278766
13.991563401278706,-17.180620554172236,17.21998357772827,-1.4380129543043179,1.4380129543043179,0.16709098469279204,0.1749146946194459,0.04508908293422947
13.975843637758324,-17.235806329339937,17.2599835395813,-1.4310358295525525,1.4310358295525525,0.1687649519691732,0.175339315696017,0.045583431456028306
13.960013996382575,-17.290669847276597,17.299983501434326,-1.424038241247437,1.424038241247437,0.17047006158436345,0.175739612343279,0.04602548407072913
13.944075713214636,-17.34520994480581,17.339983463287354,-1.4170212191633693,1.4170212191633693,0.17220398905557038,0.1761159571053823,0.04641619325490452
13.928044584592673,-17.399376620466196,17.37998342514038,-1.4065851842057997,1.4065851842057997,0.1739644457934307,0.17496268205162066,0.0468422935515674
13.911931833704745,-17.453137496616584,17.419983386993408,-1.399590822359078,1.399590822359078,0.17576910962808728,0.17681889282395263,0.04703879723488442
13.895714362048379,-17.50657420688965,17.459983348846436,-1.39257935739214,1.39257935739214,0.17758025292882204,0.17712523386972392,0.04728217504207916
13.879393411420281,-17.55968572983961,17.499983310699463,-1.3855517591806934,1.3855517591806934,0.17941038294370262,0.17740907708961767,0.04747829594899314
13.862970236974576,-17.612471087719285,17.53998327255249,-1.3785089876490324,1.3785089876490324,0.181257421897204,0.1727763494182131,0.04789645193089976
13.846445927094791,-17.664929921428797,17.579983234405518,-1.3714820089124098,1.3714820089124098,0.18312009536869114,0.1730793362730403,0.047939977086233515
13.829821769106083,-17.717061318692316,17.619983196258545,-1.364410883216372,1.364410883216372,0.184995596600498,0.17334673458601424,0.04794333975643976
13.813099253201594,-17.7688638482514,17.659983158111572,-1.3573273912833796,1.3573273912833796,0.1868809484929906,0.173599380863005,0.04790745896466653
13.7962974371996,-17.82028277955023,17.6999831199646,-1.3388783230932448,1.3388783230932448,0.18877532334825484,0.16878410236604263,0.04796881639995481
13.779525099271307,-17.87099637839156,17.739983081817627,-1.331917881701116,1.331917881701116,0.19071839495436307,0.17411055701407493,0.04769971657150384
13.762659083411982,-17.921387003214708,17.779983043670654,-1.3249961734545068,1.3249961734545068,0.1926350418515323,0.1742993216779293,0.047554960436828726
13.74570064794991,-17.971454138804944,17.81998300552368,-1.3180636615003838,1.3180636615003838,0.19455281905407942,0.169521805125311,0.0475072514840085
13.728651159455957,-18.02119707585582,17.85998296737671,-1.3111209360120961,1.3111209360120961,0.19647013455748502,0.16972393947524492,0.0472992389706233
13.711511682389059,-18.070616100474915,17.899982929229736,-1.304269631445786,1.304269631445786,0.19838544256765087,0.16995420026802305,0.047004872186582496
13.694282976992652,-18.119712443598512,17.939982891082764,-1.2973064580400506,1.2973064580400506,0.20029968128419018,0.17007442829228847,0.04668358805893567
13.676967504224509,-18.168482618101798,17.97998285293579,-1.2903354172767645,1.2903354172767645,0.20220561153212316,0.1702208466634894,0.04633380147228947
13.659702532020749,-18.2165502444716,18.01998281478882,-1.2720095983049315,1.2720095983049315,0.20413221985491004,0.17041870243155754,0.04593672858620957
13.642373821380911,-18.264244398991053,18.059982776641846,-1.2652216559104095,1.2652216559104095,0.2060303247434202,0.17052568869577603,0.04553803717138523
13.624963275960912,-18.311619395498155,18.099982738494873,-1.2584253010196984,1.2584253010196984,0.20791797640695162,0.1706143389343343,0.04511248393177143
13.607472420967794,-18.358674749780214,18.1399827003479,-1.2516231398072377,1.2516231398072377,0.20979344859055496,0.17068544581591513,0.04466289759866264
13.585497916176212,-18.417044779510945,18.189982652664185,-1.2432137774358512,1.2432137774358512,0.2121189681942033,0.17079401489461896,0.04406837286371414
13.563402011602497,-18.474917724902088,18.23998260498047,-1.2346917127548207,1.2346917127548207,0.2144221430202243,0.17078420727515167,0.04344002893234504
13.541189347152212,-18.532289080967292,18.289982557296753,-1.22616315443766,1.22616315443766,0.21669896691717047,0.17079367222265845,0.04277888633580326
13.518863181690847,-18.589158359028204,18.339982509613037,-1.2176297399623777,1.2176297399623777,0.2189490076913925,0.17077698234839048,0.0420870401295915
13.496426851788174,-18.64552517643356,18.38998246192932,-1.2090919753684122,1.2090919753684122,0.22117040497799434,0.1707344072985555,0.04136626909555949
13.473883766256467,-18.701389265589732,18.439982414245605,-1.2005530717871635,1.2005530717871635,0.22336139658684934,0.1706673996888292,0.040618345435223475
13.4512373840564,-18.75675052200592,18.48998236656189,-1.1920134298884544,1.1920134298884544,0.2255203015686491,0.1705755896208339,0.03984502081795167
13.428491242340955,-18.811608927782988,18.539982318878174,-1.1834743620472632,1.1834743620472632,0.22764552820789952,0.17045982076486949,0.0390480327739609
13.405648941820973,-18.865964581432316,18.589982271194458,-1.174937161203021,1.174937161203021,0.22973557696854455,0.16201369263267318,0.03829634072652046
13.38271414406968,-18.919817696956752,18.639982223510742,-1.1664030684288855,1.1664030684288855,0.23178903704117254,0.16197139320548232,0.03740505617266874
13.359690568653846,-18.973168602877816,18.689982175827026,-1.157873322289737,1.157873322289737,0.23380458593493741,0.16190504398505567,0.03650185345955625
13.336581989808407,-19.02601774188253,18.73998212814331,-1.1493491260699473,1.1493491260699473,0.23578098841842718,0.1618155272341914,0.035587084196352564
13.313743466615815,-19.07757783688104,18.789982080459595,-1.1218286120098675,1.1218286120098675,0.23772536362697697,0.16182090688763945,0.0346465480452961
13.290866918726808,-19.128570305380556,18.83998203277588,-1.113729567680486,1.113729567680486,0.23962239066593016,0.16168411138939068,0.033715166569635774
13.2679166058136,-19.17908524186724,18.889981985092163,-1.1056336050416053,1.1056336050416053,0.24147462828862049,0.16152569268346628,0.03277578626617225
13.24489611531256,-19.229123579965542,18.939981937408447,-1.0976275091584786,1.0976275091584786,0.2432814692490595,0.16138420717904242,0.03182981788446892
13.221806201661254,-19.278692480130015,18.98998188972473,-1.0896222440694965,1.0896222440694965,0.2450403126019406,0.1611444425311677,0.030878369308732535
13.198653818371994,-19.327785914438653,19.039981842041016,-1.081536626819204,1.081536626819204,0.24675404843687604,0.16092402358492597,0.02992257976521515
13.175443034916276,-19.376404363838738,19.0899817943573,-1.073458715103818,1.073458715103818,0.24842104827349284,0.16068385725504955,0.02896367691839176
13.152177770821226,-19.424548804262,19.139981746673584,-1.0653884309334178,1.0653884309334178,0.25004094088688067,0.16042389176453328,0.028002788328078752
13.128861991770608,-19.472220275806183,19.189981698989868,-1.0573287761551877,1.0573287761551877,0.2516134364668392,0.1601461119391855,0.02704102014011896
13.105499634097345,-19.519420027034847,19.239981651306152,-1.0492803307393501,1.0492803307393501,0.25313825388508154,0.15984940591030736,0.026079438740858347
13.082094680044781,-19.566149349806288,19.289981603622437,-1.0412436970856866,1.0412436970856866,0.2546152149899493,0.15953473189747913,0.025119084566670783
13.058651127477681,-19.61240963241813,19.33998155593872,-1.033219856129711,1.033219856129711,0.2560441868147679,0.15841204467834458,0.024161094131123738
13.035172985159658,-19.65820235941043,19.389981508255005,-1.0252097318981708,1.0252097318981708,0.2574250921555464,0.15807409558727822,0.02320433192794656
13.011664269481154,-19.703529108487714,19.43998146057129,-1.0172142580874572,1.0172142580874572,0.25875790868130233,0.15771932456234955,0.022252029532792407
12.988133284594547,-19.748383428858947,19.489981412887573,-1.0073979935661308,1.0073979935661308,0.2600426665872574,0.13667535706359676,0.021330920127526614
12.964618449210676,-19.792702881569127,19.539981365203857,-0.9994658627104746,0.9994658627104746,0.2612801479347016,0.13738247466392306,0.020401068111920752
12.936376326032093,-19.845281033737187,19.5999813079834,-0.9899794024935301,0.9899794024935301,0.2627010946344634,0.13723608745374913,0.01924558448002138
12.9082391214986,-19.896974064917767,19.65998125076294,-0.9346042046883499,0.9346042046883499,0.2640533443619525,0.11665235196080101,0.01828022304176144
12.881289221069249,-19.94585602292331,19.71998119354248,-0.9261815279362738,0.9261815279362738,0.26534234187313166,0.13714338229856296,0.016979287577303975
12.854324214122332,-19.99416326384694,19.77998113632202,-0.9179421099605732,0.9179421099605732,0.26656062823763127,0.13691349391189395,0.015889447941087795
12.827349834290942,-20.04189863875445,19.839981079101562,-0.9097256935250196,0.9097256935250196,0.2677096866949986,0.13666560235651512,0.014820294195187211
12.80036202026877,-20.08908211842758,19.899981021881104,-0.9018906015458256,0.9018906015458256,0.26879016040349074,0.13637886092655715,0.013772627681024772
12.773375269940496,-20.1357010855332,19.959980964660645,-0.8936676273678646,0.8936676273678646,0.26980347033176344,0.13607898159222492,0.012746345793445675
12.74639752558451,-20.181754855658514,20.019980907440186,-0.8854590505237571,0.8854590505237571,0.2707514943887018,0.13575700340838556,0.01174207908626185
12.719434799698954,-20.227246215642054,20.079980850219727,-0.8772627504616671,0.8772627504616671,0.2716354582101112,0.13541360722098755,0.010760177629602826
12.692492965487913,-20.272178247989782,20.139980792999268,-0.869087406484636,0.869087406484636,0.2724566938091096,0.13504933809819203,0.009800971515556079
12.66557781843902,-20.316554204801033,20.19998073577881,-0.8609306112361365,0.8609306112361365,0.2732164560553303,0.13466483454991432,0.008864738324762037
12.63869513791752,-20.360377390376673,20.25998067855835,-0.8527937059223144,0.8527937059223144,0.273916074437813,0.13426070061619508,0.007951733322244131
12.611850635884778,-20.403651232687327,20.31998062133789,-0.8446778963377016,0.8446778963377016,0.2745568922375952,0.13383750030326852,0.007062175998151256
12.585049952458279,-20.446379276031625,20.37998056411743,-0.8365844517465865,0.8365844517465865,0.2751402723912964,0.1333958279751271,0.006196252349837868
12.553845285516946,-20.495543716040928,20.44998049736023,-0.8271719639518528,0.8271719639518528,0.27575012948189287,0.13285793905045007,0.005216081513775513
12.522716516125994,-20.543976235250042,20.519980430603027,-0.8177933913083618,0.8177933913083618,0.2762859028660001,0.13229654160893684,0.004268474990373407
12.49167217096186,-20.591683007690563,20.589980363845825,-0.8084505123918625,0.8084505123918625,0.27674983257058505,0.13171249377883162,0.003353563428334662
12.4607206057686,-20.638670379415153,20.659980297088623,-0.7991450431164441,0.7991450431164441,0.27714417779633943,0.13110663566508213,0.0024714211945472456
12.429869997474636,-20.68494485645195,20.72998023033142,-0.7898786378269761,0.7898786378269761,0.27747121272527103,0.1304797892496365,0.00162206842119374
12.399128337067227,-20.730513092969097,20.79998016357422,-0.7806528906049072,0.7806528906049072,0.27773322241256815,0.12983275876613434,0.0008054732823264646
12.368503423196366,-20.7753818796831,20.869980096817017,-0.7714693365441986,0.7714693365441986,0.2779324987960481,0.1291663309884957,2.155404043374872e-05
12.338002856487332,-20.819558132529174,20.939980030059814,-0.762329453020098,0.762329453020098,0.2780713368381705,0.1284812755177702,-0.0007298183068205073
12.30763403453899,-20.863048881610336,21.009979963302612,-0.7532346609343908,0.7532346609343908,0.278152030817743,0.12777834507515773,-0.0014488171986220492
12.27740414758421,-20.905861260440066,21.07997989654541,-0.7441863259405267,0.7441863259405267,0.27817687077903486,0.12705827579400458,-0.0021356586400299257
12.247320174787546,-20.94800249549156,21.149979829788208,-0.7351857596485541,0.7351857596485541,0.27814813913582304,0.1263217875049406,-0.0027905996777869745
12.217388881154676,-20.989479896064758,21.219979763031006,-0.7262342208096676,0.7262342208096676,0.2780681074809285,0.125569583971739,-0.0034139380054773005
12.18761681502738,-21.03030084448048,21.289979696273804,-0.7173329164802617,0.7173329164802617,0.27793903355435395,0.12480235299970138,-0.004006012217691445
12.153794678752517,-21.076159092104856,21.36997961997986,-0.707222990181913,0.707222990181913,0.2777343425735776,0.12390797774605095,-0.004644873283523511
12.12019786962904,-21.12118086042557,21.449979543685913,-0.6971818326070639,0.6971818326070639,0.2774718361326134,0.12299582921652333,-0.005244014684878823
12.086835107100477,-21.16537742580052,21.529979467391968,-0.6872110090321298,0.6872110090321298,0.27715478862058973,0.12206685858578295,-0.005804098992920653
12.053714732939985,-21.208760124086982,21.609979391098022,-0.6773120047778044,0.6773120047778044,0.27678642991486585,0.12112199184754043,-0.006325824971179522
12.02084471158077,-21.251340335135257,21.689979314804077,-0.6674862273666674,0.6674862273666674,0.27636994065115184,0.12016213069948146,-0.006809923205839939
11.988232631363545,-21.293129468069818,21.769979238510132,-0.657735008607858,0.657735008607858,0.2759084486798252,0.11918815306569576,-0.0072571547430530375
11.9558857066356,-21.334138947350752,21.849979162216187,-0.6480596065974312,0.6480596065974312,0.2754050261320034,0.11820091379130038,-0.007668301528173067
11.92381078063748,-21.374380199606,21.92997908592224,-0.6384612076534691,0.6384612076534691,0.27486268684689874,0.11720124480659215,-0.008044167683341928
11.892014329113678,-21.413864641223416,22.009979009628296,-0.6289409282073871,0.6289409282073871,0.27428438396687127,0.11618995540136558,-0.008385574915868162
11.856583781996106,-21.457394199091585,22.099978923797607,-0.6183252938213729,0.6183252938213729,0.2735944022170512,0.11503934353106492,-0.008729511022549657
11.821521566826757,-21.49999651186877,22.18997883796692,-0.6078112471624354,0.6078112471624354,0.27286657927092095,0.11387610604518929,-0.009032103283133414
11.786835281029429,-21.541687681835135,22.27997875213623,-0.5974000781532011,0.5974000781532011,0.2721048282636036,0.11270129374634136,-0.009294577697427675
11.752531968670272,-21.582483723486,22.369978666305542,-0.5870929771515895,0.5870929771515895,0.2713129548515065,0.11151592261334674,-0.009518176457777314
11.718618132100158,-21.62240054798159,22.459978580474854,-0.5768910381696849,0.5768910381696849,0.2704946555252554,0.11032097492407172,-0.009704158843002244
11.68509974433363,-21.66145394891638,22.549978494644165,-0.5667952620472426,0.5667952620472426,0.26965351611395044,0.10911740053896779,-0.009853802388856745
11.65198226205828,-21.699659589355893,22.639978408813477,-0.5568065595434172,0.5568065595434172,0.26879301031458075,0.10790611810458998,-0.009968402010566245
11.615661266051987,-21.741134886437443,22.739978313446045,-0.5458345803130652,0.5458345803130652,0.2678182618950416,0.1065522877720955,-0.010056232399521617
11.579847408103083,-21.781603791768582,22.839978218078613,-0.5349968136777471,0.5349968136777471,0.2668281916581459,0.10519121264311918,-0.010104250437676945
11.544546056421698,-21.821087124772088,22.93997812271118,-0.5242941440549017,0.5242941440549017,0.2658270630449562,0.10382402374543202,-0.010114319613076841
11.509761883391967,-21.859605441855507,23.03997802734375,-0.513727336739206,0.513727336739206,0.26481895816462553,0.10245180858366311,-0.01008834740514144
11.475498890775128,-21.897179024170306,23.13997793197632,-0.5032970423742266,0.5032970423742266,0.26380777472683853,0.10107561221810957,-0.010028293687588802
11.438415549712364,-21.937442651772926,23.249977827072144,-0.4919820327864052,0.4919820327864052,0.26269633869645215,0.09955839465027591,-0.009925287426520114
11.401970488650095,-21.976613539851794,23.35997772216797,-0.48083342689903097,0.48083342689903097,0.26159032906819923,0.0980388532670373,-0.009786290700866625
11.366166444814874,-22.014717446483186,23.469977617263794,-0.4698516476653172,0.4698516476653172,0.26049412098981245,0.09651821076815503,-0.009614228755614629
11.331005330175953,-22.05177967694565,23.57997751235962,-0.45903697608905414,0.45903697608905414,0.25941178631777795,0.09499763450596424,-0.009412168050467115
11.296488271960612,-22.087825076464387,23.689977407455444,-0.4483895575415321,0.4483895575415321,0.25834708033772946,0.09347823818302164,-0.009183325832095227
11.26261565264842,-22.12287802497808,23.79997730255127,-0.43790940788465094,0.43790940788465094,0.2573034267747075,0.09196108349042001,-0.008931073032610152
11.229387149317184,-22.156962433741803,23.909977197647095,-0.4275964194061326,0.4275964194061326,0.2562839015418097,0.09044718169058794,-0.008658929015905566
11.196801772230737,-22.190101743588905,24.01997709274292,-0.41745036657333356,0.41745036657333356,0.25529121588972714,0.08893749515128242,-0.008370547134026667
11.164857902574205,-22.22231892468283,24.129976987838745,-0.40747091161185944,0.40747091161185944,0.25432769979735925,0.0874329388380449,-0.008069690711749662
11.133553329256477,-22.253636477599514,24.23997688293457,-0.39765760991448706,0.39765760991448706,0.2533952865773213,0.08593438177602336,-0.007760199879341494
11.102885284711714,-22.284076435588858,24.349976778030396,-0.38800991528512485,0.38800991528512485,0.25249549974098634,0.08444264848628423,-0.00744595031986114
11.07285047964341,-22.313660367872096,24.45997667312622,-0.37852718502138494,0.37852718502138494,0.25162944315089175,0.08295852040483197,-0.007130805846568018
11.043445136664262,-22.342409383840543,24.569976568222046,-0.3692086848386702,0.3692086848386702,0.25079779540120584,0.08148273729169925,-0.006818566970478202
11.014665022794887,-22.370344138029054,24.67997646331787,-0.3600535936378719,0.3600535936378719,0.25000080918357265,0.08001599862859048,-0.006512918443315027
10.986505480792918,-22.39748483574573,24.789976358413696,-0.35106100811786833,0.35106100811786833,0.24923831617193057,0.07855896501327574,-0.006217377869939845
10.958961459292437,-22.423851239248073,24.89997625350952,-0.34222994723405564,0.34222994723405564,0.24850973765909895,0.07711225954189757,-0.005935248632141982
10.932027541741453,-22.44946267436414,25.009976148605347,-0.3335593565034597,0.3335593565034597,0.24781410090784217,0.07567646918473031,-0.005669578231540317
10.905697974132572,-22.4743380374659,25.119976043701172,-0.3250481121575095,0.3250481121575095,0.2471500608758464,0.07425214614243507,-0.005423124771654685
10.87996669152918,-22.498495802711016,25.229975938796997,-0.31669502514338366,0.31669502514338366,0.2465159267487986,0.0728398091866477,-0.005198331197205316
10.854827343396058,-22.52195402947811,25.339975833892822,-0.3084988449757067,0.3084988449757067,0.24590969250055378,0.07143994497195384,-0.004997308924602925
10.830273317749555,-22.544730369929507,25.449975728988647,-0.30045826344047344,0.30045826344047344,0.24532907060637013,0.07005300931904879,-0.004821829849026652
10.806297764148015,-22.56684207664386,25.559975624084473,-0.29257191815409445,0.29257191815409445,0.2447715279177526,0.06867942846414153,-0.0046733262683955005
10.782893615548362,-22.58830601026991,25.669975519180298,-0.2848383959806231,0.2848383959806231,0.24423432277441204,0.06731960026791178,-0.004552898631951789
10.760053609058863,-22.60913864716023,25.779975414276123,-0.27725623631096985,0.27725623631096985,0.24371454240362328,0.06597389538840889,-0.0044613285660053265
10.737770305621975,-22.629356086951276,25.88997530937195,-0.2698239342082007,0.2698239342082007,0.24320913979509468,0.06464265841184692,-0.00439909716915167
10.716036108663976,-22.648974060062873,25.999975204467773,-0.2625399434231318,0.2625399434231318,0.2427149693479535,0.06332620894271414,-0.004366407362450815
10.694843281750412,-22.668007935096426,26.1099750995636,-0.25540267928475624,0.25540267928475624,0.24222882067480106,0.06202484265794592,-0.004363208036525771
10.674183965288004,-22.686472726116328,26.219974994659424,-0.24841052146984374,0.24841052146984374,0.2417474501326918,0.060738832323499574,-0.004389219984335341
10.654050192314465,-22.70438309980349,26.32997488975525,-0.24156181665591284,0.24156181665591284,0.24126760975914485,0.059468428776397804,-0.004443963033955923
10.634433903418245,-22.721753382474294,26.439974784851074,-0.23485488106169447,0.23485488106169447,0.24078607338354766,0.05821386187828136,-0.004526781934974906
10.615326960830096,-22.738597566960753,26.5499746799469,-0.228288002878787,0.228288002878787,0.24029965983323695,0.05697534143921275,-0.004636871843661361
10.596721161727672,-22.754929319350673,26.659974575042725,-0.22185944459791654,0.22185944459791654,0.23980525323809654,0.05575305811583388,-0.00477330335344527
10.578608250793707,-22.770761985588322,26.76997447013855,-0.21556744523301416,0.21556744523301416,0.23929982046872397,0.05454718428639984,-0.004935043853716124
10.560979932067125,-22.786108597937723,26.879974365234375,-0.20941022244594062,0.20941022244594062,0.23878042584059472,0.053357874902207995,-0.005120978407112178
10.543827880124883,-22.800981881311163,26.9899742603302,-0.20338597457453364,0.20338597457453364,0.23824424330571856,0.05218526831587016,-0.005329927891326367
10.527143750631106,-22.815394259467013,27.099974155426025,-0.19749288256651756,0.19749288256651756,0.2376885663242108,0.0510294870846997,-0.005560664716398983
10.510919190288151,-22.82935786108035,27.20997405052185,-0.1917291118218387,0.1917291118218387,0.2371108156310682,0.049890638745710696,-0.00581192600252809
10.49514584622264,-22.842884525690373,27.319973945617676,-0.18609281394612268,0.18609281394612268,0.2365085451759375,0.04876881655669334,-0.006082424126947825
10.47981537483764,-22.855985809528846,27.4299738407135,-0.18058212841829893,0.18058212841829893,0.23587944651093723,0.04766410019510409,-0.006370854564236001
10.46491945016048,-22.86867299123291,27.539973735809326,-0.17519518417600552,0.17519518417600552,0.23522135191241747,0.04657655640334566,-0.006675900945174357
10.45044977171355,-22.880957077445984,27.64997363090515,-0.16993010112323934,0.16993010112323934,0.2345322365314144,0.04550623956523444,-0.00699623725243416
10.436398071933805,-22.892848808310042,27.759973526000977,-0.16478499156590656,0.16478499156590656,0.23381021987576,0.044453192193824986,-0.007330527061441141
10.422756123164579,-22.904358662852303,27.8699734210968,-0.15975796158252595,0.15975796158252595,0.23305356693541207,0.04341744532617306,-0.007677419981895636
10.409515744241274,-22.9154968642697,27.979973316192627,-0.1548471123393693,0.1548471123393693,0.23226068927221752,0.042399018704255075,-0.008035543978009256
10.396668806690538,-22.926273385114115,28.089973211288452,-0.15005054136057686,0.15005054136057686,0.2314301463907767,0.04139792084801938,-0.00840349553124899
10.384207240559835,-22.93669795238222,28.199973106384277,-0.14536634377296717,0.14536634377296717,0.23056064777677948,0.04041414888323198,-0.008779826054303205
10.372123039892012,-22.9467800525144,28.309973001480103,-0.14079261354194209,0.14079261354194209,0.2296510559515786,0.03944768807986672,-0.009163024788672113
10.360408267856442,-22.956528936307905,28.419972896575928,-0.1363274447202296,0.1363274447202296,0.22870039085242705,0.03849851106775313,-0.009551498510049158
10.349055061545682,-22.96595362375108,28.529972791671753,-0.13196893274161473,0.13196893274161473,0.22770783595947203,0.0375665766545138,-0.009943548097435018
10.338055636442222,-22.975062908787045,28.639972686767578,-0.12771517579460348,0.12771517579460348,0.22667274652988367,0.036651828211812634,-0.010337342706834741
10.327402290556508,-22.98386536401786,28.749972581863403,-0.12356427631758671,0.12356427631758671,0.2255946602860398,0.03575419157727612,-0.010730892313688333
10.317087408232478,-22.992369345362825,28.85997247695923,-0.11951434266288591,0.11951434266288591,0.22447331085412392,0.03487357246446802,-0.011122020117303958
10.307103463612197,-23.000582996687672,28.969972372055054,-0.11556349098177474,0.11556349098177474,0.22330864416815233,0.034009853409166534,-0.011508336854518512
10.297443023745954,-23.008514254424934,29.07997226715088,-0.11170984738452172,0.11170984738452172,0.22210083791748803,0.033162890344843335,-0.011887219714274986
10.288098751329265,-23.016170852209274,29.189972162246704,-0.10795155042723403,0.10795155042723403,0.22085032391599757,0.03233250900087433,-0.012255798244125055
10.279063407043406,-23.023560325554687,29.29997205734253,-0.10428675396841189,0.10428675396841189,0.21955781299640512,0.03151850139614036,-0.012610956892751782
10.270329851473097,-23.03069001660272,29.409971952438354,-0.10071363041906126,0.10071363041906126,0.2182243217706897,0.03072062279996297,-0.012949352120757516
10.261891046573389,-23.03756707897151,29.51997184753418,-0.0972303743813556,0.0972303743813556,0.2168511998446388,0.029938589687587634,-0.013267450936146638
10.2537400566599,-23.04419848273373,29.629971742630005,-0.09383520663254341,0.09383520663254341,0.21544015570538919,0.029172079239289307,-0.01356159496984738
10.245870048901857,-23.050591019546907,29.73997163772583,-0.09052637835570862,0.09052637835570862,0.21399327930924766,0.028420730817982246,-0.01382809450093113
10.238274293308622,-23.05675130795067,29.849971532821655,-0.08730217545864116,0.08730217545864116,0.21251305865451137,0.027684150902429427,-0.014063348310277855
10.230946162215815,-23.062685798832764,29.95997142791748,-0.08416092277119144,0.08416092277119144,0.21100238723918957,0.0269619205197231,-0.014263985292662115
10.223879129300377,-23.068400781047686,30.069971323013306,-0.08110098777524061,0.08110098777524061,0.20946455931546476,0.026253605406607466,-0.014427018769389654
10.21706676818411,-23.073902387147328,30.17997121810913,-0.0781207835603335,0.0781207835603335,0.20790325038699528,0.025558768620339633,-0.014550000278903175
10.210502750708947,-23.079196599164565,30.289971113204956,-0.07521877071997204,0.07521877071997204,0.2063224811527741,0.02487698448414957,-0.014631157173302363
10.204180844992836,-23.084289254370393,30.39997100830078,-0.07239345790625967,0.07239345790625967,0.20472656438832093,0.024207852529443102,-0.014669498220473842
10.19809491339477,-23.08918605090996,30.509970903396606,-0.06964340087292989,0.06964340087292989,0.20312003591184957,0.023551009961605952,-0.014664874522542443
10.192238910526362,-23.09389255321556,30.61997079849243,-0.06696719997946793,0.06696719997946793,0.20150757253329107,0.02290614132051683,-0.014617988091430592
10.18660688144247,-23.098414197098986,30.729970693588257,-0.06436349628908086,0.06436349628908086,0.1998939014266781,0.02227298438858169,-0.014530347513634323
10.181192960125426,-23.102756294439402,30.839970588684082,-0.06183096654333241,0.06183096654333241,0.1982837064342024,0.02165133195342851,-0.014404177012384075
10.175991368347495,-23.106924037406547,30.949970483779907,-0.05936831740902042,0.05936831740902042,0.1966815371492128,0.021041029613740634,-0.0142422903116053
10.17099641495907,-23.110922502188146,31.059970378875732,-0.056974279447561865,0.056974279447561865,0.1950917262190086,0.0204419703059645,-0.014047944124740924
10.166202495610838,-23.114756652220862,31.169970273971558,-0.05464760124801296,0.05464760124801296,0.19351831922497476,0.019854086530618133,-0.013824686004627745
10.161604092882374,-23.11843134095195,31.279970169067383,-0.052387044099549834,0.052387044099549834,0.19196501998426913,0.0192773413495208,-0.013576209357681366
10.157195776760904,-23.121951314180908,31.389970064163208,-0.050191377476941065,0.050191377476941065,0.19043515248524148,0.018711719144075368,-0.013306225319542524


==> plots/evaluation/dyn_cost/dyn_cost_separate_driven.csv <==
sim_x,sim_y,sim_t,sim_v,sim_v_abs,sim_delta,sim_a,sim_ddelta
-6.123233995736766e-18,-0.1,0.0,0.0,0.0,0.0,-0.20107992617887854,-1.5468715241495623e-05
-6.123233995736766e-18,-0.1,0.1099998950958252,0.0,0.0,0.0,-0.30802144777735296,-0.36855335619545576
2.5411308724176434e-06,-0.10012703950098172,0.2199997901916504,-0.007109020670515064,0.007109020670515064,-0.0036348727313997415,-0.30712526554024144,-0.40036843605562616
5.326585882170479e-05,-0.10266188874312157,0.3299996852874756,-0.039916053283799796,0.039916053283799796,-0.03751878055088471,-0.30829782035562664,-0.4093595235493554
0.00017880661398431136,-0.10891269533023722,0.4399995803833008,-0.07372823316197305,0.07372823316197305,-0.07869842902304341,-0.30922854866148775,-0.4183516133236427
0.0003814942138153746,-0.11888391108826522,0.549999475479126,-0.10762133522891965,0.10762133522891965,-0.1235207991113142,-0.3100937856251219,-0.4191679377977065
0.0006674066605252666,-0.13258831162857992,0.6599993705749512,-0.1416200626760977,0.1416200626760977,-0.1692045742271827,-0.31084464330562506,-0.4207945318276498
0.001048075340961618,-0.1500369111130733,0.7699992656707764,-0.17571709895240414,0.17571709895240414,-0.21533737570246483,-0.31130949674726105,-0.4135668563552951
0.001542496519149939,-0.1712392226411495,0.8799991607666016,-0.20989754282688994,0.20989754282688994,-0.26158130194808227,-0.31157330926779275,-0.405444832141314
0.0021791980041766393,-0.19620260647147766,0.9899990558624268,-0.24413886744214608,0.24413886744214608,-0.307479362646558,-0.311790672179786,-0.392084008958343
0.002998310902412636,-0.22493125195793556,1.099998950958252,-0.2784157322175897,0.2784157322175897,-0.3525404834798121,-0.3110359442214597,-0.3670890276391806
0.004053573913246501,-0.25742518698531963,1.2099988460540771,-0.31269126618386583,0.31269126618386583,-0.39611802171182464,-0.3102943103428159,-0.33899022042790716
0.00541412659767676,-0.2936794005863933,1.3199987411499023,-0.3469293843727121,0.3469293843727121,-0.4375459906149353,-0.309269660618679,-0.30306683149880437
0.007165900435211614,-0.3336824112684107,1.4299986362457275,-0.3810805198397315,0.3810805198397315,-0.47604395288666096,-0.30709751285788306,-0.25633741841726687
0.009412381482304019,-0.3774158324859979,1.5399985313415527,-0.41509610900819777,0.41509610900819777,-0.510805133768598,-0.3049770962180885,-0.20288624702141558
0.012274444574789906,-0.4248530022135507,1.649998426437378,-0.4489334475192885,0.4489334475192885,-0.5408936487608211,-0.3025180152895367,-0.14173149110999084
0.015888900476786077,-0.4759582793392673,1.7599983215332031,-0.4825383188615094,0.4825383188615094,-0.5653589250954083,-0.29993705045690294,-0.08042265721462852
0.02040549735693357,-0.5306865048977668,1.8699982166290283,-0.515860382988577,0.515860382988577,-0.5833419709157436,-0.29632420940415677,-0.021775538582532145
0.025427370490159616,-0.5835380589391977,1.9699981212615967,-0.5458922581370361,0.5458922581370361,-0.5936132417394632,-0.29360949803166825,-0.006586664903253228
0.030796428999338397,-0.6335881803373905,2.059998035430908,-0.5726806773907346,0.5726806773907346,-0.5978224461417467,-0.29074411894518454,-0.0022453940461970075
0.03706112217041439,-0.6859526680308667,2.1499979496002197,-0.5992400020994161,0.5992400020994161,-0.5992576718961082,-0.2882994509771061,-0.0007654548237623266
0.04430903256533478,-0.7405911576629509,2.2399978637695312,-0.6255549788534186,0.6255549788534186,-0.5997469403515608,-0.28773160148576726,-0.00026094354689364997
0.05164871516295163,-0.7910316883828168,2.319997787475586,-0.6487153032087404,0.6487153032087404,-0.5999027744896563,-0.288427485743402,-0.00010025450410370464
0.059899153553516576,-0.8432024641151182,2.3999977111816406,-0.671762320500859,0.671762320500859,-0.5999626459614564,-0.2892044075697711,-3.85177785005552e-05
0.06912707253245073,-0.8970795849781749,2.4799976348876953,-0.6947950891282205,0.6947950891282205,-0.5999856485793537,-0.2908987391210472,-1.4798530040030558e-05
0.07940213035366825,-0.9526434745817208,2.55999755859375,-0.717876317614153,0.717876317614153,-0.5999944861845533,-0.2924147195957146,-5.685594676956351e-06
0.08930863853562472,-1.0026311882952936,2.629997491836548,-0.7381432847855124,0.7381432847855124,-0.5999976125191129,-0.2937093282057302,-2.4618613583321228e-06
0.10012253110378164,-1.0538844733116817,2.6999974250793457,-0.7585014627572927,0.7585014627572927,-0.5999989662213004,-0.29519607142344956,-1.0659856821377676e-06
0.11189560581871774,-1.106390697110844,2.7699973583221436,-0.7789508668069672,0.7789508668069672,-0.5999995523740501,-0.29667773771400674,-4.615715679777469e-07
0.12468102726789411,-1.1601356182843827,2.8399972915649414,-0.7995012753441418,0.7995012753441418,-0.5999998061780653,-0.29783340797728003,-1.9985966687874358e-07
0.13853344346381774,-1.215103829470053,2.9099972248077393,-0.8201508458953634,0.8201508458953634,-0.5999999160751244,-0.2984791336821047,-8.653915558332055e-08
0.15350871050314524,-1.2712776071131724,2.979997158050537,-0.8408952847483425,0.8408952847483425,-0.5999999636605473,-0.29861713763770986,-3.747090271289568e-08
0.16728150296949737,-1.3203708113332524,3.039997100830078,-0.8587442964581654,0.8587442964581654,-0.599999982266419,-0.2976817955783064,-1.82859159218206e-08
0.18195745203299266,-1.3703202654398547,3.099997043609619,-0.8766352811542818,0.8766352811542818,-0.599999991346044,-0.29610656491330434,-8.92363112813505e-09
0.19757316918156462,-1.4211090709627856,3.15999698638916,-0.894552217357608,0.894552217357608,-0.5999999957768778,-0.2910578774569243,-4.354739276335881e-09
0.21416521410577793,-1.4727174446607656,3.219996929168701,-0.9124522853140072,0.9124522853140072,-0.5999999979391183,-0.28573498295016453,-2.1251369674787075e-09
0.2317695184865729,-1.525121443152345,3.279996871948242,-0.9302702966889455,0.9302702966889455,-0.5999999989942919,-0.2825516236316865,-1.037104995406496e-09
0.2504200242010135,-1.578289840643648,3.339996814727783,-0.9478526617583006,0.9478526617583006,-0.5999999995092129,-0.2804139038879159,-5.061122290814626e-10
0.2701481075356059,-1.632183931992176,3.399996757507324,-0.965159407719398,0.965159407719398,-0.5999999997604955,-0.2787713722489223,-2.4698124846368106e-10
0.29098456421628005,-1.6867640555316248,3.4599967002868652,-0.9822457051118304,0.9822457051118304,-0.5999999998831195,-0.2781831912935615,-1.2052834148257323e-10
0.312961304642686,-1.7419939305425023,3.5199966430664062,-0.9991410568423463,0.9991410568423463,-0.5999999999429604,-0.2784741806936966,-5.88205970840505e-11
0.3321694251834875,-1.788489253537926,3.5699965953826904,-1.013126059970447,1.013126059970447,-0.5999999999686293,-0.2781051410626559,-3.2350833978769014e-11
0.35221060266462123,-1.835390920622226,3.6199965476989746,-1.0270413162838143,1.0270413162838143,-0.5999999999827466,-0.277334582704196,-1.778051222667406e-11
0.37310435360541344,-1.882680089128466,3.669996500015259,-1.0409409291054788,1.0409409291054788,-0.5999999999905108,-0.2770746872779362,-9.778494491176538e-12
0.39487124347871283,-1.9303397914547649,3.719996452331543,-1.0548739790102686,1.0548739790102686,-0.5999999999947808,-0.27647586365158344,-5.401634845280208e-12
0.4175315657846148,-1.9783518151020993,3.769996404647827,-1.0687723209378945,1.0687723209378945,-0.5999999999971295,-0.2758315461039351,-2.98090838095793e-12
0.4411050115237888,-2.026696149713844,3.8199963569641113,-1.0826590437941221,1.0826590437941221,-0.599999999998421,-0.27526859353119654,-1.6420259389288637e-12
0.46561142995288274,-2.075352677353801,3.8699963092803955,-1.096541898080274,1.096541898080274,-0.5999999999991308,-0.2745560780950164,-9.032545961711878e-13
0.49107118176347064,-2.1243017842161467,3.9199962615966797,-1.1104280981026808,1.1104280981026808,-0.5999999999995194,-0.27349843176162925,-5.017742332550586e-13
0.5175032518804306,-2.1735207438344055,3.969996213912964,-1.1242692597554438,1.1242692597554438,-0.5999999999997351,-0.2719340106492742,-2.773746042376205e-13
0.5449266008412035,-2.2229865130319024,4.019996166229248,-1.1380778882609062,1.1380778882609062,-0.5999999999998543,-0.27001117690909343,-1.5306355567002127e-13
0.5733588254699963,-2.272673406382354,4.069996118545532,-1.1518006970006929,1.1518006970006929,-0.5999999999999198,-0.26849534375507067,-8.371723853873167e-14
0.60281790270728,-2.3225563381626877,4.119996070861816,-1.1654979425791732,1.1654979425791732,-0.5999999999999552,-0.2675448205991639,-4.6802450303904045e-14
0.6333212566823657,-2.3726091644311422,4.169996023178101,-1.1791167945819514,1.1791167945819514,-0.5999999999999753,-0.2670824045364888,-2.9532202846405995e-14
0.6648851928675477,-2.422803891133428,4.219995975494385,-1.1926490576568725,1.1926490576568725,-0.5999999999999863,-0.2669853236407217,-1.8145970534081057e-14
0.6975251785242956,-2.473111318273733,4.269995927810669,-1.2060973107147248,1.2060973107147248,-0.5999999999999924,-0.26709247310965095,2.2685527617685264e-16
0.7312570342795697,-2.5235029223420438,4.319995880126953,-1.2194945909284387,1.2194945909284387,-0.5999999999999959,-0.27349848274561456,-7.304327495025807e-15
0.7660964347409972,-2.573949990565915,4.369995832443237,-1.2328484566614013,1.2328484566614013,-0.5999999999999972,-0.291391655104638,-4.235003809733142e-15
0.8020592689059847,-2.6244240864519344,4.4199957847595215,-1.2461917017975885,1.2461917017975885,-0.5999999999999984,-0.41699444689591003,-4.214072213728105e-15
0.8316492352829735,-2.6648038404030183,4.459995746612549,-1.2568708030035611,1.2568708030035611,-0.599999999999999,-0.4275481006352596,-6.047898232581093e-13
0.8619778535730058,-2.7051696853868363,4.499995708465576,-1.2676610671288375,1.2676610671288375,-0.5999999999999991,-0.41979531828790817,-3.914286322985087e-13
0.8930574430907683,-2.745512064256981,4.5399956703186035,-1.2787119524101613,1.2787119524101613,-0.5999999999999995,-0.4117320563025216,-1.8611247110819854e-13
0.9249081431923039,-2.785830561588852,4.579995632171631,-1.2905941193949109,1.2905941193949109,-0.5999999999999995,-0.40332266389089727,-4.1400595178590016e-13
0.9575901058900382,-2.8261719378630845,4.619995594024658,-1.3061395191079384,1.3061395191079384,-0.5999999999999363,-0.3946633618487382,-2.612245206051669e-13
0.9911989008755427,-2.866618613401758,4.6599955558776855,-1.3232491079001512,1.3232491079001512,-0.5999999999999448,-0.38674849529643424,4.599546741745073e-10
1.0257552165348804,-2.9071558703497153,4.699995517730713,-1.3400828102170883,1.3400828102170883,-0.5999999999999652,-0.3791967906579657,0.021386375030526344
1.0612646999804702,-2.947750884447822,4.73999547958374,-1.356588738180343,1.356588738180343,-0.5999999999999449,-0.37165952309693523,0.046781949557869636
1.0977321263442978,-2.9883705086953753,4.779995441436768,-1.3727657967595421,1.3727657967595421,-0.5999999999999621,-0.3640498899769054,0.07054147159806588
1.1351609039525528,-3.028980809147989,4.819995403289795,-1.388594360294797,1.388594360294797,-0.5999999999999763,-0.356831989058951,0.09242255778572447
1.1735539943530642,-3.0695481544290786,4.859995365142822,-1.404106293120798,1.404106293120798,-0.5999999999964943,-0.3492480896314523,0.11217508503491617
1.2129138484444206,-3.110039189151145,4.89999532699585,-1.419309567696998,1.419309567696998,-0.5997575662947767,-0.34234211260342856,0.13040492671830975
1.2532421571101142,-3.1504214686036995,4.939995288848877,-1.4342144171453848,1.4342144171453848,-0.5985106924465693,-0.33497305027921653,0.14714893653178118
1.294538380057476,-3.1906633866846477,4.979995250701904,-1.4488134594809132,1.4488134594809132,-0.5962764906365268,-0.3280907532331569,0.16225929301953834
1.3368003182736212,-3.230734991210725,5.019995212554932,-1.4631233890367934,1.4631233890367934,-0.5931274229354434,-0.32089119002752375,0.17606904557244402
1.3800238040210393,-3.2706076551085244,5.059995174407959,-1.4771335895707702,1.4771335895707702,-0.5891332003069361,-0.3140683991859352,0.1879838724365143
1.4242029300275076,-3.3102542569506843,5.099995136260986,-1.4908609576652858,1.4908609576652858,-0.5843673600411995,-0.30697293521203933,0.19892458848194527
1.4693301937912078,-3.3496492467463157,5.139995098114014,-1.5042953449724248,1.5042953449724248,-0.5788906112389939,-0.30024049032979055,0.20841351893339832
1.5153965510810197,-3.388768621954526,5.179995059967041,-1.5174531293327802,1.5174531293327802,-0.5727711539911562,-0.2939420723993515,0.21731171823282514
1.5623915924917184,-3.4275899782544306,5.219995021820068,-1.53032433144414,1.53032433144414,-0.5660724791220649,-0.2873977221599648,0.22450101214133553
1.610303453785591,-3.466092337479016,5.259994983673096,-1.5429190680737621,1.5429190680737621,-0.5588509367561049,-0.28059104746568225,0.2307750117210811
1.659119218067862,-3.504256368198151,5.299994945526123,-1.5552333272143066,1.5552333272143066,-0.5511668444749317,-0.27400484851437595,0.23566536587580836
1.708824728365342,-3.542064120701979,5.33999490737915,-1.5672779101145804,1.5672779101145804,-0.5430663498455415,-0.26731577606452106,0.24014757010370766
1.7594056985045363,-3.5794997582879766,5.379994869232178,-1.579072105167647,1.579072105167647,-0.534584913613724,-0.2608488872145885,0.24341847159917862
1.8108466003110149,-3.6165485991313897,5.419994831085205,-1.5906013913626538,1.5906013913626538,-0.5257799985719213,-0.2541119794522661,0.2462968902025777
1.8631309013257216,-3.6531971842074697,5.459994792938232,-1.6018565938725793,1.6018565938725793,-0.5167058177576926,-0.24777790822716303,0.2481972890876903
1.9162413764500497,-3.689433387684509,5.49999475479126,-1.612848592970861,1.612848592970861,-0.5073949753824657,-0.2411127792665955,0.24958123129412796
1.970160324426054,-3.7252464606344176,5.539994716644287,-1.6235741614958865,1.6235741614958865,-0.4978943726140248,-0.2349192767182184,0.2501184796338926
2.0248694907268217,-3.7606268651946944,5.5799946784973145,-1.6340375402362155,1.6340375402362155,-0.48823498038140895,-0.2284678702331026,0.25049431737807887
2.080350332369305,-3.7955663447793286,5.619994640350342,-1.644235807543161,1.644235807543161,-0.47845089578498334,-0.22227065158771422,0.25005770523754334
2.1365838900693106,-3.8300577430243847,5.659994602203369,-1.6541786756955337,1.6541786756955337,-0.46856938348725863,-0.21587610350390177,0.24943545497230205
2.193551126880306,-3.8640951205902065,5.6999945640563965,-1.6638589075692969,1.6638589075692969,-0.45861958785452756,-0.20982610530914408,0.24797674605175885
2.2367464094641,-3.88932218862187,5.729994535446167,-1.6709543296890792,1.6709543296890792,-0.45112470639723773,-0.2049484841081914,0.24686314915098442
2.280335386840282,-3.914289396714051,5.7599945068359375,-1.6779051797271785,1.6779051797271785,-0.4436216327089199,-0.20046025336097303,0.24533548023471058
2.32430982796584,-3.9389953326558795,5.789994478225708,-1.6847113078027998,1.6847113078027998,-0.4361089921502152,-0.1958692833684163,0.24393349320804028
2.3686615526020294,-3.963438918740751,5.8199944496154785,-1.6913787181918365,1.6913787181918365,-0.42860117070576076,-0.19134807280492844,0.2421797851671109
2.4133824034897633,-3.9876193695350564,5.849994421005249,-1.697904384905986,1.697904384905986,-0.42110488616220165,-0.18676989261268206,0.24031619574051594
2.4584641529263482,-4.011536127604199,5.8799943923950195,-1.7042901562667883,1.7042901562667883,-0.4136244755563817,-0.18220337710628928,0.23832599187992046
2.503898700923777,-4.035188952411835,5.90999436378479,-1.7105363804933638,1.7105363804933638,-0.4061763087232293,-0.17777321824348616,0.23608415202283456
2.5496778332782233,-4.058577772095049,5.9399943351745605,-1.716641731943103,1.716641731943103,-0.3987586321457394,-0.17320098635224568,0.2340160027079595
2.5957934766078856,-4.081702806816771,5.969994306564331,-1.722608589534027,1.722608589534027,-0.3913822205846859,-0.16890777126189177,0.23148386059644926
2.6422375586363325,-4.1045644755636514,5.999994277954102,-1.7284388184952815,1.7284388184952815,-0.3840517888870214,-0.16446567032690967,0.22914850659104904
2.6890021178467416,-4.127163441457262,6.029994249343872,-1.734134342160877,1.734134342160877,-0.3767668049917623,-0.16000083788466268,0.22637423593247602
2.7360792241256573,-4.149500557925866,6.059994220733643,-1.7396919195222567,1.7396919195222567,-0.36954098241869926,-0.15559493357465842,0.22383148561204158
2.7834609488824342,-4.171576839972624,6.089994192123413,-1.7451132633772484,1.7451132633772484,-0.36237025052988,-0.15121792345358506,0.2209079861998155
2.831139491837718,-4.193393515093294,6.119994163513184,-1.7504009684806228,1.7504009684806228,-0.35526842168861655,-0.15610219364310368,0.2314467259076248
2.8791070893729356,-4.214951962761014,6.149994134902954,-1.7555543067211543,1.7555543067211543,-0.34822937481303434,-0.16439892642934956,0.23897638284267742
2.927356125060201,-4.236253758784739,6.179994106292725,-1.7605760068258545,1.7605760068258545,-0.34126319638958214,-0.1709744064758198,0.2436047798397326
2.9758790076781025,-4.257300606186641,6.209994077682495,-1.7654656213706916,1.7654656213706916,-0.3343663970585375,-0.17715247841106177,0.2478642530885955
3.024668219907585,-4.278094351993284,6.239994049072266,-1.7702230306822266,1.7702230306822266,-0.327544915803523,-0.1722225775248787,0.24267028652625677
3.0737163208646385,-4.298636972552032,6.269994020462036,-1.774847626584779,1.774847626584779,-0.3208063956372291,-0.1787209769027683,0.2467650085554506
3.123015909352977,-4.3189305491565335,6.299993991851807,-1.7793399770449705,1.7793399770449705,-0.3141466773054931,-0.17407464569728306,0.23946641559539508
3.1725643142432207,-4.33897915161707,6.329993963241577,-1.78410698574517,1.78410698574517,-0.30744404753901505,-0.17978269600704952,0.24326003725879763
3.2223672005472017,-4.358790344480592,6.359993934631348,-1.789188485429686,1.789188485429686,-0.3003444350156251,-0.1748145922191522,0.23579306246799292
3.272428124946045,-4.3783711578404265,6.389993906021118,-1.7944743671730126,1.7944743671730126,-0.29297149772932507,-0.1695232920025836,0.22974292971809804
3.322747091600269,-4.39772745200183,6.419993877410889,-1.799741553752587,1.799741553752587,-0.28542377413368386,-0.16417415153711326,0.22423546310779507
3.3733176006238232,-4.41686270765681,6.449993848800659,-1.804948856545617,1.804948856545617,-0.27809202137742034,-0.17051252267904501,0.22848142518279554
3.42413861653406,-4.4357824303427265,6.47999382019043,-1.8102705974075088,1.8102705974075088,-0.2707242943345635,-0.16576007801971496,0.22051321170051044
3.475205861211902,-4.454490997592307,6.5099937915802,-1.8155171411252455,1.8155171411252455,-0.26348321032843336,-0.16039249891976473,0.2144171366659863
3.526517814659411,-4.472993766627013,6.539993762969971,-1.820868188303403,1.820868188303403,-0.2562216659655433,-0.155007972311332,0.20900823416777378
3.5780698777424567,-4.4912950558051925,6.569993734359741,-1.8260606452103931,1.8260606452103931,-0.24909135104328922,-0.16191635284731734,0.21384833158975775
3.6298544040515277,-4.509398093060692,6.599993705749512,-1.8310927375781532,1.8310927375781532,-0.24213592847527637,-0.15719730363489007,0.20548886958479418
3.6818642429733286,-4.527306247737119,6.629993677139282,-1.8360477808388422,1.8360477808388422,-0.23535622927849398,-0.15169310140163472,0.19967270735929682
3.7340985819347225,-4.545025022866335,6.659993648529053,-1.8411205938067354,1.8411205938067354,-0.22854527326760665,-0.15545288686164302,0.20548586732890198
3.7865533920253314,-4.562558904224691,6.689993619918823,-1.8460401229090868,1.8460401229090868,-0.22187232982705377,-0.15428335031387727,0.19706852671138364
3.839221376764268,-4.579911251687002,6.719993591308594,-1.850795478415174,1.850795478415174,-0.21538062744625538,-0.14891786777950095,0.1909885711355054
3.892095646972529,-4.5970855050153965,6.749993562698364,-1.8554778823593194,1.8554778823593194,-0.20905770111232025,-0.15302442731100094,0.19739442863113335
3.9451760991833504,-4.6140872530580035,6.779993534088135,-1.860293548621689,1.860293548621689,-0.20268928240065762,-0.15200265646653427,0.18868892821624042
3.998459230986902,-4.630921071257951,6.809993505477905,-1.8649556491252266,1.8649556491252266,-0.19646206765418842,-0.1463450725731253,0.18309291209054646
4.051937970628439,-4.647590354727042,6.839993476867676,-1.8694514699400244,1.8694514699400244,-0.19041717950374487,-0.15099781757252184,0.18997730394102363
4.105609950334932,-4.664099875970818,6.869993448257446,-1.87413984214745,1.87413984214745,-0.18442299846669008,-0.14991358990698453,0.18122608855326647
4.159474845409132,-4.68045507586961,6.899993419647217,-1.87871591749157,1.87871591749157,-0.17843877260168992,-0.14403972392535155,0.17541257305666225
4.2135260813442805,-4.696659502001324,6.929993391036987,-1.8831280271356223,1.8831280271356223,-0.17264836886327725,-0.15320263143888452,0.181901002633783
4.267761652544354,-4.712717966442137,6.959993362426758,-1.8877446134664946,1.8877446134664946,-0.16691184122734393,-0.14898620704363372,0.1742772830941607
4.322181629331022,-4.728635934415442,6.989993333816528,-1.8922459976661878,1.8922459976661878,-0.16117507746580045,-0.14309318874656385,0.16855952332019972
4.376779454584293,-4.744416941734793,7.019993305206299,-1.8965816983052748,1.8965816983052748,-0.15562618350224494,-0.15495228541331227,0.17520239932495432
4.43155356964128,-4.76006586092832,7.049993276596069,-1.9011390379656952,1.9011390379656952,-0.15012827019505612,-0.14879185635517056,0.16893267893735786
4.486504429106411,-4.775588183336958,7.07999324798584,-1.9055786574479945,1.9055786574479945,-0.1446168664901262,-0.1429255595409,0.16274957306917864
4.541626002136763,-4.790987579395605,7.10999321937561,-1.9099525236230974,1.9099525236230974,-0.13929832485613344,-0.15593711564374035,0.17155565507122786
4.596920311475155,-4.806269873665477,7.139993190765381,-1.9145208110329284,1.9145208110329284,-0.13388965571698755,-0.14962274110679305,0.16527015230714076
4.652385346569462,-4.8214398880552825,7.169993162155151,-1.9189325355368423,1.9189325355368423,-0.12859438391972414,-0.14351774665606848,0.1586451680957115
4.708016822980149,-4.8365017512001325,7.199993133544922,-1.9234472964203508,1.9234472964203508,-0.12348123404447983,-0.15550980961861705,0.16815251119610505
4.763818917628836,-4.851461850809651,7.229993104934692,-1.9280360290027931,1.9280360290027931,-0.11813303273304095,-0.1492021777413767,0.16137820631982064
4.819786699179456,-4.866324261563452,7.259993076324463,-1.9324423586897392,1.9324423586897392,-0.11300263873191427,-0.14292650742113414,0.15468359993488245
4.875915867448577,-4.88109311522553,7.289993047714233,-1.936959065316194,1.936959065316194,-0.10805990576060032,-0.1559707899720562,0.16666636143312155
4.932211260898745,-4.895774924044596,7.319993019104004,-1.9415743229877749,1.9415743229877749,-0.1028349364041659,-0.14957329586011633,0.15945452041752395
4.988668291316861,-4.910373918340172,7.349992990493774,-1.9460015843424037,1.9460015843424037,-0.09781560037178366,-0.15609876352718324,0.1737213231213707
5.045282581146459,-4.924894277658545,7.379992961883545,-1.9505315239988859,1.9505315239988859,-0.09299222917713691,-0.15521501576250535,0.1634213771082566
5.102058464516016,-4.939342387385372,7.409992933273315,-1.9551341842165524,1.9551341842165524,-0.08787969120657671,-0.14854311765010686,0.15577610779670262
5.158991099585784,-4.953722490015021,7.439992904663086,-1.9595469886855703,1.9595469886855703,-0.0829727485467478,-0.1549232837935203,0.1708857805918248
5.216076123152648,-4.968038841728386,7.4699928760528564,-1.9640631647950797,1.9640631647950797,-0.07826256072725077,-0.15528309457282793,0.16206842043004394
5.273318435281359,-4.982297992414684,7.499992847442627,-1.9686813794938196,1.9686813794938196,-0.07323340167329116,-0.14842686448722991,0.1540433234722639
5.330713605219729,-4.996504401001273,7.5299928188323975,-1.973104526439203,1.973104526439203,-0.06838557401401803,-0.1547502029646836,0.16905683917028905
5.388261256430863,-5.010663445602328,7.559992790222168,-1.9778320947231327,1.9778320947231327,-0.06352461687510616,-0.15374013582728333,0.1595782248811086
5.445963531302284,-5.024781282409635,7.5899927616119385,-1.9824227853478646,1.9824227853478646,-0.05853969493197901,-0.1468196231695737,0.15149845084625257
5.503813543604646,-5.038861959327804,7.619992733001709,-1.9868128885157597,1.9868128885157597,-0.053793749376074194,-0.1399430138473072,0.14398364493747692
5.561810937510288,-5.0529109242840615,7.6499927043914795,-1.9915184304326918,1.9915184304326918,-0.04903650451483053,-0.14931745612905464,0.16029219518607107
5.619958617645568,-5.066934592132175,7.67999267578125,-1.9961076178116848,1.9961076178116848,-0.04410035729404284,-0.14228607755337108,0.15196534548754675
5.678249819075268,-5.080937196945966,7.7099926471710205,-2.0004928772463604,2.0004928772463604,-0.039400808449130006,-0.13538332846655995,0.14359654826292012
5.7366840078898855,-5.0949242751200785,7.739992618560791,-2.0051748681170514,2.0051748681170514,-0.034701523588680054,-0.1282303218689583,0.13616922632834205
5.795263267195644,-5.108902162354687,7.7699925899505615,-2.0097168825439846,2.0097168825439846,-0.029827904594616345,-0.12152187661920877,0.12869314304788604
5.85398058011948,-5.122875169351568,7.799992561340332,-2.014052711207338,2.014052711207338,-0.02519813621752043,-0.13104644729208595,0.148182080832887
5.9128309210255985,-5.13684785353367,7.8299925327301025,-2.018440540689155,2.018440540689155,-0.02080549532517743,-0.12385050484968758,0.1389485756466102
5.971817021977185,-5.150826609521331,7.859992504119873,-2.0228519556314293,2.0228519556314293,-0.015934707619890045,-0.11682438202763343,0.1310465310207192
6.030933282910868,-5.164816228301934,7.8899924755096436,-2.0270516345621354,2.0270516345621354,-0.011292689430726258,-0.10995550270860364,0.12379334469405767
6.0901722309699915,-5.1788209044847395,7.919992446899414,-2.0310400450891324,2.0310400450891324,-0.006901335319315586,-0.10324574987460308,0.11658161292146627
6.149526381056314,-5.192844566483488,7.949992418289185,-2.0348199393304514,2.0348199393304514,-0.002743419442384938,-0.11031371896830147,0.1370690754441403
6.208990894113582,-5.206891515846464,7.979992389678955,-2.038658350591189,2.038658350591189,0.0011873078137493963,-0.1044455460839526,0.1294855000027404
6.268568722200399,-5.220967894328872,8.009992361068726,-2.042520432316304,2.042520432316304,0.005653470811528793,-0.09711903689982403,0.12150345646875946
6.328254192326761,-5.2350782462993735,8.039992332458496,-2.0461616512304204,2.0461616512304204,0.009908965261795034,-0.09028724249085747,0.11380162403473443
6.388039739771109,-5.249226512563069,8.069992303848267,-2.0495966479273022,2.0495966479273022,0.01392186260264913,-0.08347959119038983,0.10690868789647451
6.44791816090149,-5.2634164355132,8.099992275238037,-2.0528277725597768,2.0528277725597768,0.017705177828087414,-0.07690869424061521,0.10065371283538924
6.507882875824105,-5.27765163741006,8.129992246627808,-2.0559565439025214,2.0559565439025214,0.02127659913463669,-0.08449732023200504,0.12457198627211463
6.567935039851155,-5.291937411906445,8.159992218017578,-2.0592198918975786,2.0592198918975786,0.02513559325252089,-0.07884762958041193,0.11602941735562707
6.628071674549037,-5.306278520661027,8.189992189407349,-2.0622804296449537,2.0622804296449537,0.02911033885424591,-0.07203881321909507,0.10829163273194486
6.688285259196536,-5.3206787072548885,8.21999216079712,-2.065126667860903,2.065126667860903,0.03283264265760735,-0.0651186634299235,0.10153584139630718
6.748568470992604,-5.33514145411231,8.24999213218689,-2.067765029383926,2.067765029383926,0.036321357857181505,-0.05845428550046342,0.09474375549891484
6.808914157886267,-5.349669984111689,8.27999210357666,-2.07020301153333,2.07020301153333,0.03959792957330505,-0.06118697892352133,0.11085251934058317
6.869315911066271,-5.364267419403925,8.30999207496643,-2.0725406326797335,2.0725406326797335,0.04267756270569666,-0.0552594042075384,0.10490495753117994
6.929775212503554,-5.378938633613742,8.339992046356201,-2.0750329995439616,2.0750329995439616,0.04609932068867723,-0.052311781305052193,0.10667972885880567
6.990289579952288,-5.393688059234898,8.369992017745972,-2.0773307101968124,2.0773307101968124,0.04966449099990105,-0.04678581725950072,0.10037358578348196
7.050851804641216,-5.4085190638643255,8.399991989135742,-2.07942260985829,2.07942260985829,0.05299093787232732,-0.04019872844554838,0.0934836031437775
7.111454675599731,-5.423434692693498,8.429991960525513,-2.0813081634182318,2.0813081634182318,0.05610247803697096,-0.033647756605548265,0.08738281059720096
7.17209115806416,-5.4384377295209925,8.459991931915283,-2.0829955922056707,2.0829955922056707,0.05900859111536374,-0.0366487268326966,0.10310785522036699
7.232758605537794,-5.453531778403371,8.489991903305054,-2.084776324596028,2.084776324596028,0.06195336923315626,-0.030278189446650974,0.09744328168953456
7.29345457419015,-5.46872069978819,8.519991874694824,-2.0863671353271434,2.0863671353271434,0.06516700041730922,-0.02407665343121121,0.09173731172259407
7.354173960909786,-5.4840078988989065,8.549991846084595,-2.0878943541685366,2.0878943541685366,0.0682746866150311,-0.01798514446758981,0.08672803462526739
7.414912112270591,-5.4993968100791015,8.579991817474365,-2.0892328415964805,2.0892328415964805,0.07135306192084188,-0.016240998869944963,0.08976530930732259
7.475662077988202,-5.514890161630451,8.609991788864136,-2.0903731321637338,2.0903731321637338,0.07422237775751156,-0.00978517596354379,0.08394860796323168
7.5364173825071,-5.530490501145631,8.639991760253906,-2.091402493647254,2.091402493647254,0.07690654474981486,-0.012683829274924268,0.09889718124411828
7.5971770086496075,-5.546201584077264,8.669991731643677,-2.0924384022278897,2.0924384022278897,0.0798315776807823,-0.006558838875600997,0.09366912730532237
7.657936240878723,-5.562026548329124,8.699991703033447,-2.0932848016175285,2.0932848016175285,0.08281226324243227,-0.0005518483886703136,0.08849641443687041
7.7186883629202985,-5.577967992887887,8.729991674423218,-2.0939440337697084,2.0939440337697084,0.08561741535793753,0.0053458374149889555,0.0836127441195553
7.7794275389626515,-5.59402847685534,8.759991645812988,-2.0945013777588644,2.0945013777588644,0.08827066028264875,0.011229209315905323,0.07973126471656787
7.840150013278022,-5.610210956223813,8.789991617202759,-2.094923714854848,2.094923714854848,0.09101900565458221,0.005720153506686743,0.10186172548326065
7.900851041085882,-5.626518111732596,8.81999158859253,-2.095330493726796,2.095330493726796,0.09359424255874388,0.010598104468512136,0.09796668571483427
7.961529642212511,-5.642953636693796,8.8499915599823,-2.095648363218517,2.095648363218517,0.09661489937889525,0.01657139979588924,0.09263314024266074
8.022179678934826,-5.65952014883833,8.87999153137207,-2.095786445530357,2.095786445530357,0.0994699178631387,0.022263522612379953,0.08791122817250023
8.08279463663308,-5.6762199701434595,8.90999150276184,-2.0957444540527312,2.0957444540527312,0.10217333538695776,0.028036410794072205,0.08363240458772209
8.143368060442594,-5.693055174520489,8.939991474151611,-2.0955241575852863,2.0955241575852863,0.1047303191303708,0.0337561947484197,0.07979072320868202
8.20389424927372,-5.71002778983645,8.969991445541382,-2.0951985337097163,2.0951985337097163,0.10715866995498419,0.03913377763182422,0.07652303897873006
8.264372726228292,-5.727141199127655,8.999991416931152,-2.094991987032186,2.094991987032186,0.10987316022490445,0.03343837744300876,0.09874092707506886
8.324801249210374,-5.74439872016564,9.029991388320923,-2.094614649339185,2.094614649339185,0.11287099963063288,0.03930357459824578,0.09304410555160231
8.385173188673438,-5.761802644569416,9.059991359710693,-2.0940578960451415,2.0940578960451415,0.11570072764779502,0.04503757362302684,0.08845148912163027
8.445482081519788,-5.779355041454841,9.089991331100464,-2.093332457212207,2.093332457212207,0.11838355661180681,0.050407227751994604,0.08471988070868669
8.505721639836057,-5.797057762773554,9.119991302490234,-2.092434709650708,2.092434709650708,0.12093767149633314,0.05591333600227532,0.08139149118024351
8.565885577667467,-5.814912411598827,9.149991273880005,-2.091367503676512,2.091367503676512,0.12336873056051996,0.049231228971025054,0.10606594365599364
8.625970048809446,-5.832921087297026,9.179991245269775,-2.09036767046981,2.09036767046981,0.1256935463045512,0.05525313384694367,0.1005887892791423
8.685975931233173,-5.851087473612946,9.209991216659546,-2.0893065164800326,2.0893065164800326,0.1287552874714785,0.0607925773006183,0.095329091609744
8.745897115722563,-5.86941369667776,9.239991188049316,-2.08806808650095,2.08806808650095,0.13160103652696167,0.06656899439324807,0.09074118908173019
8.805727079396936,-5.887901528738717,9.269991159439087,-2.0866609432817933,2.0866609432817933,0.1343006280403217,0.071852224770698,0.08728532846720917
8.865459628765931,-5.906552564269046,9.299991130828857,-2.0850935316356356,2.0850935316356356,0.13688104032046403,0.0682250543042228,0.10730655071793058
8.925089057769508,-5.925368308873949,9.329991102218628,-2.083449255669346,2.083449255669346,0.13935771455431675,0.06910579082642682,0.10994991390786046
8.984616072132075,-5.944352202122023,9.359991073608398,-2.081914764221873,2.081914764221873,0.1422483985113543,0.07498735762873623,0.10440846708481628
9.044037136119751,-5.963506925942433,9.389991044998169,-2.0802019911895155,2.0802019911895155,0.14531738778141312,0.08043480312471345,0.0997820216883096
9.1033455959994,-5.982834245342622,9.41999101638794,-2.078320127612382,2.078320127612382,0.14822609015424054,0.08604504751150824,0.09550597224103109
9.16253488851608,-6.00233564757222,9.44999098777771,-2.076267591276562,2.076267591276562,0.1509949333422796,0.08253220108705421,0.1144052888503406
9.221598753882702,-6.022012434358325,9.47999095916748,-2.0740616173153925,2.0740616173153925,0.1536478314626398,0.07130265989209093,0.10729743866857827
9.280535300490518,-6.041867153547588,9.509990930557251,-2.0720164869245816,2.0720164869245816,0.15643429005364193,0.026391607912998726,0.15753126088700825
9.339344694224742,-6.061903406828434,9.539990901947021,-2.0698836231756537,2.0698836231756537,0.15971346382894056,-0.009312141067410813,0.18934821639355656
9.398020817154794,-6.082123136561352,9.569990873336792,-2.067578769505181,2.067578769505181,0.1629026080211748,-0.01720563943327558,0.18747361252707187
9.456557035793296,-6.102527886897719,9.599990844726562,-2.065109679630621,2.065109679630621,0.1659412693180368,-0.009373260725991008,0.17439320050134505
9.514946796513021,-6.1231189164630875,9.629990816116333,-2.06247610813752,2.06247610813752,0.16884639309275598,-0.0022351933093307727,0.16334407454860056
9.573188822797823,-6.143899104465748,9.659990787506104,-2.0601119405914115,2.0601119405914115,0.17186031062094678,0.0007748295774536284,0.1643648183879329
9.631293529876922,-6.164875820131215,9.689990758895874,-2.05841380840238,2.05841380840238,0.17512630217392175,0.008310553621395714,0.15384350249777817
9.689287168502135,-6.186063020993875,9.719990730285645,-2.057891134142254,2.057891134142254,0.17933868867738426,0.006948631350009473,0.1658568410597434
9.747197684690027,-6.207477019689589,9.749990701675415,-2.0583571360357324,2.0583571360357324,0.18450160854948158,0.014860863253081207,0.15421759267954585
9.805035312523966,-6.2291294625594835,9.779990673065186,-2.05879394150439,2.05879394150439,0.1902510035577145,0.022288863037717127,0.14343025783836746
9.862791425417102,-6.251025550595831,9.809990644454956,-2.059001839446672,2.059001839446672,0.19560685283231238,0.02899383254583666,0.13452905454999203
9.920456241077405,-6.273169464958346,9.839990615844727,-2.058996391991902,2.058996391991902,0.20060865333240216,0.03174008556634606,0.13700619081797938
9.978021942863242,-6.295565547560094,9.869990587234497,-2.058899350867445,2.058899350867445,0.20540945414775327,0.02979779154196127,0.1501861935404827
10.035482212417039,-6.318218437113083,9.899990558624268,-2.0587549508390484,2.0587549508390484,0.21013275744803375,0.037348088721634205,0.13962945043725628
10.092832447333114,-6.341133461413252,9.929990530014038,-2.0584657710228877,2.0584657710228877,0.2152263787231246,0.044259785631346624,0.13022849808738157
10.150062738894915,-6.364313960089276,9.959990501403809,-2.0579439455969823,2.0579439455969823,0.21996833532062593,0.051031285055749546,0.12211397343898037
10.20716317230261,-6.387762709833841,9.989990472793579,-2.0572072472265055,2.0572072472265055,0.2243735470772851,0.05723497798599954,0.11506294419708664
10.264124498231869,-6.411482131316802,10.01999044418335,-2.0562697125769236,2.0562697125769236,0.22849771951042172,0.04691328506550588,0.14719313133186576
10.32094102410443,-6.435475606816836,10.04999041557312,-2.0554300720872987,2.0554300720872987,0.23247330399264826,0.05434221801452828,0.13689794445538506
10.377610443491598,-6.459748055223961,10.07999038696289,-2.054461151032005,2.054461151032005,0.23711403115359603,0.06112403183203223,0.12815339448971538
10.434123235990505,-6.484301750687877,10.109990358352661,-2.053272678679883,2.053272678679883,0.24140531872511156,0.06530044652643445,0.12394870715820992
10.490469855001873,-6.509138409799516,10.139990329742432,-2.0518750630465763,2.0518750630465763,0.2454051867122167,0.05837159618938601,0.14808219170313391
10.54664113333107,-6.534259315776506,10.169990301132202,-2.050282012572865,2.050282012572865,0.249145506220832,0.06558586204722137,0.13791564258198352
10.602630454175017,-6.559666366902942,10.199990272521973,-2.048761120479488,2.048761120479488,0.2526668302910786,0.07249986804071,0.1288363390524377
10.658438911348123,-6.58536495704649,10.229990243911743,-2.047280865209103,2.047280865209103,0.2570158770272002,0.07951746163336038,0.1203819037789812
10.71405853892233,-6.6113571612238635,10.259990215301514,-2.0455800484894717,2.0455800484894717,0.26122510912594565,0.07618426192707736,0.13656710464664878
10.769479825950906,-6.637644027838719,10.289990186691284,-2.0437038201406934,2.0437038201406934,0.2651536446542973,0.07852400017653569,0.1368900043250851
10.824696963734201,-6.6642278080408435,10.319990158081055,-2.0419092771658254,2.0419092771658254,0.26891429558703994,0.08550453503962112,0.12784887700208766
10.879709060928572,-6.691113153798116,10.349990129470825,-2.040086390402234,2.040086390402234,0.2733607298209007,0.09207730335681445,0.11983624888585291
10.9345074117145,-6.718301512332041,10.379990100860596,-2.038051270586689,2.038051270586689,0.2775972389461495,0.09862675552574353,0.11251354335014135
10.989082254223868,-6.7457933836101365,10.409990072250366,-2.035806158111552,2.035806158111552,0.28155137191941404,0.0909405327247885,0.13325453163523632
11.043424042642958,-6.773588734884775,10.439990043640137,-2.033359479708938,2.033359479708938,0.28524566724039513,0.09342776886359432,0.13382862809401988
11.09752780932113,-6.801689336035315,10.469990015029907,-2.031050235633973,2.031050235633973,0.28894476286114407,0.10008506319290474,0.12536677000719174
11.151390596868515,-6.83009815850979,10.499989986419678,-2.0286251611302535,2.0286251611302535,0.29304180568041205,0.10670411167447079,0.11720188594240175
11.205003507532165,-6.858815385988295,10.529989957809448,-2.0259917891939057,2.0259917891939057,0.2969658127887315,0.1036317916339406,0.12997342120540578
11.258357144513303,-6.887840446176894,10.559989929199219,-2.0231644964775577,2.0231644964775577,0.3006375671173686,0.10950604870318849,0.1219643168371152
11.311444239065091,-6.917173333742203,10.58998990058899,-2.020370533061873,2.020370533061873,0.3040854836939373,0.11191783699083517,0.12331222856450319
11.364264469925864,-6.946817757458729,10.61998987197876,-2.0176591156219286,2.0176591156219286,0.3080995262788214,0.11826410328293248,0.11553446068165768
11.416812034813782,-6.976775005114364,10.64998984336853,-2.0147885169371356,2.0147885169371356,0.31220663059408554,0.11566185827516996,0.12773392744206608
11.469077541206376,-7.007044230811192,10.6799898147583,-2.0117171725261938,2.0117171725261938,0.3160487738612089,0.12138120253648921,0.11993374032008727
11.521053229488794,-7.037624942256143,10.709989786148071,-2.008635271462802,2.008635271462802,0.3196435996611727,0.1270863699735034,0.11274739040008834
11.572735289663424,-7.068518710336895,10.739989757537842,-2.0054663075179184,2.0054663075179184,0.32362801194764657,0.12929232272064892,0.11430472426021458
11.62411596131949,-7.0997249176080155,10.769989728927612,-2.0022016417954736,2.0022016417954736,0.32736449892515407,0.12426331512092657,0.12894471777855612
11.675188483064609,-7.131243194819345,10.799989700317383,-1.9987809883220624,1.9987809883220624,0.331146262330559,0.12555148230506125,0.12669200791688506
11.725944265025138,-7.163071768650352,10.829989671707153,-1.9952588383360408,1.9952588383360408,0.33468654195996955,0.1312492067573914,0.11865714251081831
11.776379361072758,-7.195211359314513,10.859989643096924,-1.991732647997173,1.991732647997173,0.3384084616165532,0.13314363363935086,0.11969658191080573
11.826486600338518,-7.227660797986968,10.889989614486694,-1.9880341743154646,1.9880341743154646,0.34208284570126024,0.13052480522101428,0.12908344603687372
11.876258170078083,-7.260418164157167,10.919989585876465,-1.984241722305439,1.984241722305439,0.3455364866444668,0.13658195938380627,0.12028596218838725
11.925688043853198,-7.29348226781135,10.949989557266235,-1.9803916951182994,1.9803916951182994,0.3490403477710343,0.14212464293066407,0.11244478188205767
11.97477411614829,-7.326854472693108,10.979989528656006,-1.976695602055349,1.976695602055349,0.3527382459430032,0.14365894245049315,0.11369815114431614
12.023512432714439,-7.360535325688305,11.009989500045776,-1.9728731264919257,1.9728731264919257,0.35663051067351265,0.14079837410739787,0.12270729692875194
12.07189521686028,-7.394522727296349,11.039989471435547,-1.968957539276973,1.968957539276973,0.3602693974943732,0.14710426535208362,0.11405791454954003
12.119917476787096,-7.428816082151133,11.069989442825317,-1.9650793671704085,1.9650793671704085,0.36393854024090583,0.1527309769233996,0.10603081899190968
12.16757519241421,-7.463415538339163,11.099989414215088,-1.9610996124222955,1.9610996124222955,0.3679116975230161,0.15796976543539787,0.0988519332874167
12.214859818791279,-7.498318028199145,11.129989385604858,-1.9569464417605635,1.9569464417605635,0.3716032505522124,0.1511558377326264,0.115193718988123
12.261763091690348,-7.5335200414961685,11.159989356994629,-1.95262834305136,1.95262834305136,0.37505391867964355,0.15710890460106142,0.10706451569946199
12.308279894444317,-7.569019802369905,11.1899893283844,-1.9484388024354344,1.9484388024354344,0.37836685661648267,0.1575193236779426,0.10603483436999331
12.35440796944776,-7.604817707480874,11.21998929977417,-1.9441519461758583,1.9441519461758583,0.3821513046271915,0.15359733036050235,0.11465285583009718
12.400139000045403,-7.640909731701258,11.24998927116394,-1.9396819497597586,1.9396819497597586,0.38565818476625136,0.15545921581215985,0.11345679593670051
12.44546492995589,-7.677291384422087,11.279989242553711,-1.9350467679304955,1.9350467679304955,0.38891920966453225,0.16127377181505487,0.10515505341760635
12.490380245814118,-7.71395953168904,11.309989213943481,-1.9305054499734098,1.9305054499734098,0.3919551012374451,0.16402384692370897,0.10048793242125818
12.534883681350394,-7.750914360556935,11.339989185333252,-1.9259113744180163,1.9259113744180163,0.39550800433771893,0.15645199001838625,0.11415746333216599
12.578968464968066,-7.788151854096677,11.369989156723022,-1.9212435517186748,1.9212435517186748,0.39880051150845935,0.1625509492241506,0.10523163776366388
12.622629542788934,-7.825668997967665,11.399989128112793,-1.9164684289096723,1.9164684289096723,0.40206444418764276,0.16838640303242333,0.09697402288384574
12.665863558775039,-7.863463936945029,11.429989099502563,-1.9118812331043777,1.9118812331043777,0.4052557121612904,0.17383581332538692,0.08918332089895023
12.70866794152638,-7.901535581412236,11.459989070892334,-1.9071594030403354,1.9071594030403354,0.40874409449253907,0.170192645467572,0.0943545840784956
12.751035223025104,-7.939878588007431,11.489989042282104,-1.9022917534604749,1.9022917534604749,0.41198071024110144,0.16605421940512918,0.1016260549241295
12.792959790090649,-7.978488623210853,11.519989013671875,-1.897407320075843,1.897407320075843,0.4150480969134578,0.17159465298950194,0.09347258620028377
12.834440640239073,-8.017365244599388,11.549988985061646,-1.8926547234367717,1.8926547234367717,0.41827056869085677,0.16853990084525403,0.09655916079705672
12.875472959504213,-8.05650471906905,11.579988956451416,-1.8877189043650326,1.8877189043650326,0.42151921261831693,0.16945925596182915,0.09580771919173435
12.916049409563726,-8.095900572004808,11.609988927841187,-1.8826088457241545,1.8826088457241545,0.42450880236722566,0.17481290882233422,0.08811838249887421
12.95616361258896,-8.135546444518406,11.639988899230957,-1.8774281730075342,1.8774281730075342,0.4272623287677033,0.18044907453411196,0.08027692468674147
12.99581420670555,-8.175440355681559,11.669988870620728,-1.8724060867438537,1.8724060867438537,0.4300368554759587,0.1772621637709469,0.08333738911594946
13.035000482715393,-8.215581192920746,11.699988842010498,-1.8673684913311086,1.8673684913311086,0.43309321601888445,0.1820634523535048,0.07524406171143364
13.073716748850313,-8.255962978470555,11.729988813400269,-1.862163686372468,1.862163686372468,0.43597707878804526,0.18339312840584643,0.07551953106910726
13.11195940183583,-8.296581363317019,11.759988784790039,-1.8570585012885559,1.8570585012885559,0.4387322097657287,0.18880599896419634,0.06708279247062057
13.149726435794477,-8.33743343184796,11.78998875617981,-1.8519234297787377,1.8519234297787377,0.4415407625615476,0.18564854714605794,0.07079190447916095
13.187013134808877,-8.378513261443402,11.81998872756958,-1.8466228443412964,1.8466228443412964,0.4442653772255059,0.1835100566655653,0.07121013033576344
13.223813858498005,-8.419813371194385,11.84998869895935,-1.841231611585462,1.841231611585462,0.44675103245731257,0.1824176301457563,0.07412303374905925
13.260126771512201,-8.461329885419431,11.879988670349121,-1.8358654878035146,1.8358654878035146,0.44920773689300136,0.1799521711962973,0.07624404045775197
13.295948570700528,-8.50305707731315,11.909988641738892,-1.8304292872638817,1.8304292872638817,0.4515449679325736,0.18431979524275494,0.06793519542781198
13.331275967700495,-8.544988846020932,11.939988613128662,-1.8248754212050304,1.8248754212050304,0.4538800723423687,0.18489817784820142,0.06785785067379271
13.36610526715369,-8.587118207719156,11.969988584518433,-1.8193197079731478,1.8193197079731478,0.4559922003448244,0.19054226357210788,0.05839815830834752
13.400435334244133,-8.629440822294663,11.999988555908203,-1.813705576101059,1.813705576101059,0.4581908113317251,0.18783617904864852,0.061699447519776664
13.434265030929899,-8.671952237922318,12.029988527297974,-1.8082787807077945,1.8082787807077945,0.46024398770266095,0.19227501242980077,0.05370049387457458
13.467594703765881,-8.714649866403338,12.059988498687744,-1.8028276849604992,1.8028276849604992,0.46256318973181676,0.19314761041437173,0.052949375978292273
13.500423122528847,-8.757529361240236,12.089988470077515,-1.7973861174369055,1.7973861174369055,0.4648159417014507,0.18452374393824353,0.06250413885046685
13.532747392000424,-8.80058401158266,12.119988441467285,-1.7918537100061238,1.7918537100061238,0.4669354613951652,0.18886726857644706,0.05587692151459214
13.564565362308024,-8.843807569804435,12.149988412857056,-1.7862536037214607,1.7862536037214607,0.4689678760090178,0.18891341062614386,0.05513014229637299
13.595874517357677,-8.887192868101154,12.179988384246826,-1.7806408504350077,1.7806408504350077,0.4708238884186958,0.19400133206660333,0.046666209533479955
13.62667424445621,-8.930734918283603,12.209988355636597,-1.7749648226328771,1.7749648226328771,0.47273754864404893,0.19130389318662608,0.049236968478132095
13.656961826748818,-8.974425492710568,12.239988327026367,-1.7691915677664802,1.7691915677664802,0.474428373727972,0.19216821180172886,0.04645481155350325
13.686735879725756,-9.018257601742866,12.269988298416138,-1.763343264668817,1.763343264668817,0.47602994194046044,0.1930964789473255,0.04431110943779653
13.715997492210596,-9.062227581957975,12.299988269805908,-1.7577607384850817,1.7577607384850817,0.4776290670210269,0.1912328648260337,0.04496599070163218
13.744747549975774,-9.106331677699488,12.329988241195679,-1.7520534922415925,1.7520534922415925,0.47938216123431476,0.18936567758618267,0.04738051495516294
13.77298472324219,-9.150562777934473,12.35998821258545,-1.7463357990483335,1.7463357990483335,0.4809745086544579,0.1929788309337527,0.03910526303607825
13.80070841305991,-9.194914419017943,12.38998818397522,-1.7406148469772198,1.7406148469772198,0.4824562850067635,0.18705721464499156,0.04448511421170744
13.827919072230209,-9.239381513420787,12.41998815536499,-1.7348685481634236,1.7348685481634236,0.48398809017255257,0.1914790460319576,0.03928862318889752
13.854616327565267,-9.283957474263465,12.44998812675476,-1.7290968494038852,1.7290968494038852,0.4854175469162909,0.19577852947741217,0.03280335847564585
13.880800169809811,-9.328635960704625,12.479988098144531,-1.7233198376132872,1.7233198376132872,0.48676720230994774,0.196102544202457,0.031039409418850694
13.906471457218133,-9.373411828497932,12.509988069534302,-1.7175323895457653,1.7175323895457653,0.48809931135551166,0.19449069250926473,0.03125827837647831
13.931630870209204,-9.41827951215462,12.539988040924072,-1.7118193731906786,1.7118193731906786,0.48941418995149377,0.19918922879504622,0.026360669183686493
13.956279191486114,-9.463233522581644,12.569988012313843,-1.7060626983827376,1.7060626983827376,0.4906751241534084,0.20323703659313283,0.01983182113739819
13.980417938616425,-9.508269534193314,12.599987983703613,-1.7004100514860814,1.7004100514860814,0.4919513739920677,0.19766894003584734,0.024002473986892918
14.004047533442785,-9.553381120076592,12.629987955093384,-1.694620237411879,1.694620237411879,0.4931859898282216,0.19026101883761107,0.032787439369562486
14.027167153744884,-9.598559048245157,12.659987926483154,-1.6887079592705878,1.6887079592705878,0.4942462015658954,0.1946676389494091,0.027216438408984262
14.049777350302865,-9.643795947200426,12.689987897872925,-1.6828384950776796,1.6828384950776796,0.4951351940877372,0.19460543841723654,0.02483835799207125
14.071880395111327,-9.689087441889715,12.719987869262695,-1.6769573727723754,1.6769573727723754,0.4960647896638134,0.19411192744004596,0.02321366991291248
14.093476614194332,-9.734425103811308,12.749987840652466,-1.6709379148456764,1.6709379148456764,0.49690503263525676,0.19812917545072944,0.01857171774385385
14.114566305541258,-9.779799790183578,12.779987812042236,-1.6648390985752939,1.6648390985752939,0.49756894479076136,0.20167540106944418,0.012951587143975488
14.141904367324255,-9.840352831552824,12.819987773895264,-1.6571580620034525,1.6571580620034525,0.4985019761528777,0.19853258741410834,0.013544688980956258
14.168357281607895,-9.900963227369699,12.859987735748291,-1.6494057766230221,1.6494057766230221,0.49977543118100554,0.19584961021916852,0.015720291326482845
14.193927483740085,-9.961613364381812,12.899987697601318,-1.6416569410871698,1.6416569410871698,0.5007591085337523,0.1928437753014737,0.013844980566301169
14.218620336854334,-10.022290990096955,12.939987659454346,-1.6338122811099187,1.6338122811099187,0.5017239621756482,0.19786600071912355,0.00836802468033972
14.242438469853406,-10.082976048439997,12.979987621307373,-1.6258008390105827,1.6258008390105827,0.5024378326874214,0.20273394178698345,0.0025979737096434845
14.265388074557563,-10.143655494175349,13.0199875831604,-1.6179659788616783,1.6179659788616783,0.5030287867406064,0.19600518827997016,0.00527398230552676
14.287477561248968,-10.204321778871954,13.059987545013428,-1.610157880362188,1.610157880362188,0.5037270873594112,0.19285615972624384,0.006603287351636799
14.308712283873517,-10.264959350874571,13.099987506866455,-1.6023181712915848,1.6023181712915848,0.5042426845660603,0.19139034514744382,0.0026650306141129372
14.329099563451168,-10.325557042047926,13.139987468719482,-1.5944340564536543,1.5944340564536543,0.504722967903435,0.19587296407818805,-0.003647532888972251
14.348644499541015,-10.386095969275603,13.17998743057251,-1.5863485262530026,1.5863485262530026,0.5049690826603515,0.2001225004229671,-0.00981502236077919
14.367355057008862,-10.446564014527262,13.219987392425537,-1.5785647988684883,1.5785647988684883,0.5050945429544207,0.19900213843422646,-0.01339622133776929
14.385242446814711,-10.506959771583565,13.259987354278564,-1.5708728579637228,1.5708728579637228,0.5054395231011347,0.2028744038543995,-0.018879859002805404
14.40231361823498,-10.567269105557576,13.299987316131592,-1.5631201017131682,1.5631201017131682,0.505603153668098,0.19434972343122026,-0.013948334783790218
14.418576598617692,-10.627480184497273,13.33998727798462,-1.555308213253305,1.555308213253305,0.5056148394044581,0.19470200625666984,-0.01881785728078239
14.434038468953235,-10.687575760178438,13.379987239837646,-1.5473246799916152,1.5473246799916152,0.5053749151056182,0.19849415935338072,-0.02479071740223706
14.448707611139787,-10.747540829648235,13.419987201690674,-1.5393532028343855,1.5393532028343855,0.5049124486129889,0.19937172775825282,-0.029273109403072487
14.4625935005409,-10.807362663908815,13.459987163543701,-1.5312560779407356,1.5312560779407356,0.5042921039454853,0.19464465813916737,-0.02832664830226732
14.475706871234625,-10.867032651353313,13.499987125396729,-1.5234923794084714,1.5234923794084714,0.5036405268929023,0.1986282742205529,-0.03456101076415753
14.488059673725765,-10.926548807890747,13.539987087249756,-1.5157278494266992,1.5157278494266992,0.5030369799107387,0.19993502320554923,-0.03945485536597738
14.49966104219256,-10.9858963319522,13.579987049102783,-1.5078071011270913,1.5078071011270913,0.5021935088960541,0.20357057731684,-0.044842036279060485
14.510520689350473,-11.045060261091525,13.61998701095581,-1.4998231576547827,1.4998231576547827,0.5011260143549978,0.20479179139628687,-0.048977820216981514
14.52064953194068,-11.10402939650929,13.659986972808838,-1.4918852117571575,1.4918852117571575,0.4998690250697219,0.1956423259251953,-0.04373838170779073
14.530059576820664,-11.16279786504142,13.699986934661865,-1.4839806928454191,1.4839806928454191,0.4986362199597882,0.19915999078696558,-0.04888958913663151
14.538761968457303,-11.221354477611314,13.739986896514893,-1.4759997643594667,1.4759997643594667,0.4971871399455224,0.20095828319977543,-0.05339621805431459
14.546767838543873,-11.27968530566436,13.77998685836792,-1.4678764324904758,1.4678764324904758,0.49552635379620313,0.20422317982593383,-0.057691147950092045
14.55408886241231,-11.337776755631786,13.819986820220947,-1.4596806983574373,1.4596806983574373,0.4936673921306877,0.20564334904802048,-0.061622363310143785
14.560738135432656,-11.395624228044285,13.859986782073975,-1.4517917997099477,1.4517917997099477,0.49178113606862683,0.19999938668120734,-0.05986304332727471
14.566728825201526,-11.453226437384505,13.899986743927002,-1.443858546390937,1.443858546390937,0.48995167057199607,0.19990968892349442,-0.05971728538857509
14.57207285326813,-11.510572040241497,13.93998670578003,-1.435836214817626,1.435836214817626,0.48793168567853556,0.20163252339639778,-0.06368797233903833
14.57678240217837,-11.567648579743828,13.979986667633057,-1.4276834016421915,1.4276834016421915,0.4857265994802067,0.20460558660720138,-0.0667580537208663
14.580870094682934,-11.624444364802136,14.019986629486084,-1.4194557811252504,1.4194557811252504,0.4833611654319767,0.1985309043057952,-0.06369184807416005
14.58434905567005,-11.680950901978742,14.059986591339111,-1.4113274536296543,1.4113274536296543,0.4808363931242373,0.20209580318847276,-0.06767058430445122
14.587233000190032,-11.73717071480141,14.099986553192139,-1.4033573219045143,1.4033573219045143,0.4785049904936503,0.20505784593076776,-0.07023552542501622
14.589534678263231,-11.793096702241053,14.139986515045166,-1.3953050142763654,1.3953050142763654,0.47605673897903245,0.20781706905831698,-0.0723337646680345
14.59126681737025,-11.848718666565485,14.179986476898193,-1.3871348908543486,1.3871348908543486,0.47346428799369383,0.20585169978707685,-0.06968981154087119
14.592442414896889,-11.904027829422546,14.21998643875122,-1.3790208990835975,1.3790208990835975,0.47075057603504156,0.20016969536471507,-0.06736455427536163
14.593074619082914,-11.959023684206677,14.259986400604248,-1.3709497072934327,1.3709497072934327,0.4681229777811038,0.20326514207015248,-0.06945700587105105
14.59317627528865,-12.013698087371028,14.299986362457275,-1.3627659357355957,1.3627659357355957,0.46538033411360336,0.20573194103745476,-0.07067541694243032
14.592760358407658,-12.06804131015336,14.339986324310303,-1.3544687893886178,1.3544687893886178,0.46253797389228135,0.2084316041415786,-0.07169606755020569
14.591839973872496,-12.122045727056369,14.37998628616333,-1.3462491151349059,1.3462491151349059,0.45962135990715747,0.20185064641793862,-0.06720384787066652
14.59042779601283,-12.175717516418153,14.419986248016357,-1.3382597975226487,1.3382597975226487,0.4569448040419429,0.20069207606247141,-0.06558443894333435
14.5885362049976,-12.229052383667547,14.459986209869385,-1.3301488201000136,1.3301488201000136,0.4542172161498468,0.2035464148274415,-0.06641071732449294
14.58617771627704,-12.282041655030381,14.499986171722412,-1.3219307790066903,1.3219307790066903,0.45141740434614097,0.20621386939645486,-0.06677419686038678
14.583364924773441,-12.334677537589961,14.53998613357544,-1.3136103055618604,1.3136103055618604,0.44857081203920574,0.2001689317185549,-0.06314576925398926
14.58011034662348,-12.38695448610381,14.579986095428467,-1.3054126982408278,1.3054126982408278,0.44569458487422986,0.20335199003914958,-0.06381754245161446
14.576425400439032,-12.43888028731971,14.619986057281494,-1.297398036890148,1.297398036890148,0.4430730945875843,0.20597571113637797,-0.06385982556514253
14.572321787647804,-12.490450945003595,14.659986019134521,-1.2892737256116162,1.2892737256116162,0.4404372204472298,0.19515639603167761,-0.057237865870604504
14.567811424294794,-12.541659102466811,14.699985980987549,-1.281036475575978,1.281036475575978,0.4377737350108945,0.19827611893089958,-0.05778279171680496
14.562905522859335,-12.592504913026884,14.739985942840576,-1.2730481593519825,1.2730481593519825,0.43518930593535776,0.20130110582816518,-0.05806610133179597
14.557615007402386,-12.642988403887651,14.779985904693604,-1.2649346020580885,1.2649346020580885,0.4326532809744344,0.2044665995358568,-0.05801487117525417
14.551951401422027,-12.693102451260524,14.81998586654663,-1.256707579456092,1.256707579456092,0.43010028342967777,0.20715418191883167,-0.057973401005699955
14.545925222274164,-12.742848374358587,14.859985828399658,-1.2488265410938246,1.2488265410938246,0.42765012284443477,0.19651758116311807,-0.0519038078824045
14.537897144639487,-12.804521974106212,14.909985780715942,-1.2389059553873185,1.2389059553873185,0.4247719960280014,0.2001875699771693,-0.051982021236982714
14.52933836240142,-12.865618532282875,14.959985733032227,-1.2287980213969112,1.2287980213969112,0.42186854304119514,0.20363885394624326,-0.052336649336129436
14.520270039547158,-12.926125836052657,15.00998568534851,-1.2185070383146992,1.2185070383146992,0.41896848255774327,0.19331630780286024,-0.04662088486640626
14.510711706979103,-12.986042146462893,15.059985637664795,-1.208552558558428,1.208552558558428,0.4161751581416995,0.19746198181094185,-0.047270715726466926
14.500680092051976,-13.045378934332161,15.109985589981079,-1.198578888149136,1.198578888149136,0.4135805592992493,0.1919410252636886,-0.04435943904896224
14.490194742445928,-13.104126770348389,15.159985542297363,-1.1885259579265868,1.1885259579265868,0.4109753340884472,0.1962160208350492,-0.04445361180045262
14.479272356480624,-13.162291097389426,15.209985494613647,-1.1787475627707305,1.1787475627707305,0.4084953792093188,0.19988325202189464,-0.04511648243962908
14.467929093736744,-13.219876613677954,15.259985446929932,-1.1689136473713475,1.1689136473713475,0.4061535288969856,0.18886945905169478,-0.040576963004081666
14.456181816661696,-13.276881849015668,15.309985399246216,-1.159259941043909,1.159259941043909,0.40385537468051214,0.1932819226060671,-0.04159557762733998
14.444045862030423,-13.33331086629565,15.3599853515625,-1.14948712705193,1.14948712705193,0.4016437360643787,0.19736458389096226,-0.04135938503944801
14.431539342659923,-13.38915346487485,15.409985303878784,-1.1395283864995491,1.1395283864995491,0.39940384387462524,0.18658992471539548,-0.039124665191372046
14.41867970989472,-13.444402882946092,15.459985256195068,-1.129671171188738,1.129671171188738,0.39716667461515015,0.1910583917456494,-0.03937059556119645
14.405478759870949,-13.499075147559388,15.509985208511353,-1.1200412508695194,1.1200412508695194,0.3951126737253358,0.18563867941023424,-0.03815882054619075
14.391952381909276,-13.553166570341206,15.559985160827637,-1.1102147120555284,1.1102147120555284,0.39303454481440714,0.1841260683767198,-0.03814175112419814
14.378113738181195,-13.606683475554362,15.609985113143921,-1.1008823374601366,1.1008823374601366,0.39104870030179556,0.17911246812915504,-0.03782672810556696
14.363974527808713,-13.659635701826215,15.659985065460205,-1.0913819347297,1.0913819347297,0.38908210131140913,0.1832876625489946,-0.03918594962977075
14.349549396235947,-13.712020616484253,15.70998501777649,-1.0820559964214205,1.0820559964214205,0.3871405169303624,0.18775963416326444,-0.039632429680581956
14.334848591536488,-13.763850461102233,15.759984970092773,-1.0728870026885597,1.0728870026885597,0.3852367541099237,0.17655454263172915,-0.03964339128347215
14.319885050185945,-13.815126356594245,15.809984922409058,-1.0637861443304484,1.0637861443304484,0.3833296064190087,0.181277054836432,-0.04056027637324459
14.304669696621824,-13.865855420433576,15.859984874725342,-1.0546555729003937,1.0546555729003937,0.38141033341878083,0.17540396152030086,-0.04075819203302355
14.289217771091492,-13.916029800971637,15.909984827041626,-1.0453062237123039,1.0453062237123039,0.3794492099082869,0.1745890146897238,-0.04255702082178424
14.273540599838848,-13.965654344832831,15.95998477935791,-1.0364210548477688,1.0364210548477688,0.3774775567163008,0.17941996959628903,-0.043196866964065
14.257646686195123,-14.014741649615367,16.009984731674194,-1.0273982007811346,1.0273982007811346,0.3754806696436042,0.16834462331417324,-0.04595732984179614
14.241550723078872,-14.06328437256899,16.05998468399048,-1.018412581948073,1.018412581948073,0.3734443439507155,0.17354532442233192,-0.04684543150822059
14.225259042007448,-14.111299946657176,16.109984636306763,-1.0097217887640038,1.0097217887640038,0.3713472923286685,0.16212235597451022,-0.05028690395070979
14.208783855503489,-14.158787320831289,16.159984588623047,-1.0008976204957012,1.0008976204957012,0.36921078694143095,0.1673645627281496,-0.05109593597927228
14.188781323494517,-14.215093519642991,16.219984531402588,-0.9908294408522017,0.9908294408522017,0.36651347240141274,0.1630641384728687,-0.0530934077890704
14.168541665751212,-14.270665834846678,16.27998447418213,-0.9807765727722292,0.9807765727722292,0.36371472452462134,0.15294737932969113,-0.05799192212266611
14.14807604693082,-14.325526453741805,16.33998441696167,-0.9709541972879391,0.9709541972879391,0.36072250727236593,0.15915450818508356,-0.05907987244753083
14.127401452642056,-14.379680458186373,16.39998435974121,-0.961285892559124,0.961285892559124,0.3576195588152997,0.1487764221286401,-0.06489406449241339
14.10653274635762,-14.433137691501969,16.459984302520752,-0.9516993943762769,0.9516993943762769,0.35438250003474503,0.15586352677532214,-0.06546693399334348
14.085480536519869,-14.485917663951252,16.519984245300293,-0.9423598056773109,0.9423598056773109,0.350909230971246,0.14533235028820415,-0.0719821634353764
14.064264270387703,-14.538016879478535,16.579984188079834,-0.9328716016885316,0.9328716016885316,0.34736558191519173,0.1522019014653545,-0.07266460725523058
14.042893730009109,-14.589454995990318,16.639984130859375,-0.9237605314256075,0.9237605314256075,0.34349389559157284,0.14171578881084393,-0.07950253560040116
14.02138701537548,-14.640230906098713,16.699984073638916,-0.9144251504395026,0.9144251504395026,0.3395547935107132,0.14874929769907125,-0.07982967320645643
13.999753682180355,-14.690363047549221,16.759984016418457,-0.9055331484753945,0.9055331484753945,0.33528013750300706,0.13864374715757574,-0.08683115207486339
13.97800814117826,-14.739857797323781,16.819983959197998,-0.8966916317124171,0.8966916317124171,0.3308971167353827,0.12731019936037913,-0.09429910909087783
13.956156713082244,-14.788739010572158,16.87998390197754,-0.8880123107946788,0.8880123107946788,0.32613151785529826,0.1356465344896035,-0.09431770068598483
13.934212545455342,-14.837014244598942,16.93998384475708,-0.8797221866682944,0.8797221866682944,0.32117786770250056,0.12531974195701992,-0.10161873471682259
13.912183072617028,-14.884702932513616,16.99998378753662,-0.8713352242020586,0.8713352242020586,0.3159602687640472,0.12234029928118935,-0.10432441282424239
13.890076743474342,-14.931821244309551,17.059983730316162,-0.8634654824212896,0.8634654824212896,0.3104171529428368,0.12306494826950604,-0.10862241167321689
13.867905077716037,-14.978378132582838,17.119983673095703,-0.8556147553844092,0.8556147553844092,0.30472966496510945,0.11189900555939161,-0.11628377350640426
13.845672459732741,-15.024396680125465,17.179983615875244,-0.8479020734988069,0.8479020734988069,0.2986365757491882,0.12087563223069564,-0.11535462824663226
13.823388434534625,-15.069888349152363,17.239983558654785,-0.8406664340564928,0.8406664340564928,0.29233670838728854,0.11069550010894509,-0.1225729028282587
13.801060326509115,-15.114868470680602,17.299983501434326,-0.8333040379012332,0.8333040379012332,0.28581649828076744,0.10863122630730751,-0.12419822057367108
13.774963430766164,-15.166721010168834,17.369983434677124,-0.8251354835977062,0.8251354835977062,0.27779965615314295,0.1104984275010899,-0.12807079303397176
13.748830961297209,-15.217913266154003,17.439983367919922,-0.8171709737211265,0.8171709737211265,0.26957713418256235,0.10180472008381299,-0.13422169422415384
13.722672931503753,-15.268469015165968,17.50998330116272,-0.8092474122826302,0.8092474122826302,0.2610066998347538,0.10189579459930571,-0.1348169507968702
13.696499275629545,-15.318410805412679,17.579983234405518,-0.8016279713891264,0.8016279713891264,0.25209957408837547,0.10325504734815183,-0.1381990804209922
13.670322053863126,-15.36775591319206,17.649983167648315,-0.794362618949776,0.794362618949776,0.24296147888508585,0.09474613139937538,-0.14313298422351717
13.644151223207281,-15.416524421390658,17.719983100891113,-0.7870403586178111,0.7870403586178111,0.2335834739279399,0.09535618740647003,-0.14277088414591632
13.617996785590735,-15.464735065497765,17.78998303413391,-0.7800139680563231,0.7800139680563231,0.2239565146522872,0.09652018549437663,-0.14513375392921068
13.591868359157582,-15.512406109487138,17.85998296737671,-0.7732186410811078,0.7732186410811078,0.2141398323120415,0.08869984585140224,-0.14845453181779866
13.565775132040745,-15.559555436202851,17.929982900619507,-0.7665406490281964,0.7665406490281964,0.2041525285616846,0.08960006372179369,-0.14720923850339085
13.539723714926714,-15.606204370745763,17.999982833862305,-0.760052454589981,0.760052454589981,0.19397406760960248,0.08262602781399177,-0.149462973144819
13.513722665406572,-15.652369541531503,18.069982767105103,-0.7537804489236491,0.7537804489236491,0.18367610308625518,0.08284197094367168,-0.14993355599913188
13.487780092890171,-15.698067243270797,18.1399827003479,-0.7476914639766267,0.7476914639766267,0.17333280613811958,0.0752493745650951,-0.15074299830937005
13.461901396077652,-15.743317366580937,18.2099826335907,-0.7416939088821498,0.7416939088821498,0.16285449229845358,0.07803957081786855,-0.14796942392543203
13.436093779818377,-15.78813546502984,18.279982566833496,-0.7359136377916512,0.7359136377916512,0.15237346933369766,0.0774621338444143,-0.14698071036452515
13.410362310148189,-15.832539663264454,18.349982500076294,-0.7304564388706366,0.7304564388706366,0.1418969697820823,0.07096448303065707,-0.14588672209545453
13.384711881203563,-15.87654723134636,18.419982433319092,-0.7249940857286433,0.7249940857286433,0.1314694311839619,0.074233780695424,-0.14169649756359584
13.359146705051137,-15.920175436695484,18.48998236656189,-0.7197181077587737,0.7197181077587737,0.1210946318270471,0.07356665610653688,-0.13928597142249294
13.333674146690381,-15.963435051774427,18.559982299804688,-0.7146583219916808,0.7146583219916808,0.11086432826028361,0.0683846622947585,-0.13651390726647683
13.304682722056674,-16.012440393926862,18.639982223510742,-0.7089399340170842,0.7089399340170842,0.09938395423901834,0.0648304312273334,-0.13197461493236481
13.275826466606988,-16.06100052321422,18.719982147216797,-0.7032799990081965,0.7032799990081965,0.08815254741615797,0.07166462236573644,-0.1255216127284653
13.247113769036018,-16.109130709306378,18.79998207092285,-0.6977455897641865,0.6977455897641865,0.0772312507627545,0.070717969589397,-0.12019616013196693
13.218555105377883,-16.15684090912276,18.879981994628906,-0.692321163362119,0.692321163362119,0.06668850715796193,0.07045787334575612,-0.11407504768795569
13.19016092974531,-16.2041393265043,18.95998191833496,-0.686897106756695,0.686897106756695,0.05657222949690672,0.07064345753639663,-0.10745067849832553
13.161942446128991,-16.25103112569842,19.039981842041016,-0.6813675795101816,0.6813675795101816,0.04692055728818168,0.07053026590991543,-0.10030240418002936
13.133911385901918,-16.297518812812275,19.11998176574707,-0.6757749811526929,0.6757749811526929,0.03776265509730084,0.07064100041246471,-0.09275939553370725
13.106079947871006,-16.343602347003706,19.199981689453125,-0.6700042922602006,0.6700042922602006,0.029133973854020653,0.07917493086969499,-0.08493962177914734
13.078462762823424,-16.38927589372856,19.27998161315918,-0.6642294432769499,0.6642294432769499,0.021082166453603068,0.07935634623246865,-0.07712579953589548
13.051073700386416,-16.43453311241676,19.359981536865234,-0.6582731206821454,0.6582731206821454,0.013627662762987781,0.07989166340951502,-0.0690319361674045
13.023925010472828,-16.479368574685303,19.43998146057129,-0.652138827466569,0.652138827466569,0.006788855833127029,0.08027479264800405,-0.060774624900324495
12.997028236289514,-16.523776270110798,19.519981384277344,-0.6458231616173601,0.6458231616173601,0.0005854494373751908,0.08106932672953565,-0.05245475839538378
12.970394445733112,-16.56774925641187,19.5999813079834,-0.6393275667571178,0.6393275667571178,-0.004976969134305022,0.08817823710030818,-0.04436073704498961
12.944034804135386,-16.61127876233307,19.679981231689453,-0.6327889011910807,0.6327889011910807,-0.009881708433649819,0.0889852599732438,-0.036181230646208346
12.917959778704036,-16.654355547861787,19.759981155395508,-0.6260591286941432,0.6260591286941432,-0.014125872556105597,0.09009790383431923,-0.02801923499880903
12.888976987817584,-16.702264971548296,19.84998106956482,-0.6182660518680049,0.6182660518680049,-0.01811494973406258,0.09220432975146048,-0.0189657957526834
12.860378881788506,-16.74957618999619,19.93998098373413,-0.6102554048948491,0.6102554048948491,-0.021275260292123233,0.09434069148509448,-0.01020522401400035
12.832177578421652,-16.79627397045025,20.029980897903442,-0.6020215323878654,0.6020215323878654,-0.023615550299435444,0.09702205295528081,-0.0017866310732104651
12.804384693918237,-16.842341845800778,20.119980812072754,-0.5935561909919179,0.5935561909919179,-0.025152029843195464,0.10196042104321125,0.006061567444118849
12.777011409267205,-16.887762184474074,20.209980726242065,-0.5848579329108398,0.5848579329108398,-0.02590843233416779,0.10419547248855807,0.013860741427933726
12.750068493454286,-16.9325163440086,20.299980640411377,-0.57592229901868,0.57592229901868,-0.025912328090966694,0.10672767031703825,0.021132176118104178
12.723567426006053,-16.97658300262542,20.38998055458069,-0.5667314922818801,0.5667314922818801,-0.025199831685536505,0.10966455731740175,0.027643147173881784
12.697518270959094,-17.01994190030165,20.47998046875,-0.5572770322361128,0.5572770322361128,-0.023808724644180185,0.11191948076562053,0.033730406730393285
12.669117103309025,-17.06726225617133,20.57998037338257,-0.5464528640788787,0.5464528640788787,-0.021520506492652386,0.11350857544799103,0.04027820528555507
12.641299299538954,-17.11365328071571,20.679980278015137,-0.5353485438930069,0.5353485438930069,-0.01850725635770256,0.11473033406200084,0.04561057811618625
12.614073539600911,-17.15909207652812,20.779980182647705,-0.5240417278781307,0.5240417278781307,-0.014842360853308364,0.11519584727868917,0.0507658917085064
12.587444656432517,-17.203561573647246,20.879980087280273,-0.5125925945519864,0.5125925945519864,-0.01058852882794065,0.11528408747772223,0.05502811480700592
12.561414293803605,-17.24704975291971,20.979979991912842,-0.5010610773930878,0.5010610773930878,-0.005818850123928385,0.11489340348760621,0.05877299071716438
12.533470795786975,-17.293744587681587,21.089979887008667,-0.48834187085666914,0.48834187085666914,-4.084785295625792e-05,0.11608569311400119,0.059727546061871355
12.506245931912474,-17.339238117124566,21.199979782104492,-0.47561432484052113,0.47561432484052113,0.006167112501653648,0.11323765291832974,0.06429336258972111
12.479733259586402,-17.38352975633242,21.309979677200317,-0.46294977323206565,0.46294977323206565,0.012751049676303937,0.11510342685466453,0.06295995252073357
12.453924735344433,-17.426622485365023,21.419979572296143,-0.45033826485797157,0.45033826485797157,0.019589897888024305,0.11087538696893438,0.06700648251603682
12.42881141729552,-17.468521850143645,21.529979467391968,-0.43784553196424025,0.43784553196424025,0.02664650650530026,0.11363332259137116,0.06412413312755556
12.404383910512756,-17.5092353320821,21.639979362487793,-0.4254333246930029,0.4254333246930029,0.03380562638261961,0.1080037141035723,0.06777384773756848
12.380632898525535,-17.548771522025373,21.749979257583618,-0.4131677742362593,0.4131677742362593,0.04105891516281866,0.11182570719634886,0.06350623578186967
12.357549371181735,-17.587139768734495,21.859979152679443,-0.40097853679480144,0.40097853679480144,0.04829115131351567,0.10519625494987878,0.0663442126792396
12.335124409332197,-17.624350527481266,21.96997904777527,-0.38896368318506536,0.38896368318506536,0.055524170405480286,0.11025462508155072,0.06134912110157814
12.31334978277915,-17.66041433421835,22.079978942871094,-0.37701209088201515,0.37701209088201515,0.06263198655732943,0.10189896987611045,0.06385780111305464
12.292217510879304,-17.695342490819787,22.18997883796692,-0.3652563765681186,0.3652563765681186,0.06966470983543692,0.10841793383952131,0.058248710918781546
12.271719590043269,-17.72914744096092,22.299978733062744,-0.35357047535386843,0.35357047535386843,0.07650824564456814,0.09861448981675673,0.060158640957876215
12.251847928941634,-17.76184278811294,22.40997862815857,-0.3421016813324318,0.3421016813324318,0.08321732188719848,0.10726238519803263,0.054345071794583824
12.232595138231007,-17.7934419056846,22.519978523254395,-0.33069268920941697,0.33069268920941697,0.08968753651299638,0.09487649965966469,0.05595106626370104
12.213953898362966,-17.823958888192777,22.62997841835022,-0.3195164610267045,0.3195164610267045,0.09597979670181024,0.10503534245082022,0.050239518613826153
12.195917426516608,-17.853407691904508,22.739978313446045,-0.30838554580842203,0.30838554580842203,0.10200562740767743,0.09108355229281162,0.051223852469732996
12.17847841132826,-17.88180377853388,22.84997820854187,-0.29752274827798686,0.29752274827798686,0.10782365425189343,0.10372621426474031,0.045727884517375805
12.16163009654492,-17.90916224775359,22.959978103637695,-0.2866916984834551,0.2866916984834551,0.11335607533774388,0.08696159629414475,0.046145833924524454
12.145366396384981,-17.935497569780498,23.06997799873352,-0.2760473420154931,0.2760473420154931,0.11864674049753479,0.1048937616422917,0.04001896630932034
12.129698462382837,-17.96079681433685,23.179977893829346,-0.26498346824433006,0.26498346824433006,0.12357000361270187,0.08196067496057563,0.04121745570545885
12.114631346513432,-17.9850575070854,23.28997778892517,-0.25419715650962627,0.25419715650962627,0.12819937067203618,0.08593778141434284,0.037394574944298646
12.100173283475428,-18.00827248780028,23.399977684020996,-0.24319476557487607,0.24319476557487607,0.1325139623223631,0.08849034616809347,0.034392679515815115
12.086312412885642,-18.03046711257968,23.50997757911682,-0.23273059782379418,0.23273059782379418,0.1365759667265246,0.08618265028898124,0.03225245708416232
12.073025642955132,-18.051684569490494,23.619977474212646,-0.22239923649216997,0.22239923649216997,0.14044200613564345,0.09429095575941876,0.030511570671406175
12.060305838118476,-18.07194235351069,23.72997736930847,-0.2123732139053075,0.2123732139053075,0.14407522196549827,0.09288096834325218,0.028326813191168445
12.04814321609862,-18.09126207910565,23.839977264404297,-0.2024932070157962,0.2024932070157962,0.14748516982504745,0.093609363345985,0.02527059437961688
12.036533958559904,-18.109655759605058,23.949977159500122,-0.19280901052012916,0.19280901052012916,0.15064216594661298,0.09213353519673169,0.023200216571045006
12.025481691624625,-18.12712355474865,24.059977054595947,-0.18320762740976904,0.18320762740976904,0.15354048858885777,0.0826253414966755,0.0216154566606493
12.014959325140113,-18.143713965839837,24.169976949691772,-0.17394232907013168,0.17394232907013168,0.1562615035393143,0.08834478527027555,0.01964255466118823
12.004973408331054,-18.159422121838062,24.279976844787598,-0.16445843863138537,0.16445843863138537,0.1587155854708262,0.058277625469382865,0.019422955466749933
11.995521483793855,-18.17425723447018,24.389976739883423,-0.15547341951987442,0.15547341951987442,0.1609994047427334,0.06893217024677363,0.016683830748536663
11.986568482372254,-18.18827932971661,24.499976634979248,-0.14698264051097026,0.14698264051097026,0.16312294648682216,0.08260769732929434,0.014749864245304067
11.978104124196017,-18.20150909274961,24.609976530075073,-0.1384818002178873,0.1384818002178873,0.16503000729320563,0.08017788098585224,0.013363793120814376
11.970132645798637,-18.21394428689017,24.7199764251709,-0.13002133786002112,0.13002133786002112,0.1667322851024936,0.046303081889170324,0.013332283571987635
11.962650475116314,-18.22559468614457,24.829976320266724,-0.12196809185814068,0.12196809185814068,0.16829435524080233,0.07753812186723635,0.011149678423371277
11.955625112518215,-18.23651474043888,24.93997621536255,-0.11416671530940174,0.11416671530940174,0.16975319031949299,0.0680035216764861,-0.9999999999999868
11.949032168055506,-18.24674578295039,25.049976110458374,-0.10724922186167248,0.10724922186167248,0.17106286049113054,-0.043446298684355816,-0.9999999999999142
11.942747403808843,-18.256483321577964,25.1599760055542,-0.10431467131550294,0.10431467131550294,0.15376198910379094,-0.13097739423507898,-0.9999999999998853
11.936497299073887,-18.266155138836734,25.269975900650024,-0.10694822912590203,0.10694822912590203,0.043761989103797826,-0.19715765499727417,-0.9999999999998939
11.92977889369303,-18.276548140881214,25.37997579574585,-0.11955520104829849,0.11955520104829849,-0.06623801089618983,-0.2431863292317559,-0.9999999999998854
11.922068279800857,-18.288485151586205,25.489975690841675,-0.1399364213680182,0.1399364213680182,-0.17623801089617683,-0.268020014428068,-0.9999999999995932
11.912979460342617,-18.30258718581555,25.5999755859375,-0.16580506827815356,0.16580506827815356,-0.2862380108961635,-0.2726517044071406,-0.9111958132493473
11.90227959968093,-18.31925994581557,25.709975481033325,-0.19476548298222024,0.19476548298222024,-0.39623801089614,-0.2535934664833528,-0.41091898903193513
11.889878602651176,-18.338720532766395,25.81997537612915,-0.22473695820793022,0.22473695820793022,-0.5035769347211098,-0.22952320417179015,-0.11028697276347729
11.875848921633473,-18.360970823256036,25.929975271224976,-0.25308999636244,0.25308999636244,-0.5712943832994593,-0.20738886698046285,-0.02959992061585224
11.860389211652217,-18.385829222834534,26.0399751663208,-0.2787632158921618,0.2787632158921618,-0.592295699473915,-0.1843508510734759,-0.007944322693021302
11.843702686250445,-18.413093651926232,26.149975061416626,-0.3020219318583063,0.3020219318583063,-0.5979322427820789,-0.168640251384147,-0.0021321767673267954
11.825983063855187,-18.442563676045406,26.25997495651245,-0.32278188955090226,0.32278188955090226,-0.5994450346403475,-0.14896103487483664,-0.0005722549224941198
11.807411634303513,-18.474048349974446,26.369974851608276,-0.34158120193577524,0.34158120193577524,-0.5998510528471372,-0.13314979846855074,-0.0001535874986313041
11.788138546572956,-18.5073995467593,26.4799747467041,-0.358391874613996,0.358391874613996,-0.59996002407364,-0.12000279762050371,-4.1221348724248626e-05
11.76832468166081,-18.542440522023266,26.589974641799927,-0.3732936194455422,0.3732936194455422,-0.5999892708611216,-0.10951789920486261,-1.106339775799249e-05
11.748096281185061,-18.579044313844665,26.699974536895752,-0.386823166358343,0.386823166358343,-0.5999971204064158,-0.09920678790507642,-2.9693053655013363e-06
11.72756984749276,-18.61709186621219,26.809974431991577,-0.3990418351662667,0.3990418351662667,-0.5999992271458754,-0.08903163326872388,-7.969319193300582e-07
11.706843562127679,-18.65648868932884,26.919974327087402,-0.4101592631426008,0.4101592631426008,-0.5999997925736775,-0.07973730899157132,-2.1388860959565607e-07
11.686011735776278,-18.697138908957246,27.029974222183228,-0.42017649685554154,0.42017649685554154,-0.599999944328839,-0.07237474526591155,-5.740550855474534e-08
11.665160187039623,-18.73895398457066,27.139974117279053,-0.42917879224214367,0.42917879224214367,-0.5999999850584113,-0.062420397525562527,-1.540711210111172e-08
11.644372387266536,-18.78184053414351,27.249974012374878,-0.43723045551484413,0.43723045551484413,-0.5999999959898221,-0.05399307160210065,-4.1350742927381334e-09
11.623723143726073,-18.825712944989675,27.359973907470703,-0.4442652125288022,0.4442652125288022,-0.5999999989237066,-0.04784290786757618,-1.1098406306110436e-09
11.603281780752486,-18.8704873151109,27.46997380256653,-0.450457102463159,0.450457102463159,-0.5999999997111306,-0.0399774358203109,-2.9787712402897953e-10
11.583113640776434,-18.91607816403359,27.579973697662354,-0.4558270462317981,0.4558270462317981,-0.5999999999224692,-0.033125287387935985,-7.9931966462987e-11
11.563276677703447,-18.962406200991342,27.68997359275818,-0.46035659006163415,0.46035659006163415,-0.5999999999791885,-0.027031594553326693,-2.1469011577993722e-11
11.543824185075303,-19.009392700655326,27.799973487854004,-0.46413717765849655,0.46413717765849655,-0.5999999999944132,-0.01984818526608256,-5.7433439081490626e-12
11.524805165252289,-19.056958714950795,27.90997338294983,-0.46718280853208866,0.46718280853208866,-0.5999999999984994,-0.013177520377767819,-1.5554068259368591e-12
11.506263027214583,-19.105028562518385,28.019973278045654,-0.46949511277613926,0.46949511277613926,-0.5999999999995961,-0.007760819156416465,-4.146238399483277e-13
11.488236317807289,-19.153528583449805,28.12997317314148,-0.4711349784462097,0.4711349784462097,-0.5999999999998911,-0.002752924608169588,-9.760774461724044e-14
11.470759683370176,-19.2023849601189,28.239973068237305,-0.47216441437801987,0.47216441437801987,-0.5999999999999697,0.00315817854618148,-3.800470114774776e-14
11.453862938861054,-19.251526634186018,28.34997296333313,-0.47257297438936147,0.47257297438936147,-0.5999999999999913,0.008323046703932286,-9.98167326311305e-15
11.43757151462777,-19.30088472514841,28.459972858428955,-0.4723718905126196,0.4723718905126196,-0.5999999999999972,0.012878801316282353,-4.117938786838788e-15
11.42190707749362,-19.350391234145448,28.56997275352478,-0.4716106508811431,0.4716106508811431,-0.5999999999999989,0.017210944158795986,-5.099830144080677e-15
11.406887993855168,-19.399977926874005,28.679972648620605,-0.47031062940408447,0.47031062940408447,-0.5999999999999994,0.022390280779024618,-3.2229311342730058e-15
11.392528841156373,-19.449578269562632,28.78997254371643,-0.4684693922800824,0.4684693922800824,-0.5999999999999994,0.0272743489111835,4.0871125112552957e-13
11.378840596816065,-19.499127431416333,28.899972438812256,-0.46609812912652776,0.46609812912652776,-0.599999999999998,0.03163024264767587,-9.533632215795481e-14
11.365830942238125,-19.548561832675023,29.00997233390808,-0.4632226698000929,0.4632226698000929,-0.5999999999999766,0.03561413811574424,4.834706872469806e-13
11.353504457590653,-19.597818988259277,29.119972229003906,-0.45987890780474205,0.45987890780474205,-0.5999999999999907,0.039382033999527936,8.90800854242953e-13
11.341862644001598,-19.64683803964989,29.22997212409973,-0.45608061722278304,0.45608061722278304,-0.599999999999968,0.04291673095335557,1.0456565826283879e-12
11.330903976418565,-19.695560322389067,29.339972019195557,-0.45184135649735546,0.45184135649735546,-0.5999999999999323,0.04647025679109855,-4.1796809732898634e-13
11.320624132547755,-19.743929268973744,29.449971914291382,-0.4471813450590977,0.4471813450590977,-0.599999999999932,0.05002740446581817,-4.87680980590507e-13
11.311016151131941,-19.791890614835673,29.559971809387207,-0.44212075997592115,0.44212075997592115,-0.5999999999999558,0.05325240208753965,0.0444639121899974
11.302070634204167,-19.839392418704183,29.669971704483032,-0.4366844039397083,0.4366844039397083,-0.5999999999999659,0.055044355261834675,0.2350674788623327
11.293775845958871,-19.88638549700376,29.779971599578857,-0.43090107103859854,0.43090107103859854,-0.5985924358215768,0.05546289163274134,0.3907937893252681
11.286113359691454,-19.932827757757412,29.889971494674683,-0.42489812803314964,0.42489812803314964,-0.5800932508077724,0.054297646690267765,0.5133636025447643
11.2790444916103,-19.978691488472073,29.999971389770508,-0.4188293747643388,0.4188293747643388,-0.5431198929309577,0.05157263934794173,0.6067418490806753
11.272511510190853,-20.023964374290873,30.109971284866333,-0.41285906792462823,0.41285906792462823,-0.4913862312149839,0.04748280642853267,0.6755125550646254
11.26644528406985,-20.068652749209686,30.219971179962158,-0.4071544978441026,0.4071544978441026,-0.42825848568378005,0.042296239465098924,0.7238232410022343
11.260771652319733,-20.11278178947412,30.329971075057983,-0.4018669153886689,0.4018669153886689,-0.3566141419361315,0.03631856709451817,0.754991486848313
11.25541577811133,-20.156393443587874,30.43997097015381,-0.3971213803748155,0.3971213803748155,-0.2788568719120002,0.029842337402327813,0.7714894279161655
11.250304658074915,-20.199543083641498,30.549970865249634,-0.39300996915393316,0.39300996915393316,-0.19698834487190878,0.023168676778844884,0.7749526374874102
11.24536823157219,-20.242295835175216,30.65997076034546,-0.3895949521240075,0.3895949521240075,-0.11271385553172115,0.016575555234193184,0.7663567890495349
11.240539614480682,-20.284722730494064,30.769970655441284,-0.38690470044266423,0.38690470044266423,-0.02752264811800375,0.010351843299037563,0.7460873756515296
11.23575484527304,-20.32689687564737,30.87997055053711,-0.38493745403424207,0.38493745403424207,0.057222764030711123,0.004742284454333713,0.7141940673965653
11.230952436815624,-20.368889741635254,30.989970445632935,-0.3836593493442396,0.3836593493442396,0.14022987675799384,1.884777568920092e-05,0.6704807774192564
11.22607295494556,-20.41076759121226,31.09997034072876,-0.3830091033726697,0.3830091033726697,0.22021351887338236,-0.0036393608235828797,0.6148337537672014
11.2210587870314,-20.452588237351137,31.209970235824585,-0.3828975817857734,0.3828975817857734,0.2958734667949602,-0.006080503993699229,0.5472528357127452
11.215854265250307,-20.49439806383932,31.31997013092041,-0.3832136257158617,0.3832136257158617,0.3658743813231526,-0.007294309405577742,0.46754482776739176
11.210406233406209,-20.536229772830453,31.429970026016235,-0.38382898661591247,0.38382898661591247,0.42886180235509486,-0.007339809376551747,0.37634390159626
11.204665147368756,-20.5781009670346,31.53996992111206,-0.3846080438629821,0.3846080438629821,0.48349576924793414,-0.006371922038335775,0.27489499691820585
11.198586677390633,-20.62001404845779,31.649969816207886,-0.38541836058849854,0.38541836058849854,0.5284957352685705,-0.004653236073236556,0.16579888090295958
11.19213370758141,-20.661957526716357,31.75996971130371,-0.38614326652968745,0.38614326652968745,0.5627018800441409,-0.002539765786369568,0.057878228044009064
11.185278442898149,-20.70390887844802,31.869969606399536,-0.38669335066840504,0.38669335066840504,0.5852131558834486,-0.0003712052085733533,0.015533937674386902
11.17800413083162,-20.7458386741217,31.97996950149536,-0.387017251561491,0.387017251561491,0.5959568092851002,0.001715719754979186,0.0041691535318522455
11.170305413313494,-20.787715357254687,32.08996939659119,-0.387101199059679,0.387101199059679,0.5989148480441705,0.0037259245208269686,0.0011189591162585966
11.162184570259129,-20.82950859790283,32.19996929168701,-0.38695391081852093,0.38695391081852093,0.5997087560666152,0.0056609341319781015,0.00030031743670569486
11.153646887500894,-20.87118956713415,32.30996918678284,-0.3865839882455373,0.3865839882455373,0.5999218330407298,0.00752162053340753,8.060219723155711e-05
11.144699057613526,-20.91273065816539,32.41996908187866,-0.3859997123100317,0.3859997123100317,0.5999790207696798,0.009309426379464513,2.1632823867850266e-05
11.135348709385248,-20.95410541601373,32.52996897697449,-0.38520927910168745,0.38520927910168745,0.599994369384304,0.011025929376308637,5.806033221280384e-06
11.125604244008462,-20.99528851744459,32.63996887207031,-0.38422073519575617,0.38422073519575617,0.5999984887990044,0.012672738267060965,1.5582814130367862e-06
11.11547475484688,-21.036255758986034,32.74996876716614,-0.38304195573235134,0.38304195573235134,0.5999995944087068,0.014251453104108847,4.182274150122457e-07
11.104969969904156,-21.076984046134346,32.85996866226196,-0.3816806392651283,0.3816806392651283,0.5999998911432041,0.015763653163582005,1.1224819387966827e-07
11.094100200743243,-21.117451381900654,32.96996855735779,-0.38014430808202737,0.38014430808202737,0.5999999707838221,0.017210893878918762,3.012647437398337e-08
11.082876293592673,-21.157636854260517,33.07996845245361,-0.3784403103110673,0.3784403103110673,0.5999999921585921,0.018594706418661063,8.085816379399462e-09
11.071309581593283,-21.197520622418896,33.18996834754944,-0.3765758225004898,0.3765758225004898,0.5999999978953838,0.01991659800864341,2.170239615883564e-09
11.059411837995667,-21.237083901896916,33.299968242645264,-0.3745578522848607,0.3745578522848607,0.5999999994351003,0.02117805244107765,5.82516184056774e-10
11.047195230339321,-21.276308948476366,33.40996813774109,-0.3723932410266776,0.3723932410266776,0.5999999998483588,0.02238053061112382,1.5638697535384096e-10
11.034672275695867,-21.31517904105054,33.519968032836914,-0.37008866640457017,0.37008866640457017,0.5999999999592793,0.023525471036354776,4.193196112628677e-11
11.021855797064267,-21.35367846343687,33.62996792793274,-0.3676506449427067,0.3676506449427067,0.5999999999890541,0.024614290346925846,1.1116317979580339e-11
11.008758881000086,-21.391792485210967,33.739967823028564,-0.3650855344826288,0.3650855344826288,0.5999999999970449,0.0256483837437288,2.8121608646850017e-12
10.995394836551673,-21.429507341626906,33.84996771812439,-0.3623995366005551,0.3623995366005551,0.5999999999991812,0.026629125424155544,1.9807429724582444e-13
10.981777155567022,-21.4668102126901,33.959967613220215,-0.35959869897364727,0.35959869897364727,0.5999999999997261,0.027557868976507974,-1.3560522968663892e-12
10.967919474425521,-21.503689201452442,34.06996750831604,-0.3566889176987923,0.3566889176987923,0.5999999999998473,0.028435947743043782,1.4112186189869686e-12
10.953835537240066,-21.540133311600478,34.179967403411865,-0.35367593956737653,0.35367593956737653,0.5999999999997506,0.029264675155540355,3.785373482134694e-13
10.9395391605665,-21.576132424408833,34.28996729850769,-0.3505653642995017,0.3505653642995017,0.5999999999999014,0.030045345039983226,1.0085704827325759e-13
10.925044199649221,-21.61167727513142,34.399967193603516,-0.347362646740746,0.347362646740746,0.5999999999999734,0.030779231896548596,2.747761731102667e-14
10.910364516224238,-21.646759428902968,34.50996708869934,-0.34407309902478933,0.34407309902478933,0.5999999999999929,0.03146759115349784,7.390802684612749e-15
10.895513947893633,-21.681371256223432,34.619966983795166,-0.3407018927047609,0.3407018927047609,0.599999999999998,0.03211165939732934,1.819316396992555e-14
10.880506279078826,-21.715505908096087,34.72996687889099,-0.33725406085613474,0.33725406085613474,0.5999999999999995,0.032712654580130035,5.694548214107354e-13
10.86535521355349,-21.749157290890007,34.839966773986816,-0.3337345001538412,0.3337345001538412,0.5999999999998319,0.03327177620708277,4.4705145223015954e-14
10.85007434855119,-21.782320040995085,34.94996666908264,-0.33014797292612785,0.33014797292612785,0.5999999999999203,0.033790205503383304,2.814055635263635e-13
10.834677150437436,-21.81498949933653,35.05996656417847,-0.32649910918737945,0.32649910918737945,0.5999999999999389,0.03426910556427182,1.6966061622688755e-13
10.819176931930583,-21.84716168581322,35.16996645927429,-0.32279240865220005,0.32279240865220005,0.5999999999999619,0.03470962148841392,5.298761116497774e-14
10.803586830851621,-21.878833273722076,35.27996635437012,-0.3190322427326404,0.3190322427326404,0.5999999999999871,0.03511288049662329,1.3906316724225778e-14
10.787919790378574,-21.910001564228203,35.38996624946594,-0.315222856520432,0.315222856520432,0.5999999999999962,0.035479992037213935,-2.9716551459456925e-12
10.77218854077734,-21.94066446093751,35.49996614456177,-0.31136837075587454,0.31136837075587454,0.5999999999999989,0.03581204787961293,5.399084371029797e-13
10.756405582577575,-21.970820444625733,35.60996603965759,-0.30747278378486964,0.30747278378486964,0.5999999999999097,0.0361101221975944,5.904181388994183e-13
10.740583171158965,-22.000468548174947,35.71996593475342,-0.30353997350543327,0.30353997350543327,0.5999999999998592,0.03637527164283114,1.8783626847093055e-13
10.724733302710586,-22.029608331765374,35.82996582984924,-0.29957369930483724,0.29957369930483724,0.5999999999999404,0.0366085354116566,5.565429180584114e-14
10.708867701523873,-22.058239858367397,35.93996572494507,-0.29557760398849076,0.29557760398849076,0.5999999999999721,0.03681093530456235,-1.497722435831385e-14
10.69299780857728,-22.08636366957526,36.049965620040894,-0.2915552157013299,0.2915552157013299,0.599999999999984,0.036983475780692665,-1.0166802905942357e-14
10.677134771369564,-22.113980761821043,36.15996551513672,-0.28750994984252976,0.28750994984252976,0.599999999999983,0.03712714400808024,-5.6773242525042876e-15
10.66128943495666,-22.141092563004207,36.269965410232544,-0.28344511097412406,0.28344511097412406,0.5999999999999818,0.037242909910870134,-5.775183511178829e-15
10.645472334146362,-22.167700909568786,36.37996530532837,-0.2793638947240188,0.2793638947240188,0.5999999999999807,0.03733172621443799,-1.7371420469265183e-14
10.62969368680402,-22.193808024057457,36.489965200424194,-0.27526938968375547,0.27526938968375547,0.59999999999998,0.03739452848948873,-1.0938121225992171e-14
10.613963388221793,-22.219416493168524,36.59996509552002,-0.2711645793012697,0.2711645793012697,0.5999999999999787,0.0374322351958988,9.66160128133134e-15
10.598291006503747,-22.24452924633877,36.709964990615845,-0.2670523437687863,0.2670523437687863,0.5999999999999771,0.037445747727223484,-1.5885958745424713e-14
10.58268577891882,-22.26914953487279,36.81996488571167,-0.2629354619058861,0.2629354619058861,0.5999999999999772,0.037435950456628654,-1.3338826735794238e-15
10.567156609173717,-22.293280911635723,36.929964780807495,-0.25881661303769565,0.25881661303769565,0.5999999999999771,0.03740371078492738,2.615962608041112e-14
10.55171206555804,-22.31692721132475,37.03996467590332,-0.25469837886805546,0.25469837886805546,0.5999999999999763,0.03734987919137553,5.787716511971546e-14
10.536360379914383,-22.340092531331006,37.149964570999146,-0.25058324534744614,0.25058324534744614,0.5999999999999781,0.037275289287791565,-3.680892715773648e-14
10.521109447386515,-22.362781213201945,37.25996446609497,-0.24647360453538736,0.24647360453538736,0.5999999999999831,0.037180757876610064,-1.1187993967439377e-13
10.505966826899662,-22.384997824711547,37.369964361190796,-0.24237175645695136,0.24237175645695136,0.5999999999999833,0.03706708501325171,-1.4106454958184607e-13
10.490939742327514,-22.406747142543388,37.47996425628662,-0.23827991095297196,0.23827991095297196,0.5999999999999751,0.03693505407320704,-8.921120530015742e-14
10.476035084301566,-22.428034135589584,37.589964151382446,-0.23420018952347754,0.23420018952347754,0.5999999999999597,0.03678543182437771,-4.6387623699166004e-14
10.46125941261949,-22.448863948866983,37.69996404647827,-0.23013462716384497,0.23013462716384497,0.5999999999999382,0.036618968504210495,-2.9101782955147657e-13
10.44661895921017,-22.469241888049417,37.8099639415741,-0.22608517419309737,0.22608517419309737,0.5999999999999338,0.036436397903581184,2.470072404402779e-13
10.432119631614391,-22.489173404613826,37.91996383666992,-0.22205369807382053,0.22205369807382053,0.5999999999999159,0.036238437455918995,2.283605841268774e-13
10.417767016941246,-22.508664081595967,38.02996373176575,-0.2180419852229874,0.2180419852229874,0.5999999999998998,0.03602578833102438,1.2788104819296015e-12
10.403566386261708,-22.527719619950165,38.13996362686157,-0.2140517428130584,0.2140517428130584,0.5999999999999298,0.03579913553928295,2.6766953373529216e-13
10.389522699402146,-22.54634582550613,38.2499635219574,-0.2100846005629297,0.2100846005629297,0.5999999999999105,0.03555914803495401,-1.7026702646512441e-13
10.375640610101819,-22.564548596514708,38.35996341705322,-0.20614211251749143,0.20614211251749143,0.5999999999999721,0.035306478834226086,-1.9920269649564867e-13
10.361924471499924,-22.582333911773095,38.46996331214905,-0.20222575881599247,0.20222575881599247,0.5999999999999679,0.035041765133245785,-3.382644140128632e-14
10.348378341919151,-22.59970781931918,38.57996320724487,-0.19833694744753988,0.19833694744753988,0.5999999999999445,0.03476562843440782,1.4269028586451432e-13
10.335005990913924,-22.616676425683963,38.6899631023407,-0.1944770159937082,0.1944770159937082,0.599999999999934,0.03447867467902953,2.2275941625487715e-13
10.321810905553189,-22.633245885689703,38.79996299743652,-0.19064723335740102,0.19064723335740102,0.5999999999999429,0.03418149438592266,1.5834531667848766e-13
10.30879629690893,-22.64942239278101,38.90996289253235,-0.18684880147724503,0.18684880147724503,0.5999999999999653,0.033874662796148015,5.4885175185367644e-14
10.295965106722829,-22.66521216987584,39.019962787628174,-0.18308285702685945,0.18308285702685945,0.5999999999999863,0.03355874002150267,-8.315102498756964e-13
10.283320014225243,-22.680621460721913,39.129962682724,-0.17935047309837288,0.17935047309837288,0.5999999999999961,0.03323427120565678,-3.2473607399847573e-12
10.270863443081616,-22.695656521744738,39.239962577819824,-0.1756526608695005,0.1756526608695005,0.599999999999842,0.03290178668159725,1.6315837254095133e-13
10.258597568443143,-22.710323614372033,39.34996247291565,-0.171990371253328,0.171990371253328,0.599999999999632,0.032561802154749936,3.0968465351076774e-12
10.24652432407969,-22.724628997819874,39.459962368011475,-0.1683644965308846,0.1683644965308846,0.599999999999401,0.03221481882650471,8.295297272378186e-13
10.234645409574249,-22.738578922325136,39.5699622631073,-0.16477587196350396,0.16477587196350396,0.5999999999997836,0.031861323627887544,2.2289424263156124e-13
10.222962297559498,-22.752179622808903,39.679962158203125,-0.16122527739089504,0.16122527739089504,0.5999999999999418,0.03149439806046719,6.912545355226618e-14
10.211476240978135,-22.76543731295567,39.78996205329895,-0.15771343880574684,0.15771343880574684,0.5999999999999844,0.03103423396153445,-1.6622360708070687e-13
10.200188272517904,-22.778358188620793,39.899961948394775,-0.15424170806022047,0.15424170806022047,0.5999999999999913,0.030531775859260424,-1.3801581248945522e-13
10.189098940747508,-22.790948728925702,40.0099618434906,-0.15081839997048346,0.15081839997048346,0.5999999999999874,0.030024457041310227,2.0007179380010723e-14
10.178208010077432,-22.8032160239102,40.119961738586426,-0.14744979323303375,0.14744979323303375,0.5999999999999746,0.029459987273456216,9.140886636137509e-14
10.167514842853715,-22.815167328348856,40.22996163368225,-0.14413695765251172,0.14413695765251172,0.5999999999999726,0.024796049711151177,-2.395010672030277e-13
10.157018551053442,-22.826809891439613,40.339961528778076,-0.14088504135703694,0.14088504135703694,0.5999999999999848,-0.12647448329657865,-0.287404170674348
10.146701929999338,-22.838168585278414,40.4499614238739,-0.1398047125925917,0.1398047125925917,0.5999999999999768,-0.12103346298105028,-0.26209782684286737
10.135863022980622,-22.850013639850978,40.55996131896973,-0.15275956182189304,0.15275956182189304,0.5761582599260311,-0.11614160735722816,-0.23475054807311926
10.123962627456535,-22.86292035061242,40.66996121406555,-0.16629692920033712,0.16629692920033712,0.5463435779460346,-0.1110995112520446,-0.2053788072796319
10.111025523380588,-22.87684340071092,40.77996110916138,-0.17917196289659443,0.17917196289659443,0.519400885086842,-0.10606906197025635,-0.17578211788525946
10.09708685376399,-22.891727331893634,40.8899610042572,-0.19149342325727675,0.19149342325727675,0.4956249421557,-0.10122203510948466,-0.14567883985456084
10.08218009249484,-22.90751953486353,40.99996089935303,-0.20326136632277608,0.20326136632277608,0.47509971894480685,-0.09646134923569841,-0.11543973901572682
10.066338561100233,-22.92416842528078,41.10996079444885,-0.21449264521851158,0.21449264521851158,0.45787439093014076,-0.09177547359836542,-0.08560257889986175
10.049594852889978,-22.94162383716917,41.21996068954468,-0.22519787455392448,0.22519787455392448,0.44396023238549864,-0.0872076766251342,-0.056113612106872095
10.031980971821753,-22.959836627615037,41.3299605846405,-0.23538713100257075,0.23538713100257075,0.4333534680083985,-0.08265310330689137,-0.027181500862833878
10.013528339781605,-22.978758413877852,41.43996047973633,-0.24507156996735135,0.24507156996735135,0.4260140115963609,-0.07803595324495397,0.0003187384232067464
9.994267799416415,-22.998341320398154,41.54996037483215,-0.2542535283468305,0.2542535283468305,0.4218689052284812,-0.07340614327769761,0.026307006544260925
9.97423012343816,-23.018537232125567,41.65996026992798,-0.2629299964115593,0.2629299964115593,0.42080495223469316,-0.06864759468323053,0.050548721585883645
9.953446141263614,-23.039297486483715,41.769960165023804,-0.27109831433493453,0.27109831433493453,0.42267606172048805,-0.06377353826520907,0.07254439495888416
9.931947049445327,-23.060572434198566,41.87996006011963,-0.2787458479486334,0.2787458479486334,0.4272975751327613,-0.05873455444751041,0.09204535452566007
9.909764940990998,-23.082310855424247,41.989959955215454,-0.28585811198105887,0.28585811198105887,0.4344267503036582,-0.05350515958691912,0.10838595859539839
9.886932731223883,-23.10446005864221,42.09995985031128,-0.2924195513016203,0.2924195513016203,0.44378767215050346,-0.04813779408456568,0.12127765769308753
9.8634847124677,-23.12696544680029,42.209959745407104,-0.29840962894183704,0.29840962894183704,0.4550625883533713,-0.04259385380572799,0.1306217350536273
9.839456473027495,-23.149770800578686,42.31995964050293,-0.30381314712974034,0.30381314712974034,0.4679012582975482,-0.036938981190498155,0.13636597491687497
9.814885184456255,-23.17281829671404,42.429959535598755,-0.3086100100378099,0.3086100100378099,0.4819297235545573,-0.031145823937356723,0.13824699951753192
9.789809600972278,-23.196048893381995,42.53995943069458,-0.3127875076098257,0.3127875076098257,0.4967451557986531,-0.02527063428603655,0.13632460520913586
9.764270225834498,-23.21940264140431,42.649959325790405,-0.3163295495031965,0.3163295495031965,0.511929585533324,-0.019322522183620974,0.13050087874980257
9.738309310843118,-23.242819224042396,42.75995922088623,-0.31922743635700374,0.31922743635700374,0.5270564423306395,-0.013324064963466765,0.12095054205688727
9.711971051263761,-23.26623837664077,42.869959115982056,-0.3214713870115951,0.3214713870115951,0.5416959174101442,-0.007331656538363161,0.10780212203596738
9.685301510407657,-23.289600589854377,42.97995901107788,-0.32305719649952064,0.32305719649952064,0.5554295463345337,-0.001338917567708445,0.09137492269911164
9.65834882266985,-23.312847575644415,43.089958906173706,-0.32398316000335364,0.32398316000335364,0.5678510294767143,0.004916977256855543,0.07182957119191215
9.631163036004708,-23.33592303296206,43.19995880126953,-0.32425021498261136,0.32425021498261136,0.5785873657461376,0.011136763898765355,0.05111228533839612
9.603796936939915,-23.358772533516294,43.309958696365356,-0.3238377865329792,0.3238377865329792,0.5872732855542921,0.017096789876985676,0.029195996360927914
9.576307892290671,-23.3813425757953,43.41995859146118,-0.32273613334977697,0.32273613334977697,0.5936540224949298,0.022723249639731,0.009082214041887067
9.54875457947996,-23.40358370849091,43.52995848655701,-0.3209735201382609,0.3209735201382609,0.5976389606295662,0.028017737632576083,0.002437575895001104
9.521195502043783,-23.425451735666304,43.63995838165283,-0.31858526485372435,0.31858526485372435,0.5993655451348971,0.03299484733462814,0.0006542209701567059
9.493688291266706,-23.446907897976228,43.74995827674866,-0.3156079936253154,0.3156079936253154,0.5998297186260554,0.03766630916817386,0.00017558644316170323
9.46628919379131,-23.467918231765463,43.85995817184448,-0.3120769452701621,0.3120769452701621,0.5999542981809902,0.04206001101622051,4.712574988467607e-05
9.43905264983817,-23.488452921800253,43.96995806694031,-0.3080261191179832,0.3080261191179832,0.5999877340840835,0.04617967466037343,1.2648141618596219e-05
9.412031245981272,-23.508485856861817,44.07995796203613,-0.3034863096430948,0.3034863096430948,0.5999967079435433,0.0500021490242798,3.3946364356200262e-06
9.385275718927948,-23.527994318053217,44.18995785713196,-0.2984878338721217,0.2984878338721217,0.5999991164402424,0.05353999313333659,9.111287969196981e-07
9.358834666813495,-23.546958927618395,44.29995775222778,-0.29306340600018926,0.29306340600018926,0.5999997628613912,0.05683978011656351,2.4449532303081096e-07
9.332754495135866,-23.565363434335623,44.40995764732361,-0.2872432046306033,0.2872432046306033,0.5999999363513532,0.059866100334127266,6.564163864860853e-08
9.307079336975635,-23.5831945270453,44.519957542419434,-0.2810558849209854,0.2810558849209854,0.599999982914732,0.0626440593688819,1.761771451537481e-08
9.281851105804906,-23.60044156547598,44.62995743751526,-0.27453076304795393,0.27453076304795393,0.5999999954144819,0.06522612418500125,4.771253984069529e-09
9.257109495347406,-23.617096362042247,44.739957332611084,-0.2676938344268967,0.2676938344268967,0.5999999987692811,0.06755616649382705,1.2466480940418266e-09
9.232891942841503,-23.633152999647624,44.84995722770691,-0.26056978078699883,0.26056978078699883,0.5999999996666769,0.06965968879243217,3.5824425281310225e-10
9.209233689057852,-23.648607596463883,44.959957122802734,-0.253185157326083,0.253185157326083,0.5999999999093708,0.07160558615260358,9.528184399494594e-11
9.186167753681469,-23.663458140033608,45.06995701789856,-0.24556284533737482,0.24556284533737482,0.5999999999749501,0.07334056939998027,2.6433064041985546e-11
9.163724917670944,-23.67770432706439,45.179956912994385,-0.2377242718191932,0.2377242718191932,0.5999999999927769,0.07487694945018317,1.1165722145661305e-11
9.141933851569362,-23.691347322896394,45.28995680809021,-0.22969195480020527,0.22969195480020527,0.5999999999979236,0.07628741491553652,7.2325393009193945e-12
9.120821213632304,-23.704389556979812,45.399956703186035,-0.22148501228927014,0.22148501228927014,0.5999999999991857,0.07754710541248955,2.879607214006818e-13
9.100411660178917,-23.716834586418344,45.50995659828186,-0.21312033049914875,0.21312033049914875,0.5999999999994927,0.07864322192289915,1.0902229709415953e-12
9.080727936087992,-23.72868692155775,45.619956493377686,-0.20461546541048437,0.20461546541048437,0.5999999999997283,0.07960249296678555,4.442798739153527e-13
9.06179097421093,-23.739951859427716,45.72995638847351,-0.19598736071423406,0.19598736071423406,0.5999999999999188,0.0804962623992273,-6.710905334902682e-08
9.043620023201813,-23.75063531318789,45.839956283569336,-0.1872487282733869,0.1872487282733869,0.5999999999999557,0.08139012208055572,-0.02033602806876182
9.026232788386455,-23.76074364682913,45.94995617866516,-0.1784105105301243,0.1784105105301243,0.5999999992574977,0.08231945580497008,-0.04227762822717149
9.00964576468389,-23.770283441497046,46.059956073760986,-0.16947645089073865,0.16947645089073865,0.5986741989395703,0.08320097468186093,-0.06301149324696086
8.993875711359541,-23.77926083383556,46.16995596885681,-0.16043981394554563,0.16043981394554563,0.5948918863963094,0.0840103777000008,-0.08242021019158126
8.97893917583271,-23.7876818453611,46.27995586395264,-0.15130513538877605,0.15130513538877605,0.5887796181340537,0.0847069033815951,-0.10032146876279038
8.964851837412432,-23.795552545300254,46.38995575904846,-0.14207991796088248,0.14207991796088248,0.5804783872172015,0.0852939114449502,-0.11675366965467249
8.951628095748234,-23.80287907066076,46.49995565414429,-0.1327757129559295,0.1327757129559295,0.5701471344272225,0.08575792125642168,-0.13168589689654742
8.939280753498698,-23.80966762045557,46.60995554924011,-0.12340471038767789,0.12340471038767789,0.5579493649404846,0.08608649844457601,-0.1451040918768881
8.927820926068144,-23.815924359540883,46.71995544433594,-0.11398015402594744,0.11398015402594744,0.5440488473051686,0.086269607734456,-0.15701102394283337
8.917257875546934,-23.821655402516775,46.82995533943176,-0.10451670350762213,0.10451670350762213,0.5286117170115877,0.08629967500442902,-0.16742485117254335
8.907598869837496,-23.826866819368593,46.93995523452759,-0.09503016825522906,0.09503016825522906,0.5118044687814327,0.08614675747093267,-0.17629222859308513
8.898849080548366,-23.8315646537215,47.04995512962341,-0.08553726863272637,0.08553726863272637,0.4937921825198731,0.08582531002157251,-0.18371623093901873
8.891011441143643,-23.835754992962375,47.15995502471924,-0.07605735941868819,0.07605735941868819,0.47474200338739336,0.08534049823218041,-0.1897712883130805
8.884086475056991,-23.839444080543068,47.26995491981506,-0.0666095534194259,0.0666095534194259,0.4548187688736942,0.08469184415915275,-0.19451135646447956
8.878072465025253,-23.842638269720844,47.37995481491089,-0.05721180550743446,0.05721180550743446,0.4341751363837506,0.08388048995049188,-0.19799318413469794
8.872965514156395,-23.845344055792904,47.489954710006714,-0.04788213408713743,0.04788213408713743,0.4129579530566407,0.08288864259965394,-0.20021273494529296
8.868759584220465,-23.847568135175084,47.59995460510254,-0.03863846353549755,0.03863846353549755,0.39130791540590454,0.08172656422987333,-0.201249491185318
8.86544650592835,-23.849317489606815,47.709954500198364,-0.02950003738559306,0.02950003738559306,0.3693623665569099,0.08041451952012399,-0.20121528757422893
8.863015858064943,-23.850599546009057,47.81995439529419,-0.020486314917619045,0.020486314917619045,0.34725738424835356,0.07895783426431566,-0.20017115439438335
8.86145522335326,-23.851422140980482,47.929954290390015,-0.011613937483681492,0.011613937483681492,0.32511381842258225,0.07901772484450344,-0.19597734115292345
8.860750372554177,-23.85179352418577,48.03995418548584,-0.0028989232466484567,0.0028989232466484567,0.30304520863131457,0.08065901384188198,-0.18713851741962226
8.860888266395207,-23.851720874958517,48.149954080581665,0.005760261197484059,0.005760261197484059,0.2812402813991954,0.07339669676159394,-0.19217063185268374
8.861877590493668,-23.85119957216177,48.25995397567749,0.014600656903777282,0.014600656903777282,0.2603037101602305,0.07139041340228094,-0.18754748533290583
8.863689806297801,-23.850244330248913,48.369953870773315,0.02265715837762491,0.02265715837762491,0.23928276884397104,0.06935160792143114,-0.18209202848124945
8.866280164339464,-23.848878229020936,48.47995376586914,0.03055315288165338,0.03055315288165338,0.2184616958317996,0.06712462011325071,-0.17595145398153916
8.869627555077612,-23.84711178670314,48.589953660964966,0.03822406922424347,0.03822406922424347,0.19821044326565643,0.06481443802368275,-0.16922461952268217
8.873708905179448,-23.84495651186249,48.69995355606079,0.045652686871253165,0.045652686871253165,0.1786051583015311,0.06243034785616591,-0.16196778014329224
8.87849983682007,-23.842424608788598,48.809953451156616,0.05282877288274443,0.05282877288274443,0.1597168216670256,0.05995655913516612,-0.15415742279248212
8.883975119393925,-23.83952878201085,48.91995334625244,0.05974404939907767,0.05974404939907767,0.1416059765186179,0.05740952975257156,-0.14586530613072035
8.890108746190077,-23.836282229075145,49.02995324134827,0.06638934369253992,0.06638934369253992,0.12433077681554401,0.054823278294655504,-0.13721363771815054
8.896873784011133,-23.832698744465944,49.13995313644409,0.07275550136876786,0.07275550136876786,0.10795074983609586,0.05219313969879931,-0.12821050221410696
8.904242717734295,-23.828792552905945,49.24995303153992,0.07883791695619215,0.07883791695619215,0.09250845302141039,0.04950793339363505,-0.11884423158883216
8.912187678613375,-23.824578195943147,49.35995292663574,0.08463213485236613,0.08463213485236613,0.07804129452040079,0.046818044133112365,-0.1092847450953977
8.920680278701846,-23.820070620265746,49.46995282173157,0.0901317550355945,0.0901317550355945,0.06459198667064431,0.04411799920422987,-0.09953447298054373
8.929691808067076,-23.815285067342717,49.57995271682739,0.09533553904222421,0.09533553904222421,0.05218690765978297,0.04139340969220406,-0.08957241779564087
8.939193558889084,-23.810236890401004,49.68995261192322,0.10024277676718239,0.10024277676718239,0.04084543299876333,0.038697361894067486,-0.0795755139364309
8.949156636320867,-23.804941639781106,49.79995250701904,0.10485046367160782,0.10485046367160782,0.030593506397508758,0.03601033893479465,-0.0695009630717956
8.959552144192696,-23.799414945807,49.90995240211487,0.10916097586736805,0.10916097586736805,0.021440225798474266,0.03334028557386381,-0.05939587710128344
8.970351484005569,-23.793672339469364,50.01995229721069,0.11317618314635523,0.11317618314635523,0.013390103912869744,0.030728780154975783,-0.04940011762281633
8.981526109263752,-23.78772936147097,50.12995219230652,0.11689682145082712,0.11689682145082712,0.006453082688194132,0.02812978706860059,-0.039387505873603804
8.993047848507842,-23.781601368318423,50.239952087402344,0.12032888223369025,0.12032888223369025,0.0006202940449267108,0.025598271623602238,-0.02954755322861064
9.004888997989656,-23.775303461912706,50.34995198249817,0.12347507097373338,0.12347507097373338,-0.004112411825125565,0.02312514398631302,-0.019859135465508524
9.017022159355967,-23.768850555611575,50.459951877593994,0.12634122180541651,0.12634122180541651,-0.007754470727838852,0.020702936296128936,-0.01032256106893363
9.02942065275033,-23.762257136166856,50.56995177268982,0.1289346179070151,0.1289346179070151,-0.010326938488440055,0.01837569960390659,-0.001078202732141068
9.042058277736022,-23.75553737507009,50.679951667785645,0.13126003599552954,0.13126003599552954,-0.011841485531875449,0.016089041705225418,0.008027206763506314
9.054909558008866,-23.748704984688345,50.78995156288147,0.13332738781605896,0.13332738781605896,-0.01232774756842916,0.013912631544626018,0.01676614217108876
9.067949766281377,-23.741773194762025,50.899951457977295,0.13514254107063778,0.13514254107063778,-0.011806059723303444,0.011793305755278502,0.025299643309986734
9.081154868384749,-23.73475477417513,51.00995135307312,0.13671596375767142,0.13671596375767142,-0.010308268234627629,0.009781680326550472,0.03345361972009041
9.09450177169821,-23.7276618942748,51.119951248168945,0.1380554464123051,0.1380554464123051,-0.007864725228509723,0.007843079421327814,0.041338336436005985
9.107968103322111,-23.72050624469471,51.22995114326477,0.1391712229102376,0.1391712229102376,-0.00450754697718643,0.006009636663657566,0.04883641511273737
9.121532528693432,-23.71329886462525,51.339951038360596,0.14007272075393418,0.14007272075393418,-0.00027438865253920044,0.004257227533840652,0.0560338326844547
9.135174491589146,-23.706050283987327,51.44995093345642,0.14076998518956213,0.14076998518956213,0.0048014017580375054,0.002612180843776501,0.06283069575410952
9.14887451614886,-23.698770367876797,51.559950828552246,0.1412733409218096,0.1412733409218096,0.010678527674108486,0.001046865121598732,0.06931804845980917
9.162613966474488,-23.69146845115178,51.66995072364807,0.14159309636404788,0.14159309636404788,0.017321915046160152,-0.0004057527945633279,0.07537782652576666
9.17637530402352,-23.684153209699314,51.7799506187439,0.14173951079575448,0.14173951079575448,0.0246891226056379,-0.001786739691737298,0.08114734543769758
9.190141856141475,-23.67683279275613,51.88995051383972,0.14172333989459057,0.14172333989459057,0.03274227124656186,-0.003048018621208964,0.08646573986383925
9.203898035708722,-23.669514716075216,51.99995040893555,0.1415541887532331,0.1415541887532331,0.0414404309403883,-0.004246894069415615,0.09151407036350327
9.217629151290849,-23.662205973274503,52.10995030403137,0.14124340547632486,0.14124340547632486,0.05074261309172665,-0.005333366532575562,0.09613887778233578
9.231321549235776,-23.65491297083099,52.2199501991272,0.14079975816246754,0.14079975816246754,0.06061134986775593,-0.006342277649413699,0.10043414400096635
9.244962511337214,-23.647641592855816,52.32995009422302,0.14023472470468584,0.14023472470468584,0.0710031189172057,-0.00726370631251366,0.1043861843393736
9.258540268078875,-23.6403972042531,52.43994998931885,0.13955675908247084,0.13955675908247084,0.08188311644638402,-0.00808606445916756,0.1079411943228582
9.272044024519609,-23.633184646290097,52.54994988441467,0.13877629380652307,0.13877629380652307,0.09320862997126274,-0.008851908377190017,0.11124686479442371
9.285463844782752,-23.626008307192002,52.6599497795105,0.13790250072075927,0.13790250072075927,0.10494404921934104,-0.009521781295162929,0.11417291087757107
9.298790741965037,-23.618872082104172,52.76994967460632,0.13694372593785598,0.13694372593785598,0.11705271599661934,-0.010115716016338976,0.116769958479334
9.312016571295343,-23.61177943730203,52.87994956970215,0.13590979877238962,0.13590979877238962,0.12949562061988085,-0.010648976442595512,0.11910354192726777
9.325134022099492,-23.604733420795746,52.989949464797974,0.13480840582365156,0.13480840582365156,0.1422403036752995,-0.011099375742380293,0.1210935435683415
9.33813663067215,-23.597736660516464,53.0999493598938,0.13364752509231898,0.13364752509231898,0.15525069096556587,-0.011483684502871459,0.12278075756173151
9.351018684229096,-23.590791420143194,53.209949254989624,0.132435637421201,0.132435637421201,0.16849229384853534,-0.011817294481957539,0.12423132679784223
9.363775223365643,-23.583899601119345,53.31994915008545,0.1311795487897081,0.1311795487897081,0.18193444491631297,-0.012081458637499681,0.1253731999534321
9.376402023896363,-23.57706275467543,53.429949045181274,0.1298861185236525,0.1298861185236525,0.19554451051378693,-0.012282238231633819,0.12621612384005923
9.388895524649737,-23.570282122293925,53.5399489402771,0.1285626327119061,0.1285626327119061,0.20929034239696154,-0.012445025589562684,0.1268538613134133
9.40125280222235,-23.563558650108202,53.649948835372925,0.1272150368914839,0.1272150368914839,0.22314331205094667,-0.012554507399863519,0.12724114013369062
9.413471552309048,-23.556892998904736,53.75994873046875,0.1258489530261761,0.1258489530261761,0.2370752546387049,-0.01261263602923529,0.1273600638072365
9.425550048735769,-23.550285565546535,53.869948625564575,0.12447021589320269,0.12447021589320269,0.2510574167918518,-0.012624877411323286,0.12721926047114185
9.437487090165467,-23.543736510640713,53.9799485206604,0.12308415610437991,0.12308415610437991,0.26506268067946026,-0.012607561516352101,0.12686822667462
9.449281968229139,-23.537245774170604,54.089948415756226,0.12169525377922734,0.12169525377922734,0.27906476613036924,-0.012558013472598844,0.12630204457251504
9.460934428636614,-23.53081309462895,54.19994831085205,0.12030764836703002,0.12030764836703002,0.29303792055402156,-0.01247427003284567,0.12549911367184757
9.472444627478255,-23.524438030576686,54.309948205947876,0.11892519539353803,0.11892519539353803,0.3069558914016483,-0.012360683322038888,0.12446653011532871
9.483813086690656,-23.518119982570397,54.4199481010437,0.11755157282909841,0.11755157282909841,0.32079336559472116,-0.012221964151835499,0.12321138676059362
9.495040654706182,-23.511858212193637,54.529947996139526,0.11618980600628102,0.11618980600628102,0.33452633722079017,-0.012063767435730252,0.12173991365461027
9.506128470797355,-23.5056518590416,54.63994789123535,0.11484247321506667,0.11484247321506667,0.3481312198853398,-0.01189602655320031,0.12009382421015345
9.517077924321548,-23.499499960639092,54.74994778633118,0.11351177349097293,0.11351177349097293,0.3615848612695978,-0.011714877476211558,0.11824441222387498
9.527890614655618,-23.493401472169424,54.859947681427,0.11219953923080687,0.11219953923080687,0.3748644994810041,-0.011522565190128977,0.11620426111998518
9.538568312262326,-23.48735528582953,54.96994757652283,0.11090724324175043,0.11090724324175043,0.3879474669073533,-0.011320794614265033,0.1139833674860111
9.549112922097194,-23.481360249173722,55.07994747161865,0.10963604723913216,0.10963604723913216,0.400812128592674,-0.01111553662851565,0.11156641669636315
9.55952646104768,-23.47541517572751,55.18994736671448,0.10838696805390437,0.10838696805390437,0.4134396447827471,-0.010910225027007888,0.10895811734553422
9.569811024906798,-23.4695188617447,55.2999472618103,0.10716040338229453,0.10716040338229453,0.4258090287669212,-0.010707994753668567,0.10616306506436173
9.579968739652355,-23.46367011254164,55.40994715690613,0.10595636893078776,0.10595636893078776,0.4378992959507453,-0.010511771893118551,0.10318601121559502
9.590001728290655,-23.45786776053598,55.51994705200195,0.1047745591373644,0.1047745591373644,0.44968985828988184,-0.010324214758256752,0.10003184058462945
9.599912080487652,-23.45211068216294,55.62994694709778,0.10361436538505074,0.10361436538505074,0.4611605477917267,-0.010147806248475309,0.09670553678204431
9.609701824278329,-23.446397814068323,55.7399468421936,0.10247489477186715,0.10247489477186715,0.4722916592332966,-0.009984129521960051,0.0932223786914088
9.619372900040155,-23.440728168458477,55.84994673728943,0.1013549881328313,0.1013549881328313,0.4830640036932775,-0.00983101867534459,0.0896105945924607
9.628927138028414,-23.435100846819427,55.959946632385254,0.10025330552983157,0.10025330552983157,0.493459203391424,-0.00969409207686117,0.08583559499764859
9.638366258706993,-23.42951504049833,56.06994652748108,0.09916865771197754,0.09916865771197754,0.5034626137164139,-0.00957467937382773,0.0819030579269114
9.64769186398982,-23.42397003663192,56.179946422576904,0.09809941012292496,0.09809941012292496,0.5130571456822527,-0.009473725718773795,0.07781886811588233
9.6569053969942,-23.418465243268493,56.28994631767273,0.09704366590943618,0.09704366590943618,0.5222251469687849,-0.009391858135796209,0.07358921192770689
9.666008128290388,-23.4130001993702,56.399946212768555,0.09599941530024071,0.09599941530024071,0.5309496376240685,-0.00932932605448027,0.06922235476232527
9.675001147962053,-23.40757458158461,56.50994610786438,0.0949645702892327,0.0949645702892327,0.539214347020389,-0.009279808677049448,0.06476269782690325
9.683885361362629,-23.402188208935833,56.619946002960205,0.09393702529010063,0.09393702529010063,0.5470038206944514,-0.00924881667662818,0.06016475626257656
9.692661509807285,-23.396841032340454,56.72994589805603,0.09291516267545853,0.09291516267545853,0.5543063653910957,-0.009236379825005648,0.05543564775433257
9.701330195923154,-23.391533120751838,56.839945793151855,0.09189711723874751,0.09189711723874751,0.5611086462919189,-0.009241501435138905,0.050583459044953455
9.709891849212056,-23.38626468378877,56.94994568824768,0.09088083657720646,0.09088083657720646,0.5673961057411215,-0.009262927865076116,0.0456177262441333
9.718346728231213,-23.38103607233597,57.059945583343506,0.0898643671335168,0.0898643671335168,0.5731550785863565,-0.009291317314129962,0.040575411173536975
9.726694932596692,-23.37584777289007,57.16994547843933,0.08884590882024886,0.08884590882024886,0.5783727809011548,-0.009331743034463746,0.03542856860633088
9.73493644358364,-23.370700383638123,57.279945373535156,0.08782444051250864,0.08782444051250864,0.5830396388330168,-0.009383212991799034,0.03019355852702003
9.74307117132993,-23.36559458539519,57.38994526863098,0.08679879903731234,0.08679879903731234,0.587145279693669,-0.009443171148529021,0.0248935048884405
9.751098924571453,-23.3605311605523,57.49994516372681,0.08576772055405367,0.08576772055405367,0.5906794305160278,-0.009502635744255073,0.019571329167458216
9.759019425571303,-23.35551098373002,57.60994505882263,0.08473021349203023,0.08473021349203023,0.5936341202136981,-0.009560866559685322,0.014267919894265006
9.76683235111164,-23.35053499525085,57.71994495391846,0.08368607247751635,0.08368607247751635,0.5960051219016005,-0.009619058338913852,0.009096953809625849
9.774537415025558,-23.345604146869533,57.82994484901428,0.08263556119340053,0.08263556119340053,0.5977935018154336,-0.00967368685795947,0.004448678068920757
9.782134349950278,-23.340719410563008,57.93994474411011,0.08157862866934192,0.08157862866934192,0.5990093656303008,-0.009711556260985231,0.001194165429531947
9.789622915765479,-23.335881769813167,58.04994463920593,0.08051562071843656,0.08051562071843656,0.5996891813817445,-0.0097399594764887,0.0003205020596179649
9.797002966435329,-23.33109217147984,58.15994453430176,0.07944804670036705,0.07944804670036705,0.5999165793645687,-0.009760927690155035,8.601954779440577e-05
9.80427451178687,-23.32635147639562,58.26994442939758,0.0783771910863638,0.0783771910863638,0.5999776107356593,-0.009765187527393174,2.308678866925659e-05
9.811437654053398,-23.321660485991462,58.37994432449341,0.07730388405327789,0.07730388405327789,0.5999939909452764,-0.00975818330623448,6.196263426252944e-06
9.818492593428834,-23.317019930775142,58.48994421958923,0.07622968603719961,0.07622968603719961,0.5999983872296129,-0.00974525688201424,1.6630149695450869e-06
9.82543969281692,-23.31243042420935,58.59994411468506,0.0751561231271441,0.0751561231271441,0.5999995671485545,-0.009711703522313266,4.4633772989313275e-07
9.832279401492336,-23.307892510619887,58.709944009780884,0.07408391069078062,0.07408391069078062,0.5999998838269842,-0.009671593947050488,1.197925468513853e-07
9.839012274201838,-23.303406651070063,58.81994390487671,0.07301489697697126,0.07301489697697126,0.5999999688202426,-0.009616801019485201,3.2150814380471286e-08
9.8456390194036,-23.29897318951703,58.929943799972534,0.07195020383956637,0.07195020383956637,0.5999999916316349,-0.009548406384521639,8.630204622665401e-09
9.852160421820294,-23.294592402861266,59.03994369506836,0.0708910972386219,0.0708910972386219,0.5999999977537311,-0.009466290674343396,2.314198616146873e-09
9.85857742991625,-23.2902644408718,59.149943590164185,0.06983939235303789,0.06983939235303789,0.5999999993971202,-0.009368105838124467,6.231379503158029e-10
9.864891093858436,-23.28598936620238,59.25994348526001,0.06879627669541237,0.06879627669541237,0.5999999998378193,-0.00924952630792656,1.7111855597408618e-10
9.87110263315492,-23.28176710714819,59.369943380355835,0.06776381776084277,0.06776381776084277,0.5999999999564615,-0.009115422005523984,4.632378553753506e-11
9.877213402636524,-23.277597478904852,59.47994327545166,0.06674381350784687,0.06674381350784687,0.5999999999880352,-0.00895035864854954,1.3873585155626272e-11
9.883224959548318,-23.273480136054022,59.589943170547485,0.06573843296447089,0.06573843296447089,0.5999999999967627,-0.008754334708231736,9.396792045270416e-12
9.88913906133443,-23.26941457183642,59.69994306564331,0.0647505797636098,0.0647505797636098,0.5999999999990094,-0.00851940529540639,9.685781513817631e-12
9.894957726744758,-23.265400073790282,59.809942960739136,0.06378345102416465,0.06378345102416465,0.5999999999993371,-0.008229008556087818,1.0437444167980274e-11
9.900683306597342,-23.26143567188881,59.91994285583496,0.06284127059606366,0.06284127059606366,0.5999999999993141,-0.007858477752367752,6.412392410163806e-12
9.906318586179907,-23.257520063747016,60.029942750930786,0.061929862451697903,0.061929862451697903,0.5999999999992609,-0.0073630073455261775,-2.279397725690314e-11
9.911866962117575,-23.253651486493283,60.13994264602661,0.06105753925506212,0.06105753925506212,0.5999999999995289,-0.006646763693734289,8.505782889543956e-13
9.917332748695962,-23.24982749558711,60.24994254112244,0.060237265925028344,0.060237265925028344,0.5999999999995521,-0.005507039948420243,1.0379612499335748e-11
9.922721759934742,-23.246044545677133,60.35994243621826,0.059490940086019975,0.059490940086019975,0.599999999999011,-0.003467287950484952,3.435322602697453e-12
9.92804253331319,-23.242297111017653,60.46994233131409,0.058860572228068855,0.058860572228068855,0.5999999999992162,-4.243209044071673e-05,-8.507141993037052e-12
9.933309142527317,-23.238575664764,60.57994222640991,0.05843418869032996,0.05843418869032996,0.5999999999997229,0.0027710103753512526,-1.0218814484135602e-12
9.938546369553102,-23.234862944849855,60.68994212150574,0.058354859497421724,0.058354859497421724,0.5999999999996638,0.0034724138327526066,1.3956040286566982e-12
9.943787196523441,-23.231135619561297,60.79994201660156,0.05861191620850301,0.05861191620850301,0.5999999999997887,0.0033643760348845515,6.134377107334125e-12
9.949051978095305,-23.227379077503723,60.90994191169739,0.05898576225635756,0.05898576225635756,0.5999999999998992,0.002994277060503497,2.793966346555479e-12
9.95434480293404,-23.22359017980025,61.01994180679321,0.059359457187629236,0.059359457187629236,0.5999999999995335,0.0024902849198624698,4.4193090829089505e-12
9.959663674863355,-23.219770124140812,61.12994170188904,0.05969706892923861,0.05969706892923861,0.5999999999996481,0.0018913480794739714,8.332161876970577e-12
9.96500442254988,-23.215921694506438,61.23994159698486,0.05998139242837655,0.05998139242837655,0.5999999999996851,0.0012407218202747927,9.063978493020306e-12
9.970361680162645,-23.212048577425325,61.34994149208069,0.06020179648858012,0.06020179648858012,0.5999999999991757,0.0005491130655293734,-3.1701649556415947e-10
9.975729341015755,-23.20815504743529,61.459941387176514,0.06035135212690379,0.06035135212690379,0.599999999999245,-0.000159758132026787,2.4073616521848985e-11
9.981100829545733,-23.204245778527344,61.56994128227234,0.06042576628604071,0.06042576628604071,0.5999999999951133,-0.0008808326115818464,-1.6411492356014742e-10
9.986469297517115,-23.200325707020014,61.679941177368164,0.06042235119807922,0.06042235119807922,0.5999999999982679,-0.0016026176626521176,3.877880270980018e-11
9.991827756206183,-23.19639993842877,61.78994107246399,0.06033991597661566,0.06033991597661566,0.5999999999968404,-0.0023164888616544225,-6.727117997677535e-10
9.997169182730676,-23.192473671259663,61.899940967559814,0.06017808026323271,0.06017808026323271,0.5999999999956116,-0.003021766118602537,1.0069592317648516e-09
10.002486599040948,-23.18855213923465,62.00994086265564,0.05993745152800639,0.05993745152800639,0.59999999998367,-0.0037093488651798088,8.667098252166164e-10
10.007773134046428,-23.184640564641647,62.119940757751465,0.059619155034284,0.059619155034284,0.5999999999289174,-0.0043757973204756094,-3.3276543890982003e-10
10.013022076469685,-23.18074411745395,62.22994065284729,0.059224861218429875,0.059224861218429875,0.5999999998617471,-0.005019893110031055,6.528745628910602e-10
10.018226914690558,-23.176867883178577,62.339940547943115,0.05875672921923519,0.05875672921923519,0.5999999998524298,-0.005637739062826071,6.649049752630755e-10
10.023381371438285,-23.17301683379379,62.44994044303894,0.05821726630627343,0.05821726630627343,0.5999999998431507,-0.006226236984435705,1.8729449108375053e-10
10.028479434543456,-23.16919580097931,62.559940338134766,0.05760931336983886,0.05760931336983886,0.5999999999535209,-0.006782743362832754,5.4568999995520755e-11
10.033515382904955,-23.165409452372227,62.66994023323059,0.056936031500696246,0.056936031500696246,0.5999999999868998,-0.007307968265886811,-0.0029427612346202437
10.038483811747366,-23.161662267883724,62.779940128326416,0.0562008883777676,0.0562008883777676,0.5999999998093805,-0.00782371476755215,-0.006280146930429478
10.04337965458837,-23.1579585184907,62.88994002342224,0.055407425657702944,0.055407425657702944,0.5998174737104935,-0.008326881618621725,-0.009371384141743344
10.04819809682376,-23.154302330835208,62.999939918518066,0.05455710348887813,0.05455710348887813,0.5992581447527463,-0.008810529771068932,-0.012216926374605787
10.052934444036186,-23.150697786523807,63.10993981361389,0.053651153278975336,0.053651153278975336,0.5983489211800425,-0.009269339912548153,-0.014820483563648979
10.057584166187484,-23.147148884255756,63.21993970870972,0.0526915895544921,0.0526915895544921,0.59711688243034,-0.009698980870124314,-0.017187729325193725
10.062142956335073,-23.143659489751137,63.32993960380554,0.05168104191364342,0.05168104191364342,0.5955888118977739,-0.010096047332913215,-0.019326026049641024
10.06660677609976,-23.140233295110036,63.43993949890137,0.05062263581605847,0.05062263581605847,0.5937909454412532,-0.010457998765529093,-0.021244263794307185
10.070971891452677,-23.136873785151007,63.54993939399719,0.049519889660543395,0.049519889660543395,0.591748775338087,-0.010783090850145985,-0.02295254233618287


==> plots/evaluation/dyn_weight/dyn_weight_corridor.csv <==
path_x,path_y,x_bound_left,y_bound_left,x_bound_right,y_bound_right,smooth_x_bound_left,smooth_y_bound_left,smooth_x_bound_right,smooth_y_bound_right
-6.123233995736766e-18,-0.1,4.999000033332889,-6.6665333348370215e-06,-4.999000033332889,-0.19999333346666517,4.999000033332889,-6.6665333348370215e-06,-4.999000033332889,-0.19999333346666517
0.0019998666693332974,-0.19998000066665778,4.998000399974223,-3.3329733487103e-05,-4.994000666635556,-0.3999266715998284,4.998000399974223,-3.3329733487103e-05,-4.994000666635556,-0.3999266715998284
0.005998800087996711,-0.29990001133275557,4.997001499764018,-7.997893553263191e-05,-4.985003899588024,-0.5997200437299786,4.997001499764018,-7.997893553263191e-05,-4.985003899588024,-0.5997200437299786
0.01199520073594117,-0.399720065326276,4.996003732249038,-0.0001465954804125147,-4.9720133307771555,-0.7992935351721395,4.996003732249038,-0.0001465954804125147,-4.9720133307771555,-0.7992935351721395
0.019986670132858438,-0.499400235956538,4.995007496522987,-0.00023315272239704532,-4.95503415625727,-0.998567319190679,4.995007496522987,-0.00023315272239704532,-4.95503415625727,-0.998567319190679
0.029970011797541257,-0.5989006524843405,4.994013191066872,-0.00033961603974352883,-4.93407316747179,-1.1974616889289376,4.994013191066872,-0.00033961603974352883,-4.93407316747179,-1.1974616889289376
0.0419412325264332,-0.6981815160697271,4.993021213589619,-0.0004659428485443984,-4.909138748536752,-1.39589708929091,4.993021213589619,-0.0004659428485443984,-4.909138748536752,-1.39589708929091
0.055895543990856854,-0.7972031156909909,4.992031960868992,-0.0006120826197607565,-4.880240872887278,-1.5937941487622211,4.992031960868992,-0.0006120826197607565,-4.880240872887278,-1.5937941487622211
0.07182736465228146,-0.8959258440285536,4.991045828592889,-0.0007779768994322644,-4.847391099288326,-1.7910737111576749,4.991045828592889,-0.0007779768994322644,-4.847391099288326,-1.7910737111576749
0.08973032199486389,-0.9943102133073657,4.990063211201072,-0.0009635593320590496,-4.810602567211344,-1.9876568672826722,4.990063211201072,-0.0009635593320590496,-4.810602567211344,-1.9876568672826722
0.10959725507437001,-1.09231687109149,4.9890845017273975,-0.0011687556871424754,-4.769889991578658,-2.1834649864958373,4.9890845017273975,-0.0011687556871424754,-4.769889991578658,-2.1834649864958373
0.13142021738245696,-1.1899066160245504,4.988110091642605,-0.0013934838888767231,-4.725269656877691,-2.378419748160224,4.988110091642605,-0.0013934838888767231,-4.725269656877691,-2.378419748160224
0.15519048002517044,-1.2870404135097533,4.987140370697736,-0.0016376540489768665,-4.676759410647396,-2.5724431729705297,4.987140370697736,-0.0016376540489768665,-4.676759410647396,-2.5724431729705297
0.18089853521438598,-1.3836794113232047,4.9861757267682405,-0.0019011685026351088,-4.624378656339469,-2.7654576541437743,4.9861757267682405,-0.0019011685026351088,-4.624378656339469,-2.7654576541437743
0.20853410007079737,-1.4797849551542819,4.985216545698827,-0.0021839218475829814,-4.5681483455572325,-2.957385988460981,4.985216545698827,-0.0021839218475829814,-4.5681483455572325,-2.957385988460981
0.23808612073693136,-1.5753186040668425,4.984263211149136,-0.0024858009862525066,-4.508090969675273,-3.1481514071474326,4.984263211149136,-0.0024858009862525066,-4.508090969675273,-3.1481514071474326
0.26954277679854316,-1.6702421458750867,4.9833161044402745,-0.0028066851710135676,-4.444230550843188,-3.3376776065791596,4.9833161044402745,-0.0028066851710135676,-4.444230550843188,-3.3376776065791596
0.3028914860126246,-1.7645176124279214,4.982375604402298,-0.0031464460524701643,-4.376592632377049,-3.5258887788033726,4.982375604402298,-0.0031464460524701643,-4.376592632377049,-3.5258887788033726
0.3381189093401336,-1.858107294795715,4.981442087222685,-0.003504947730800012,-4.3052042685424174,-3.71270964186063,4.981442087222685,-0.003504947730800012,-4.3052042685424174,-3.71270964186063
0.3752109562814319,-1.950973758353366,4.9805159262958565,-0.003882046810112172,-4.230094013732993,-3.8980654698966197,4.9805159262958565,-0.003882046810112172,-4.230094013732993,-3.8980654698966197
0.414152790512297,-2.0430798577536544,4.979597492073838,-0.0042775924558018374,-4.151291911049244,-4.081882123051507,4.979597492073838,-0.0042775924558018374,-4.151291911049244,-4.081882123051507
0.45492883581825405,-2.1343887517848854,4.978687151918071,-0.00469142645488585,-4.068829480281562,-4.264086077114885,4.978687151918071,-0.00469142645488585,-4.068829480281562,-4.264086077114885
0.49752278232485403,-2.2248639181068817,4.977785269952479,-0.005123383279281413,-3.9827397053027713,-4.444604452934482,4.977785269952479,-0.005123383279281413,-3.9827397053027713,-4.444604452934482
0.5419175930214061,-2.3144691678594342,4.976892206917826,-0.005573290152018018,-3.8930570208750144,-4.6233650455668505,4.976892206917826,-0.005573290152018018,-3.8930570208750144,-4.6233650455668505
0.5880955105755544,-2.4031686601373625,4.976008320027417,-0.006040967116345719,-3.7998172988763086,-4.800296353158379,4.976008320027417,-0.006040967116345719,-3.7998172988763086,-4.800296353158379
0.6360380644359748,-2.4909269163263996,4.9751339628242235,-0.006526227107714,-3.7030578339522737,-4.975327605545085,4.9751339628242235,-0.006526227107714,-3.7030578339522737,-4.975327605545085
0.6857260782203485,-2.5777088342941648,4.974269485039468,-0.007028876028597697,-3.6028173285987712,-5.148388792559732,4.974269485039468,-0.007028876028597697,-3.6028173285987712,-5.148388792559732
0.7371396773856598,-2.663479702430547,4.973415232452739,-0.0075487128261286784,-3.49913587768142,-5.319410692034966,4.973415232452739,-0.0075487128261286784,-3.49913587768142,-5.319410692034966
0.7902582971777481,-2.7482052135318886,4.972571546753682,-0.008085529572519068,-3.392054952398186,-5.488324897491259,4.972571546753682,-0.008085529572519068,-3.392054952398186,-5.488324897491259
0.8450606908569355,-2.8318514785234075,4.971738765405325,-0.00863911154822894,-3.2816173836914544,-5.655063845498586,4.971738765405325,-0.00863911154822894,-3.2816173836914544,-5.655063845498586
0.9015249381964391,-2.914385040014375,4.970917221509107,-0.009209237327847397,-3.167867345116229,-5.819560842700903,4.970917221509107,-0.009209237327847397,-3.167867345116229,-5.819560842700903
0.9596284542501696,-2.9957728856806285,4.970107243671631,-0.009795678868666169,-3.050850335171292,-5.981750092492591,4.970107243671631,-0.009795678868666169,-3.050850335171292,-5.981750092492591
1.0193479983864089,-3.075982461469058,4.9693091558732325,-0.010398201601886647,-2.9306131591004148,-6.141566721336229,4.9693091558732325,-0.010398201601886647,-2.9306131591004148,-6.141566721336229
1.0806596835837523,-3.1549816846187944,4.96852327733839,-0.011016564526449724,-2.8072039101708857,-6.298946804711139,4.96852327733839,-0.011016564526449724,-2.8072039101708857,-6.298946804711139
1.143538985985599,-3.232738956493887,4.967749922408039,-0.01165052030542979,-2.6806719504368415,-6.453827392682344,4.967749922408039,-0.01165052030542979,-2.6806719504368415,-6.453827392682344
1.2079607547093683,-3.309223175222336,4.966989400413841,-0.012299815364968492,-2.5510678909951046,-6.606146535079704,4.966989400413841,-0.012299815364968492,-2.5510678909951046,-6.606146535079704
1.2738992219065155,-3.3844037481364255,4.966242015554453,-0.012964189995698039,-2.418443571741422,-6.7558433062771535,4.966242015554453,-0.012964189995698039,-2.418443571741422,-6.7558433062771535
1.3413280130693301,-3.4582506040093843,4.965508066773854,-0.013643378456625666,-2.282852040635194,-6.9028578295621426,4.965508066773854,-0.013643378456625666,-2.282852040635194,-6.9028578295621426
1.4102201575803852,-3.530734205083475,4.9647878476417695,-0.01433710908142194,-2.1443475324809995,-7.047131301085528,4.9647878476417695,-0.01433710908142194,-2.1443475324809995,-7.047131301085528
1.4805480995004263,-3.601825558884703,4.9640816462362505,-0.015045104387086727,-2.0029854472353983,-7.188606013382319,4.9640816462362505,-0.015045104387086727,-2.0029854472353983,-7.188606013382319
1.5522837085903787,-3.6714962298194194,4.963389745028444,-0.015767081184937748,-1.8588223278476865,-7.327225378453901,4.963389745028444,-0.015767081184937748,-1.8588223278476865,-7.327225378453901
1.6253982915630683,-3.7397183505481806,4.9627124207696065,-0.01650275069388174,-1.7119158376434698,-7.46293395040248,4.9627124207696065,-0.01650275069388174,-1.7119158376434698,-7.46293395040248
1.6998626035601543,-3.8064646331323115,4.962049944380411,-0.017251818655924733,-1.5623247372601026,-7.595677447608699,4.962049944380411,-0.017251818655924733,-1.5623247372601026,-7.595677447608699
1.775646859849682,-3.871708379948717,4.96140258084258,-0.01801398545386812,-1.4101088611432162,-7.725402774443566,4.96140258084258,-0.01801398545386812,-1.4101088611432162,-7.725402774443566
1.8527207477395788,-3.9354234943685746,4.960770589092898,-0.018788946231155457,-1.2553290936137405,-7.852058042505994,4.960770589092898,-0.018788946231155457,-1.2553290936137405,-7.852058042505994
1.9310534387023273,-3.997584491195641,4.960154221919638,-0.01957639101380826,-1.0980473445149839,-7.975592591377474,4.960154221919638,-0.01957639101380826,-1.0980473445149839,-7.975592591377474
2.010613600705964,-4.058166506859987,4.959553725861452,-0.020376004834412598,-0.9383265244495242,-8.095957008885561,4.959553725861452,-0.020376004834412598,-0.9383265244495242,-8.095957008885561
2.0913694107464753,-4.117145309363097,4.958969341108755,-0.02118746785810277,-0.7762305196158046,-8.21310315086809,4.958969341108755,-0.02118746785810277,-0.7762305196158046,-8.21310315086809
2.1732885675765754,-4.174497307970342,4.958401301407658,-0.02201045551048786,-0.6118241662545079,-8.326984160430197,4.958401301407658,-0.02201045551048786,-0.6118241662545079,-8.326984160430197
2.2563383046257726,-4.2301995626469635,4.957849833966467,-0.022844638607478984,-0.44517322471492227,-8.437554486686448,4.957849833966467,-0.022844638607478984,-0.44517322471492227,-8.437554486686448
2.340485403106562,-4.284229793233777,4.957315159364807,-0.023689683486960433,-0.2763443531516825,-8.544769902980594,4.957315159364807,-0.023689683486960433,-0.2763443531516825,-8.544769902980594
2.4256962053014983,-4.336566388358942,4.9567974914653865,-0.024545252142247342,-0.10540508086238987,-8.648587524575635,4.9567974914653865,-0.024545252142247342,-0.10540508086238987,-8.648587524575635
2.511936628025832,-4.387188414082219,4.956297037328467,-0.025411002357285994,0.06757621872319808,-8.748965825807153,4.956297037328467,-0.025411002357285994,0.06757621872319808,-8.748965825807153
2.599172176260331,-4.436075622268272,4.955813997129027,-0.02628658784353277,0.2425303553916347,-8.845864656693012,4.955813997129027,-0.02628658784353277,0.2425303553916347,-8.845864656693012
2.687367956948826,-4.483208458685646,4.955348564076709,-0.027171658378467356,0.4193873498209433,-8.939245258992825,4.955348564076709,-0.027171658378467356,0.4193873498209433,-8.939245258992825
2.7764886929549695,-4.528568070828204,4.954900924338526,-0.02806585994567623,0.5980764615714129,-9.02907028171073,4.954900924338526,-0.02806585994567623,0.5980764615714129,-9.02907028171073
2.86649873717262,-4.572136315455875,4.954471256964406,-0.02896883487645674,0.7785262173808336,-9.115303796035294,4.954471256964406,-0.02896883487645674,0.7785262173808336,-9.115303796035294
2.957362086784208,-4.613895765851711,4.954059733815569,-0.0298802219928751,0.9606644397528468,-9.197911309710548,4.954059733815569,-0.0298802219928751,0.9606644397528468,-9.197911309710548
3.0490423976613847,-4.6538297187923385,4.953666519495789,-0.03079965675223484,1.1444182758269805,-9.276859780832442,4.953666519495789,-0.03079965675223484,1.1444182758269805,-9.276859780832442
3.1415029989021868,-4.691922201229026,4.953291771285549,-0.031726771392892594,1.3297142265188238,-9.352117631065159,4.953291771285549,-0.031726771392892594,1.3297142265188238,-9.352117631065159
3.2347069074989094,-4.728157976676694,4.95293563907914,-0.03266119508135379,1.5164781759186792,-9.423654758272033,4.95293563907914,-0.03266119508135379,1.5164781759186792,-9.423654758272033
3.328616843130816,-4.762522551308298,4.952598265324692,-0.033602554060601975,1.7046354209369399,-9.491442548555995,4.952598265324692,-0.033602554060601975,1.7046354209369399,-9.491442548555995
3.42319524307577,-4.795002179752176,4.952279784967212,-0.03455047179959525,1.8941107011843283,-9.555453887704758,4.952279784967212,-0.03455047179959525,1.8941107011843283,-9.555453887704758
3.5184042772348216,-4.8255838705900045,4.951980325394594,-0.03550456914387823,2.0848282290750495,-9.61566317203613,4.951980325394594,-0.03550456914387823,2.0848282290750495,-9.61566317203613
3.614205863263744,-4.8542553915532,4.951700006386676,-0.03646446446723317,2.2767117201408125,-9.672046318639167,4.951700006386676,-0.03646446446723317,2.2767117201408125,-9.672046318639167
3.7105616818054634,-4.881005274415658,4.951438940067323,-0.037429773824330326,2.469684423543604,-9.724580775006986,4.951438940067323,-0.037429773824330326,2.469684423543604,-9.724580775006986
3.80743319181729,-4.905822819580895,4.951197230859582,-0.03840011110429753,2.6636691527749985,-9.773245528057494,4.951197230859582,-0.03840011110429753,2.6636691527749985,-9.773245528057494
3.904781645986822,-4.928698100361741,4.950974975443913,-0.03937508818515845,2.858588316529731,-9.818021112538323,4.950974975443913,-0.03937508818515845,2.858588316529731,-9.818021112538323
4.0025681062303535,-4.9496219669508825,4.95077226271952,-0.040354315089082604,3.0543639497411874,-9.858889618812682,4.95077226271952,-0.040354315089082604,3.0543639497411874,-9.858889618812682
4.100753459267589,-4.968586050080666,4.950589173768789,-0.04133740013836462,3.25091774476639,-9.895834700022967,4.950589173768789,-0.04133740013836462,3.25091774476639,-9.895834700022967
4.199298432266436,-4.98558276437069,4.950425781824858,-0.04232395011209,3.4481710827080128,-9.92884157862929,4.950425781824858,-0.04232395011209,3.4481710827080128,-9.92884157862929
4.298163608551608,-5.000605311361859,4.9502821522423295,-0.043313570403426205,3.6460450648608864,-9.957897052320291,4.9502821522423295,-0.043313570403426205,3.6460450648608864,-9.957897052320291
4.3973094433707764,-5.013647682235674,4.950158342471118,-0.04430586517744928,3.8444605442704347,-9.982989499293899,4.950158342471118,-0.04430586517744928,3.8444605442704347,-9.982989499293899
4.496696279711941,-5.02470466021768,4.950054402033483,-0.04530043752947943,4.043338157390399,-10.004108882905882,4.950054402033483,-0.04530043752947943,4.043338157390399,-10.004108882905882
4.5962843641657045,-5.033771822664111,4.949970372504213,-0.0462968896438376,4.242598355827196,-10.021246755684384,4.949970372504213,-0.0462968896438376,4.242598355827196,-10.021246755684384
4.69603386282611,-5.040845542830881,4.949906287494,-0.047294822952965276,4.44216143815822,-10.034396262708796,4.949906287494,-0.047294822952965276,4.44216143815822,-10.034396262708796
4.795904877223668,-5.045922991324239,4.949862172635992,-0.04829383829684364,4.641947581811344,-10.043552144351633,4.949862172635992,-0.04829383829684364,4.641947581811344,-10.043552144351633
4.895857460284216,-5.049002137232486,4.949838045575547,-0.0492935360826543,4.841876874992886,-10.048710738382317,4.949838045575547,-0.0492935360826543,4.841876874992886,-10.048710738382317
4.995851632307213,-5.050081748938312,4.949833915963165,-0.05029351644461144,5.041869348651261,-10.049869981432012,4.949833915963165,-0.05029351644461144,5.041869348651261,-10.049869981432012
5.095847396957087,-5.049161394611431,4.9498497854506365,-0.05129337940390588,5.241845008463537,-10.047029409818958,4.9498497854506365,-0.05129337940390588,5.241845008463537,-10.047029409818958
5.195804757261238,-5.0462414423813025,4.949885647690379,-0.052292725028682874,5.441723866832096,-10.040190159733921,4.949885647690379,-0.052292725028682874,5.441723866832096,-10.040190159733921
5.29568373160829,-5.041323060189885,4.949941488337973,-0.05329115359401726,5.641425974878607,-10.029354966785753,4.949941488337973,-0.05329115359401726,5.641425974878607,-10.029354966785753
5.395444369740207,-5.034408215324479,4.950017285057904,-0.05428826574179624,5.840871454422509,-10.014528164907162,4.950017285057904,-0.05428826574179624,5.840871454422509,-10.014528164907162
5.495046768731861,-5.025499673630833,4.950113007532497,-0.05528366264045381,6.039980529931224,-9.995715684621212,4.950113007532497,-0.05528366264045381,6.039980529931224,-9.995715684621212
5.5944510889516685,-5.014600998406846,4.950228617474038,-0.056276946144503626,6.238673560429299,-9.972925050669188,4.950228617474038,-0.056276946144503626,6.238673560429299,-9.972925050669188
5.693617569996915,-5.001716548977293,4.95036406864009,-0.057267718953786684,6.436871071353741,-9.9461653790008,4.95036406864009,-0.057267718953786684,6.436871071353741,-9.9461653790008
5.7925065465973855,-4.986851478950157,4.950519306851993,-0.058255584772390456,6.634493786342778,-9.915447373127922,4.950519306851993,-0.058255584772390456,6.634493786342778,-9.915447373127922
5.891078464480941,-4.970011734155249,4.950694270016533,-0.05924014846715853,6.831462658945349,-9.880783319843339,4.950694270016533,-0.05924014846715853,6.831462658945349,-9.880783319843339
5.989293896194703,-4.951204050265961,4.950888888150777,-0.06022101622573928,7.02769890423863,-9.842187084306182,4.950888888150777,-0.06022101622573928,7.02769890423863,-9.842187084306182
6.087113556875508,-4.930435950105083,4.951103083410065,-0.06119779571410877,7.2231240303409505,-9.799674104496056,4.951103083410065,-0.06119779571410877,7.2231240303409505,-9.799674104496056
6.184498319963327,-4.907715740635774,4.95133677011915,-0.06217009623349412,7.417659869807505,-9.753261385038053,4.95133677011915,-0.06217009623349412,7.417659869807505,-9.753261385038053
6.281409232851373,-4.88305250963889,4.951589854806464,-0.06313752887665203,7.611228610896282,-9.702967490401129,4.951589854806464,-0.06313752887665203,7.611228610896282,-9.702967490401129
6.377807532466617,-4.856456122077992,4.951862236241506,-0.06409970668342346,7.803752828691729,-9.64881253747256,4.951862236241506,-0.06409970668342346,7.803752828691729,-9.64881253747256
6.473654660774509,-4.827937216153489,4.9521538054753345,-0.06505624479551475,7.995155516073683,-9.590818187511463,4.9521538054753345,-0.06505624479551475,7.995155516073683,-9.590818187511463
6.568912280201668,-4.797507199047506,4.952464445884143,-0.06600676061043664,8.185360114519193,-9.529007637484575,4.952464445884143,-0.06600676061043664,8.185360114519193,-9.529007637484575
6.66354228897041,-4.765178242361156,4.952794033215911,-0.06695087393453392,8.374290544724909,-9.463405610787778,4.952794033215911,-0.06695087393453392,8.374290544724909,-9.463405610787778
6.757506836338942,-4.730963277246066,4.953142435640099,-0.06788820713506638,8.561871237037787,-9.394038347357066,4.953142435640099,-0.06788820713506638,8.561871237037787,-9.394038347357066
6.850768337741163,-4.694875989232089,4.953509513800382,-0.06881838529125073,8.748027161681943,-9.320933593172928,4.953509513800382,-0.06881838529125073,8.748027161681943,-9.320933593172928
6.943289489819979,-4.656930812753274,4.953895120870392,-0.06974103634422768,8.932683858769566,-9.24412058916232,4.953895120870392,-0.06974103634422768,8.932683858769566,-9.24412058916232
7.0350332853481605,-4.6171429253742815,4.95429910261244,-0.07065579124587718,9.115767468083881,-9.163630059502687,4.95429910261244,-0.07065579124587718,9.115767468083881,-9.163630059502687
7.1259630280307285,-4.575528241719567,5.13656865908114,0.011661534689478614,9.115357396980317,-9.162718018128613,5.13656865908114,0.011661534689478614,9.115357396980317,-9.162718018128613
7.21770682355891,-4.535740354340575,5.320447999618129,0.09031724960026288,9.114965647499691,-9.161797958281413,5.320447999618129,0.09031724960026288,9.114965647499691,-9.161797958281413
7.310227975637726,-4.49779517786176,5.505863574938883,0.16527989224923978,9.11459237633657,-9.16087024797276,5.505863574938883,0.16527989224923978,9.11459237633657,-9.16087024797276
7.403489477039947,-4.461707889847783,5.692741221285448,0.23651947857883915,9.114237732794447,-9.159935258274405,5.692741221285448,0.23651947857883915,9.114237732794447,-9.159935258274405
7.497454024408479,-4.427492924732693,5.881006190090954,0.3040075137043763,9.113901858726004,-9.158993363169763,5.881006190090954,0.3040075137043763,9.113901858726004,-9.158993363169763
7.592084033177221,-4.395163968046343,6.070583177878047,0.3677170033116317,9.113584888476394,-9.158044939404316,6.070583177878047,0.3677170033116317,9.113584888476394,-9.158044939404316
7.68734165260438,-4.3647339509403595,6.261396356379269,0.4276224644542088,9.113286948829492,-9.157090366334927,6.261396356379269,0.4276224644542088,9.113286948829492,-9.157090366334927
7.783188780912272,-4.336215045015857,6.453369402867363,0.48369993574638137,9.11300815895718,-9.156130025778095,6.453369402867363,0.48369993574638137,9.11300815895718,-9.156130025778095
7.879587080527516,-4.309618657454958,6.646425530683339,0.5359269869473211,9.112748630371694,-9.155164301857237,6.646425530683339,0.5359269869473211,9.112748630371694,-9.155164301857237
7.9764979934155615,-4.284955426458075,6.840487519950119,0.5842827279328988,9.112508466881005,-9.15419358084905,6.840487519950119,0.5842827279328988,9.112508466881005,-9.15419358084905
8.07388275650338,-4.262235216988766,7.035477748459454,0.6287478170514555,9.112287764547307,-9.153218251028989,7.035477748459454,0.6287478170514555,9.112287764547307,-9.153218251028989
8.171702417184184,-4.241467116827888,7.231318222719776,0.6693044688602026,9.112086611648591,-9.152238702515978,7.231318222719776,0.6693044688602026,9.112086611648591,-9.152238702515978
8.269917848897945,-4.2226594329386,7.427930609152552,0.7059364612391663,9.111905088643338,-9.151255327116367,7.427930609152552,0.7059364612391663,9.111905088643338,-9.151255327116367
8.3684897667815,-4.205819688143692,7.625236265424675,0.7386291418798141,9.111743268138326,-9.150268518167199,7.625236265424675,0.7386291418798141,9.111743268138326,-9.150268518167199
8.467378743381971,-4.190954618116556,7.823156271904341,0.7673694341457864,9.111601214859602,-9.149278670378898,7.823156271904341,0.7673694341457864,9.111601214859602,-9.149278670378898
8.566545224427218,-4.178070168687003,8.021611463227854,0.792145842303376,9.111478985626581,-9.148286179677381,8.021611463227854,0.792145842303376,9.111478985626581,-9.148286179677381
8.665949544647026,-4.167171493463016,8.220522459964723,0.8129484561196669,9.111376629329328,-9.147291443045699,8.220522459964723,0.8129484561196669,9.111376629329328,-9.147291443045699
8.765551943638679,-4.15826295176937,8.419809700368361,0.8297689548264984,9.111294186908996,-9.146294858365238,8.419809700368361,0.8297689548264984,9.111294186908996,-9.146294858365238
8.865312581770596,-4.1513481069039635,8.619393472199736,0.8426006104486561,9.111231691341455,-9.145296824256583,8.619393472199736,0.8426006104486561,9.111231691341455,-9.145296824256583
8.965191556117649,-4.146429724712546,8.819193944611198,0.8514382904949791,9.111189167624099,-9.144297739920072,8.819193944611198,0.8514382904949791,9.111189167624099,-9.144297739920072
9.0651489164218,-4.1435097724824175,9.019131200077751,0.8562784600112829,9.111166632765848,-9.143298004976117,9.019131200077751,0.8562784600112829,9.111166632765848,-9.143298004976117
9.165144681071673,-4.142589418155537,9.219125266363005,0.8571191829942943,9.111164095780342,-9.142298019305368,9.219125266363005,0.8571191829942943,9.111164095780342,-9.142298019305368
9.26513885309467,-4.143669029861363,9.419096148506995,0.8539601231660319,9.111181557682347,-9.141298182888757,9.419096148506995,0.8539601231660319,9.111181557682347,-9.141298182888757
9.365091436155218,-4.14674817576961,9.618963860823108,0.8468025441083054,9.111219011487329,-9.140298895647526,9.618963860823108,0.8468025441083054,9.111219011487329,-9.140298895647526
9.464962450552777,-4.151825624262968,9.818648458891285,0.8356493087573051,9.111276442214269,-9.139300557283242,9.818648458891285,0.8356493087573051,9.111276442214269,-9.139300557283242
9.564711949213182,-4.158899344429738,10.018070071534725,0.820504878258463,9.111353826891639,-9.138303567117939,10.018070071534725,0.820504878258463,9.111353826891639,-9.138303567117939
9.664300033666946,-4.167966506876168,10.217148932767287,0.8013753101820562,9.111451134566604,-9.137308323934393,10.217148932767287,0.8013753101820562,9.111451134566604,-9.137308323934393
9.76368687000811,-4.179023484858175,10.41580541369883,0.7782682561002581,9.11156832631739,-9.136315225816608,10.41580541369883,0.7782682561002581,9.11156832631739,-9.136315225816608
9.862832704827278,-4.19206585573199,10.613960054385702,0.7511929585266106,9.111705355268855,-9.13532466999059,10.613960054385702,0.7511929585266106,9.111705355268855,-9.13532466999059
9.96169788111245,-4.2070884027231585,10.811533595613648,0.7201602472191428,9.111862166611251,-9.13433705266546,10.811533595613648,0.7201602472191428,9.111862166611251,-9.13433705266546
10.060242854111296,-4.224085117013183,11.008447010600463,0.6851825348486171,9.112038697622129,-9.133352768874982,11.008447010600463,0.6851825348486171,9.112038697622129,-9.133352768874982
10.158428207148532,-4.243049200142966,11.204621536605623,0.6462738120336162,9.11223487769144,-9.132372212319549,11.204621536605623,0.6462738120336162,9.11223487769144,-9.132372212319549
10.256214667392063,-4.263973066732108,11.399978706434355,0.6034496417444899,9.112450628349771,-9.131395775208706,11.399978706434355,0.6034496417444899,9.112450628349771,-9.131395775208706
10.353563121561596,-4.2868483475129535,11.594440379823455,0.5567271530783744,9.112685863299737,-9.130423848104282,11.594440379823455,0.5567271530783744,9.112685863299737,-9.130423848104282
10.450434631573422,-4.311665892678191,11.787928774696354,0.5061250344077761,9.11294048845049,-9.129456819764158,11.787928774696354,0.5061250344077761,9.11294048845049,-9.129456819764158
10.546790450115141,-4.338415775540649,11.980366498274913,0.4516635259054773,9.11321440195537,-9.128495076986775,11.980366498274913,0.4516635259054773,9.11321440195537,-9.128495076986775
10.642592036144064,-4.367087296503844,12.171676578035505,0.39336441144873646,9.113507494252623,-9.127539004456425,12.171676578035505,0.39336441144873646,9.113507494252623,-9.127539004456425
10.737801070303115,-4.397668987341673,12.361782492496992,0.3312510099060235,9.113819648109239,-9.126588984589368,12.361782492496992,0.3312510099060235,9.113819648109239,-9.126588984589368
10.83237947024807,-4.4301486157855505,12.5506082018283,0.26534816580978937,9.114150738667838,-9.12564539738089,12.5506082018283,0.26534816580978937,9.114150738667838,-9.12564539738089
10.926289405879976,-4.464513190417155,12.738078178263338,0.19568223941897855,9.114500633496613,-9.124708620253289,12.738078178263338,0.19568223941897855,9.114500633496613,-9.124708620253289
11.019493314476698,-4.5007489658648225,12.924117436311102,0.12228109617528116,9.114869192642294,-9.123779027904927,12.924117436311102,0.12228109617528116,9.114869192642294,-9.123779027904927
11.1119539157175,-4.53884144830151,13.108651562748861,0.04517409555732588,9.115256268686139,-9.122856992160347,13.108651562748861,0.04517409555732588,9.115256268686139,-9.122856992160347
11.203634226594676,-4.5787754012421376,13.291606746386464,-0.03560792066271912,9.11566170680289,-9.121942881821557,13.291606746386464,-0.03560792066271912,9.11566170680289,-9.121942881821557
11.294497576206265,-4.620534851637974,13.472909807589822,-0.12003264075544617,9.116085344822707,-9.1210370625205,13.472909807589822,-0.12003264075544617,9.116085344822707,-9.1210370625205
11.384507620423916,-4.664103096265645,13.6524882275518,-0.20806629595846626,9.116527013296032,-9.120139896572823,13.6524882275518,-0.20806629595846626,9.116527013296032,-9.120139896572823
11.47362835643006,-4.709462708408203,13.830270177298758,-0.2996736739834631,9.116986535561363,-9.119251742832942,13.830270177298758,-0.2996736739834631,9.116986535561363,-9.119251742832942
11.561824137118554,-4.756595544825577,14.006184546421188,-0.3948181331006433,9.11746372781592,-9.118372956550509,14.006184546421188,-0.3948181331006433,9.11746372781592,-9.118372956550509
11.649059685353054,-4.8054827530116295,14.180160971516942,-0.49346161679493505,9.117958399189165,-9.117503889228324,14.180160971516942,-0.49346161679493505,9.117958399189165,-9.117503889228324
11.735300108077388,-4.856104778734907,14.352129864335632,-0.5955646689880902,9.118470351819143,-9.116644888481723,14.352129864335632,-0.5955646689880902,9.118470351819143,-9.116644888481723
11.820510910272324,-4.908441373860072,14.522022439613018,-0.7010864498205871,9.11899938093163,-9.115796297899557,14.522022439613018,-0.7010864498205871,9.11899938093163,-9.115796297899557
11.904658008753113,-4.962471604446885,14.689770742584196,-0.8099847519870309,9.11954527492203,-9.11495845690674,14.689770742584196,-0.8099847519870309,9.11954527492203,-9.11495845690674
11.987707745802311,-5.0181738591235066,14.85530767616459,-0.9222160176185126,9.120107815440031,-9.114131700628501,14.85530767616459,-0.9222160176185126,9.120107815440031,-9.114131700628501
12.069626902632411,-5.075525857730752,15.018567027787899,-1.0377353557051778,9.120686777476923,-9.113316359756325,15.018567027787899,-1.0377353557051778,9.120686777476923,-9.113316359756325
12.150382712672922,-5.134504660233862,15.179483495890233,-1.1564965600520294,9.121281929455611,-9.112512760415694,15.179483495890233,-1.1564965600520294,9.121281929455611,-9.112512760415694
12.229942874676558,-5.195086675898208,15.337992716029877,-1.2784521277607892,9.12189303332324,-9.111721224035627,15.337992716029877,-1.2784521277607892,9.12189303332324,-9.111721224035627
12.308275565639306,-5.257247672725275,15.494031286632204,-1.4035532782304263,9.122519844646408,-9.110942067220124,15.494031286632204,-1.4035532782304263,9.122519844646408,-9.110942067220124
12.385349453529203,-5.320962787145133,15.64753679434946,-1.531749972668746,9.123162112708947,-9.11017560162152,15.64753679434946,-1.531749972668746,9.123162112708947,-9.11017560162152
12.46113370981873,-5.386206533961538,15.798447839025268,-1.6629909341072389,9.123819580612192,-9.109422133815837,15.798447839025268,-1.6629909341072389,9.123819580612192,-9.109422133815837
12.535598021815817,-5.452952816545668,15.946704058253882,-1.7972236679111866,9.124491985377752,-9.10868196518015,15.946704058253882,-1.7972236679111866,9.124491985377752,-9.10868196518015
12.608712604788506,-5.52117493727443,16.092246151524332,-1.9343944827768138,9.125179058052682,-9.107955391772046,16.092246151524332,-1.9343944827768138,9.125179058052682,-9.107955391772046
12.680448213878458,-5.590845608209146,16.235015903939843,-2.074448512207093,9.125880523817074,-9.107242704211199,16.235015903939843,-2.074448512207093,9.125880523817074,-9.107242704211199
12.7507761557985,-5.661936962010373,16.374956209503022,-2.2173297364576148,9.126596102093975,-9.106544187563133,16.374956209503022,-2.2173297364576148,9.126596102093975,-9.106544187563133
12.819668300309555,-5.734420563084464,16.512011093957494,-2.362981004943736,9.127325506661617,-9.105860121225192,16.512011093957494,-2.362981004943736,9.127325506661617,-9.105860121225192
12.88709709147237,-5.808267418957422,16.646125737176842,-2.511344059100055,9.128068445767898,-9.10519077881479,16.646125737176842,-2.511344059100055,9.128068445767898,-9.10519077881479
12.953035558669518,-5.8834479918715115,16.77724649509196,-2.662359555683054,9.128824622247077,-9.10453642805997,16.77724649509196,-2.662359555683054,9.128824622247077,-9.10453642805997
13.017457327393286,-5.95993221059996,16.905320921147926,-2.8159670905076153,9.129593733638648,-9.103897330692305,16.905320921147926,-2.8159670905076153,9.129593733638648,-9.103897330692305
13.080336629795132,-6.037689482475053,17.030297787281956,-2.972105222607882,9.130375472308309,-9.103273742342225,17.030297787281956,-2.972105222607882,9.130375472308309,-9.103273742342225
13.141648314992477,-6.11668870562479,17.15212710441394,-3.1307114988128273,9.131169525571014,-9.102665912436752,17.15212710441394,-3.1307114988128273,9.131169525571014,-9.102665912436752
13.201367859128716,-6.196898281413219,17.270760142441382,-3.291722478726691,9.131975575816048,-9.102074084099748,17.270760142441382,-3.291722478726691,9.131975575816048,-9.102074084099748
13.259471375182446,-6.278286127079473,17.386149449730837,-3.4550737601042942,9.132793300634056,-9.10149849405465,17.386149449730837,-3.4550737601042942,9.132793300634056,-9.10149849405465
13.31593562252195,-6.360819688570441,17.498248872097882,-3.6207000046110713,9.133622372946016,-9.10093937252981,17.498248872097882,-3.6207000046110713,9.133622372946016,-9.10093937252981
13.370738016201138,-6.444465953561959,17.60701357126822,-3.7885349639575407,9.134462461134058,-9.100396943166377,17.60701357126822,-3.7885349639575407,9.134462461134058,-9.100396943166377
13.423856635993227,-6.529191464663301,17.712400042812348,-3.9585115063977336,9.135313229174107,-9.099871422928867,17.712400042812348,-3.9585115063977336,9.135313229174107,-9.099871422928867
13.475270235158538,-6.614962332799683,17.814366133546788,-4.1305616435809975,9.136174336770289,-9.09936302201837,17.814366133546788,-4.1305616435809975,9.136174336770289,-9.09936302201837
13.524958248942912,-6.701744250767448,17.912871058394774,-4.3046165577464315,9.13704543949105,-9.098871943788465,17.912871058394774,-4.3046165577464315,9.13704543949105,-9.098871943788465
13.572900802803332,-6.789502506956485,18.007875416699754,-4.480606629249069,9.137926188906912,-9.098398384663902,18.007875416699754,-4.480606629249069,9.137926188906912,-9.098398384663902
13.61907872035748,-6.878201999234414,18.099341207985105,-4.658461464406814,9.138816232729855,-9.097942534062014,18.099341207985105,-4.658461464406814,9.138816232729855,-9.097942534062014
13.663473531054033,-6.967807248986967,18.18723184715385,-4.838109923656967,9.139715214954215,-9.097504574316966,18.18723184715385,-4.838109923656967,9.139715214954215,-9.097504574316966
13.706067477560632,-7.058282415308963,18.271512179122173,-5.019480150011111,9.140622775999091,-9.097084680606816,18.271512179122173,-5.019480150011111,9.140622775999091,-9.097084680606816
13.74684352286659,-7.149591309340194,18.352148492881014,-5.20249959779694,9.141538552852165,-9.096683020883448,18.352148492881014,-5.20249959779694,9.141538552852165,-9.096683020883448
13.785785357097454,-7.241697408740483,18.429108534980006,-5.387095061675568,9.142462179214903,-9.096299755805397,18.429108534980006,-5.387095061675568,9.142462179214903,-9.096299755805397
13.822877404038753,-7.3345638722981334,18.502361522428426,-5.573192705922683,9.14339328564908,-9.095935038673584,18.502361522428426,-5.573192705922683,9.14339328564908,-9.095935038673584
13.858104827366262,-7.4281535546659265,18.571878155007994,-5.760718093961853,9.14433149972453,-9.095589015369999,18.571878155007994,-5.760718093961853,9.14433149972453,-9.095589015369999
13.891453536580343,-7.522429021218761,18.637630626992546,-5.94959621813817,9.14527644616814,-9.095261824299351,18.637630626992546,-5.94959621813817,9.14527644616814,-9.095261824299351
13.922910192641956,-7.617352563027005,18.699592638269984,-6.139751529720306,9.146227747013926,-9.094953596333704,18.699592638269984,-6.139751529720306,9.146227747013926,-9.094953596333704
13.95246221330809,-7.712886211939566,18.757739404861944,-6.331107969118996,9.147185021754236,-9.094664454760135,18.757739404861944,-6.331107969118996,9.147185021754236,-9.094664454760135
13.9800977781645,-7.808991755770642,18.812047668837067,-6.523588996309866,9.148147887491934,-9.094394515231418,18.812047668837067,-6.523588996309866,9.148147887491934,-9.094394515231418
14.005805833353715,-7.905630753584093,18.862495707613864,-6.71711762144842,9.149115959093567,-9.094143885719767,18.862495707613864,-6.71711762144842,9.149115959093567,-9.094143885719767
14.029576095996429,-8.002764551069296,18.909063342649457,-6.911616435664948,9.150088849343401,-9.093912666473644,18.909063342649457,-6.911616435664948,9.150088849343401,-9.093912666473644
14.051399058304517,-8.100354296002356,18.951731947510723,-7.10700764202705,9.151066169098309,-9.093700949977663,18.951731947510723,-7.10700764202705,9.151066169098309,-9.093700949977663
14.071265991384022,-8.19836095378648,18.99048445532463,-7.303213086657359,9.152047527443415,-9.093508820915602,18.99048445532463,-7.303213086657359,9.152047527443415,-9.093508820915602
14.089168948726606,-8.296745323065291,19.02530536560474,-7.500154289994061,9.15303253184847,-9.093336356136522,19.02530536560474,-7.500154289994061,9.15303253184847,-9.093336356136522
14.10510076938803,-8.395468051402855,19.056180750451215,-7.6977524781816715,9.154020788324846,-9.093183624624038,19.056180750451215,-7.6977524781816715,9.154020788324846,-9.093183624624038
14.119055080852455,-8.494489651024118,19.083098260121787,-7.895928614579521,9.155011901583123,-9.093050687468715,19.083098260121787,-7.895928614579521,9.155011901583123,-9.093050687468715
14.131026301581347,-8.593770514609504,19.106047127971475,-8.094603431375363,9.156005475191218,-9.092937597843646,19.106047127971475,-8.094603431375363,9.156005475191218,-9.092937597843646
14.14100964324603,-8.693270931137308,19.125018174759127,-8.293697461291444,9.157001111732932,-9.092844400983171,19.125018174759127,-8.293697461291444,9.157001111732932,-9.092844400983171
14.149001112642946,-8.792951101767569,19.140003812318966,-8.493131069370346,9.157998412966926,-9.092771134164792,19.140003812318966,-8.493131069370346,9.157998412966926,-9.092771134164792
14.15499751329089,-8.89277115576109,19.15099804659578,-8.692824484827918,9.158996979986,-9.09271782669426,19.15099804659578,-8.692824484827918,9.158996979986,-9.09271782669426
14.158996446709553,-8.992691166427187,19.157996480042442,-8.892697832960522,9.159996413376664,-9.092684499893853,19.157996480042442,-8.892697832960522,9.159996413376664,-9.092684499893853
14.160996313378886,-9.092671167093846,19.160996313378888,-9.092671167093846,9.160996313378886,-9.092671167093846,19.160996313378888,-9.092671167093846,9.160996313378886,-9.092671167093846
14.160996313378886,-9.192671167093845,19.160996313378888,-9.192671167093845,9.160996313378886,-9.192671167093845,19.160996313378888,-9.192671167093845,9.160996313378886,-9.192671167093845
14.160996313378886,-9.292671167093845,19.160996313378888,-9.292671167093845,9.160996313378886,-9.292671167093845,19.160996313378888,-9.292671167093845,9.160996313378886,-9.292671167093845
14.160996313378886,-9.392671167093846,19.160996313378888,-9.392671167093846,9.160996313378886,-9.392671167093846,19.160996313378888,-9.392671167093846,9.160996313378886,-9.392671167093846
14.160996313378886,-9.492671167093846,19.160996313378888,-9.492671167093846,9.160996313378886,-9.492671167093846,19.160996313378888,-9.492671167093846,9.160996313378886,-9.492671167093846
14.160996313378886,-9.592671167093846,19.160996313378888,-9.592671167093846,9.160996313378886,-9.592671167093846,19.160996313378888,-9.592671167093846,9.160996313378886,-9.592671167093846
14.160996313378886,-9.692671167093845,19.160996313378888,-9.692671167093845,9.160996313378886,-9.692671167093845,19.160996313378888,-9.692671167093845,9.160996313378886,-9.692671167093845
14.160996313378886,-9.792671167093845,19.160996313378888,-9.792671167093845,9.160996313378886,-9.792671167093845,19.160996313378888,-9.792671167093845,9.160996313378886,-9.792671167093845
14.160996313378886,-9.892671167093846,19.160996313378888,-9.892671167093846,9.160996313378886,-9.892671167093846,19.160996313378888,-9.892671167093846,9.160996313378886,-9.892671167093846
14.160996313378886,-9.992671167093846,19.160996313378888,-9.992671167093846,9.160996313378886,-9.992671167093846,19.160996313378888,-9.992671167093846,9.160996313378886,-9.992671167093846
14.160996313378886,-10.092671167093846,19.160996313378888,-10.092671167093846,9.160996313378886,-10.092671167093846,19.160996313378888,-10.092671167093846,9.160996313378886,-10.092671167093846
14.160996313378886,-10.192671167093845,19.160996313378888,-10.192671167093845,9.160996313378886,-10.192671167093845,19.160996313378888,-10.192671167093845,9.160996313378886,-10.192671167093845
14.160996313378886,-10.292671167093847,19.160996313378888,-10.292671167093847,9.160996313378886,-10.292671167093847,19.160996313378888,-10.292671167093847,9.160996313378886,-10.292671167093847
14.160996313378886,-10.392671167093846,19.160996313378888,-10.392671167093846,9.160996313378886,-10.392671167093846,19.160996313378888,-10.392671167093846,9.160996313378886,-10.392671167093846
14.160996313378886,-10.492671167093846,19.160996313378888,-10.492671167093846,9.160996313378886,-10.492671167093846,19.160996313378888,-10.492671167093846,9.160996313378886,-10.492671167093846
14.160996313378886,-10.592671167093846,19.160996313378888,-10.592671167093846,9.160996313378886,-10.592671167093846,19.160996313378888,-10.592671167093846,9.160996313378886,-10.592671167093846
14.160996313378886,-10.692671167093845,19.160996313378888,-10.692671167093845,9.160996313378886,-10.692671167093845,19.160996313378888,-10.692671167093845,9.160996313378886,-10.692671167093845
14.160996313378886,-10.792671167093847,19.160996313378888,-10.792671167093847,9.160996313378886,-10.792671167093847,19.160996313378888,-10.792671167093847,9.160996313378886,-10.792671167093847
14.160996313378886,-10.892671167093846,19.160996313378888,-10.892671167093846,9.160996313378886,-10.892671167093846,19.160996313378888,-10.892671167093846,9.160996313378886,-10.892671167093846
14.160996313378886,-10.992671167093846,19.160996313378888,-10.992671167093846,9.160996313378886,-10.992671167093846,19.160996313378888,-10.992671167093846,9.160996313378886,-10.992671167093846
14.160996313378886,-11.092671167093846,19.160996313378888,-11.092671167093846,9.160996313378886,-11.092671167093846,19.160996313378888,-11.092671167093846,9.160996313378886,-11.092671167093846
14.160996313378886,-11.192671167093845,19.160996313378888,-11.192671167093845,9.160996313378886,-11.192671167093845,19.160996313378888,-11.192671167093845,9.160996313378886,-11.192671167093845
14.160996313378886,-11.292671167093847,19.160996313378888,-11.292671167093847,9.160996313378886,-11.292671167093847,19.160996313378888,-11.292671167093847,9.160996313378886,-11.292671167093847
14.160996313378886,-11.392671167093846,19.160996313378888,-11.392671167093846,9.160996313378886,-11.392671167093846,19.160996313378888,-11.392671167093846,9.160996313378886,-11.392671167093846
14.160996313378886,-11.492671167093846,19.160996313378888,-11.492671167093846,9.160996313378886,-11.492671167093846,19.160996313378888,-11.492671167093846,9.160996313378886,-11.492671167093846
14.160996313378886,-11.592671167093846,19.160996313378888,-11.592671167093846,9.160996313378886,-11.592671167093846,19.160996313378888,-11.592671167093846,9.160996313378886,-11.592671167093846
14.160996313378886,-11.692671167093845,19.160996313378888,-11.692671167093845,9.160996313378886,-11.692671167093845,19.160996313378888,-11.692671167093845,9.160996313378886,-11.692671167093845
14.160996313378886,-11.792671167093847,19.160996313378888,-11.792671167093847,9.160996313378886,-11.792671167093847,19.160996313378888,-11.792671167093847,9.160996313378886,-11.792671167093847
14.160996313378886,-11.892671167093846,19.160996313378888,-11.892671167093846,9.160996313378886,-11.892671167093846,19.160996313378888,-11.892671167093846,9.160996313378886,-11.892671167093846
14.160996313378886,-11.992671167093846,19.160996313378888,-11.992671167093846,9.160996313378886,-11.992671167093846,19.160996313378888,-11.992671167093846,9.160996313378886,-11.992671167093846
14.160996313378886,-12.092671167093846,19.160996313378888,-12.092671167093846,9.160996313378886,-12.092671167093846,19.160996313378888,-12.092671167093846,9.160996313378886,-12.092671167093846
14.160996313378886,-12.192671167093845,19.160996313378888,-12.192671167093845,9.160996313378886,-12.192671167093845,19.160996313378888,-12.192671167093845,9.160996313378886,-12.192671167093845
14.160996313378886,-12.292671167093847,19.160996313378888,-12.292671167093847,9.160996313378886,-12.292671167093847,19.160996313378888,-12.292671167093847,9.160996313378886,-12.292671167093847
14.160996313378886,-12.392671167093846,19.160996313378888,-12.392671167093846,9.160996313378886,-12.392671167093846,19.160996313378888,-12.392671167093846,9.160996313378886,-12.392671167093846
14.160996313378886,-12.492671167093846,19.160996313378888,-12.492671167093846,9.160996313378886,-12.492671167093846,19.160996313378888,-12.492671167093846,9.160996313378886,-12.492671167093846
14.160996313378886,-12.592671167093846,19.160996313378888,-12.592671167093846,9.160996313378886,-12.592671167093846,19.160996313378888,-12.592671167093846,9.160996313378886,-12.592671167093846
14.160996313378886,-12.692671167093845,19.160996313378888,-12.692671167093845,9.160996313378886,-12.692671167093845,19.160996313378888,-12.692671167093845,9.160996313378886,-12.692671167093845
14.160996313378886,-12.792671167093847,19.160996313378888,-12.792671167093847,9.160996313378886,-12.792671167093847,19.160996313378888,-12.792671167093847,9.160996313378886,-12.792671167093847
14.160996313378886,-12.892671167093846,19.160996313378888,-12.892671167093846,9.160996313378886,-12.892671167093846,19.160996313378888,-12.892671167093846,9.160996313378886,-12.892671167093846
14.160996313378886,-12.992671167093846,19.160996313378888,-12.992671167093846,9.160996313378886,-12.992671167093846,19.160996313378888,-12.992671167093846,9.160996313378886,-12.992671167093846
14.160996313378886,-13.092671167093846,19.160996313378888,-13.092671167093846,9.160996313378886,-13.092671167093846,19.160996313378888,-13.092671167093846,9.160996313378886,-13.092671167093846
14.160996313378886,-13.192671167093845,19.160996313378888,-13.192671167093845,9.160996313378886,-13.192671167093845,19.160996313378888,-13.192671167093845,9.160996313378886,-13.192671167093845
14.160996313378886,-13.292671167093847,19.160996313378888,-13.292671167093847,9.160996313378886,-13.292671167093847,19.160996313378888,-13.292671167093847,9.160996313378886,-13.292671167093847
14.160996313378886,-13.392671167093845,19.160996313378888,-13.392671167093845,9.160996313378886,-13.392671167093845,19.160996313378888,-13.392671167093845,9.160996313378886,-13.392671167093845
14.160996313378886,-13.492671167093846,19.160996313378888,-13.492671167093846,9.160996313378886,-13.492671167093846,19.160996313378888,-13.492671167093846,9.160996313378886,-13.492671167093846
14.160996313378886,-13.592671167093846,19.160996313378888,-13.592671167093846,9.160996313378886,-13.592671167093846,19.160996313378888,-13.592671167093846,9.160996313378886,-13.592671167093846
14.160996313378886,-13.692671167093845,19.160996313378888,-13.692671167093845,9.160996313378886,-13.692671167093845,19.160996313378888,-13.692671167093845,9.160996313378886,-13.692671167093845
14.160996313378886,-13.792671167093847,19.160996313378888,-13.792671167093847,9.160996313378886,-13.792671167093847,19.160996313378888,-13.792671167093847,9.160996313378886,-13.792671167093847
14.160996313378886,-13.892671167093845,19.160996313378888,-13.892671167093845,9.160996313378886,-13.892671167093845,19.160996313378888,-13.892671167093845,9.160996313378886,-13.892671167093845
14.160996313378885,-13.992671167093846,19.160996313378885,-13.992671167093846,9.160996313378885,-13.992671167093846,19.160996313378885,-13.992671167093846,9.160996313378885,-13.992671167093846
14.160996313378885,-14.092671167093846,19.160996313378885,-14.092671167093846,9.160996313378885,-14.092671167093846,19.160996313378885,-14.092671167093846,9.160996313378885,-14.092671167093846
14.160996313378885,-14.192671167093845,19.15999634671177,-14.29266450056051,9.161996280045996,-14.09267783362718,19.15999634671177,-14.29266450056051,9.161996280045996,-14.09267783362718
14.158996446709551,-14.292651167760503,19.15499698001444,-14.492597838693674,9.16299591340466,-14.092704496827333,19.15499698001444,-14.492597838693674,9.16299591340466,-14.092704496827333
14.154997513290887,-14.392571178426602,19.146000212966907,-14.692391210823825,9.163994813614867,-14.092751146029379,19.146000212966907,-14.692391210823825,9.163994813614867,-14.092751146029379
14.149001112642942,-14.492391232420122,19.13300964415604,-14.891964702265986,9.164992581129844,-14.092817762574258,19.13300964415604,-14.891964702265986,9.164992581129844,-14.092817762574258
14.141009643246026,-14.592071403050383,19.116030469636154,-15.091238486284524,9.165988816855897,-14.092904319816242,19.116030469636154,-15.091238486284524,9.165988816855897,-14.092904319816242
14.131026301581343,-14.691571819578186,19.095069480850675,-15.290132856022783,9.166983122312011,-14.09301078313359,19.095069480850675,-15.290132856022783,9.166983122312011,-14.09301078313359
14.119055080852451,-14.790852683163573,19.070135061915636,-15.488568256384756,9.167975099789267,-14.09313710994239,19.070135061915636,-15.488568256384756,9.167975099789267,-14.09313710994239
14.105100769388027,-14.889874282784836,19.041237186266162,-15.686465315856067,9.168964352509892,-14.093283249713606,19.041237186266162,-15.686465315856067,9.168964352509892,-14.093283249713606
14.089168948726602,-14.9885970111224,19.008387412667208,-15.883744878251521,9.169950484785996,-14.093449143993277,19.008387412667208,-15.883744878251521,9.169950484785996,-14.093449143993277
14.071265991384019,-15.08698138040121,18.97159888059023,-16.080328034376517,9.17093310217781,-14.093634726425904,18.97159888059023,-16.080328034376517,9.17093310217781,-14.093634726425904
14.051399058304513,-15.184988038185335,18.93088630495754,-16.276136153589682,9.171911811651487,-14.093839922780987,18.93088630495754,-16.276136153589682,9.171911811651487,-14.093839922780987
14.029576095996426,-15.282577783118395,18.886265970256574,-16.47109091525407,9.172886221736277,-14.09406465098272,18.886265970256574,-16.47109091525407,9.172886221736277,-14.09406465098272
14.005805833353712,-15.379711580603598,18.837755724026277,-16.665114340064374,9.173855942681147,-14.094308821142821,18.837755724026277,-16.665114340064374,9.173855942681147,-14.094308821142821
13.980097778164497,-15.47635057841705,18.78537496971835,-16.85812882123762,9.174820586610643,-14.09457233559648,18.78537496971835,-16.85812882123762,9.174820586610643,-14.09457233559648
13.952462213308086,-15.572456122248127,18.729144658936114,-17.050057155554825,9.175779767680057,-14.094855088941427,18.729144658936114,-17.050057155554825,9.175779767680057,-14.094855088941427
13.922910192641952,-15.667989771160688,18.669087283054154,-17.240822574241278,9.176733102229749,-14.095156968080097,18.669087283054154,-17.240822574241278,9.176733102229749,-14.095156968080097
13.89145353658034,-15.762913312968932,18.605226864222068,-17.430348773673007,9.17768020893861,-14.095477852264858,18.605226864222068,-17.430348773673007,9.17768020893861,-14.095477852264858
13.858104827366258,-15.857188779521767,18.53758894575593,-17.618559945897218,9.178620708976585,-14.095817613146316,18.53758894575593,-17.618559945897218,9.178620708976585,-14.095817613146316
13.82287740403875,-15.950778461889561,18.4662005819213,-17.805380808954475,9.179554226156199,-14.096176114824646,18.4662005819213,-17.805380808954475,9.179554226156199,-14.096176114824646
13.785785357097451,-16.04364492544721,18.391090327111876,-17.990736636990466,9.180480387083026,-14.096553213903956,18.391090327111876,-17.990736636990466,9.180480387083026,-14.096553213903956
13.746843522866586,-16.1357510248475,18.312288224428126,-18.174553290145354,9.181398821305045,-14.096948759549647,18.312288224428126,-18.174553290145354,9.181398821305045,-14.096948759549647
13.706067477560628,-16.22705991887873,18.229825793660446,-18.35675724420873,9.182309161460811,-14.09736259354873,18.229825793660446,-18.35675724420873,9.182309161460811,-14.09736259354873
13.663473531054029,-16.317535085200728,18.143736018681654,-18.53727562002833,9.183211043426404,-14.097794550373127,18.143736018681654,-18.53727562002833,9.183211043426404,-14.097794550373127
13.619078720357477,-16.40714033495328,18.054053334253897,-18.716036212660697,9.184104106461056,-14.098244457245862,18.054053334253897,-18.716036212660697,9.184104106461056,-14.098244457245862
13.572900802803328,-16.495839827231208,17.96081361225519,-18.892967520252224,9.184987993351466,-14.09871213421019,17.96081361225519,-18.892967520252224,9.184987993351466,-14.09871213421019
13.524958248942909,-16.583598083420245,17.864054147331156,-19.06799877263893,9.185862350554661,-14.099197394201559,17.864054147331156,-19.06799877263893,9.185862350554661,-14.099197394201559
13.475270235158535,-16.67038000138801,17.763813641977656,-19.24105995965358,9.186726828339415,-14.099700043122443,17.763813641977656,-19.24105995965358,9.186726828339415,-14.099700043122443
13.423856635993223,-16.756150869524394,17.660132191060303,-19.41208185912881,9.187581080926144,-14.100219879919974,17.660132191060303,-19.41208185912881,9.187581080926144,-14.100219879919974
13.370738016201134,-16.840876380625737,17.553051265777068,-19.580996064585108,9.1884247666252,-14.100756696666366,17.553051265777068,-19.580996064585108,9.1884247666252,-14.100756696666366
13.315935622521947,-16.924522645617255,17.442613697070335,-19.747735012592436,9.189257547973558,-14.101310278642076,17.442613697070335,-19.747735012592436,9.189257547973558,-14.101310278642076
13.259471375182443,-17.007056207108224,17.32886365849511,-19.912232009794753,9.190079091869775,-14.101880404421696,17.32886365849511,-19.912232009794753,9.190079091869775,-14.101880404421696
13.201367859128712,-17.088444052774477,17.21184664855017,-20.07442125958644,9.190889069707252,-14.102466845962514,17.21184664855017,-20.07442125958644,9.190889069707252,-14.102466845962514
13.141648314992473,-17.168653628562907,17.0916094724793,-20.23423788843008,9.19168715750565,-14.103069368695735,17.0916094724793,-20.23423788843008,9.19168715750565,-14.103069368695735
13.080336629795129,-17.247652851712644,16.968200223549765,-20.39161797180499,9.192473036040491,-14.1036877316203,16.968200223549765,-20.39161797180499,9.192473036040491,-14.1036877316203
13.017457327393283,-17.325410123587737,16.841668263815723,-20.546498559776197,9.193246390970842,-14.10432168739928,16.841668263815723,-20.546498559776197,9.193246390970842,-14.10432168739928
12.953035558669514,-17.401894342316186,16.712064204373988,-20.698817702173557,9.194006912965042,-14.104970982458818,16.712064204373988,-20.698817702173557,9.194006912965042,-14.104970982458818
12.887097091472366,-17.477074915230276,16.5794398851203,-20.848514473371004,9.19475429782443,-14.105635357089547,16.5794398851203,-20.848514473371004,9.19475429782443,-14.105635357089547
12.819668300309552,-17.550921771103233,16.443848354014076,-20.99552899665599,9.195488246605027,-14.106314545550475,16.443848354014076,-20.99552899665599,9.195488246605027,-14.106314545550475
12.750776155798496,-17.623405372177324,16.30534384585988,-21.139802468179376,9.196208465737111,-14.10700827617527,16.30534384585988,-21.139802468179376,9.196208465737111,-14.10700827617527
12.680448213878455,-17.694496725978553,16.163981760614277,-21.28127718047617,9.19691466714263,-14.107716271480935,16.163981760614277,-21.28127718047617,9.19691466714263,-14.107716271480935
12.608712604788503,-17.76416739691327,16.019818641226568,-21.41989654554775,9.197606568350437,-14.108438248278787,16.019818641226568,-21.41989654554775,9.197606568350437,-14.108438248278787
12.535598021815813,-17.83238951764203,15.872912151022351,-21.55560511749633,9.198283892609275,-14.109173917787732,15.872912151022351,-21.55560511749633,9.198283892609275,-14.109173917787732
12.461133709818727,-17.899135800226162,15.723321050638983,-21.688348614702548,9.19894636899847,-14.109922985749774,15.723321050638983,-21.688348614702548,9.19894636899847,-14.109922985749774
12.3853494535292,-17.96437954704257,15.571105174522097,-21.818073941537417,9.199593732536302,-14.11068515254772,15.571105174522097,-21.818073941537417,9.199593732536302,-14.11068515254772
12.308275565639303,-18.028094661462426,15.416325406992621,-21.944729209599846,9.200225724285984,-14.111460113325005,15.416325406992621,-21.944729209599846,9.200225724285984,-14.111460113325005
12.229942874676555,-18.090255658289493,15.259043657893866,-22.068263758471325,9.200842091459243,-14.11224755810766,15.259043657893866,-22.068263758471325,9.200842091459243,-14.11224755810766
12.150382712672918,-18.150837673953838,15.099322837828407,-22.18862817597941,9.20144258751743,-14.113047171928264,15.099322837828407,-22.18862817597941,9.20144258751743,-14.113047171928264
12.069626902632407,-18.209816476456947,14.937226832994687,-22.30577431796194,9.202026972270128,-14.113858634951953,14.937226832994687,-22.30577431796194,9.202026972270128,-14.113858634951953
11.987707745802307,-18.267168475064192,14.77282047963339,-22.419655327524048,9.202595011971225,-14.114681622604337,14.77282047963339,-22.419655327524048,9.202595011971225,-14.114681622604337
11.90465800875311,-18.322870729740814,14.606169538093804,-22.5302256537803,9.203146479412416,-14.115515805701328,14.606169538093804,-22.5302256537803,9.203146479412416,-14.115515805701328


==> plots/evaluation/dyn_weight/dyn_weight_driven.csv <==
sim_x,sim_y,sim_t,sim_v,sim_v_abs,sim_delta,sim_a,sim_ddelta
-6.123233995736766e-18,-0.1,0.0,0.0,0.0,0.0,-0.2010872074912422,-1.5467425646176203e-05
-6.123233995736766e-18,-0.1,0.10999999999999999,0.0,0.0,0.0,-0.30804191131398084,-0.36856423690990775
1.4090358548170776e-06,-0.10007044239891655,0.21000000000000005,-0.004213695134147471,0.004213695134147471,-1.5467425646176202e-07,-0.30730043984474986,-0.3945190406442958
3.852488721756328e-05,-0.10192555722804601,0.3100000000000001,-0.03374879807239828,0.03374879807239828,-0.030162520836518946,-0.30812854136554313,-0.4103507782779169
0.0001370844919473241,-0.10684012591291114,0.4100000000000002,-0.0645092509562279,0.0645092509562279,-0.06673503444341486,-0.3089920592343797,-0.4153962510492171
0.0002985974907854626,-0.11482769319829825,0.5100000000000002,-0.0952907729950692,0.0952907729950692,-0.10709037755894213,-0.3098199738547746,-0.41770273317215345
0.000526578960133925,-0.12589724507353783,0.6100000000000003,-0.12616167490156746,0.12616167490156746,-0.14836035922070495,-0.31067546379571725,-0.42215735954603417
0.0008278022957795492,-0.14005732393730708,0.7100000000000004,-0.15711783668735904,0.15711783668735904,-0.19012086465903422,-0.31106801465923406,-0.41837097812241275
0.001213512077167137,-0.15731572433179142,0.8100000000000005,-0.18814869369888634,0.18814869369888634,-0.23214788258639216,-0.31140932989700043,-0.41061852405273375
0.0017006892848707826,-0.1776790161688837,0.9100000000000006,-0.21924218834542794,0.21924218834542794,-0.27418063416564337,-0.31185643601653984,-0.4034707144408181
0.0023133405066229048,-0.20115198196508272,1.0100000000000007,-0.25038339409261695,0.25038339409261695,-0.3157544010026083,-0.31146558106621364,-0.3863339186280002
0.003083784428412757,-0.22773720520234514,1.1100000000000008,-0.2815469053058723,0.2815469053058723,-0.35655695870571347,-0.31095331211930793,-0.3637070955322084
0.004053872030852244,-0.2574341602852764,1.2100000000000009,-0.31270615735352164,0.31270615735352164,-0.3961231033337355,-0.31029105553381364,-0.3389805053599952
0.0052760838356798265,-0.2902389032804947,1.310000000000001,-0.3438351780330174,0.3438351780330174,-0.43391333914425256,-0.3089535286188785,-0.30413020387345147
0.0068143823384493735,-0.3261430150636935,1.410000000000001,-0.3748934033987816,0.3748934033987816,-0.46930581958603096,-0.30760606575559857,-0.2654758568055919
0.008744707314156198,-0.36513338041307497,1.5100000000000011,-0.405851211107425,0.405851211107425,-0.5017451161990839,-0.30552170153117386,-0.21696603853891683
0.01115498175265451,-0.40719144455513734,1.6100000000000012,-0.4366666940289045,0.4366666940289045,-0.5305369859371326,-0.30367600169878706,-0.16388457167447396
0.014144405004173717,-0.4522925339947051,1.7100000000000013,-0.4673062950938249,0.4673062950938249,-0.5549636116405583,-0.3007611437744694,-0.10413824986019515
0.017821905316375324,-0.5004054952078191,1.8100000000000014,-0.4977279666171926,0.4977279666171926,-0.5743147976543872,-0.29820286160332515,-0.04469199532246862
0.022303688296367818,-0.5514927885013515,1.9100000000000015,-0.5279092924974363,0.5279092924974363,-0.5880657174158981,-0.29508901616713434,-0.013518438698383055
0.02771011227002204,-0.6055114715460678,2.010000000000001,-0.5578241246201091,0.5578241246201091,-0.5960344856818182,-0.29231151310058934,-0.0040890573330187975
0.03346649092140062,-0.656594406501078,2.099999999999999,-0.584503411334072,0.584503411334072,-0.5986481561301616,-0.2892184881699287,-0.0013939596328311086
0.04015723679553359,-0.7099735316635961,2.1899999999999973,-0.6109486049027609,0.6109486049027609,-0.5995391564287375,-0.2877209704328984,-0.00047520083474252776
0.047870334919184285,-0.7656067628089775,2.2799999999999954,-0.6371306208173814,0.6371306208173814,-0.5998428984279084,-0.28759773097655944,-0.00016199596345759936
0.05565688193582507,-0.8169131978283322,2.3599999999999937,-0.6602069554781079,0.6602069554781079,-0.5999396415800914,-0.28853209529908563,-6.223884509020351e-05
0.06438694020440144,-0.8699362014818206,2.439999999999992,-0.6832208902540834,0.6832208902540834,-0.5999768102966133,-0.289732977577996,-2.391215735652848e-05
0.07412852802175421,-0.9246536636149658,2.5199999999999902,-0.7062457012454854,0.7062457012454854,-0.5999910905165573,-0.29093920670450013,-9.187052780959113e-06
0.08353790679420864,-0.9739067277803349,2.5899999999999888,-0.7264496174563505,0.7264496174563505,-0.5999961421957153,-0.2923515572893108,-3.977991842056203e-06
0.09382522530925248,-1.024430462139396,2.6599999999999873,-0.7467276885907109,0.7467276885907109,-0.5999983295715464,-0.29350069655326705,-1.7224695344730434e-06
0.10504129009435552,-1.0762125000099168,2.7299999999999858,-0.7670918981977689,0.7670918981977689,-0.5999992767048501,-0.29472780168603485,-7.45829118490908e-07
0.1172382746774442,-1.1292390301554525,2.7999999999999843,-0.7875382697096164,0.7875382697096164,-0.5999996868133648,-0.2959343363154714,-3.229438867926308e-07
0.13046962798256564,-1.1834944007240882,2.869999999999983,-0.8080744478891034,0.8080744478891034,-0.5999998643902591,-0.2967869998716769,-1.398346334553884e-07
0.14479017042616077,-1.238961539888032,2.9399999999999813,-0.8286941669512601,0.8286941669512601,-0.5999999412809917,-0.2972352759617714,-6.054847352879952e-08
0.15797416498430797,-1.2874544548325961,2.99999999999998,-0.846430970226337,0.846430970226337,-0.599999971345242,-0.297260310574205,-2.9547537601291473e-08
0.17203518659541772,-1.336809298627737,3.0599999999999787,-0.8642137121767409,0.8642137121767409,-0.5999999860165366,-0.29676481976279795,-1.4419243981182268e-08
0.1870094161501768,-1.3870104241238719,3.1199999999999775,-0.8820296887372393,0.8820296887372393,-0.599999993176087,-0.29556842461446536,-7.036582135549155e-09
0.2029332776291562,-1.4380400983657922,3.179999999999976,-0.8998665725655192,0.8998665725655192,-0.5999999966699439,-0.2920102856570193,-3.4338966328734364e-09
0.2198432864766758,-1.4898782843032627,3.239999999999975,-0.9176945736163314,0.9176945736163314,-0.5999999983749391,-0.2882202270631241,-1.6757330999850464e-09
0.23777566855652163,-1.5425018292785175,3.2999999999999736,-0.9354762888039138,0.9354762888039138,-0.5999999992069655,-0.2839507392902942,-8.177593175119033e-10
0.25676597333480533,-1.595883855056925,3.3599999999999723,-0.9531538208610891,0.9531538208610891,-0.5999999996129942,-0.279329167312411,-3.990696729794756e-10
0.2768474987945,-1.6499901914514807,3.419999999999971,-0.970579870631678,0.970579870631678,-0.599999999811142,-0.2763930085198243,-1.9473612219937272e-10
0.29805129157594384,-1.7047807074179906,3.47999999999997,-0.9877310338459991,0.9877310338459991,-0.5999999999078376,-0.2719301008086948,-9.5088133983068e-11
0.3204078977419011,-1.7602146755546355,3.5399999999999685,-1.0046627460919064,1.0046627460919064,-0.5999999999550242,-0.2688099582033594,-4.6414345073023923e-11
0.33994106692340387,-1.8068722617320532,3.5899999999999674,-1.0185892002049253,1.0185892002049253,-0.5999999999752605,-0.2656006081222933,-2.5529477753323184e-11
0.3603110752049109,-1.8539199873532595,3.6399999999999664,-1.031967500648881,1.031967500648881,-0.5999999999863932,-0.2612616201774549,-1.4043472623652886e-11
0.3815314709116786,-1.9013266088758336,3.6899999999999653,-1.0455915993827458,1.0455915993827458,-0.5999999999925119,-0.25737158533711063,-7.722747270833385e-12
0.40362432645475554,-1.9490802493592672,3.7399999999999642,-1.0590593287109822,1.0590593287109822,-0.5999999999958815,-0.25156605448424046,-4.26117862680755e-12
0.4266058965471834,-1.9971558066324706,3.789999999999963,-1.0723715241650977,1.0723715241650977,-0.5999999999977347,-0.24789906583886745,-2.3445078593529106e-12
0.45049152173286267,-2.045526709327116,3.839999999999962,-1.0854838596620755,1.0854838596620755,-0.599999999998754,-0.2433654721620531,-1.2916339125983162e-12
0.4752953463171956,-2.0941645807534424,3.889999999999961,-1.098388931564717,1.098388931564717,-0.599999999999314,-0.23907967021672627,-7.206502410518745e-13
0.5010303527267906,-2.1430395706074443,3.93999999999996,-1.1110357476471895,1.1110357476471895,-0.5999999999996217,-0.233562394160861,-4.021288719417606e-13
0.5277085819718397,-2.1921209794382897,3.989999999999959,-1.1234744776712924,1.1234744776712924,-0.5999999999997918,-0.22877783584176442,-2.20758742858408e-13
0.5553416036175631,-2.2413782197616947,4.039999999999958,-1.1356666454433102,1.1356666454433102,-0.5999999999998854,-0.22346408172686122,-1.2145278821497066e-13
0.583940665119313,-2.290781062575481,4.089999999999957,-1.1476620399730033,1.1476620399730033,-0.5999999999999353,-0.21823163530734344,-6.492339578187267e-14
0.6135157582637616,-2.340298051083727,4.139999999999956,-1.159390287670169,1.159390287670169,-0.5999999999999643,-0.2134560784870709,-3.354926797368855e-14
0.644075687303772,-2.3898968009260173,4.189999999999955,-1.1708862843589827,1.1708862843589827,-0.5999999999999803,-0.2083368472789798,-4.629292989674814e-14
0.6756282875115593,-2.4395444926445977,4.239999999999954,-1.1821157745953765,1.1821157745953765,-0.5999999999999892,-0.20336880544060493,-2.7777786311254868e-14
0.7081801980317662,-2.489207616270921,4.289999999999953,-1.1930832785031524,1.1930832785031524,-0.5999999999999942,-0.19775717286506128,-1.9574252049226792e-14
0.7417372547715642,-2.538852671863557,4.339999999999952,-1.2038002340638425,1.2038002340638425,-0.5999999999999969,-0.19250115924724254,-1.366814869181651e-14
0.7763046782553767,-2.5884464634940847,4.389999999999951,-1.2142635728180167,1.2142635728180167,-0.5999999999999955,-0.18802727495144073,3.4886553279077076e-13
0.81188636369602,-2.6379551117774582,4.43999999999995,-1.2244631644919404,1.2244631644919404,-0.5999999999999975,-0.18321585079580832,-3.137860542548886e-14
0.848485248099801,-2.687344674721968,4.489999999999949,-1.2344045016227072,1.2344045016227072,-0.599999999999998,-0.1778037108808635,-1.1682872140284303e-14
0.8861035357708734,-2.736581485575876,4.539999999999948,-1.2440887552632527,1.2440887552632527,-0.5999999999999988,-0.1729676196402648,-9.51707814943906e-15
0.9247425390716838,-2.78563195296322,4.589999999999947,-1.2535459669711162,1.2535459669711162,-0.5999999999999993,-0.16916017140104003,0.003005857987734457
0.9563889862065585,-2.824715672855142,4.629999999999946,-1.2609255106762471,1.2609255106762471,-0.5999999999999969,-0.16487922996318394,0.021010762687252875
0.988688722584815,-2.863641542192839,4.669999999999945,-1.2681406548313185,1.2681406548313185,-0.5999999999999981,-0.16139829294162886,0.030780322339582337
1.0216410223784316,-2.902392351976248,4.709999999999944,-1.2752153458763422,1.2752153458763422,-0.5999999999999988,-0.15827159408756555,0.04023245290801251
1.0552448913334458,-2.940951091956744,4.749999999999943,-1.2821182228036576,1.2821182228036576,-0.5999999999999992,-0.15375486059527224,0.055779792585466274
1.0894992835386348,-2.97930118361195,4.789999999999942,-1.2889065900240875,1.2889065900240875,-0.5999999997583326,-0.15169507241132454,0.06498404901520946
1.12440251623801,-3.017425926383886,4.8299999999999415,-1.2955325920804193,1.2955325920804193,-0.5996111265942576,-0.14734483040848217,0.07916585213631236
1.1599521434772964,-3.055309103101742,4.869999999999941,-1.302009042103628,1.302009042103628,-0.5987310518633304,-0.1434539897465212,0.08487249377208578
1.1961443616767993,-3.0929345794312035,4.90999999999994,-1.3083332195487276,1.3083332195487276,-0.5972527695579709,-0.1395409933085305,0.09831579438478111
1.2329749868418056,-3.1302874579729485,4.949999999999939,-1.3145053813030356,1.3145053813030356,-0.5954136880022348,-0.13715062809123604,0.10455970572844055
1.2704387497347271,-3.1673532026218663,4.989999999999938,-1.3205535017490797,1.3205535017490797,-0.5929451779658322,-0.13297701744393575,0.11637477805274495
1.308530489544522,-3.204118987831265,5.029999999999937,-1.3264665552114547,1.3264665552114547,-0.5901417124661595,-0.1305779099786313,0.12145242153150869
1.3472435251741053,-3.2405718542319324,5.069999999999936,-1.332234238704969,1.332234238704969,-0.5869164740401752,-0.12682396689018308,0.13264755291761707
1.3865697732117972,-3.276698838001983,5.1099999999999355,-1.3378346597692323,1.3378346597692323,-0.5833256471901134,-0.12389318465067131,0.13582833519492116
1.4265018302511647,-3.312488964014698,5.149999999999935,-1.3433408497609005,1.3433408497609005,-0.579322556292218,-0.12200734215608894,0.14032523584631973
1.4670312311538358,-3.3479315728876897,5.189999999999934,-1.3486827680919087,1.3486827680919087,-0.5749618627647776,-0.11768730769766836,0.14876952445779568
1.508149135656333,-3.383016938513209,5.229999999999933,-1.3539276120021928,1.3539276120021928,-0.5702533084221733,-0.1156129852539959,0.151746076349993
1.5498460266817438,-3.417735906064398,5.269999999999932,-1.3590304162708706,1.3590304162708706,-0.5652371181061456,-0.1110827646508787,0.1589445924137986
1.592112434794897,-3.4520804611648073,5.309999999999931,-1.3640086244222107,1.3640086244222107,-0.5599732038910763,-0.1091070392808714,0.16137646985441284
1.6349377130113445,-3.486042610503557,5.34999999999993,-1.3688678418862728,1.3688678418862728,-0.5543826967012669,-0.10485935541865969,0.16790700660742314
1.6783117370768246,-3.519615799204651,5.3899999999999295,-1.3735956801962173,1.3735956801962173,-0.5486487928103699,-0.10315042806800222,0.16992012992373784
1.722222878283042,-3.5527931875970777,5.429999999999929,-1.3781932211948866,1.3781932211948866,-0.5425754517105282,-0.09891396695263033,0.17567202479202404
1.7666600481818167,-3.585569317704276,5.469999999999928,-1.3826551109972225,1.3826551109972225,-0.5364109595998605,-0.09495755150165258,0.18125718138471844
1.811611250565743,-3.617938829713597,5.509999999999927,-1.3870054729883818,1.3870054729883818,-0.5299325584354015,-0.09239693507005704,0.18043989434529492
1.857065332105076,-3.6498978490104554,5.549999999999926,-1.3912253332077842,1.3912253332077842,-0.523374511631342,-0.08860934847176168,0.18596472723660237
1.903009785586609,-3.6814422375046587,5.589999999999925,-1.3953277231881056,1.3953277231881056,-0.5165453645155641,-0.08683784462382799,0.1816122828954316
1.9494330402275324,-3.7125692817216183,5.629999999999924,-1.3993043794365543,1.3993043794365543,-0.5096718895180012,-0.08486407465784378,0.17665854951018972
1.9963220212449837,-3.7432758654613787,5.6699999999999235,-1.4031394256996548,1.4031394256996548,-0.5025617364003668,-0.08126533077731206,0.1822271381287329
2.0436645952167836,-3.7735602336960246,5.709999999999923,-1.4068569650661311,1.4068569650661311,-0.4953989570331553,-0.07988043300400104,0.1778940400568813
2.091447450361516,-3.8034203818860592,5.749999999999922,-1.4104148510873846,1.4104148510873846,-0.48810735704090125,-0.07860693076571924,0.1736146711088276
2.139658519595464,-3.832855693680221,5.789999999999921,-1.4139057006972349,1.4139057006972349,-0.4807831274303069,-0.07743221865249007,0.17020840786318112
2.1882865094523765,-3.861866348469553,5.82999999999992,-1.4173080515792786,1.4173080515792786,-0.47353776092110217,-0.07673761172485719,0.16783541916402372
2.2373203172233596,-3.89045276480856,5.869999999999919,-1.4206077383271387,1.4206077383271387,-0.4663597907946791,-0.07385143595108536,0.17728927400718064
2.2867489815989672,-3.9186156510002257,5.909999999999918,-1.423824274049695,1.423824274049695,-0.45927356606309416,-0.07060013920309713,0.18398849286568733
2.33656203522525,-3.9463561230696373,5.949999999999918,-1.4269860480347616,1.4269860480347616,-0.4522587234666365,-0.06706141350314382,0.1893572728126307
2.386750114055024,-3.9736759594074473,5.989999999999917,-1.4301264439889148,1.4301264439889148,-0.4454159910645876,-0.06375582876019158,0.19488019954346775
2.4373050467714297,-4.000577455329118,6.029999999999916,-1.433209500136847,1.433209500136847,-0.4387914781404016,-0.060263613549894526,0.19916470357913
2.4882162947192756,-4.027061605027288,6.069999999999915,-1.4361757421277408,1.4361757421277408,-0.4319242262719355,-0.05698864972878742,0.20312627869509378
2.5394722868473516,-4.053129519145692,6.109999999999914,-1.4390141706932817,1.4390141706932817,-0.4247251549887897,-0.0531134681787466,0.20475513199743853
2.5910607950019884,-4.078782750707589,6.149999999999913,-1.4417164000176774,1.4417164000176774,-0.41729479951481563,-0.04955070147577365,0.20758770224618622
2.642969790338331,-4.10402361582582,6.1899999999999125,-1.4442907038166954,1.4442907038166954,-0.40961542497766174,-0.04667917132623519,0.21135629135698167
2.6951868649402133,-4.12885488799341,6.229999999999912,-1.4467233153356462,1.4467233153356462,-0.40174094569493324,-0.043356094031282016,0.21371196779183585
2.7476994378176594,-4.153279826335294,6.269999999999911,-1.4490149709317544,1.4490149709317544,-0.39371340119767895,-0.04023578499292327,0.21613586356725512
2.8004948731102255,-4.177302161031653,6.30999999999991,-1.4511561742966383,1.4511561742966383,-0.38557351609054075,-0.037696539313278044,0.2198913130594696
2.853560474279701,-4.200926010038615,6.349999999999909,-1.4531588613997253,1.4531588613997253,-0.37734542290222683,-0.034518303720086525,0.22152866289733011
2.9068841439804456,-4.224156144317571,6.389999999999908,-1.4550319151934283,1.4550319151934283,-0.3689984707492159,-0.03143603984703157,0.22341444081105083
2.9604541367924293,-4.24699788263458,6.429999999999907,-1.4567786426767275,1.4567786426767275,-0.36051929744666067,-0.028441657536630076,0.2246349794822346
3.014258705384102,-4.269456917248029,6.4699999999999065,-1.4584049543099173,1.4584049543099173,-0.3519419791324296,-0.025373848472752723,0.2251181316575308
3.0682866855034505,-4.291539519734782,6.509999999999906,-1.4599175466242282,1.4599175466242282,-0.34324425356593874,-0.02200937800382441,0.22458371472228683
3.1225270260770635,-4.313252344196492,6.549999999999905,-1.4613092005450226,1.4613092005450226,-0.3344324434096615,-0.019152080290931392,0.2254291467132512
3.176968393991758,-4.334602232618445,6.589999999999904,-1.4625801815693407,1.4625801815693407,-0.3255573191937174,-0.016291008121603664,0.2263990046516259
3.23159969683833,-4.355596373844501,6.629999999999903,-1.463725525424188,1.463725525424188,-0.3166194243626505,-0.013643083226855224,0.22694324799568585
3.2864100581968367,-4.376242261643597,6.669999999999902,-1.464752318639518,1.464752318639518,-0.30763064160318315,-0.010985763404254162,0.22692408517216459
3.341388488079097,-4.396547535343298,6.709999999999901,-1.4656504692257768,1.4656504692257768,-0.2986384801855025,-0.008680276165835589,0.22835684943562318
3.3965243210660634,-4.416520089369378,6.7499999999999005,-1.4664244422460968,1.4664244422460968,-0.2896338736906572,-0.006183189499930939,0.22876631740181877
3.451807208609128,-4.436168058695043,6.7899999999999,-1.467096552040357,1.467096552040357,-0.28062080283555785,-0.003703941597038605,0.2286357380525768
3.5072276668118123,-4.455500011582812,6.829999999999899,-1.467661458847019,1.467661458847019,-0.27154642321389827,-0.00044779383020254987,0.22632542077573212
3.562775992999002,-4.474524583573165,6.869999999999898,-1.4681192137782044,1.4681192137782044,-0.26245596788769965,0.001920651822104462,0.22540766129520604
3.618442850312408,-4.4932506291678616,6.909999999999897,-1.468474111414262,1.468474111414262,-0.253348515188534,0.004170766042853312,0.22403981507435375
3.6742192057927876,-4.511687194369214,6.949999999999896,-1.4687373379602973,1.4687373379602973,-0.2442157327975529,0.005569873096167748,0.2239884182900986
3.730096239073498,-4.529843481756945,6.989999999999895,-1.4688913374952912,1.4688913374952912,-0.23507343405361728,0.00744107360757795,0.22329897118299138
3.786064881253016,-4.547728666254915,7.0299999999998946,-1.4689360059313719,1.4689360059313719,-0.22594998171098704,0.008748739150612101,0.2230967089476136
3.842116067990689,-4.56535193012131,7.069999999999894,-1.4688705949943544,1.4688705949943544,-0.21690181749360532,0.00973162904751631,0.22322184978807474
3.8982416258742822,-4.582722694195892,7.109999999999893,-1.4687287498249877,1.4687287498249877,-0.20789486450120462,0.012025836093917826,0.2214385757618604
3.9544342591454695,-4.599850610630268,7.149999999999892,-1.4685105438808075,1.4685105438808075,-0.19893012918990097,0.01375355304874554,0.22030024773486775
4.010686929256367,-4.616745371902074,7.189999999999891,-1.4682317745638345,1.4682317745638345,-0.1899851653654213,0.014693971732411387,0.2203404171894383
4.066993236209076,-4.633416832752702,7.22999999999989,-1.4678894058314926,1.4678894058314926,-0.18104587493234467,0.015560164916866473,0.22012847802583113
4.1233471298873425,-4.649874930607759,7.269999999999889,-1.4675019891117758,1.4675019891117758,-0.1721201813217888,0.01667072971969966,0.21956676669198974
4.179742414198462,-4.666129529139483,7.309999999999889,-1.4670404520882598,1.4670404520882598,-0.1632137390801021,0.017747017936386004,0.21900655745400344
4.236172372336036,-4.682190295577567,7.349999999999888,-1.4665044029552001,1.4665044029552001,-0.15436472378154362,0.019784545388818603,0.21689939590635324
4.292631058063198,-4.698067042895636,7.389999999999887,-1.465916315850795,1.465916315850795,-0.14555210747623623,0.021700901098182793,0.21501508614745846
4.34911343587134,-4.713769778177674,7.429999999999886,-1.465306119339518,1.465306119339518,-0.13673625515851184,0.021961035468706605,0.21543600282178993
4.405614747584774,-4.729308551388249,7.469999999999885,-1.4646459312571898,1.4646459312571898,-0.12794051707654658,0.022432823517642454,0.21501609629958046
4.462129949282062,-4.744693280979244,7.509999999999884,-1.4639376425506427,1.4639376425506427,-0.11915880244191779,0.023769286313115784,0.21385247302192675
4.518653442016258,-4.759933678628351,7.5499999999998835,-1.4631585603905883,1.4631585603905883,-0.11043065828021971,0.024604094147840705,0.2127799036965731
4.575179211967353,-4.775039251287013,7.589999999999883,-1.4622960667126315,1.4622960667126315,-0.10178480737093602,0.024470679851492587,0.21271931309870196
4.63170196523228,-4.790019575626874,7.629999999999882,-1.4614134739013387,1.4614134739013387,-0.0931894854059458,0.02530205047507214,0.21191066736721428
4.688218233628846,-4.804884627651229,7.669999999999881,-1.4605102997354271,1.4605102997354271,-0.08459155478810552,0.025184493894409975,0.21202147148181855
4.744724224507516,-4.819644249712775,7.70999999999988,-1.4595778468567155,1.4595778468567155,-0.0760059334740083,0.025879825163418226,0.21129459070063236
4.801216083348705,-4.834308210032467,7.749999999999879,-1.4586172782592148,1.4586172782592148,-0.06743905185718754,0.025578939657917386,0.2103203925105395
4.8576900823305245,-4.848886239837629,7.789999999999878,-1.457637414959591,1.457637414959591,-0.058919778300703385,0.025948480633937662,0.2096984011878142
4.914142479966467,-4.8633879790738135,7.8299999999998775,-1.4566266648374449,1.4566266648374449,-0.05042837382121636,0.02571688776068691,0.20915332766142744
4.970570158748469,-4.877823148236792,7.869999999999877,-1.4556146643559391,1.4556146643559391,-0.04195389250156309,0.02550498111355104,0.20925058086392956
5.026970412496028,-4.892201514870439,7.909999999999876,-1.454592204278047,1.454592204278047,-0.03347725592267795,0.02480553923093512,0.20907559189677735
5.08334022517628,-4.906532718743586,7.949999999999875,-1.453565839821983,1.453565839821983,-0.02503376276851042,0.022464235900456223,0.21011874668567138
5.139677378317881,-4.920826523660015,7.989999999999874,-1.4525444158636123,1.4525444158636123,-0.01661672727466665,0.02113698231665257,0.21028755709079808
5.195979479031548,-4.935092577986529,8.029999999999873,-1.451517854057302,1.451517854057302,-0.008219805535177932,0.019382512380205528,0.2114119949812751
5.252243832128389,-4.949340387496878,8.069999999999872,-1.4504983045207755,1.4504983045207755,0.00014333374973815507,0.017765260222501123,0.2113719435876778
5.308468526518255,-4.963579589606195,8.109999999999872,-1.449499539663875,1.449499539663875,0.008503989048606808,0.016691191950399663,0.21121214336887548
5.364653626623592,-4.9778202801735425,8.14999999999987,-1.4485916653732855,1.4485916653732855,0.016873980433972997,0.012146149521449013,0.2117059472046024
5.420799248354577,-4.9920725549289156,8.18999999999987,-1.4477316217336325,1.4477316217336325,0.02526844221608373,0.010669142294107236,0.2111703576323767
5.4769051340835455,-5.00634641701577,8.229999999999869,-1.4469345738634696,1.4469345738634696,0.03368004954269705,0.009887129303955697,0.20975921735621172
5.532971387585393,-5.020651967228906,8.269999999999868,-1.4462035694531543,1.4462035694531543,0.0421189018726479,0.009641770929790355,0.20746381955049234
5.5889983317177,-5.034999374579551,8.309999999999867,-1.4455438749839964,1.4455438749839964,0.050578568704761746,0.010167864611073362,0.204144161733067
5.644987553619522,-5.049399146675776,8.349999999999866,-1.4450375480539088,1.4450375480539088,0.0590281627019085,0.006382037358707793,0.20269531749165803
5.700941204677105,-5.063861946370035,8.389999999999866,-1.4445970013955314,1.4445970013955314,0.06749182561758364,0.0060931037189187786,0.20031142471368593
5.756858516964913,-5.078397691647123,8.429999999999865,-1.4441951934190989,1.4441951934190989,0.07590769737177544,0.006248897224202305,0.1973517067552981
5.812738025907368,-5.09301607187468,8.469999999999864,-1.4438073358971721,1.4438073358971721,0.08427203287444934,0.006516004385363533,0.1940165133560758
5.868577291887725,-5.1077264479484485,8.509999999999863,-1.44341162138386,1.44341162138386,0.09252820833508554,0.007006655389814975,0.19086802518379062
5.924374684877965,-5.122538269149167,8.549999999999862,-1.4431128936410895,1.4431128936410895,0.1006729178577112,0.004013144345622756,0.18740574447571123
5.980131683594559,-5.137461709354063,8.589999999999861,-1.442868111618208,1.442868111618208,0.10874442807625802,0.0032363226517554853,0.18566596149850703
6.035846045403856,-5.1525058773722066,8.62999999999986,-1.442620988499048,1.442620988499048,0.11672110249530121,0.003645361752133445,0.1815990505622719
6.0915147834147945,-5.16767956906467,8.66999999999986,-1.4423591962352742,1.4423591962352742,0.1245652214618266,0.004442272083432981,0.17816374585213884
6.147134444403713,-5.1829912997169085,8.709999999999859,-1.4420795911348725,1.4420795911348725,0.13227689602818088,0.0044643522605652365,0.17493682921863657
6.202702307468476,-5.198449629010343,8.749999999999858,-1.4418543877048318,1.4418543877048318,0.13985966170381678,0.0051950490100029275,0.17128638433337334
6.258219730534833,-5.214064121031444,8.789999999999857,-1.441718190964777,1.441718190964777,0.14732198816105885,0.001086392417205838,0.16781292834094083
6.313684761693914,-5.229843317412227,8.829999999999856,-1.4415728743969465,1.4415728743969465,0.1546765318835533,0.0012490729814584613,0.16484507037668245
6.369093974422783,-5.245795212493624,8.869999999999855,-1.4414100516636286,1.4414100516636286,0.16189135021217702,0.0017688702478581982,0.16167726892838502
6.42444366103672,-5.261927559937871,8.909999999999854,-1.4412261089264378,1.4412261089264378,0.16897473317557576,0.002206615296340858,0.15796938696500445
6.47973022678124,-5.278247982098272,8.949999999999854,-1.441053082439624,1.441053082439624,0.17590902136902634,0.0029252244830740523,0.15477315242613224
6.5349542201558934,-5.2947651679729155,8.989999999999853,-1.4410102653273704,1.4410102653273704,0.18270499172074406,-0.0008469963011379074,0.15047423685019137
6.590114703625608,-5.311487254859485,9.029999999999852,-1.4409630288579145,1.4409630288579145,0.18937319648448628,-0.0006596456899237527,0.14798233084159054
6.645208017669862,-5.3284214326406785,9.069999999999851,-1.4408927796054363,1.4408927796054363,0.19592419062260924,0.00018087192669155383,0.1440007001783579
6.70023016174677,-5.345574635450388,9.10999999999985,-1.440802287503862,1.440802287503862,0.20232822121702046,-0.0015310352262141095,0.13970036983087922
6.755177313563609,-5.362953673734196,9.14999999999985,-1.4407226703235574,1.4407226703235574,0.20859540670882584,-0.0019582049594754356,0.1370151104316796
6.810049526187691,-5.380566437947262,9.189999999999849,-1.4407605553574412,1.4407605553574412,0.21470701107448412,-0.0010189748823649309,0.1337034727081401
6.8648452788636005,-5.398420185644291,9.229999999999848,-1.4407870164502554,1.4407870164502554,0.22068893969768966,-0.00030338666659375003,0.1305987669794522
6.919560391832507,-5.416521174885777,9.269999999999847,-1.44078575648694,1.44078575648694,0.22654430655103946,0.00041264245937204264,0.1274190411721319
6.974190981321933,-5.434875594018393,9.309999999999846,-1.4408131588097957,1.4408131588097957,0.23225479211579594,0.0011200448701323888,0.12429844006699933
7.028736065051099,-5.453490444344859,9.349999999999845,-1.440887342981133,1.440887342981133,0.23780689381422124,-0.002307147942970073,0.11972357376965027
7.083192145038599,-5.472371726261489,9.389999999999844,-1.4409355616156592,1.4409355616156592,0.2432388860276493,-0.001492815076672081,0.11791472395287414
7.137554631993965,-5.491524901912451,9.429999999999843,-1.440955557638422,1.440955557638422,0.24854839032814957,-0.0007781885340599657,0.11420507618608701
7.191818827096864,-5.5109552211678885,9.469999999999843,-1.4409433124354984,1.4409433124354984,0.2537200464408371,2.3605853710926173e-05,0.11151631708889968
7.245980221798237,-5.5306678137940235,9.509999999999842,-1.4409371919401048,1.4409371919401048,0.25876896112601216,0.0008463832128932699,0.10907653457206493
7.300038038844245,-5.550669018100015,9.54999999999984,-1.4410332278001745,1.4410332278001745,0.2636557694874703,-0.001347271885290599,0.10431954272026718
7.3539896971723815,-5.570964359159685,9.58999999999984,-1.4411000562294258,1.4411000562294258,0.2684165729322293,-0.00047651152127664576,0.10286213242627257
7.407830331011452,-5.591558359920501,9.62999999999984,-1.4411391644023446,1.4411391644023446,0.2730798160276549,0.00032089745254437903,0.09945475721677965
7.461555023285487,-5.612455354748234,9.669999999999838,-1.441144258456691,1.441144258456691,0.2776060375779601,-0.0006048105420647226,0.09633244359708056
7.515158778490728,-5.633659453635488,9.709999999999837,-1.441137174875592,1.441137174875592,0.2820301709573064,2.0727849912447275e-05,0.09403093790661907
7.568639501662923,-5.655175760964763,9.749999999999837,-1.4411985774271037,1.4411985774271037,0.28628741350621734,0.0009739357874206944,0.09160293414509968
7.621993816555438,-5.6770086922514915,9.789999999999836,-1.4412272857892352,1.4412272857892352,0.2904388828843523,0.0021302037865856016,0.0891920410200152
7.675216431113686,-5.6991617353869,9.829999999999835,-1.44122087240583,1.44122087240583,0.2944994922534036,0.0032105111986977445,0.08644201662876545
7.7283025702697685,-5.721638422715797,9.869999999999834,-1.4412195320028942,1.4412195320028942,0.2984406862376361,0.004022318659673814,0.08328935476816332
7.781249176773544,-5.744442846001098,9.909999999999833,-1.4412207812728013,1.4412207812728013,0.30225675011539654,0.0015106825265437406,0.07918762543528521
7.834051356748974,-5.767578149171965,9.949999999999832,-1.4411864247806372,1.4411864247806372,0.3059812501553931,0.0025397177455239992,0.07709986437943364
7.886703731494452,-5.791047093426849,9.989999999999831,-1.441111316454269,1.441111316454269,0.30961782790603515,0.003509492464629502,0.0740224602907182
7.939200649317883,-5.814852142869263,10.02999999999983,-1.4409900758142478,1.4409900758142478,0.31314785446540466,0.0049053327871636425,0.07239788567241759
7.991536791586692,-5.8389957107793204,10.06999999999983,-1.4408598010385638,1.4408598010385638,0.31655095912726355,0.003520951497368242,0.07237410643127004
8.043709890250307,-5.863481425194937,10.109999999999829,-1.4407995624198542,1.4407995624198542,0.3198125953201971,0.0035813774305925796,0.06866218202059128
8.095716296200676,-5.888312089680756,10.149999999999828,-1.4407028313068178,1.4407028313068178,0.3229371003050822,0.004760587811819187,0.06681577405794475
8.14755051008041,-5.913489429251188,10.189999999999827,-1.4405646775973004,1.4405646775973004,0.32600688386700294,0.003913205906559097,0.06547023244893842
8.19920692595057,-5.93901494636747,10.229999999999826,-1.440377377710327,1.440377377710327,0.32894017113250495,0.0054323307133709,0.06398262410495702
8.25068032532117,-5.964890114407099,10.269999999999825,-1.4402024415218555,1.4402024415218555,0.3318045579576341,0.006640413412021877,0.0630473542864452
8.301968510134522,-5.991117809652293,10.309999999999825,-1.4400607102605856,1.4400607102605856,0.3346200548159079,0.008240394955521183,0.06044160149156018
8.353066689820526,-6.017699495821764,10.349999999999824,-1.4398732670282277,1.4398732670282277,0.3373378784506406,0.009321390186214414,0.05888725809981604
8.40397042581052,-6.044636662747785,10.389999999999823,-1.439713438034642,1.439713438034642,0.34001724316792437,0.007494077527037401,0.05969165034055853
8.454675449838392,-6.071930791252712,10.429999999999822,-1.4395055229489537,1.4395055229489537,0.34260961913243326,0.008705495573041044,0.05665759597047095
8.505175828309836,-6.09958231018334,10.469999999999821,-1.439247642910429,1.439247642910429,0.34515753681377936,0.01041255300185827,0.05667022774893812
8.555465551774988,-6.1275914415568815,10.50999999999982,-1.4389286598436308,1.4389286598436308,0.3476379231424379,0.010042017534651492,0.05641080694725136
8.605538729467444,-6.1559582693933415,10.54999999999982,-1.4385864442925278,1.4385864442925278,0.35001674269619315,0.01116121147201627,0.05400451900805509
8.65539237004425,-6.18468435994454,10.589999999999819,-1.4382910100498465,1.4382910100498465,0.35244548257512154,0.012410760213000463,0.0510541567572683
8.70502197418303,-6.213770434833914,10.629999999999818,-1.4379461011902046,1.4379461011902046,0.3547944521620015,0.014471510379675177,0.04867008895822125
8.754421563657635,-6.243216173828755,10.669999999999817,-1.4375364009641334,1.4375364009641334,0.3570567966060081,0.01576671784787012,0.04626575090586509
8.803585203965804,-6.273021072517538,10.709999999999816,-1.4371139469006906,1.4371139469006906,0.35926807644603503,0.017467786207922612,0.04311027037699184
8.852509385830162,-6.303185960762761,10.749999999999815,-1.4366866534822311,1.4366866534822311,0.3614697029693167,0.016814984445493123,0.04231140662714941
8.90118853773145,-6.3337102988087235,10.789999999999814,-1.436196533885585,1.436196533885585,0.3635730309610187,0.018902390385670997,0.03983802344206108
8.949616258597246,-6.364592782566296,10.829999999999814,-1.4356315573221454,1.4356315573221454,0.3655712849453922,0.020800747279149445,0.038014300160942996
8.997786423487398,-6.395831996417886,10.869999999999813,-1.4350143774611854,1.4350143774611854,0.367465730243026,0.023206414229192257,0.03686622600500346
9.045693046775641,-6.427426326058535,10.909999999999812,-1.434332609354812,1.434332609354812,0.3692549140819297,0.02441189681719244,0.031425175070270685
9.093331585394838,-6.459374864765307,10.949999999999811,-1.4336553132918552,1.4336553132918552,0.37106266667417637,0.02524421497516097,0.03286010140798277
9.140697239968137,-6.491676440327047,10.98999999999981,-1.4329119265556722,1.4329119265556722,0.3727419807711766,0.027758094533159344,0.030320047329155598
9.187783639822417,-6.524328526938454,11.02999999999981,-1.432081751474146,1.432081751474146,0.37430350690048253,0.030010930217492002,0.02844596979753377
9.234584422246066,-6.557328264644718,11.069999999999808,-1.4311743805754584,1.4311743805754584,0.3758076225855212,0.032145524611898145,0.02741603304637169
9.28109404817076,-6.590673098137535,11.109999999999808,-1.4302116237701956,1.4302116237701956,0.37714612970767875,0.033616686421101105,0.021176369411865306
9.327307275079654,-6.624360314330213,11.149999999999807,-1.4291984020449127,1.4291984020449127,0.3784576354708298,0.037004368087843985,0.026497164348464494
9.373218790769334,-6.658386977204399,11.189999999999806,-1.4281012256289871,1.4281012256289871,0.37973674253148654,0.03929310480050798,0.024443579181586562
9.418822447402379,-6.692749303054366,11.229999999999805,-1.4269151776113704,1.4269151776113704,0.3809142302423663,0.041781824741867604,0.02316841429495887
9.464112226732846,-6.72744327081209,11.269999999999804,-1.425636972168675,1.425636972168675,0.38203992091649036,0.04411109676881873,0.02269226453521611
9.509082368570459,-6.762464781903438,11.309999999999803,-1.4242862414832234,1.4242862414832234,0.3830932127165894,0.04621382150974275,0.02110199483569559
9.55372764368647,-6.797809799492338,11.349999999999802,-1.4228328484399142,1.4228328484399142,0.38398499539382863,0.05032568738912248,0.02661529388850625
9.598041520162512,-6.833472954931762,11.389999999999802,-1.4212685157085454,1.4212685157085454,0.3850250288732517,0.05276125365184694,0.026175258956472477
9.642018251244952,-6.869449406501701,11.4299999999998,-1.4196123984539935,1.4196123984539935,0.3859865649379783,0.05890261805388992,0.04760839376125378
9.685652365335574,-6.905734239850458,11.4699999999998,-1.4178640072075825,1.4178640072075825,0.386906713622032,0.06094160933084494,0.045079425610369386
9.728938507873957,-6.942322366389822,11.509999999999799,-1.4160237736817651,1.4160237736817651,0.3877869493692976,0.0645745413486401,0.046636312140636724
9.77187092959626,-6.979208078857504,11.549999999999798,-1.4140383871059627,1.4140383871059627,0.38868085896615967,0.06673718884351774,0.04470817584749925
9.814442889847669,-7.016384661418818,11.589999999999797,-1.4119238099459992,1.4119238099459992,0.38973684376773493,0.0687001511712627,0.04327553706256398
9.856646419094206,-7.053844204578335,11.629999999999797,-1.4095765607165063,1.4095765607165063,0.3910994411991219,0.07073021728906391,0.041748808602617746
9.898474523480612,-7.091580051101431,11.669999999999796,-1.4071463687746035,1.4071463687746035,0.3929646541073371,0.07435153353014261,0.043417173004749184
9.939921088794687,-7.129586695378939,11.709999999999795,-1.4045746972269362,1.4045746972269362,0.39480565844920834,0.07610756715191677,0.0423162851191137
9.98098015822065,-7.167858523211171,11.749999999999794,-1.4019204972157226,1.4019204972157226,0.3966460764766683,0.07807061764551519,0.0408772053687908
10.021646691072483,-7.20639049948095,11.789999999999793,-1.3991819638174763,1.3991819638174763,0.39841246945308606,0.08007656448203161,0.03954463285618737
10.061915845029127,-7.2451774446468535,11.829999999999792,-1.3963596933439197,1.3963596933439197,0.40012724031498603,0.08215934898451817,0.03833874827859314
10.101782773392179,-7.284213860242095,11.869999999999791,-1.3934309500739135,1.3934309500739135,0.4017782760806832,0.0848427700249119,0.0396829510995632
10.141241894777412,-7.323493226160867,11.90999999999979,-1.3903967986379444,1.3903967986379444,0.40349570543255636,0.08681466627008311,0.03842181185569437
10.180288625660769,-7.363009797727306,11.94999999999979,-1.3872804955486868,1.3872804955486868,0.4051696505200648,0.08853879457306565,0.03715343410249339
10.2189187421362,-7.402757907966032,11.989999999999789,-1.3840861337187194,1.3840861337187194,0.406783929153008,0.09097156911288094,0.03707228100996011
10.25712823994948,-7.4427318001305,12.029999999999788,-1.3808038871507107,1.3808038871507107,0.4083509738343501,0.09287370375483996,0.035780052588357536
10.294912514671882,-7.482924788061463,12.069999999999787,-1.3774201221452713,1.3774201221452713,0.4099455039290945,0.09458195323279321,0.03441488171793794
10.332267656786458,-7.523330701867784,12.109999999999786,-1.3739595518156935,1.3739595518156935,0.41150935436214764,0.0961956953304172,0.03296175676829993
10.369190080003515,-7.563943436351364,12.149999999999785,-1.370422861351759,1.370422861351759,0.41302507367599134,0.0983411118578394,0.03292579450783085
10.405676279002313,-7.604756661145747,12.189999999999785,-1.3667960540946733,1.3667960540946733,0.41450154332070294,0.09999970016473068,0.03138437678253055
10.441722771788415,-7.645763785042575,12.229999999999784,-1.363095467251003,1.363095467251003,0.4159680408791416,0.10162663791579876,0.02994532846929929
10.477326519448741,-7.68695844984337,12.269999999999783,-1.3593211983465279,1.3593211983465279,0.41738124604276106,0.10345566524064666,0.028666981318729544
10.512484716287217,-7.728334252905488,12.309999999999782,-1.3554671444532984,1.3554671444532984,0.4187354781815823,0.10496021281710383,0.028160312039743472
10.54719445123976,-7.769884344421106,12.349999999999781,-1.3515458221925682,1.3515458221925682,0.42007165112226796,0.10658849750623965,0.026798294449374576
10.581453344298591,-7.811602240992872,12.38999999999978,-1.3475503846119128,1.3475503846119128,0.42136658167006813,0.10833386257128418,0.025545354047228058
10.615259119270869,-7.85348129163627,12.42999999999978,-1.3434891967699019,1.3434891967699019,0.4226019111332677,0.10969341628496489,0.024316128756246495
10.648609740839655,-7.895514819287827,12.469999999999779,-1.339361557076878,1.339361557076878,0.4237818060661409,0.11278542061191733,0.02353176456949684
10.681503070511193,-7.937695694600037,12.509999999999778,-1.3351567293862503,1.3351567293862503,0.4249255248378985,0.11249674195580378,0.022379862722829828
10.713937792106622,-7.9800175627203975,12.549999999999777,-1.3309016077955869,1.3309016077955869,0.4260320704717701,0.11405266322181563,0.02139066386489525
10.745912366188469,-8.022473510023987,12.589999999999776,-1.3265775728732707,1.3265775728732707,0.4270865803931715,0.11556616265389323,0.020412479846173733
10.777425493869533,-8.065056632542632,12.629999999999775,-1.3221931861933396,1.3221931861933396,0.42808966318922514,0.11612288434703034,0.019431971040440678
10.80847600693584,-8.107759896340808,12.669999999999774,-1.317740117478318,1.317740117478318,0.4290453506921289,0.11774630535149495,0.018559085897553205
10.83906320417679,-8.150576624598678,12.709999999999773,-1.313250329600488,1.313250329600488,0.4299698050751109,0.11915440543032164,0.01776279030870652
10.869186583805874,-8.193500169925175,12.749999999999773,-1.3086975598580104,1.3086975598580104,0.4308488550643218,0.12024983169231021,0.01707488698406991
10.89884554901092,-8.236523480671867,12.789999999999772,-1.3040874338444401,1.3040874338444401,0.43168866246461407,0.12141828904756595,0.016381684610240123
10.928039685963466,-8.279639492236788,12.829999999999771,-1.299421339142307,1.299421339142307,0.4324900056956399,0.12160645966585247,0.015270317028102772
10.956769226779528,-8.32284183848897,12.86999999999977,-1.2947181200223838,1.2947181200223838,0.4332530235790212,0.12296108660934914,0.014611990983448031
10.985034234504804,-8.366123666377641,12.90999999999977,-1.2899604314107986,1.2899604314107986,0.43398275625096117,0.12430327911192061,0.014074779472274113
11.012834912732131,-8.409478093274146,12.949999999999768,-1.285153980374379,1.285153980374379,0.43468258300153956,0.12531152518124403,0.013566698400772728
11.04017174743731,-8.452898444576,12.989999999999768,-1.2803040170735052,1.2803040170735052,0.4353542421746191,0.12612824175927742,0.01269394744351158
11.067045248667009,-8.496377858785165,13.029999999999767,-1.2754179657004034,1.2754179657004034,0.4359899092911386,0.12704142764705562,0.012223551030605932
11.093456852662234,-8.539910758443256,13.069999999999766,-1.2705032532084537,1.2705032532084537,0.4365904349860194,0.12800020774663798,0.011792180194296783
11.119407359224276,-8.583490336978011,13.109999999999765,-1.2655406795943775,1.2655406795943775,0.4371668624519876,0.12824182944736792,0.010994465766317008
11.144897725430038,-8.62710983531603,13.149999999999764,-1.260531734188585,1.260531734188585,0.437722055998343,0.12936102020767817,0.010577934683980187
11.169929163889526,-8.67076272525214,13.189999999999763,-1.255491422347595,1.255491422347595,0.4382456856011726,0.1302145391106856,0.010191996039999155
11.19450312448214,-8.714442687076556,13.229999999999762,-1.2504121577979663,1.2504121577979663,0.43874644338488006,0.13101864611452765,0.009821308487985384
11.224579557354057,-8.769070968889512,13.279999999999761,-1.244013117498304,1.244013117498304,0.43934711794239173,0.131880215101604,0.009062574598963861
11.25394682957948,-8.823719291658673,13.32999999999976,-1.2375706200858347,1.2375706200858347,0.4399094617886043,0.13271821141181692,0.008627218829754832
11.282608894361886,-8.878376217527391,13.37999999999976,-1.2310804680007534,1.2310804680007534,0.4404380878130755,0.13349530990031178,0.008188531264271765
11.310569509830126,-8.933029556196676,13.429999999999758,-1.2245394416657256,1.2245394416657256,0.44094312823099946,0.13420811717992637,0.007510721409265795
11.337832837762203,-8.987667515238547,13.479999999999757,-1.2179542585456142,1.2179542585456142,0.4414161296238844,0.13488840254906845,0.007069368076959715
11.36440339772092,-9.042278632887705,13.529999999999756,-1.2113269431562121,1.2113269431562121,0.44186060301296554,0.1355305834966102,0.006476488408237212
11.390285928296718,-9.0968515437735,13.579999999999755,-1.2046598683916663,1.2046598683916663,0.4422832373479265,0.13614912565891438,0.006018421010980242
11.415485456062163,-9.15137516282414,13.629999999999754,-1.1979565927505866,1.1979565927505866,0.44267676346295226,0.13672085997485225,0.005476568212690673
11.440007259890093,-9.205838618115077,13.679999999999753,-1.1912189100455437,1.1912189100455437,0.4430435169710967,0.1372628484535449,0.004947926224975922
11.46385684546614,-9.260231231393174,13.729999999999752,-1.1844485256680162,1.1844485256680162,0.4433866181021539,0.13777270985223156,0.004424282043555854
11.487039934547335,-9.314542523287658,13.77999999999975,-1.177647322673123,1.177647322673123,0.44370133879212287,0.13825018941906278,0.0039050462984956793
11.5095624594087,-9.368762215121267,13.82999999999975,-1.17081698118373,1.17081698118373,0.44399005942639236,0.1386961160894173,0.0033457766739689514
11.531430552127642,-9.422880233051023,13.879999999999749,-1.1639592042151128,1.1639592042151128,0.44425338785208307,0.13911107683862442,0.0027889041174131417
11.552650535065018,-9.476886710651664,13.929999999999747,-1.1570756016739685,1.1570756016739685,0.4444908396313249,0.13949581543168826,0.0022113777033142875
11.573228912200015,-9.530771990943556,13.979999999999746,-1.1501678013347132,1.1501678013347132,0.44470173155536874,0.13985114321270353,0.0015760167709231985
11.593172361435427,-9.584526629827021,14.029999999999745,-1.1432373921513739,1.1432373921513739,0.44488565757187803,0.14017756527865963,0.000960311717291745
11.612487726886418,-9.638141397614804,14.079999999999744,-1.136285926396359,1.136285926396359,0.44504189034940744,0.14047584664943422,0.00029093944559593834
11.631182010924869,-9.69160728066014,14.129999999999743,-1.1293149230022077,1.1293149230022077,0.44516986794197816,0.14074678397139845,-0.000364265918967518
11.649262366587054,-9.74491548236625,14.179999999999742,-1.1223258582157076,1.1223258582157076,0.4452670235202961,0.14099075817174767,-0.0010378428526100839
11.666736091677674,-9.798057423848213,14.229999999999741,-1.1153201875157082,1.1153201875157082,0.4453335914081634,0.14120860366120588,-0.0017603161448225952
11.683610620336546,-9.85102474508393,14.27999999999974,-1.1082993209756518,1.1082993209756518,0.44536896249325897,0.14140079184637602,-0.002469642703522797
11.699893515653029,-9.90380930515903,14.329999999999739,-1.1012646355187383,1.1012646355187383,0.4453704562019711,0.1415679822976902,-0.003197099977659861
11.715592463542755,-9.956403182699347,14.379999999999738,-1.0942174835717868,1.0942174835717868,0.44533884795357725,0.14171096408428696,-0.003966811816537426
11.730715264443646,-10.00879867645782,14.429999999999737,-1.0871591828773342,1.0871591828773342,0.445272883204768,0.14182992040530645,-0.004725939999908416
11.745269826562435,-10.060988304998096,14.479999999999736,-1.0800910147805542,1.0800910147805542,0.4451707522764401,0.14192572188482916,-0.0055006408149016325
11.759264159325168,-10.112964806657194,14.529999999999735,-1.0730142374659246,1.0730142374659246,0.44503279174029553,0.14199898456550247,-0.006311322669515281
11.772706365408427,-10.164721139414537,14.579999999999734,-1.0659300712511526,1.0659300712511526,0.4448576085449611,0.1420499360406452,-0.007112264360941956
11.785604634394716,-10.216250480163499,14.629999999999733,-1.0588397161821337,1.0588397161821337,0.44464414778853156,0.14207927225354594,-0.007926031931718454
11.797967235976257,-10.267546224599888,14.679999999999731,-1.0517443416145296,1.0517443416145296,0.44439241747709224,0.14208764892794287,-0.008769129250390497
11.809802512342145,-10.31860198603833,14.72999999999973,-1.044645080211242,1.044645080211242,0.4441010046498473,0.1420753622213874,-0.009603035507277095
11.821118872104451,-10.369411594512759,14.77999999999973,-1.0375430489347466,1.0375430489347466,0.4437694728668445,0.14204299032259934,-0.010446129592401519
11.831924783279906,-10.4199690960084,14.829999999999728,-1.0304393341514657,1.0304393341514657,0.443397632308105,0.14199105804785134,-0.011315206168526404
11.842228766281583,-10.470268751141047,14.879999999999727,-1.0233349923046593,1.0233349923046593,0.44298412803130904,0.14191993054257407,-0.012171594265105777
11.852039387871864,-10.52030503360852,14.929999999999726,-1.0162310601172349,1.0162310601172349,0.4425290311523171,0.14183018740471484,-0.013046242788667135
11.861365254174764,-10.570072628933756,14.979999999999725,-1.0091285457865482,1.0091285457865482,0.4420320483333104,0.14172215510441308,-0.01391223520445324
11.870215004030673,-10.619566432686304,15.029999999999724,-1.002028434913677,1.002028434913677,0.4414921996321735,0.1415963556113209,-0.014780936247179594
11.880218433025956,-10.678590713146148,15.089999999999723,-0.993512826906642,0.993512826906642,0.44078762103412367,0.14142263367265842,-0.01583775985402874
11.889563745892048,-10.737205625607157,15.149999999999721,-0.9850036774944977,0.9850036774944977,0.440020874656919,0.1412246778598335,-0.016882408431642015
11.898265981004071,-10.795403524061093,15.20999999999972,-0.9765025615821679,0.9765025615821679,0.4391913317399231,0.14100279575106503,-0.017925935292300174
11.90634018837869,-10.85317718018817,15.269999999999719,-0.9680110047569885,0.9680110047569885,0.4382992469105211,0.14075832890816645,-0.018976452906276968
11.913801414423233,-10.910519776610231,15.329999999999718,-0.9595304827346753,0.9595304827346753,0.43734376217056076,0.14049149739805136,-0.0200104296846819
11.920664688014128,-10.967424901152153,15.389999999999716,-0.9510624418135012,0.9510624418135012,0.4363255994168763,0.14020318206233148,-0.021044407304700457
11.926945005904328,-11.023886540460174,15.449999999999715,-0.9426082748515834,0.9426082748515834,0.4352445178017447,0.13989385910080668,-0.022061677642184693
11.932657319289778,-11.079899072337886,15.509999999999714,-0.9341693366318271,0.9341693366318271,0.43410075937986775,0.1395642112321674,-0.0230753183336145
11.937816520503445,-11.135457259175093,15.569999999999713,-0.92574695017995,0.92574695017995,0.4328947755635677,0.13921477801863516,-0.024068445970123906
11.942437430043965,-11.190556240258534,15.629999999999711,-0.917342391971407,0.917342391971407,0.4316270248166353,0.1388463157793349,-0.02505387548398492
11.946534784071483,-11.245191523959974,15.68999999999971,-0.9089569054615378,0.9089569054615378,0.43029821751353137,0.13845898908960813,-0.026016062018965506
11.950123222371728,-11.299358979581523,15.749999999999709,-0.9005916938503242,0.9005916938503242,0.42890873351780984,0.138053634108666,-0.026960950157958824
11.953217277016421,-11.353054829234216,15.809999999999707,-0.8922479287671246,0.8922479287671246,0.42745973346483473,0.1376308656010287,-0.027892154036432266
11.955831361078756,-11.406275639131067,15.869999999999706,-0.8839267443716388,0.8839267443716388,0.4259517627608077,0.13719089059981482,-0.028797277656968507
11.957979758347568,-11.459018311526734,15.929999999999705,-0.875629252762149,0.875629252762149,0.4243860762851693,0.13673455821722547,-0.029685521915542478
11.959676613057498,-11.511280075524411,15.989999999999704,-0.8673565165713402,0.8673565165713402,0.4227636247273467,0.13626198532779332,-0.030545771510450993
11.960935920471623,-11.563058477976961,16.04999999999971,-0.8591095838212897,0.8591095838212897,0.42108557269505076,0.1357740254805083,-0.031386521877588856
11.96177151784154,-11.614351375072687,16.10999999999972,-0.850889461722167,0.850889461722167,0.4193532741645687,0.13527067788803457,-0.03219746222177439
11.962197075843772,-11.66515692235718,16.169999999999728,-0.8426971274795625,0.8426971274795625,0.41756784549725473,0.1347529179872981,-0.032982539677729024
11.962226090716609,-11.71547356628595,16.229999999999738,-0.8345335381901104,0.8345335381901104,0.41573092108618326,0.13422090033163664,-0.03374460455190641
11.961776507044299,-11.773556715623327,16.29999999999975,-0.8250469006212737,0.8250469006212737,0.4135244653999912,0.133582819074299,-0.034593655490272615
11.960826115145066,-11.830971138456198,16.36999999999976,-0.8156020595326976,0.8156020595326976,0.411252220505833,0.13292659011810518,-0.03540725689793702
11.959395367974253,-11.887715764740024,16.43999999999977,-0.8062003847264394,0.8062003847264394,0.40891665760281276,0.13225303950432918,-0.036177690404769154
11.957504342384327,-11.943789988008383,16.50999999999978,-0.7968431686758359,0.7968431686758359,0.40652035127724506,0.13156262155213444,-0.03690746277719105
11.955172727935125,-11.999193645590552,16.579999999999792,-0.7875317153387167,0.7875317153387167,0.4040661227633401,0.13085609582973018,-0.03759846709847998
11.95241981685961,-12.053926999139856,16.649999999999803,-0.7782672399843182,0.7782672399843182,0.40155656490799296,0.13013400656532784,-0.038245049973422506
11.949264495480717,-12.107990714348093,16.719999999999814,-0.769050922476721,0.769050922476721,0.3989946995352412,0.12939724215481802,-0.03885169125425021
11.945725236566977,-12.16138584205508,16.789999999999825,-0.7598839004351456,0.7598839004351456,0.39638321658170317,0.12864569512959956,-0.03941340575533695
11.941820093075794,-12.214113798861737,16.859999999999836,-0.7507672713298057,0.7507672713298057,0.3937252182552584,0.12788046336304337,-0.0399343910631205
11.937566692819221,-12.266176348547065,16.929999999999847,-0.7417020850200686,0.7417020850200686,0.3910235122771905,0.12710199536339223,-0.040410760026155554
11.932982234379208,-12.317575583660084,16.999999999999858,-0.7326893554810336,0.7326893554810336,0.38828118720209975,0.12631073987785904,-0.04084601487928484
11.928083483933106,-12.368313907377765,17.06999999999987,-0.7237300555123767,0.7237300555123767,0.3855011469080778,0.125507240932419,-0.041237290247437074
11.922886773150434,-12.418394016192927,17.13999999999988,-0.714825118853293,0.714825118853293,0.3826864435029537,0.12469212559466727,-0.04158779475669752
11.916603197076885,-12.474826273796392,17.219999999999892,-0.7047157643355164,0.7047157643355164,0.3794309773313601,0.12374711691659644,-0.041935681572567954
11.909974226725526,-12.530407563077722,17.299999999999905,-0.6946798558434877,0.6946798558434877,0.3761385970685784,0.12278806666446267,-0.04223080549238195
11.903022150412724,-12.58514314515209,17.379999999999917,-0.6847186152719087,0.6847186152719087,0.372813646953662,0.12181604608047754,-0.042471750846684066
11.895768516926504,-12.639038661872613,17.45999999999993,-0.6748331917403092,0.6748331917403092,0.36946058245969,0.12083182386505342,-0.042661641713691016
11.888234140075024,-12.692100106807823,17.539999999999942,-0.6650246796961252,0.6650246796961252,0.3660836327001771,0.11983580585907024,-0.04279947630258851
11.880439104830273,-12.74433379728749,17.619999999999955,-0.655294118457102,0.655294118457102,0.3626871322838325,0.11882871269739823,-0.042888335139099405
11.872402774814208,-12.795746347565366,17.699999999999967,-0.6456424846618831,0.6456424846618831,0.3592751920794967,0.11781116426893057,-0.04292754021515824
11.864143801090025,-12.846344643289381,17.77999999999998,-0.6360707052344845,0.6360707052344845,0.35585197228135657,0.11678435756350872,-0.04292019666304202
11.855680132048134,-12.896135817201547,17.859999999999992,-0.6265796423008374,0.6265796423008374,0.35242139042890797,0.11574834916958318,-0.04286619547631891
11.84593528959784,-12.951195292950874,17.950000000000006,-0.6159996988764294,0.6159996988764294,0.34855810930736003,0.11457278547216979,-0.04275302655721378
11.835976744474847,-13.005253349621768,18.04000000000002,-0.605524029526028,0.605524029526028,0.3446958923599801,0.11338719354512929,-0.042585264348960976
11.82582697412525,-13.058321051421801,18.130000000000035,-0.5951536361545566,0.5951536361545566,0.3408399619463114,0.11219302989364667,-0.04236523533827323
11.815507414505921,-13.110409713494892,18.22000000000005,-0.5848894388638777,0.5848894388638777,0.3369953298322942,0.11099114508171436,-0.042096008644598205
11.805038485660088,-13.16153086930375,18.310000000000063,-0.5747322837800874,0.5747322837800874,0.3331668472681224,0.1097811526592898,-0.04177904433689286
11.794439618377961,-13.211696239629127,18.400000000000077,-0.5646829383632217,0.5646829383632217,0.3293591525878032,0.10856528408274944,-0.04141671403337818
11.783729281589846,-13.260917704204966,18.49000000000009,-0.554742089475657,0.554742089475657,0.3255766732081974,0.10734382312239243,-0.041011883635741854
11.77171946839881,-13.314515784270817,18.590000000000106,-0.543824711940095,0.543824711940095,0.3214086188794415,0.10598074239271002,-0.04051445314800624
11.75961641038238,-13.366980012173984,18.690000000000122,-0.5330428047503355,0.5330428047503355,0.31728240473237196,0.10461214723654842,-0.039970643839206337
11.74744152211504,-13.418327144896601,18.790000000000138,-0.5223970124136621,0.5223970124136621,0.31320320680594343,0.10323956127075636,-0.039383412828685724
11.735214936628395,-13.468574029846,18.890000000000153,-0.5118878805414673,0.5118878805414673,0.30917585050204216,0.10186370035124348,-0.03875593664042512
11.722955554719949,-13.517737572701181,18.99000000000017,-0.5015158588537516,0.5015158588537516,0.30520486608822345,0.10048568641332078,-0.03809195020262852
11.71068109406221,-13.565834708234203,19.090000000000185,-0.49128130061478154,0.49128130061478154,0.3012944426330137,0.09910630402621748,-0.03739451634947311
11.698408137974099,-13.612882373711876,19.1900000000002,-0.48118447209437704,0.48118447209437704,0.29744842777273456,0.09772629295112868,-0.03666682679585738
11.686152183554915,-13.65889748518479,19.290000000000216,-0.47122554441624487,0.47122554441624487,0.29367035697781046,0.09634617301056903,-0.035912439282021855
11.673927689166648,-13.703896915864334,19.39000000000023,-0.461404610122776,0.461404610122776,0.28996341802493536,0.09496737022793521,-0.03513482069454608
11.66174812096035,-13.74789747709532,19.490000000000247,-0.45172168079119046,0.45172168079119046,0.2863304732885203,0.0935901885436948,-0.03433717015721388
11.649625998591283,-13.790915900778336,19.590000000000263,-0.4421766896029281,0.4421766896029281,0.28277404720617594,0.09221522656335367,-0.03352302948685473
11.637572939803242,-13.832968823937676,19.69000000000028,-0.43276948959252903,0.43276948959252903,0.27929631271123007,0.09084342039231245,-0.032695799942730974
11.625599703899127,-13.874072774922428,19.790000000000294,-0.423499862999569,0.423499862999569,0.2758991106303415,0.08947565976141103,-0.031858815890188956
11.613716234006164,-13.914244161170256,19.89000000000031,-0.4143675185279194,0.4143675185279194,0.27258394059545055,0.08811224135113067,-0.0310154882883091
11.601931698086533,-13.953499258391437,19.990000000000325,-0.405372101288867,0.405372101288867,0.2693519574368819,0.08675383579867059,-0.030169058391893194
11.590254528609721,-13.991854201185514,20.09000000000034,-0.3965131874973117,0.3965131874973117,0.2662039856275572,0.08540110786989143,-0.029322768737733394
11.578692460931675,-14.029324974703586,20.190000000000357,-0.3877902933424786,0.3877902933424786,0.26314051466269284,0.08405461619167306,-0.028479809221731642
11.567252570246694,-14.065927407621743,20.290000000000372,-0.3792028759078786,0.3792028759078786,0.2601617060898309,0.0827147522395493,-0.027643194855909978
11.55594130722864,-14.101677165893207,20.390000000000388,-0.37075033440556826,0.37075033440556826,0.2572674034299463,0.08138231533210884,-0.026815941274220757
11.544764532249053,-14.136589747531277,20.490000000000403,-0.3624320136846545,0.3624320136846545,0.25445713552452354,0.08005744830095086,-0.026000780677593212
11.533727548210246,-14.170680478214523,20.59000000000042,-0.3542472111591106,0.3542472111591106,0.25173013092673185,0.07874085647049053,-0.02520026335283909
11.522835132300104,-14.203964506720434,20.690000000000435,-0.3461951542130489,0.3461951542130489,0.2490853306708996,0.07743279981139338,-0.02441692337364841
11.512091565941203,-14.236456802401221,20.79000000000045,-0.33827505067956076,0.33827505067956076,0.2465214045876445,0.07613371195410976,-0.023652817073843042
11.501500663578765,-14.268172152664443,20.890000000000466,-0.3304860558208699,0.3304860558208699,0.24403677906892926,0.07484414552843349,-0.02291006693361666
11.49106580002852,-14.299125161323342,20.99000000000048,-0.3228272764092761,0.3228272764092761,0.24162963893962142,0.0735642710156701,-0.02219024350188524
11.480789936645548,-14.329330247058696,21.090000000000497,-0.31529779268919444,0.31529779268919444,0.239297964493085,0.07229448503724982,-0.021494982676097205
11.470675646425413,-14.358801641723113,21.190000000000513,-0.3078966424884385,0.3078966424884385,0.2370395488068042,0.07103519384946304,-0.020825636101082547
11.46072513748902,-14.387553390148122,21.29000000000053,-0.3006228189596246,0.3006228189596246,0.23485201590473956,0.06978654542863359,-0.020183080503558114
11.45094027567744,-14.415599349379077,21.390000000000544,-0.2934752990541343,0.2934752990541343,0.2327328562742851,0.06854904766665287,-0.01956825501943829
11.441322605998861,-14.442953188186795,21.49000000000056,-0.28645301847146265,0.28645301847146265,0.23067943377681835,0.06732280352953737,-0.018981874207824403
11.431873372676339,-14.46962838764541,21.590000000000575,-0.2795548769213617,0.2795548769213617,0.2286890210418759,0.06610802117357742,-0.018424180223028584
11.422593538542356,-14.49563824073611,21.69000000000059,-0.27277976614258825,0.27277976614258825,0.226758818669748,0.06490503819320861,-0.017895477988858727
11.413483803070516,-14.520995853098189,21.790000000000607,-0.26612653263711783,0.26612653263711783,0.22488597024516713,0.06371401812114337,-0.017395960823368015
11.404544619552247,-14.545714143579287,21.890000000000622,-0.2595940132633292,0.2595940132633292,0.22306758128834242,0.06253525319508615,-0.016925340151528113
11.395776211475216,-14.5698058445463,21.990000000000638,-0.2531810119817841,0.2531810119817841,0.22130075141285757,0.061368807086499035,-0.01648353582001067
11.387178587682612,-14.593283503216151,22.090000000000654,-0.24688631969543479,0.24688631969543479,0.21958257305327003,0.06021497584089289,-0.01607017756374012
11.378751557136521,-14.6161594818465,22.19000000000067,-0.24070870280267187,0.24070870280267187,0.2179101543931667,0.059073837818665695,-0.015684666192115927
11.370494742338726,-14.63844595948524,22.290000000000685,-0.23464691340351185,0.23464691340351185,0.2162806344717233,0.057945588638900536,-0.015326642201535177
11.362407592578244,-14.660154932188865,22.3900000000007,-0.22869968452578676,0.22869968452578676,0.21469118963427197,0.05683024447622101,-0.01499528636688818
11.354489395857053,-14.681298214926692,22.490000000000716,-0.22286573683530392,0.22286573683530392,0.21313905736804634,0.05572808178407512,-0.014690058066617688
11.346739290714304,-14.701887441971794,22.59000000000073,-0.21714377421118403,0.21714377421118403,0.2116215223755595,0.05463909021943102,-0.014410033955507003
11.339156276846849,-14.721934068837536,22.690000000000747,-0.2115324910056735,0.2115324910056735,0.21013594072164957,0.053563489785676245,-0.01415449289253773
11.331739225653637,-14.74144937283316,22.790000000000763,-0.20603056712104423,0.20603056712104423,0.20867974338004563,0.05250121093249162,-0.013922666585806084
11.324486889702307,-14.76044445498721,22.89000000000078,-0.20063667638893584,0.20063667638893584,0.20725043457183637,0.051452293339337915,-0.013713541128657627
11.317397912101354,-14.778930240819932,22.990000000000794,-0.195349477560957,0.195349477560957,0.20584560897414894,0.05041724075703769,-0.013526362674482411
11.31047083500979,-14.796917482065659,23.09000000000081,-0.1901676286911751,0.1901676286911751,0.20446293643805252,0.04939562784391692,-0.01336010818268297
11.30370410786393,-14.81441675789619,23.190000000000826,-0.1850897710808997,0.1850897710808997,0.2031001823770961,0.04838770573872045,-0.013213998216842817
11.29709609514352,-14.831438476184,23.29000000000084,-0.18011455039216365,0.18011455039216365,0.20175519730053873,0.04739347882726222,-0.01308702938022699
11.290645083501413,-14.847992875320166,23.390000000000857,-0.17524060165464792,0.17524060165464792,0.20042592335990653,0.04641295450312506,-0.012978298937464994
11.284349288873722,-14.864090025058664,23.490000000000872,-0.17046655403409663,0.17046655403409663,0.1991103921178463,0.04544626000226517,-0.012886964903163465
11.278206862778353,-14.879739828483732,23.590000000000888,-0.16579103826748617,0.16579103826748617,0.19780672684574474,0.04449327369936427,-0.01281203739700382
11.272215898514247,-14.894952023319572,23.690000000000904,-0.16121267786243207,0.16121267786243207,0.1965131464657656,0.04355406760933376,-0.012752699382233773
11.266374437088157,-14.90973618308624,23.79000000000092,-0.15673009643087452,0.15673009643087452,0.19522795203628424,0.04262866802564026,-0.012707988626537011
11.260680472486438,-14.924101719116175,23.890000000000935,-0.1523419193320528,0.1523419193320528,0.1939495429338008,0.041717033615976486,-0.012677016450707446
11.255131956979978,-14.938057881726431,23.99000000000095,-0.14804676313519397,0.14804676313519397,0.1926764019562603,0.04081913176294976,-0.012658836809637614
11.249726806065153,-14.951613761601159,24.090000000000966,-0.14384325471985718,0.14384325471985718,0.19140710601062635,0.03993497356260389,-0.012652586165065044
11.24446290292245,-14.964778291712129,24.190000000000982,-0.13973001766645002,0.13973001766645002,0.1901403243297347,0.03906451882457255,-0.012657282881478379
11.239338102861101,-14.977560248635855,24.290000000000997,-0.13570567658328966,0.13570567658328966,0.18887481585975585,0.03820773592735739,-0.012671934494322768
11.234350237529544,-14.989968253859393,24.390000000001013,-0.13176885907998312,0.13176885907998312,0.18760943214948822,0.037364631161177456,-0.012695567506165647
11.229497118620431,-15.002010775777817,24.49000000000103,-0.1279181980889156,0.1279181980889156,0.18634312331685887,0.03653504591147205,-0.012727135121408035
11.224776541595396,-15.01369613110084,24.590000000001044,-0.12415232873807738,0.12415232873807738,0.1850749356122946,0.03571900043552699,-0.012765487453965474
11.220186289208767,-15.025032486251122,24.69000000000106,-0.12046988850329265,0.12046988850329265,0.18380401879898772,0.03491641435701821,-0.012809479618428782
11.215724134668699,-15.036027859176562,24.790000000001076,-0.11686952572857828,0.11686952572857828,0.18252963081965817,0.03412723254048142,-0.01285783504276101
11.211387844641877,-15.04669012108712,24.89000000000109,-0.11334989206436916,0.11334989206436916,0.18125114384112762,0.03351179871665516,-0.012800111325064794
11.207175182143017,-15.05702699803907,24.990000000001107,-0.10990964650241486,0.10990964650241486,0.1799680506490818,0.03255744297838435,-0.013033160545926863
11.203086974677019,-15.06703857236319,25.090000000001123,-0.10628443327381443,0.10628443327381443,0.17881618728070084,0.031560715110372665,-0.013247754638437588
11.199134389557306,-15.076699581379033,25.190000000001138,-0.10242807540793936,0.10242807540793936,0.17788697332502232,0.030550931335518082,-0.013486381737433493
11.19532144649333,-15.086002266717315,25.290000000001154,-0.0985925404910308,0.0985925404910308,0.17704970662083316,0.04408049852883302,-0.0024603540300466853
11.191647275923165,-15.09495072782429,25.39000000000117,-0.09481792830860694,0.09481792830860694,0.17623722611525902,0.04005679220027478,-0.005672597879267155
11.188110656704978,-15.103549803255353,25.490000000001185,-0.09106565735171776,0.09106565735171776,0.1753952877503897,0.02728527690919582,-0.013241575419422094
11.184712561601057,-15.111798894182927,25.5900000000012,-0.08739257687629068,0.08739257687629068,0.17472172462968827,0.04167205088697824,-0.0017686771245960815
11.18145207277276,-15.119701901417764,25.690000000001216,-0.0836345360942285,0.0836345360942285,0.1740506941445179,0.040890083558166826,-0.0017309373103042806
11.178327574653323,-15.127264310937564,25.790000000001232,-0.07998513978712415,0.07998513978712415,0.17331556525848105,0.024180975859836428,-0.013546604679245485
11.175336173777188,-15.134494589556633,25.890000000001248,-0.07643010372084652,0.07643010372084652,0.1726552940717676,0.03896306606465075,-0.001631161067132415
11.172476684481666,-15.141396967991167,25.990000000001263,-0.07299683356862963,0.07299683356862963,0.17206610291850308,0.031141557763534725,-0.007943001594911575
11.169743592634012,-15.147986017688321,26.09000000000128,-0.06963221803363842,0.06963221803363842,0.17131028880705226,0.036935228870972926,-0.00247054331322593
11.167134546199655,-15.15426856783468,26.190000000001294,-0.06649186744088056,0.06649186744088056,0.17066881526264777,0.03259892397127664,-0.006394619787739104
11.164644661118558,-15.160257445522955,26.29000000000131,-0.06326981910884172,0.06326981910884172,0.16983858099942864,0.01949592513102977,-0.013661024014440888
11.162270470716143,-15.165961964499251,26.390000000001326,-0.06033847486387252,0.06033847486387252,0.16918739534212526,0.03409903056524943,-0.0031714626420470265
11.160008433733193,-15.171391526729602,26.49000000000134,-0.05735941954576555,0.05735941954576555,0.1684634616284953,0.025121780458634016,-0.00950602822471984
11.157853551345282,-15.176558944095095,26.590000000001357,-0.05461004903100182,0.05461004903100182,0.16758259605255102,0.03135627058093201,-0.0030315115361916264
11.155799323767106,-15.18148053422837,26.690000000001373,-0.05209798507263699,0.05209798507263699,0.16674958643961885,0.029830778386702124,-0.0039174180806671
11.15384120765755,-15.186167838728627,26.79000000000139,-0.049603826892078554,0.049603826892078554,0.16578435559947255,0.029304948919694963,-0.00408691466908412
11.151975327575121,-15.190630728688312,26.890000000001404,-0.04722430784179696,0.04722430784179696,0.16495654664029555,0.028592680595502823,-0.004364541360048378
11.150198421709929,-15.194877544644665,26.99000000000142,-0.04492817800822668,0.04492817800822668,0.1641040049999369,0.02663781673223766,-0.005327534186809599
11.148507501869368,-15.198915919743897,27.090000000001435,-0.042713629953465754,0.042713629953465754,0.1632466495398126,0.022816831118196837,-0.007552065239545196
11.146899051218899,-15.202754699903524,27.19000000000145,-0.040603909668773544,0.040603909668773544,0.16236917554321584,0.013102049638227121,-0.013290735210466005
11.145369294104542,-15.206403299990257,27.290000000001466,-0.03861266495463704,0.03861266495463704,0.16146622018384008,0.028137064521954358,-0.005196860280498894
11.143913263696014,-15.20987392744351,27.390000000001482,-0.03665969764836626,0.03665969764836626,0.16049481402067764,0.015873106528739328,-0.011767981936272806


==> plots/evaluation/dyn_weight/dyn_weight_goal_pose.csv <==
x,y,rl_x,rl_y,rr_x,rr_y,fl_x,fl_y,fr_x,fr_y
11.60447043150067,-11.468100388885075,10.200829339537721,-15.301610260393566,11.922292337329113,-16.029433142168436,11.320407073675094,-12.653559902635273,13.041870071466485,-13.381382784410143
13.510145628092639,-12.273806939121673,10.512364013384643,-14.564761465191259,12.233827011176034,-15.292584346966128,11.631941747522015,-11.916711107432965,13.353404745313407,-12.644533989207835
11.765466405211948,-16.400361352855487,10.328151814584066,-14.48687779672953,12.049614812375458,-15.2147006785044,11.447729548721439,-11.838827438971236,13.16919254651283,-12.566650320746106
9.85979120861998,-15.594654802618887,10.016617140737145,-15.223726591931838,11.738080138528536,-15.951549473706708,11.136194874874517,-12.575676234173544,12.857657872665909,-13.303499115948414
11.60447043150067,-11.468100388885075,10.200829339537721,-15.301610260393566,11.922292337329113,-16.029433142168436,11.320407073675094,-12.653559902635273,13.041870071466485,-13.381382784410143


==> plots/evaluation/dyn_weight/dyn_weight_separate_driven.csv <==
sim_x,sim_y,sim_t,sim_v,sim_v_abs,sim_delta,sim_a,sim_ddelta
-6.123233995736766e-18,-0.1,0.0,0.0,0.0,0.0,-0.20107989902239604,-1.5468715241551134e-05
-6.123233995736766e-18,-0.1,0.10999999999999999,0.0,0.0,0.0,-0.3080951742782545,-0.3682254403339588
1.410648296472819e-06,-0.10007052301024948,0.21000000000000005,-0.004219446345075791,0.004219446345075791,-1.5468715241551133e-07,-0.307394559795445,-0.3940646989977386
3.860651295476898e-05,-0.10192963601433915,0.3100000000000001,-0.03379858515431553,0.03379858515431553,-0.030172056703727662,-0.30824063970301413,-0.409558927377587
0.00013727185286733197,-0.10684946065220918,0.4100000000000002,-0.06456549359754118,0.06456549359754118,-0.06671173179710709,-0.30911501025938026,-0.41424404887336064
0.00029890973623992084,-0.11484315347537406,0.5100000000000002,-0.09535744478126125,0.09535744478126125,-0.10700396901825854,-0.30995432526472405,-0.41620762919216475
0.0005270413924678278,-0.1259199688679685,0.6100000000000003,-0.12624050898912414,0.12624050898912414,-0.14818076484710088,-0.3107847399935453,-0.41982026637152714
0.0008284402720983956,-0.1400885554378522,0.7100000000000004,-0.157208951473652,0.157208951473652,-0.18986235273255947,-0.31114566510694913,-0.41558698724949367
0.0012143439151572686,-0.15735670922512077,0.8100000000000005,-0.18825237077742174,0.18825237077742174,-0.2317049296599454,-0.3114582947606553,-0.40698003305843694
0.001701705140230508,-0.1777309167749686,0.9100000000000006,-0.2193560203806379,0.2193560203806379,-0.27349101124467595,-0.3117183035125274,-0.39825771080744576
0.0023144578248978933,-0.2012155311085631,1.0100000000000007,-0.2505010447242836,0.2505010447242836,-0.31474026796010784,-0.3110924606966591,-0.3808947672237345
0.0030847667792419996,-0.22781217635419643,1.1100000000000008,-0.2816556457174496,0.2816556457174496,-0.3551203566047115,-0.3104277080926637,-0.3577314233813077
0.004054200827816723,-0.2575189245942781,1.2100000000000009,-0.31278867047316206,0.31278867047316206,-0.39415625286179173,-0.3094708561507428,-0.3315858488833572
0.005274740530500611,-0.29032948201075365,1.310000000000001,-0.3438645778193061,0.3438645778193061,-0.4312846729072269,-0.30756686433458075,-0.29711036032774923
0.006809537508319552,-0.32623259165638346,1.410000000000001,-0.37483576517238903,0.37483576517238903,-0.46594706611250153,-0.3056799386800888,-0.25747019544309
0.008733287001248714,-0.36521131026204323,1.5100000000000011,-0.4056601941055491,0.4056601941055491,-0.49758614994845,-0.3031132713369175,-0.21439162438733894
0.011132099652888791,-0.40724229225455516,1.6100000000000012,-0.43629782471882633,0.43629782471882633,-0.5256120389822534,-0.3008845285022749,-0.16686397819715235
0.014102834285721823,-0.4522963835582749,1.7100000000000013,-0.46670396695691857,0.46670396695691857,-0.5495091423189895,-0.2991330541698682,-0.11936559676763478
0.017751737297049708,-0.5003385350749231,1.8100000000000014,-0.4968762894541709,0.4968762894541709,-0.5688307432791067,-0.2979917966062662,-0.07015516834625854
0.022192863970164917,-0.5513325908220617,1.9100000000000015,-0.5268399827339512,0.5268399827339512,-0.5832684249840409,-0.29938140923101353,-0.025514034365753124
0.027545889878857126,-0.605241915353145,2.010000000000001,-0.5566467827501798,0.5566467827501798,-0.5927780007115385,-0.3054583784487189,-0.00771748513263432
0.033245778464183647,-0.6562300828986072,2.099999999999999,-0.5835088290263162,0.5835088290263162,-0.5974485965634246,-0.3091945631174481,-0.002630890657437525
0.039878725800950775,-0.7095539432299974,2.1899999999999973,-0.6106833997613772,0.6106833997613772,-0.5991302265730082,-0.3048572486530762,-0.000896870618245788
0.04754414225110112,-0.7652336128683361,2.2799999999999954,-0.6383834563750403,0.6383834563750403,-0.5997034942412783,-0.29946727193958605,-0.000305743191170322
0.05530706534470978,-0.816708351689018,2.3599999999999937,-0.6630053030586378,0.6630053030586378,-0.5998860824951855,-0.2952761808318675,-0.00011746652617668125
0.06403518273691716,-0.8700130925534175,2.439999999999992,-0.687302644940692,0.687302644940692,-0.5999562328976112,-0.29028463611537436,-4.513063642553317e-05
0.07379633760920576,-0.9250980049128145,2.5199999999999902,-0.7112085623290292,0.7112085623290292,-0.5999831846803965,-0.28627186137272537,-1.7339189123764952e-05
0.08323809736152318,-0.9747144940701398,2.5899999999999888,-0.7318057994340119,0.7318057994340119,-0.5999927189704914,-0.28389816406452384,-7.5078650744178505e-06
0.09356873292273978,-1.0256155868730585,2.6599999999999873,-0.7521211368116596,0.7521211368116596,-0.5999968473158949,-0.2831958573935862,-3.250901373468724e-06
0.10483457743662301,-1.0777644152127992,2.7299999999999858,-0.7721913760911521,0.7721913760911521,-0.5999986348885055,-0.2842853762234672,-1.407641115219279e-06
0.11708305321032586,-1.1311269711027372,2.7999999999999843,-0.7920936882489682,0.7920936882489682,-0.5999994089070304,-0.2882351957894583,-6.09508281194239e-07
0.1303633246106695,-1.1856738809724643,2.869999999999983,-0.8119253306987781,0.8119253306987781,-0.5999997440568362,-0.2965510757348525,-2.639169599202032e-07
0.14472702891119768,-1.2413817796959996,2.9399999999999813,-0.8318223646702252,0.8318223646702252,-0.5999998891766488,-0.30742470984481163,-1.1427618311985175e-07
0.15794315069746892,-1.2900447951878455,2.99999999999998,-0.8490859699095517,0.8490859699095517,-0.5999999459184316,-0.3192547534820824,-5.576655186929717e-08
0.17203434122368672,-1.3395490350664723,3.0599999999999787,-0.8666850267007682,0.8666850267007682,-0.5999999736083039,-0.330720622236666,-2.721392971545234e-08
0.18704274288968908,-1.389900598936105,3.1199999999999775,-0.8847855484045752,0.8847855484045752,-0.5999999871208831,-0.3418962214744842,-1.328044124408544e-08
0.2030150916329918,-1.4411134507080565,3.179999999999976,-0.9035332671183063,0.9035332671183063,-0.5999999937150168,-0.3514568185778741,-6.480833834849405e-09
0.2200022028883613,-1.4932057053259447,3.239999999999975,-0.9229926033424649,0.9229926033424649,-0.5999999969329353,-0.3568316597723948,-3.1626341908450946e-09
0.23805756718213072,-1.5461941114519389,3.2999999999999736,-0.9431303415865944,0.9431303415865944,-0.599999998503278,-0.3614678126870655,-1.543379059722471e-09
0.2572363604997325,-1.600090926781631,3.3599999999999723,-0.9638749948157188,0.9638749948157188,-0.5999999992695993,-0.3650803069313072,-7.527126495960072e-10
0.2775935897473438,-1.6548992456846223,3.419999999999971,-0.9850833354973318,0.9850833354973318,-0.5999999996435659,-0.368499880204633,-3.674769812284834e-10
0.2991827521940339,-1.7106107914709705,3.47999999999997,-1.0065879642141657,1.0065879642141657,-0.599999999826059,-0.36753400230418715,-1.7938613758694231e-10
0.3181529537526092,-1.7577158575583696,3.5299999999999687,-1.0247070715377806,1.0247070715377806,-0.5999999999043354,-0.3678207626199015,-9.865866191301822e-11
0.33804603192122157,-1.8054255052262245,3.5799999999999677,-1.0429646564478017,1.0429646564478017,-0.5999999999473815,-0.36498953937998957,-5.4266512243825754e-11
0.358892906327477,-1.8537263360650444,3.6299999999999666,-1.0613495847748615,1.0613495847748615,-0.5999999999710597,-0.3643963894012923,-2.984736201663302e-11
0.3807227845675871,-1.9025990402709827,3.6799999999999655,-1.0797147158218385,1.0797147158218385,-0.599999999984083,-0.36344976684996355,-1.6421146119372624e-11
0.40356396963517277,-1.9520209172134293,3.7299999999999645,-1.0980876279705096,1.0980876279705096,-0.599999999991246,-0.36017079600424745,-9.03228212951577e-12
0.42744432843440366,-2.001967259135488,3.7799999999999634,-1.1163882761089328,1.1163882761089328,-0.5999999999951849,-0.359104549020578,-4.970966818436283e-12
0.45239086364449865,-2.0524107077291434,3.8299999999999623,-1.134609875030494,1.134609875030494,-0.5999999999973517,-0.35514060907075734,-2.7357062089734214e-12
0.4784302082325999,-2.1033225249281076,3.8799999999999613,-1.1527711001712184,1.1527711001712184,-0.5999999999985429,-0.3538337027622523,-1.5065407767972928e-12
0.5055886083565457,-2.154672684306155,3.92999999999996,-1.170828600058257,1.170828600058257,-0.5999999999991984,-0.3495790777137517,-8.295539065830614e-13
0.5338917771914461,-2.206429717887686,3.979999999999959,-1.1887862862309473,1.1887862862309473,-0.599999999999559,-0.3452558386799879,-5.334588932228899e-13
0.5633641519634511,-2.258559559335961,4.0299999999999585,-1.2065988832407748,1.2065988832407748,-0.5999999999997573,-0.3440281357427071,-3.089523463685318e-13
0.5940299498659775,-2.3110276483401737,4.079999999999957,-1.2243005891844456,1.2243005891844456,-0.5999999999998663,-0.3397811840302726,-1.7364494793345528e-13
0.6259121804444583,-2.363797321787994,4.129999999999956,-1.241815949297978,1.241815949297978,-0.5999999999999263,-0.33521923447399943,-1.0432749919541627e-13
0.6590322844753546,-2.4168295009857035,4.179999999999955,-1.2591664604414952,1.2591664604414952,-0.5999999999999526,-0.333297671048375,-6.70919294830942e-14
0.6864339071819722,-2.459417966474632,4.2199999999999545,-1.27294824537845,1.27294824537845,-0.5999999999999691,-0.3303229918863084,-4.202240048570174e-14
0.7146521571270806,-2.5021293876323254,4.259999999999954,-1.2866159131565529,1.2866159131565529,-0.5999999999999804,-0.32748750004306665,-2.2347188546584482e-14
0.7436969617899551,-2.5449425486325232,4.299999999999953,-1.300167772190807,1.300167772190807,-0.5999999999999869,-0.3222189525775926,-2.4774280355760028e-14
0.773577823204697,-2.5878358004723077,4.339999999999952,-1.3136001318702326,1.3136001318702326,-0.5999999999999918,-0.31932118960651873,-1.5792540718828963e-14
0.804303925557639,-2.630787247989558,4.379999999999951,-1.326918861888534,1.326918861888534,-0.5999999999999941,-0.31634550461618877,-3.4193460705045494e-14
0.8358840378111508,-2.6737746342835633,4.41999999999995,-1.3401190204410316,1.3401190204410316,-0.5999999999999962,-0.313377759209414,-2.1015478020037788e-14
0.8683265609629345,-2.716775432861241,4.459999999999949,-1.3532074806623906,1.3532074806623906,-0.5999999999999966,-0.31075558295287115,-8.542438597031097e-15
0.901639242473206,-2.7597665030504275,4.4999999999999485,-1.366149863471943,1.366149863471943,-0.5999999999999978,-0.3079476482011,-2.5909281676107196e-14
0.9358290054165896,-2.8027239431303195,4.539999999999948,-1.3789742678731498,1.3789742678731498,-0.5999999999999986,-0.3051837921614275,-1.5751451115065227e-14
0.9709028853973433,-2.845624308728202,4.579999999999947,-1.3916842014432818,1.3916842014432818,-0.5999999999999969,-0.30248994774381543,-2.6059955140128234e-14
1.0068672976706898,-2.888443682196772,4.619999999999946,-1.4042518672740356,1.4042518672740356,-0.5999999999999981,-0.29906375872590296,-1.65696896239708e-14
1.0437276373279536,-2.9311572650061644,4.659999999999945,-1.4167029230786476,1.4167029230786476,-0.5999999999999966,-0.29663877787575577,-1.0865062453169264e-14
1.0814895545012044,-2.9737409033093534,4.699999999999944,-1.4290433099731699,1.4290433099731699,-0.5999999999999978,-0.291732842630096,-1.2964365010542847e-14
1.1201575163274,-3.0161694390152336,4.739999999999943,-1.4412437488520493,1.4412437488520493,-0.5999999999999986,-0.28909335271069864,-9.001043504257278e-15
1.1597360505706893,-3.0584181438051203,4.7799999999999425,-1.4533374482977588,1.4533374482977588,-0.5999999999999976,-0.28630638495149613,-9.800371955864042e-15
1.200228731429309,-3.1004616174934556,4.819999999999942,-1.4652879372195193,1.4652879372195193,-0.599999999999998,-0.2836368209989405,1.7342092616849224e-13
1.2416387533208117,-3.142274442969235,4.859999999999941,-1.4771365710523172,1.4771365710523172,-0.5999999999999981,-0.28134378468023447,-4.0706724268809914e-14
1.2839690213713897,-3.18383127239772,4.89999999999994,-1.488853008185092,1.488853008185092,-0.5999999999999988,-0.27823524452110054,-1.1933699790899198e-14
1.3272213317988832,-3.2251060421125017,4.939999999999939,-1.5004399935028063,1.5004399935028063,-0.5999999999999992,-0.2736943662826913,1.9635919042247416e-14
1.371396787950216,-3.266072448573791,4.979999999999938,-1.511912844366892,1.511912844366892,-0.5999999999999991,-0.27148742903798234,-1.5434266587930478e-14
1.4164958141333193,-3.3067039961288227,5.019999999999937,-1.523251202623534,1.523251202623534,-0.599999999999999,-0.2690478446773258,-1.3659433357752115e-14
1.4625191020347164,-3.346974844532079,5.0599999999999365,-1.5344966157475288,1.5344966157475288,-0.5999999999999961,-0.26667450760984973,-8.98851927345028e-15
1.5094664633974517,-3.386858758759912,5.099999999999936,-1.5456139523311019,1.5456139523311019,-0.5999999999999975,-0.26167870155664474,-1.2108085509719386e-12
1.55733681286852,-3.4263291519755983,5.139999999999935,-1.5566089374847811,1.5566089374847811,-0.5999999999999983,-0.25636577716488596,-8.651652501438795e-13
1.6061286161995376,-3.4653594944617345,5.179999999999934,-1.5674889564192296,1.5674889564192296,-0.5999999999999986,-0.2511608827428105,-1.0192334592788067e-12
1.6558393346249929,-3.5039228883487152,5.219999999999933,-1.5782627630734738,1.5782627630734738,-0.5999999999999988,-0.24634576427860602,-1.6602160793230173e-12
1.7064660597354828,-3.541992602179204,5.259999999999932,-1.588922990618367,1.588922990618367,-0.5999999999999992,-0.24168619486387308,-1.0501952032387758e-12
1.7580050246449137,-3.5795417081414276,5.299999999999931,-1.5994146810102103,1.5994146810102103,-0.5999999999998783,-0.2370348460974307,-6.513981917522314e-13
1.8104490940137037,-3.6165413839965295,5.339999999999931,-1.6096936767572365,1.6096936767572365,-0.5999999999999232,-0.23268495540742867,-4.0442347735508094e-13
1.8637900746188,-3.6529627898845063,5.37999999999993,-1.6197717201066197,1.6197717201066197,-0.5999999999997805,-0.22838875880083187,-2.5024603742111916e-13
1.91801920509616,-3.688777440780451,5.419999999999929,-1.6296480311187165,1.6296480311187165,-0.5999999999998509,-0.2242931214486781,0.013080844517465915
1.9731271625477442,-3.7239572096161337,5.459999999999928,-1.6393392153199984,1.6393392153199984,-0.5999999999999067,-0.18829111971133383,0.03579787745793602
2.029104041813506,-3.7584743135888092,5.499999999999927,-1.648844605327275,1.648844605327275,-0.5999999999999421,-0.1825828894256872,0.061616282420434
2.0859393931824384,-3.792301337917776,5.539999999999926,-1.6581719980268375,1.6581719980268375,-0.5999999999999638,-0.17684859623206442,0.08503627926590314
2.143622211762094,-3.8254112281455557,5.5799999999999255,-1.667332230614201,1.667332230614201,-0.5999999999999776,-0.17133861080715812,0.10671878790358454
2.1874334559091047,-3.8497569072421993,5.609999999999925,-1.6740916212375243,1.6740916212375243,-0.5999999986784391,-0.16706376259044017,0.12147835649004654
2.231708220854504,-3.8736722966897994,5.639999999999924,-1.6804325760124144,1.6804325760124144,-0.599609145230048,-0.16327892371353867,0.13521535330801582
2.276422252122485,-3.8971373486148284,5.6699999999999235,-1.6860398482046506,1.6860398482046506,-0.5986977905450176,-0.15932188657158922,0.14786583716101676
2.3215627270671897,-3.92013984865083,5.699999999999923,-1.6915180484749595,1.6915180484749595,-0.5972312462482392,-0.15520656732818264,0.15977529533564758
2.36712140190287,-3.942671245105748,5.729999999999922,-1.6968666995535044,1.6968666995535044,-0.5952018385069086,-0.15121410692741952,0.17070459363738086
2.413089615321495,-3.964723913167004,5.759999999999922,-1.702088356770839,1.702088356770839,-0.5926508119735463,-0.14704522467657735,0.18086033937635518
2.4594583573398756,-3.9862911361670594,5.789999999999921,-1.7071845427865084,1.7071845427865084,-0.589606149280916,-0.14323066888222902,0.1901004505392741
2.506218176540699,-4.007367020323871,5.81999999999992,-1.7121570725803927,1.7121570725803927,-0.5861086416990365,-0.1392451950936157,0.19873855877798113
2.553359493068643,-4.027946585359353,5.84999999999992,-1.7170162498447201,1.7170162498447201,-0.5821836823082978,-0.13537077809648165,0.2065736998188446
2.6008724959488894,-4.048025662470922,5.879999999999919,-1.7217535917636004,1.7217535917636004,-0.5778744177988113,-0.13150215383175526,0.21374520847831957
2.648746931196185,-4.067600755503079,5.909999999999918,-1.7263686715668132,1.7263686715668132,-0.5731974299236954,-0.12750085245587967,0.22010231291909332
2.6969723978487083,-4.086669134770331,5.939999999999918,-1.7308623234919334,1.7308623234919334,-0.5681843506375241,-0.12358795352130147,0.22601659901913823
2.7455383318417326,-4.105228782671824,5.969999999999917,-1.735236595395449,1.735236595395449,-0.562857291214313,-0.1197194341610222,0.23129865435179
2.7944341623752336,-4.12327840935453,5.9999999999999165,-1.7394921825502365,1.7394921825502365,-0.5572458550510829,-0.11601159085166025,0.23622137588712286
2.84364916774791,-4.140817351113245,6.029999999999916,-1.743630680842943,1.743630680842943,-0.5513682738630908,-0.11221209585658208,0.24038255604174724
2.8931726327470857,-4.157845589868952,6.059999999999915,-1.747649530395413,1.747649530395413,-0.5452498852081432,-0.1083137065617679,0.24432226458321896
2.9429938149745007,-4.174363697702066,6.089999999999915,-1.7515552277365933,1.7515552277365933,-0.5389099185456666,-0.10465657183646684,0.24766445104696194
2.993102004893113,-4.190372819154941,6.119999999999914,-1.7553411702862691,1.7553411702862691,-0.5323699487470275,-0.10082845002935172,0.25072501044929685
3.043486488495697,-4.205874619965041,6.149999999999913,-1.7590125365873366,1.7590125365873366,-0.5256469633215991,-0.0971228531477009,0.2532833909158967
3.094136704750071,-4.220871301237426,6.179999999999913,-1.7625680316146828,1.7625680316146828,-0.5187590965237133,-0.09319299418716989,0.2555731099885767
3.145042138844724,-4.23536553048175,6.209999999999912,-1.7660104645887649,1.7660104645887649,-0.5117205398387988,-0.08961265112614177,0.2574275253239544
3.196192403443232,-4.249360434312657,6.239999999999911,-1.769337962349153,1.769337962349153,-0.5045501403163799,-0.08586760766222706,0.25917263501302523
3.247577177733269,-4.262859548021104,6.269999999999911,-1.77255061936844,1.77255061936844,-0.49725877736941904,-0.08234501582466448,0.26052449584510545
3.299186333384362,-4.275866823223976,6.29999999999991,-1.7756506742341989,1.7756506742341989,-0.4898619723194355,-0.07852590373123376,0.2616119146824201
3.351009856936727,-4.288386576727986,6.3299999999999095,-1.7786381625033703,1.7786381625033703,-0.4823700235542384,-0.07501531758691402,0.26241561453457685
3.403037930976561,-4.3004234854905,6.359999999999909,-1.7815132202684953,1.7815132202684953,-0.47479795845878575,-0.07127958163556458,0.26314249895004044
3.455260835992178,-4.3119825365427875,6.389999999999908,-1.7842758682998605,1.7842758682998605,-0.4671520741111215,-0.06776684900681086,0.2634854656685849
3.5076691499551074,-4.323069050672847,6.419999999999908,-1.7869272994546916,1.7869272994546916,-0.45944685875137414,-0.06399647881654667,0.2637708716212843
3.5602535342319492,-4.333688609429043,6.449999999999907,-1.789469679217666,1.789469679217666,-0.45168743010411055,-0.06068996522898966,0.263841672801908
3.6130049493027783,-4.343847081448228,6.479999999999906,-1.7919001442575815,1.7919001442575815,-0.4438860463197733,-0.05673203860863807,0.2636719506188134
3.665914393802522,-4.353550549479482,6.509999999999906,-1.794221927748092,1.794221927748092,-0.43604789594263826,-0.053847781357799815,0.26368746618276157
3.7189732251707133,-4.362805353914974,6.539999999999905,-1.7964335254770885,1.7964335254770885,-0.42818386465169206,-0.04959810472439261,0.2629216197598139
3.772172888706297,-4.371618022341615,6.569999999999904,-1.798539205884564,1.798539205884564,-0.42029631518408433,-0.04583260936433087,0.26197142258447137
3.8255051562090885,-4.379995297684635,6.599999999999904,-1.800534011238358,1.800534011238358,-0.4123945411231726,-0.04312180584632951,0.2624284330269756
3.8789618124771787,-4.387944069156449,6.629999999999903,-1.802422814139303,1.802422814139303,-0.4044831522975744,-0.03931253065179138,0.2612699689496707
3.9325350996348094,-4.395471426658915,6.659999999999902,-1.8042037686245624,1.8042037686245624,-0.39656845378813815,-0.03591531324272143,0.2605523105262145
3.9862171057282003,-4.402584557124378,6.689999999999902,-1.8058724184145794,1.8058724184145794,-0.38865626409768333,-0.03240980954065813,0.25962128013949065
4.04000053883307,-4.4092908387364185,6.719999999999901,-1.8074458682825174,1.8074458682825174,-0.38074637559557545,-0.02906326640190834,0.2587795057255536
4.093877880658267,-4.41559772000298,6.7499999999999005,-1.8088931104630057,1.8088931104630057,-0.37285054102120696,-0.02565651597202884,0.2578117632390189
4.147841804558225,-4.421512758191266,6.7799999999999,-1.81024799243895,1.81024799243895,-0.3649818852882249,-0.022288674389629975,0.2567453281092118
4.201885927047875,-4.4270436820332195,6.809999999999899,-1.8115026969834376,1.8115026969834376,-0.3571089863137404,-0.01885405649663786,0.2556661275993186
4.256003378520392,-4.432198249511502,6.839999999999899,-1.8126481164263422,1.8126481164263422,-0.3492589295894552,-0.015593283693475865,0.25459597152821856
4.310187628054243,-4.436984311216745,6.869999999999898,-1.8136912441180062,1.8136912441180062,-0.34143595543579425,-0.01222020639231361,0.2534129845312305
4.364432341393349,-4.441409784039485,6.899999999999897,-1.8146296169642264,1.8146296169642264,-0.3336377937211481,-0.008954136804394646,0.2523052689813953
4.418731396756666,-4.445482647362708,6.929999999999897,-1.815467409738,1.815467409738,-0.3258657855845525,-0.005683715142460307,0.2510838860614728
4.4730788527705245,-4.449210932883808,6.959999999999896,-1.8162027563371939,1.8162027563371939,-0.3181223660239787,-0.0023971809311983325,0.24993428672248394
4.527468937675189,-4.452602715915196,6.989999999999895,-1.8168368899089762,1.8168368899089762,-0.31040990030575555,0.0008183669433511373,0.2487014270904735
4.581896042363913,-4.4556661077666435,7.019999999999895,-1.817370863942401,1.817370863942401,-0.30272889059902475,0.004043982979017039,0.24754554425527708
4.6363547837839265,-4.4584092530118,7.049999999999894,-1.8178051879142059,1.8178051879142059,-0.2950797310987276,0.007222632374014914,0.24632179930234643
4.69083988618685,-4.460840317199938,7.0799999999998935,-1.8181393679113143,1.8181393679113143,-0.28746472881224194,0.010348297549812244,0.24518755754312377
4.745346251543208,-4.4629674838056905,7.109999999999893,-1.8183743734314302,1.8183743734314302,-0.2798850376326113,0.013606724578161165,0.24396251722655235
4.799868944458844,-4.464798948103645,7.139999999999892,-1.8185115528008589,1.8185115528008589,-0.27234030470410253,0.016673118555977848,0.24286577888811747
4.854403186833063,-4.466342912034788,7.169999999999892,-1.8185514022359386,1.8185514022359386,-0.2648316076268368,0.019759956402561528,0.24170865846563727
4.9089443690114045,-4.467607579498547,7.199999999999891,-1.8184940356716934,1.8184940356716934,-0.25735824615992786,0.02280425919416715,0.24062988738964966
4.963488002415056,-4.468601151430834,7.22999999999989,-1.8183411699023502,1.8183411699023502,-0.24992020776791266,0.025837480807003384,0.23954334273738426
5.018029793254947,-4.469331822602229,7.25999999999989,-1.8180941518574274,1.8180941518574274,-0.24251815948917096,0.028834459932781015,0.23850609684471347
5.0725655754092855,-4.469807776699931,7.289999999999889,-1.8177520686677164,1.8177520686677164,-0.23514952303630787,0.03187855700233491,0.23741674490035297
5.127091245482169,-4.470037182802357,7.319999999999888,-1.8173146787338075,1.8173146787338075,-0.22781747706137562,0.03478201488949464,0.23650563623493856
5.181602891251499,-4.4700281919632765,7.349999999999888,-1.8167845824444555,1.8167845824444555,-0.22051909368158412,0.037780415997645415,0.2355003135147773
5.236096728528128,-4.469788934199291,7.379999999999887,-1.8161625075909171,1.8161625075909171,-0.21325533327567886,0.04068329109494037,0.2345471418045063
5.290569092712967,-4.469327514840205,7.4099999999998865,-1.8154480946727265,1.8154480946727265,-0.20602498848572354,0.04351937291581323,0.233751141507572
5.345016434593098,-4.468652012143686,7.439999999999886,-1.8146428035071458,1.8146428035071458,-0.19882741934715828,0.0463263897298357,0.23288749927572838
5.399435322166741,-4.467770474969661,7.469999999999885,-1.8137481209904012,1.8137481209904012,-0.1916618019188271,0.04933843799366683,0.23193458433281908
5.453822444083903,-4.466690919994671,7.4999999999998845,-1.8127632324596932,1.8127632324596932,-0.18452745251664748,0.05209750267662718,0.231160960658854
5.508174585017992,-4.4654213300235845,7.529999999999884,-1.8116899879555124,1.8116899879555124,-0.17742221585657608,0.05484914767628435,0.2304662284810395
5.56248863029803,-4.463969652296322,7.559999999999883,-1.8105282658716182,1.8105282658716182,-0.17034692410461688,0.05756044734924646,0.22974849845190104
5.616761567502086,-4.462343795809576,7.589999999999883,-1.8092796264048658,1.8092796264048658,-0.16330023336906016,0.06027357202283673,0.22907660683759426
5.670990497900982,-4.460551628766933,7.619999999999882,-1.8079445569799817,1.8079445569799817,-0.15627981102035168,0.06293088014067523,0.22847718500709843
5.725172620780794,-4.4586009782305975,7.649999999999881,-1.8065256974982349,1.8065256974982349,-0.14928576938705573,0.06562022200945165,0.227805057661786
5.779305193104949,-4.456499629697214,7.679999999999881,-1.8050199376481708,1.8050199376481708,-0.1423172029172534,0.0682810088522272,0.22723726460748261
5.833385567411433,-4.45425532357214,7.70999999999988,-1.803430812696773,1.803430812696773,-0.13537280669470403,0.0708482667867277,0.22671183742267312
5.887411197004998,-4.4518757533740025,7.739999999999879,-1.8017584183961466,1.8017584183961466,-0.12845083369379404,0.07346646815613603,0.22616812944385623
5.9413796028120105,-4.4493685663519535,7.769999999999879,-1.8000040111213358,1.8000040111213358,-0.12155129139070951,0.07600294620006408,0.22567865414278004
5.995288383721924,-4.446741361129007,7.799999999999878,-1.798168596249735,1.798168596249735,-0.11467244825502206,0.078519970233959,0.22522921063276252
6.0491352321316985,-4.444001685864616,7.8299999999998775,-1.7962533366151305,1.7962533366151305,-0.1078126922600269,0.08094501196206857,0.22484763786923798
6.102917898969248,-4.44115703924015,7.859999999999877,-1.7942584513051694,1.7942584513051694,-0.1009719858908058,0.08341262886582546,0.2244393256177372
6.156634195956282,-4.438214868606033,7.889999999999876,-1.7921846437428886,1.7921846437428886,-0.09414869324199715,0.08587594096519718,0.22399395222258692
6.210282000310099,-4.435182568768673,7.919999999999876,-1.7900328720315284,1.7900328720315284,-0.08734199482435961,0.0883002919096885,0.22360654364201832
6.26385922669622,-4.43206748239044,7.949999999999875,-1.7878034239703475,1.7878034239703475,-0.08055144213004797,0.09056509563061008,0.22335179179768685
6.317363868496347,-4.4288768959404665,7.979999999999874,-1.785498388599902,1.785498388599902,-0.07377638836971367,0.0929547531479615,0.22296832943473047
6.3707939856653075,-4.425618039502652,8.009999999999874,-1.783118025684821,1.783118025684821,-0.06701476166080388,0.0951954687779285,0.22269975225632666
6.424147695301702,-4.422298086811226,8.039999999999873,-1.780664791486704,1.780664791486704,-0.06026584152072138,0.09746315770896515,0.22239552220821293
6.477423160830757,-4.418924155031846,8.069999999999872,-1.7781375124317917,1.7781375124317917,-0.05352868443723796,0.099716319879339,0.22207727148711057
6.530618561516491,-4.415503305219445,8.099999999999872,-1.7755371334571288,1.7755371334571288,-0.046804640434653946,0.10188477819708858,0.22183326153982727
6.583732130640872,-4.412042537902833,8.129999999999871,-1.7728665557573073,1.7728665557573073,-0.04009229969221022,0.10407908329162434,0.22148756093940308
6.63676220885767,-4.40854878900341,8.15999999999987,-1.7701256883113001,1.7701256883113001,-0.03338800714848143,0.10622385031430509,0.22122732106461848
6.689707091581747,-4.405028940407354,8.18999999999987,-1.7673146012033336,1.7673146012033336,-0.02669500601409871,0.10833327253289607,0.22092533864664657
6.742565137816519,-4.401489809493632,8.21999999999987,-1.7644347274430516,1.7644347274430516,-0.020011485016351714,0.11032767682755043,0.22072950236726385
6.7953347481983295,-4.397938149968456,8.249999999999869,-1.761488402237699,1.761488402237699,-0.013337725155816282,0.11243640716469148,0.22036153401055922
6.848014364154303,-4.394380651156521,8.279999999999868,-1.758475422220275,1.758475422220275,-0.006672099337881604,0.11442160553815561,0.22010695837376026
6.900602448200366,-4.390823938476529,8.309999999999867,-1.7553960345841175,1.7553960345841175,-1.4648755391874838e-05,0.11638547834187883,0.2198205436924505
6.953097466047297,-4.387274573030186,8.339999999999867,-1.7522523812489603,1.7522523812489603,0.006632686766642811,0.11832070946959738,0.219524867131907
7.005497925435798,-4.383739047302699,8.369999999999866,-1.749045056446084,1.749045056446084,0.013272464845894684,0.12022543683099061,0.21922947177768193
7.057802364987014,-4.380223785229941,8.399999999999865,-1.745774684915999,1.745774684915999,0.019903672030784685,0.12212716073192463,0.21886801410187118
7.110009343637364,-4.376735141930817,8.429999999999865,-1.7424432685888562,1.7424432685888562,0.026527073515872204,0.1239903624331794,0.21854614138876008
7.162117420259169,-4.373279404020607,8.459999999999864,-1.7390506562828287,1.7390506562828287,0.03314134429365513,0.1257730933637765,0.21820933048133032
7.214125179333685,-4.369862786209357,8.489999999999863,-1.7355983532325903,1.7355983532325903,0.039747535080758296,0.12751695671363558,0.21790239308183323
7.2660312216359335,-4.366491430965283,8.519999999999863,-1.7320875024354923,1.7320875024354923,0.04634500457429982,0.12934198644510833,0.2174220708784987
7.317834159803156,-4.363171407882999,8.549999999999862,-1.7285186372957995,1.7285186372957995,0.05293385673181404,0.13107475523478201,0.21700516494760774
7.369532605020244,-4.359908713287511,8.579999999999862,-1.7248928546933282,1.7248928546933282,0.059513561832262474,0.13274129463241485,0.2166207995288809
7.421125169441921,-4.35670926873667,8.60999999999986,-1.7212106991176306,1.7212106991176306,0.06608345268553732,0.1343896678459786,0.21622344919622768
7.472610464012475,-4.353578919648733,8.63999999999986,-1.717473162112742,1.717473162112742,0.07264331956065548,0.13602152761624262,0.21573616417326516
7.523987120703541,-4.35052343263181,8.66999999999986,-1.7136809382673075,1.7136809382673075,0.07919282662008036,0.13761640205608544,0.21525101005314812
7.575253763278549,-4.3475484965762865,8.699999999999859,-1.7098368331921594,1.7098368331921594,0.08573128114532744,0.1392343493968197,0.21466141382466977
7.626409022658258,-4.344659720410609,8.729999999999858,-1.7059400210536109,1.7059400210536109,0.09225831456414414,0.14078738761327053,0.21411007777388227
7.6774515198474305,-4.341862633224172,8.759999999999858,-1.7019918583881783,1.7019918583881783,0.09877407069163659,0.14226966247999429,0.21356671431811586
7.728379874973077,-4.339162682387619,8.789999999999857,-1.6979928591723703,1.6979928591723703,0.10527807900633554,0.14373738469859665,0.2130184754905089
7.779192692084573,-4.336565233306208,8.819999999999856,-1.6939445024950888,1.6939445024950888,0.11176828392795077,0.14519227941699142,0.21237044394869423
7.829888574721035,-4.334075566991399,8.849999999999856,-1.6898472431795373,1.6898472431795373,0.1182445035948395,0.14660216536038737,0.21174452436770802
7.880466105901571,-4.331698880192051,8.879999999999855,-1.685702335554042,1.685702335554042,0.12470616746493007,0.14801216914891893,0.21110504367955504
7.930923868148219,-4.329440282893029,8.909999999999854,-1.6815109769065857,1.6815109769065857,0.13115189025077176,0.14945136991994087,0.21034754351799326
7.981260435063486,-4.32730479803072,8.939999999999854,-1.677273022602543,1.677273022602543,0.137582817232031,0.1507828221783253,0.20966391936310808
8.031474350336781,-4.325297361335483,8.969999999999853,-1.6729896908634392,1.6729896908634392,0.14399643321608985,0.15208794999006642,0.20894153894017922
8.08156415464225,-4.323422818230345,8.999999999999853,-1.6686627440123942,1.6686627440123942,0.15039158511159376,0.15335236726838566,0.20823522753104118
8.148154952539889,-4.321138356475691,9.039999999999852,-1.6628257781595277,1.6628257781595277,0.15889017138323502,0.15504699204381497,0.20715483644681887
8.214518925773916,-4.319109613000514,9.07999999999985,-1.6569136986783928,1.6569136986783928,0.16735371089866136,0.1566933167992294,0.20596642629453307
8.280652459034243,-4.317347316653034,9.11999999999985,-1.6509280010389,1.6509280010389,0.17578367603191034,0.15826650501328537,0.2047495403138258
8.346551874000486,-4.315861903305642,9.15999999999985,-1.6448712050697378,1.6448712050697378,0.18417701666604125,0.1597573949584683,0.2035931454817709
8.412213415455241,-4.314663510887349,9.199999999999848,-1.6387446986161618,1.6387446986161618,0.19252977002272123,0.16125106158929606,0.20224520216460387
8.47763328001559,-4.313761974521109,9.239999999999847,-1.6325510888709487,1.6325510888709487,0.20084290279285658,0.16267362110699474,0.2008308606691586
8.542807577632997,-4.313166825121047,9.279999999999847,-1.6262926014262025,1.6262926014262025,0.20911123767091877,0.16406686325900813,0.19936180736399992
8.607732370174078,-4.3128872827199025,9.319999999999846,-1.6199707249425832,1.6199707249425832,0.21733332648574114,0.16544958402112042,0.1977736653689787
8.672403632258947,-4.31293225345019,9.359999999999845,-1.6135873177528164,1.6135873177528164,0.2255064556846384,0.16667979187776308,0.1962793371945556
8.736817266177974,-4.313310325902724,9.399999999999844,-1.6071444108993744,1.6071444108993744,0.2336292683790584,0.16794072304895372,0.19458073558784822
8.800969100015822,-4.314029767206646,9.439999999999843,-1.6006441487813374,1.6006441487813374,0.24169713491024564,0.16914553385985917,0.19287417783982586
8.864854905431155,-4.315098518495131,9.479999999999842,-1.594088563173567,1.594088563173567,0.24970873857378448,0.17032521537879886,0.19106230841788024
8.928470360152815,-4.316524192348648,9.519999999999841,-1.58747897775687,1.58747897775687,0.25766134707657273,0.17143104374455526,0.18921083408222994
8.99181107214708,-4.318314069187263,9.55999999999984,-1.5808175792327677,1.5808175792327677,0.2655512873486491,0.1724878830385285,0.1872668073676814
9.054872570567687,-4.320475093278516,9.59999999999984,-1.5741054767758595,1.5741054767758595,0.2733758843288951,0.17349034569413477,0.18526114366192595
9.117650320944053,-4.323013868568444,9.639999999999839,-1.5673454193143215,1.5673454193143215,0.2811335965212705,0.17447149324294894,0.18318870315327898
9.1801397200358,-4.325936657823889,9.679999999999838,-1.560538466126677,1.560538466126677,0.28882183679168383,0.17541721545884756,0.18105779485178405
9.242336095509161,-4.329249380171086,9.719999999999837,-1.5536868846722784,1.5536868846722784,0.29643727028858646,0.17631947355254066,0.17891691913494534
9.304234727810313,-4.332957608709165,9.759999999999836,-1.546792891538118,1.546792891538118,0.30397692758901573,0.17718372672575583,0.17672761852612706
9.365830851258702,-4.337066568140483,9.799999999999836,-1.5398579904999354,1.5398579904999354,0.3114375869287224,0.1779372781249498,0.17458308195478134
9.427119637374716,-4.341581130734773,9.839999999999835,-1.532883887022403,1.532883887022403,0.318816706698543,0.1787670685750847,0.17197253894051776
9.488096184053369,-4.346505813231489,9.879999999999834,-1.5258714207175523,1.5258714207175523,0.32611167377523154,0.17948592549759787,0.16963883755797304
9.548755552677484,-4.351844777897556,9.919999999999833,-1.518823296102703,1.518823296102703,0.33332147840907117,0.18017473715377888,0.1672338308052766
9.609092768992436,-4.35760183407037,9.959999999999832,-1.511741002733836,1.511741002733836,0.34044649938256233,0.18076348698387637,0.16483894758444884
9.669102844340928,-4.363780442440774,9.999999999999831,-1.5046268150461048,1.5046268150461048,0.34748420426807786,0.18144580177444614,0.16214248200272346
9.7287807278547,-4.37038370917269,10.03999999999983,-1.4974804823073766,1.4974804823073766,0.35442749969225745,0.18201399364815862,0.1595623016728198
9.788121312928181,-4.377414376155016,10.07999999999983,-1.490304216680736,1.490304216680736,0.3612711930076609,0.1825000246746927,0.15702094550932041
9.847119522998376,-4.38487483112416,10.119999999999829,-1.4831010730912886,1.4831010730912886,0.36802159743718493,0.18307065429189898,0.15423205950936555
9.905770297040785,-4.392767115593829,10.159999999999828,-1.4758727040352424,1.4758727040352424,0.3746756205281582,0.18352030460375374,0.1515884669638485
9.964068500057213,-4.4010929122802995,10.199999999999827,-1.468617688358683,1.468617688358683,0.3812260238757267,0.1839200181626874,0.14884155287703507
10.022008982758846,-4.409853544773908,10.239999999999826,-1.461339699499617,1.461339699499617,0.3876724997226551,0.18434829696244526,0.14599111526100425
10.07958668595276,-4.419049997477519,10.279999999999825,-1.4540418140913367,1.4540418140913367,0.39401717987500007,0.18472425020909672,0.14326451088274342
10.13679654988106,-4.428682909537148,10.319999999999824,-1.4467223905310522,1.4467223905310522,0.40025669871821606,0.18500541137809542,0.140495349545669
10.193633430910648,-4.438752556812078,10.359999999999824,-1.4393835879908985,1.4393835879908985,0.40638658054307203,0.18533684134500308,0.13759528210923513
10.250092309739872,-4.449258887495561,10.399999999999823,-1.4320288877218617,1.4320288877218617,0.41240919230616485,0.18561158344031783,0.13471536519434715
10.306168223200395,-4.460201517747154,10.439999999999822,-1.4246575964442658,1.4246575964442658,0.41832152542530976,0.18578797976031797,0.13186468285402364
10.36185612751439,-4.471579703922355,10.479999999999821,-1.4172706582766406,1.4172706582766406,0.4241201599235698,0.1860343358956643,0.1289888175240589
10.417151122564798,-4.483392388525968,10.51999999999982,-1.4098719042462808,1.4098719042462808,0.4298095735510808,0.1862062394583843,0.12610873385988253
10.472048388049423,-4.49563819749655,10.55999999999982,-1.4024606444205205,1.4024606444205205,0.43538620408229955,0.18629675027691153,0.1231570728027901
10.52654305549522,-4.5083154109022825,10.599999999999818,-1.3950378118968412,1.3950378118968412,0.4408468561399697,0.18646862644644957,0.12023169618226481
10.580630417440974,-4.521422011507847,10.639999999999818,-1.3876071784842048,1.3876071784842048,0.4461935818767258,0.1865337440317153,0.11737110880431834
10.634305856735832,-4.534955677633284,10.679999999999817,-1.3801676202875859,1.3801676202875859,0.45142431754651935,0.18654249070973922,0.11439017438952659
10.687564741236711,-4.5489137588056145,10.719999999999816,-1.3727205453096145,1.3727205453096145,0.45654103596131707,0.18664294478108492,0.11154638810240876
10.740402620575876,-4.563293331973996,10.759999999999815,-1.3652690536427086,1.3652690536427086,0.46154160206001793,0.18663273119617618,0.10864571710579005
10.792815119055385,-4.578091178271128,10.799999999999814,-1.357811297375222,1.357811297375222,0.46642457649900265,0.18661297533171683,0.10572813341379267
10.844797909220253,-4.593303778158536,10.839999999999813,-1.3503501294610407,1.3503501294610407,0.47119129322860065,0.18659091811559975,0.10291850664807758
10.896346858853141,-4.6089273610809975,10.879999999999812,-1.3428877386365379,1.3428877386365379,0.47584034790261764,0.18650366761354803,0.0999647969776461
10.947457902479458,-4.62495787295555,10.919999999999812,-1.3354222892127945,1.3354222892127945,0.48037365363038403,0.1864228660029087,0.09746113997848503
10.998127081502346,-4.641390995368362,10.95999999999981,-1.327957184689628,1.327957184689628,0.484792436647199,0.18630550004788266,0.09485419723282007
11.048350629184167,-4.658222180555954,10.99999999999981,-1.3204930703560698,1.3204930703560698,0.4890939370786025,0.18614471083658515,0.09216386243739791
11.098124837513659,-4.67544661188598,11.039999999999809,-1.3130292763903584,1.3130292763903584,0.4932808853669755,0.18602713180847724,0.08977435843129473
11.14744617565814,-4.693059252241551,11.079999999999808,-1.3055691037495318,1.3055691037495318,0.49735532219707457,0.18583517007216252,0.08717135419748434
11.196311266273112,-4.711054844328903,11.119999999999807,-1.2981117406528817,1.2981117406528817,0.5013132735608469,0.18564968555594522,0.0846302648261135
11.244716844251952,-4.729427904487916,11.159999999999807,-1.2906587626933126,1.2906587626933126,0.5051722003673833,0.18542676274068884,0.08215955233311731
11.292659833192555,-4.74817277079023,11.199999999999806,-1.2832116882658542,1.2832116882658542,0.5089262392461493,0.18518934272710189,0.07950914833502105
11.340137281057777,-4.76728358196919,11.239999999999805,-1.2757700472667257,1.2757700472667257,0.5125772111561051,0.18495402109467826,0.07722296806908888
11.387146391267798,-4.786754299494459,11.279999999999804,-1.2683356628640374,1.2683356628640374,0.5161296593205592,0.18467544307048211,0.07464271348438369
11.433684545023475,-4.806578725229808,11.319999999999803,-1.260908910402751,1.260908910402751,0.5195762368387461,0.18439392632106882,0.07216672006758647
11.479749256607812,-4.826750484524393,11.359999999999802,-1.2534903737022662,1.2534903737022662,0.5229255107715477,0.1840975495633136,0.06989927683420413
11.53666087841468,-4.852443681077388,11.409999999999801,-1.2442309176803463,1.2442309176803463,0.5269673965090697,0.1836900063770332,0.06667372465547083
11.592825024843952,-4.878656345333479,11.4599999999998,-1.2349864191781825,1.2349864191781825,0.5308555580964439,0.1832598574422079,0.06400316074644813
11.648237960978838,-4.905375103457816,11.509999999999799,-1.2257596647946265,1.2257596647946265,0.534587787692933,0.18282303975446235,0.060822393089188624
11.702896385947843,-4.9325862880569495,11.559999999999798,-1.2165510784331954,1.2165510784331954,0.5381683838843233,0.18236811381178614,0.05813195040475299
11.756797417852132,-4.960275963675966,11.609999999999797,-1.2073625062160676,1.2073625062160676,0.5415998017236952,0.18186299273937964,0.055153244931590205
11.809938600187092,-4.988429951362668,11.659999999999796,-1.198194612663535,1.198194612663535,0.5448813492145497,0.18136980300298577,0.05256355393643218
11.862317890763437,-5.017033850007799,11.709999999999795,-1.1890486824392346,1.1890486824392346,0.5480162422277409,0.18084197807158892,0.04961559316604854
11.91393369600101,-5.046073076602877,11.759999999999794,-1.1799259217355433,1.1799259217355433,0.5510049060498028,0.18029399083612443,0.04711942753459459
11.964784836523492,-5.075532876724387,11.809999999999793,-1.1708275450637275,1.1708275450637275,0.5538525676281711,0.17973241688612768,0.04440295405734858
12.014870571868775,-5.1053983645782735,11.859999999999792,-1.1617538184890188,1.1617538184890188,0.5565572591368505,0.17916119252333992,0.04195072564356701
12.064190572755017,-5.13565453334569,11.90999999999979,-1.1527065140249926,1.1527065140249926,0.5591275180497397,0.17858119471881317,0.03923528355154718
12.112744945415676,-5.166286297462635,11.95999999999979,-1.1436862943558097,1.1436862943558097,0.5615597539996797,0.17797333223331116,0.0369313290203446
12.160534191993014,-5.197278493458706,12.009999999999788,-1.134693562814467,1.134693562814467,0.5638608738050592,0.1773415497586436,0.03443005938574923
12.207559245310259,-5.228615930165993,12.059999999999787,-1.1257295483272172,1.1257295483272172,0.5660299218711906,0.17671060309621298,0.032243390130551094
12.25382144009513,-5.2602833960451845,12.109999999999786,-1.1167950040612533,1.1167950040612533,0.5680735468419719,0.17605859087017375,0.029811145039425578
12.299322511276896,-5.292265685020929,12.159999999999785,-1.1078907969546727,1.1078907969546727,0.5699901497797597,0.1754104960143243,0.027671996150626817
12.34406457105219,-5.324547606628788,12.209999999999784,-1.099017231442235,1.099017231442235,0.5717868720098704,0.17473749503511338,0.02539428321964855
12.388050122861978,-5.357114023675231,12.259999999999783,-1.090175237682351,1.090175237682351,0.5734632562129134,0.17405841009814707,0.023332245810744848
12.4312820410289,-5.389949863601879,12.309999999999782,-1.0813651612414206,1.0813651612414206,0.5750262277196332,0.17337480913354722,0.0212837361261369
12.473763572581381,-5.423040147416117,12.359999999999781,-1.0725882298321547,1.0725882298321547,0.5764734162005685,0.17265661101884452,0.019366618619607593
12.515498311213252,-5.45636999166323,12.40999999999978,-1.063844656570172,1.063844656570172,0.5778098315958371,0.17195538587315806,0.017274093153003985
12.556490194381027,-5.489924631049759,12.459999999999779,-1.0551348318606908,1.0551348318606908,0.5790365733109433,0.1712399748392995,0.01541411596003125
12.596743484394421,-5.523689429362931,12.509999999999778,-1.0464593701368523,1.0464593701368523,0.580162245204973,0.17051415426941732,0.013706603757784293
12.636262771921041,-5.557649912616082,12.559999999999777,-1.0378191612999115,1.0378191612999115,0.5811871823579173,0.16976586370445992,0.011994886589591082
12.675052960495824,-5.5917917800696575,12.609999999999776,-1.0292140980235476,1.0292140980235476,0.5821155525087155,0.16903898926065378,0.01018911835147258
12.713119222678015,-5.6261008856315975,12.659999999999775,-1.020644662542714,1.020644662542714,0.5829413818900283,0.1682883609133654,0.008549108022102802
12.750467041888744,-5.6605632914008455,12.709999999999773,-1.0121117331794434,1.0121117331794434,0.5836777596153618,0.1675264527930138,0.007045539081223024
12.787102176123987,-5.695165271393137,12.759999999999772,-1.003615796938103,1.003615796938103,0.5843272293540038,0.16677626260736364,0.005429189315958308
12.830132046647424,-5.736852848989559,12.819999999999771,-0.9934689430787731,0.9934689430787731,0.5849903474679342,0.16584368552677553,0.0037432556107471213
12.872155124007275,-5.778698993119514,12.87999999999977,-0.9833764067019708,0.9833764067019708,0.5855311930175154,0.16491751802017265,0.0019761720367757626
12.913182741250843,-5.8206812655311735,12.939999999999769,-0.9733385852289704,0.9733385852289704,0.5859600937319001,0.16396101592528883,0.00036051306841241356
12.953226639295917,-5.862777699526981,12.999999999999767,-0.9633555867358627,0.9633555867358627,0.5862762547065029,0.16301945906023527,-0.0011775532237302527
12.992299000788185,-5.904966878665769,13.059999999999766,-0.953428710647312,0.953428710647312,0.5864894550378268,0.1620595079790265,-0.0026219750074497794
13.030412368083521,-5.947227904362883,13.119999999999765,-0.9435574744470749,0.9435574744470749,0.5865997193558204,0.16110562294730707,-0.004017425381694367
13.067579646664466,-5.989540438657567,13.179999999999763,-0.9337433609405226,0.9337433609405226,0.5866146657736684,0.16013920344404378,-0.005365919252866209
13.10381404962879,-6.031884691133135,13.239999999999762,-0.9239857518863557,0.9239857518863557,0.5865376684749899,0.15916685098130678,-0.006613609384474841
13.139129089508415,-6.0742414520450785,13.299999999999761,-0.9142862751619194,0.9142862751619194,0.586373245493679,0.15817978399062438,-0.007806205754120144
13.173538537248978,-6.116592085527071,13.35999999999976,-0.9046440026649043,0.9046440026649043,0.586124981170419,0.15719902580146186,-0.008963574032070404
13.207056390253118,-6.158918527352955,13.419999999999758,-0.8950605178956514,0.8950605178956514,0.5857973061832085,0.15620961376635328,-0.010011036413340885
13.239696852019048,-6.201203298004009,13.479999999999757,-0.885534948080346,0.885534948080346,0.5853947957605817,0.1552236374406711,-0.011019366061225038
13.27147430197676,-6.243429500765169,13.539999999999756,-0.876068908912387,0.876068908912387,0.5849209395282187,0.15421699411319903,-0.011999470446731627
13.302403270086524,-6.285580820654674,13.599999999999755,-0.8666614239142827,0.8666614239142827,0.5843790484143048,0.15322276511951563,-0.012875816324578074
13.332498412688302,-6.3276415240113515,13.659999999999753,-0.8573138932508511,0.8573138932508511,0.5837729498138317,0.15220418749399045,-0.013760501915713751
13.3617744852696,-6.369596451683336,13.719999999999752,-0.8480256092008649,0.8480256092008649,0.5831071736151617,0.15120551659224732,-0.014598672069941358
13.390246328630424,-6.41143102930818,13.77999999999975,-0.83879767248517,0.83879767248517,0.5823822135784054,0.15018576506686365,-0.015315487989393946
13.417928829672137,-6.453131232570105,13.83999999999975,-0.8296296935664023,0.8296296935664023,0.5816047755233537,0.14918111206691176,-0.015950425379995824
13.449247366099478,-6.501593732647904,13.909999999999748,-0.8190101509700205,0.8190101509700205,0.580633153931549,0.14799738802342133,-0.016783753528171998
13.479535569849356,-6.549834636691936,13.979999999999746,-0.8084732024483894,0.8084732024483894,0.5795959858487576,0.14679766903854294,-0.01749152687498309
13.508817162271358,-6.597834548458448,14.049999999999745,-0.7980187842985387,0.7980187842985387,0.5785006257328562,0.14561235893732988,-0.01814145994009003
13.537115815392228,-6.645575066579509,14.119999999999743,-0.7876475296572736,0.7876475296572736,0.5773481591801108,0.14441382507007644,-0.018739729477507638
13.564455105389863,-6.693038741188577,14.189999999999742,-0.7773596828268292,0.7773596828268292,0.5761446597893328,0.1432073813679657,-0.019375783403123494
13.590858500329922,-6.740209089266255,14.25999999999974,-0.7671550296782994,0.7671550296782994,0.5748942387021417,0.142011234031227,-0.01983056430008785
13.616349312564715,-6.7870705428144955,14.329999999999739,-0.7570342064998861,0.7570342064998861,0.5735984777360887,0.14081524191150907,-0.020274687579098703
13.640950681074806,-6.833608443148426,14.399999999999737,-0.7469974517635711,0.7469974517635711,0.5722628508454077,0.13959589531167585,-0.020792887330680635
13.664685540254789,-6.879809006584565,14.469999999999736,-0.7370445320115737,0.7370445320115737,0.5708896627163809,0.13839725308114664,-0.02114750837075867
13.687576599363156,-6.925659306145329,14.539999999999734,-0.7271757359968027,0.7271757359968027,0.5694813552951498,0.13719630725163365,-0.021467273032736992
13.709646310980476,-6.971147227252896,14.609999999999733,-0.7173915485480884,0.7173915485480884,0.5680421195426097,0.1359799130844118,-0.021852850894497663
13.733891558631896,-7.0226752321544526,14.689999999999731,-0.7063125464178572,0.7063125464178572,0.5663633920761659,0.13460500485045637,-0.022137768941765952
13.757125656553967,-7.073699551513671,14.76999999999973,-0.6953439252837756,0.6953439252837756,0.5646507926147956,0.13322497280152512,-0.022423496007408648
13.779380738205877,-7.124205810144502,14.849999999999728,-0.6844857319941335,0.6844857319941335,0.5629077542773939,0.131845384514784,-0.0226581046635732
13.800688389187512,-7.174180855172079,14.929999999999726,-0.6737379961999468,0.6737379961999468,0.5611390169787577,0.13046398915368196,-0.022893114238265705
13.821079623937706,-7.223612706986953,15.009999999999724,-0.6631007658504686,0.6631007658504686,0.5593466932681015,0.12908135222230888,-0.023116942936778778
13.840584863372879,-7.272490503815992,15.089999999999723,-0.6525739637231516,0.6525739637231516,0.5575336713818823,0.12770154789011576,-0.023285929459667343
13.85923391538621,-7.320804447751484,15.169999999999721,-0.6421575281886351,0.6421575281886351,0.5557032333002095,0.12633038040209146,-0.023344971057715897
13.877055964694643,-7.368545768982514,15.24999999999972,-0.6318515769245674,0.6318515769245674,0.5538561510139093,0.1249526204261376,-0.023477868119803902
13.894079557258813,-7.415706665609666,15.329999999999718,-0.6216559014665972,0.6216559014665972,0.5519963525323858,0.12357962780618163,-0.02355339551373699
13.91231140656305,-7.468060361998966,15.419999999999716,-0.610317428131945,0.610317428131945,0.5498922094754768,0.12203302902469476,-0.023683018126378935
13.92960673807774,-7.519662332299403,15.509999999999714,-0.5991182127644092,0.5991182127644092,0.5477766389368227,0.12049126943184456,-0.023771994030830943
13.946003233802903,-7.570505458430451,15.599999999999712,-0.5880579939706039,0.5880579939706039,0.5456526168460538,0.11895572935903105,-0.023804990823958566
13.961537518204885,-7.62058388450039,15.68999999999971,-0.577136521326943,0.577136521326943,0.5435213895403891,0.11742627600022833,-0.02377111591484108
13.976245155130032,-7.669892935642407,15.779999999999708,-0.5663534756650153,0.5663534756650153,0.5413856013005538,0.11590083057328429,-0.023723930101510207
13.99016065095539,-7.7184290515324205,15.869999999999706,-0.555708536017159,0.555708536017159,0.5392469664014583,0.11437603810904125,-0.02375401654747397
14.00473391250809,-7.771448514739827,15.969999999999704,-0.5440423069777058,0.5440423069777058,0.5368701311717295,0.11269093408144078,-0.023707397406845243
14.018414876686501,-7.823508621737796,16.069999999999713,-0.532545493413292,0.532545493413292,0.5344947438690993,0.11101293269754006,-0.023643075222813142
14.031246347580446,-7.8746087286020385,16.169999999999728,-0.5212174553204991,0.5212174553204991,0.5321218770308835,0.10934241042439802,-0.023566121312584613
14.043269575890834,-7.924749481395146,16.269999999999744,-0.510057522241838,0.510057522241838,0.5297526325062781,0.1076799864693538,-0.0234749042456363
14.054524282481196,-7.973932716733426,16.36999999999976,-0.4990649183090695,0.4990649183090695,0.5273901160626339,0.10602603915265496,-0.02337330300210939
14.065048684819468,-8.022161373338546,16.469999999999775,-0.4882388489605536,0.4882388489605536,0.5250351862222324,0.10438118384262748,-0.023258744533053717
14.07487952607068,-8.069439405770384,16.56999999999979,-0.477578473291993,0.477578473291993,0.5226895435923998,0.10274578062972603,-0.02313385618052902
14.084052106343107,-8.115771704606573,16.669999999999806,-0.4670829000783042,0.4670829000783042,0.5203546486703426,0.101119655243458,-0.023037897062607917
14.092600315336995,-8.16116401943873,16.769999999999822,-0.4567512122999048,0.4567512122999048,0.5180313136281676,0.09950462496183925,-0.022889425423422545
14.100556667044128,-8.205622888624744,16.869999999999838,-0.44658244033665295,0.44658244033665295,0.5157200511309658,0.09790029319734542,-0.02273214947622508
14.107952335286937,-8.249155570128751,16.969999999999853,-0.4365755529285611,0.4365755529285611,0.5134219163902726,0.09630713092271195,-0.02256373894109994
14.11481718899927,-8.291769974858584,17.06999999999987,-0.42672947732082234,0.42672947732082234,0.5111389965473199,0.09472547260600693,-0.02238555801925951
14.121179828454977,-8.333474608574505,17.169999999999884,-0.4170431093419992,0.4170431093419992,0.5088723818159612,0.09315574979249726,-0.02219516362672941
14.127067622249559,-8.37427851571795,17.2699999999999,-0.40751530819894954,0.40751530819894954,0.5066232015780555,0.09159826646672109,-0.02199356855072846
14.132506744562018,-8.414191226842167,17.369999999999916,-0.3981449021108302,0.3981449021108302,0.5043924963855635,0.09005332491484241,-0.021782034299877826
14.137522212586601,-8.453222709214806,17.46999999999993,-0.38893067265264225,0.38893067265264225,0.5021810484470133,0.08852128262429185,-0.021558383733783357
14.14213792366261,-8.491383319763248,17.569999999999947,-0.3798713762473488,0.3798713762473488,0.49999033036062956,0.08700210159112991,-0.021352307410816784
14.146376692233648,-8.528683762283013,17.669999999999963,-0.37096573554788437,0.37096573554788437,0.4978213475439681,0.08549711333245036,-0.021101699488299278
14.150260286644182,-8.565135047008372,17.76999999999998,-0.36221244103706385,0.36221244103706385,0.49567555734225743,0.084007084971106,-0.02083790361522287
14.153809465523578,-8.600748452761817,17.869999999999994,-0.35361014426679427,0.35361014426679427,0.49355369007927974,0.0825308832926081,-0.020563108999349062
14.157044013131335,-8.635535485625502,17.97000000000001,-0.34515736542394504,0.34515736542394504,0.49145730602976284,0.08106877952129615,-0.02027545907263884
14.15998277461617,-8.669507843904638,18.070000000000025,-0.3368526917658432,0.3368526917658432,0.48938783148728054,0.07962099211029025,-0.019976185121250465
14.162643691697323,-8.702677397077421,18.17000000000004,-0.3286947247646361,0.3286947247646361,0.4873463419829561,0.07818771533041077,-0.019666486085968302
14.165043836853933,-8.735056158099725,18.270000000000056,-0.3206820401642497,0.3206820401642497,0.48533406292560205,0.07676916653785568,-0.01934482731592358
14.167199446726936,-8.76665625711872,18.370000000000072,-0.3128131935567202,0.3128131935567202,0.48335209903320653,0.07536551178982619,-0.019012507529069203
14.16912595484168,-8.797489917266754,18.470000000000088,-0.30508672106135604,0.30508672106135604,0.4814014368058805,0.0739769023406553,-0.018670812186297216
14.17083802357003,-8.827569432023619,18.570000000000103,-0.2975011388313139,0.2975011388313139,0.47948321241614894,0.07260352941852903,-0.018320972916764145
14.17234957527735,-8.856907144418951,18.67000000000012,-0.2900549473999967,0.2900549473999967,0.4775984331315214,0.0712454390712847,-0.01796180230210013
14.173673822943565,-8.88551543332704,18.770000000000135,-0.28274675081155654,0.28274675081155654,0.4757477393925683,0.06990279375296711,-0.017594658075085652
14.174823299238732,-8.91340668583714,18.87000000000015,-0.27557478093739773,0.27557478093739773,0.4739323053655487,0.06857569161679668,-0.01722081045894062
14.175809885150228,-8.94059327790607,18.970000000000166,-0.2685376169695155,0.2685376169695155,0.4721530224699978,0.06726421865937707,-0.01684148425492752
14.176644838401312,-8.967087573635258,19.07000000000018,-0.26163371001776226,0.26163371001776226,0.4704106324946014,0.06596846296600015,-0.01645571009765654
14.177338820143174,-8.992901905026505,19.170000000000197,-0.2548614989718998,0.2548614989718998,0.468705752105446,0.06469191129505963,-0.01606346748899943
14.17790192110769,-9.018048559258343,19.270000000000213,-0.24821940976570783,0.24821940976570783,0.46703905242319654,0.06343073489091107,-0.015667342302732628
14.17834368676545,-9.042539759849694,19.37000000000023,-0.2417056833695581,0.2417056833695581,0.46541116864529436,0.062185136137542105,-0.015268482227010167
14.17867314172215,-9.066387641773797,19.470000000000244,-0.23531858111591597,0.23531858111591597,0.4638226548205527,0.06095512959953242,-0.01486601524185841
14.178898813929624,-9.089604267804447,19.57000000000026,-0.22905666342382552,0.22905666342382552,0.46227380605369023,0.059741425351578344,-0.014460917114816639
14.17902875730679,-9.112201610845306,19.670000000000275,-0.2229182136346322,0.2229182136346322,0.4607650438297052,0.05854857537157664,-0.014052960047641049
14.179070573718308,-9.134191555918923,19.77000000000029,-0.216901740102718,0.216901740102718,0.45929664893119954,0.05737072124454395,-0.013644707851426253
14.179031433931316,-9.155585901166425,19.870000000000307,-0.21100564468957544,0.21100564468957544,0.4578687501806233,0.05619731617559376,-0.013239192019258359
14.178918098240173,-9.176396272847924,19.970000000000322,-0.20522755027907763,0.20522755027907763,0.456481802069254,0.055078114574326216,-0.01286177605181668
14.17873693645245,-9.196634178391715,20.070000000000338,-0.1995661179684763,0.1995661179684763,0.4551357027908945,0.053960549076548694,-0.012419888329834107
14.178493946875884,-9.216310989295026,20.170000000000353,-0.19401911034043007,0.19401911034043007,0.45383039916088225,0.052873656559313226,-0.01201282120239499
14.17819477540424,-9.235437889244118,20.27000000000037,-0.18858418612039718,0.18858418612039718,0.4525656106541006,0.05177252331282696,-0.011612548352340539
14.1778447339859,-9.254025856152671,20.370000000000385,-0.18325906868017772,0.18325906868017772,0.451341927518479,0.05081281588025449,-0.011199257297422119
14.17744881879967,-9.27208563411419,20.4700000000004,-0.17804091532861993,0.17804091532861993,0.4501589350909224,0.04984534079322792,-0.01080080290481876
14.177011729121492,-9.289627668062689,20.570000000000416,-0.17292521382714915,0.17292521382714915,0.44901645679969815,0.04863912895443829,-0.01042127255698073
14.17653788568582,-9.306662063605462,20.67000000000043,-0.16791074505676434,0.16791074505676434,0.44791432034434336,0.0479895064047728,-0.010005187324541849
14.176031448183217,-9.323198567388095,20.770000000000447,-0.16299134611458205,0.16299134611458205,0.4468528028368811,0.04721625122425153,-0.009588794922606616
14.175496331287384,-9.3392465725528,20.870000000000463,-0.15816322903337715,0.15816322903337715,0.44583074514444276,0.04624451113109881,-0.009236870976245704
14.174936212795048,-9.3548153108528,20.97000000000048,-0.15343088039843006,0.15343088039843006,0.4448483402021756,0.045619051753121406,-0.008811149744123515
14.174354547864466,-9.369913798223848,21.070000000000494,-0.14877929879038687,0.14877929879038687,0.4439045439276461,0.04462348481605252,-0.008479503026236485
14.17375458870403,-9.384550656253417,21.17000000000051,-0.14421753586670039,0.14421753586670039,0.4429996002218518,0.04409211386503348,-0.008062769343865265
14.173139405088161,-9.398733958089908,21.270000000000525,-0.13973033406971486,0.13973033406971486,0.4421322231279692,0.043350514247205624,-0.0077027659825878066
14.172511882422166,-9.412471582270573,21.37000000000054,-0.135324731684005,0.135324731684005,0.4413026029831328,0.04261930236816706,-0.007348570285957048
14.171874701101123,-9.425771835385062,21.470000000000557,-0.13100173843897805,0.13100173843897805,0.4405092296633107,0.04173925804460406,-0.007025018829839031
14.171230402482587,-9.43864221630357,21.570000000000572,-0.12675195598103278,0.12675195598103278,0.4397520583568546,0.04083326102211638,-0.006716629997813724
14.170581320814126,-9.451090990238075,21.670000000000588,-0.12256922825809843,0.12256922825809843,0.4390288901365536,0.04043469635446647,-0.006346818420790693
14.169929767101577,-9.46312383653165,21.770000000000604,-0.11845558146160085,0.11845558146160085,0.4383413535630232,0.03918948930659765,-0.006102990218739372
14.169277790539086,-9.474748582464736,21.87000000000062,-0.1144133145486185,0.1144133145486185,0.4376863747159475,0.03897600725919497,-0.005733502530780704
14.168627358172229,-9.485971901245334,21.970000000000635,-0.11045168327663174,0.11045168327663174,0.4370635893723365,0.03826443829690502,-0.005429081837167337
14.167980182123658,-9.496802431698343,22.07000000000065,-0.10655884679714772,0.10655884679714772,0.4364719319021651,0.014068040574068331,-0.0840823105924994
14.167337997074732,-9.507246142557992,22.170000000000666,-0.10272203480685083,0.10272203480685083,0.4359110486303309,0.030175524173992493,-0.004978974982428609
14.166701198134415,-9.517328068951649,22.27000000000068,-0.09978580241387222,0.09978580241387222,0.4331591771994406,0.031569761792075664,-0.004684186656342176
14.16606548657272,-9.527142311599166,22.370000000000697,-0.09685294196372948,0.09685294196372948,0.4317447647387488,0.03197995995246967,-0.004403846493669485
14.165434622194224,-9.536652910310933,22.470000000000713,-0.09375183943021148,0.09375183943021148,0.43126011022414,0.03244311919163717,-0.004133107644050088
14.164810787487271,-9.545848612016552,22.57000000000073,-0.09057502410223939,0.09057502410223939,0.4308043552065016,0.03273979952763513,-0.003873190989188951
14.16419579347714,-9.554723707547087,22.670000000000744,-0.0873454600527615,0.0873454600527615,0.4303762419254887,0.03286839638575356,-0.003624108051666805
14.16359133220153,-9.563273883807579,22.77000000000076,-0.08408047114494291,0.08408047114494291,0.4299747177002233,0.03284886412438209,-0.003385732498882188
14.162998942343693,-9.57149653242164,22.870000000000775,-0.08079700303188933,0.08079700303188933,0.4295986930156005,0.032696426572888626,-0.0031579188702653077
14.162420002563017,-9.5793906688029,22.97000000000079,-0.07751041800778488,0.07751041800778488,0.42924709684834245,0.0324249548669533,-0.002940502243004514
14.16185573318138,-9.586956762111091,23.070000000000807,-0.07423452681652096,0.07423452681652096,0.42891885917619066,0.0320474755803424,-0.0027332949468864207
14.161307199150748,-9.594196585402722,23.170000000000822,-0.07098171452093807,0.07098171452093807,0.42861293598111366,0.03157615349168706,-0.0025360814244722012
14.160775313805244,-9.601113077374725,23.270000000000838,-0.06776303102286066,0.06776303102286066,0.4283282913320639,-0.892677155381408,0.39004535630743575
14.160259575762716,-9.607726369851818,23.370000000000854,-0.06782956862852194,0.06782956862852194,0.4280639180135173,-0.7120686403276655,0.31038548018384116
14.159216267712365,-9.62084179783939,23.47000000000087,-0.17954487195175473,0.17954487195175473,0.4411136805233511,-0.551206902736348,0.24304332386804814
14.157409575619658,-9.642741359141588,23.570000000000885,-0.25670053010903304,0.25670053010903304,0.47654388056208163,-0.45444249731651304,0.19407690166912417
14.154919557286822,-9.671324975775006,23.6700000000009,-0.3155144926058443,0.3155144926058443,0.5040562472551672,-0.37760208753427527,0.15603854782069054
14.151758561803893,-9.705238042656129,23.770000000000916,-0.3641581783821729,0.3641581783821729,0.5260594124404396,-0.31659959945620764,0.12549517445023245
14.147904458475784,-9.7435394553461,23.870000000000932,-0.4045015402826623,0.4045015402826623,0.5436863941075859,-0.268416116971147,0.10091369135854418
14.143324577550104,-9.785473130833834,23.970000000000947,-0.43819172398024764,0.43819172398024764,0.5578724822442546,-0.23000885147670774,0.07999928885211831
14.137980875500348,-9.830436378679577,24.070000000000963,-0.4666386864589185,0.4666386864589185,0.5692661927852538,-0.19909667221798438,0.06220199982807083
14.131833337602263,-9.877948745658275,24.17000000000098,-0.49092237498578617,0.49092237498578617,0.5783973618458629,-0.17391053265732895,0.04673706219236565
14.124842385467895,-9.927623122640403,24.270000000000994,-0.5118674841356634,0.5118674841356634,0.5855898316795198,-0.1531099887504905,0.03228239974063972
14.116970416036068,-9.979143622714608,24.37000000000101,-0.5301041842202701,0.5301041842202701,0.5910774406505366,-0.13569412444311035,0.019506461849848288
14.108182784921734,-10.032248764721498,24.470000000001026,-0.5461152369741116,0.5461152369741116,0.5950614849953877,-0.1220231095285763,0.008904372991309521
14.098448447940902,-10.08671876952085,24.57000000000104,-0.5602723978103317,0.5602723978103317,0.5977084802226512,-0.11329969972826434,0.0027354433956262286
14.08885560243173,-10.136753450805108,24.660000000001055,-0.5716877828063118,0.5716877828063118,0.5991095626691754,-0.10567545610512494,0.0009325163861390897
14.078454492951092,-10.187634462100318,24.75000000000107,-0.5822749794738922,0.5822749794738922,0.599691719445016,-0.09824731271232844,0.00036517429581007767
14.067224505826987,-10.239282233920292,24.840000000001083,-0.5921655444174323,0.5921655444174323,0.599894903849695,-0.09104965687328137,-0.0034903074344210475
14.055147470530057,-10.291620959939396,24.930000000001098,-0.6013774281101807,0.6013774281101807,0.5999589194488937,-0.08408180479894578,-0.014760393051729702
14.042207830481896,-10.344576237301082,25.02000000000111,-0.6099300333614266,0.6099300333614266,0.599985962343591,-0.07733501466317357,-0.025569307997814247
14.028392584153169,-10.398075338113976,25.110000000001126,-0.6178441293540089,0.6178441293540089,0.5994439127440407,-0.07080590565813813,-0.03590007310564949
14.013692011444471,-10.45204751259332,25.20000000000114,-0.6251399950741454,0.6251399950741454,0.5978974136363576,-0.06449091591011932,-0.04574225720771104
13.99987683608358,-10.50036448703284,25.280000000001152,-0.6311221615021119,0.6311221615021119,0.5957639628755688,-0.059053036754714815,-0.05414185613955377
13.985356069803514,-10.54895453109433,25.360000000001165,-0.6366451499050274,0.6366451499050274,0.5927965217797703,-0.053781344919082694,-0.06201594743832024
13.97013070081955,-10.597772658815714,25.440000000001177,-0.6417224121574097,0.6417224121574097,0.5891811307545999,-0.048669052897703034,-0.0695649502236792
13.95420406789201,-10.64677550264804,25.52000000000119,-0.6463672010465975,0.6463672010465975,0.5848964956096223,-0.04371465188326244,-0.07672401372155077
13.937581801659107,-10.695921380204684,25.600000000001202,-0.6505925772932055,0.6505925772932055,0.5799752910762191,-0.03891521480139242,-0.08349801633955299
13.920271715456614,-10.745170337589032,25.680000000001215,-0.6544113357588071,0.6544113357588071,0.5744475278284326,-0.03426782630011183,-0.08989138995106924
13.902283695241861,-10.794484189374362,25.760000000001227,-0.6578360857611942,0.6578360857611942,0.5683457806020622,-0.029769446359321192,-0.09591204364500422
13.883629588125334,-10.843826553117266,25.84000000000124,-0.6608791695486225,0.6608791695486225,0.5617001620919845,-0.025417112711022524,-0.10156698346944451
13.864323050329805,-10.89316285887236,25.920000000001252,-0.6635526937552314,0.6635526937552314,0.5545404728787733,-0.021207802072527798,-0.10686451344046383
13.84437943683235,-10.942460372688165,26.000000000001265,-0.6658685591621256,0.6658685591621256,0.5468979499353125,-0.01713845657345776,-0.1118149569429123
13.82381563413777,-10.991688183276198,26.080000000001277,-0.6678383800017875,0.6678383800017875,0.5388005210327369,-0.01320606672731654,-0.11642736344428213
13.802649932638436,-11.04081720155935,26.16000000000129,-0.6694735757515586,0.6694735757515586,0.5302781699423713,-0.00940757612381021,-0.12071311699039604
13.78090187761683,-11.089820139794789,26.240000000001302,-0.6707852740564213,0.6707852740564213,0.5213580357098478,-0.005740195558427488,-0.12468136272084396
13.758592119312091,-11.138671481454864,26.320000000001315,-0.6717844109337505,0.6717844109337505,0.5120665133146592,-0.0022002914065607534,-0.128345938024282
13.735742289489105,-11.187347457254933,26.400000000001327,-0.6724816403598182,0.6724816403598182,0.5024311826285299,0.001214498327255227,-0.1317155195929598
13.712374842237757,-11.235825990926513,26.48000000000134,-0.6728873769121371,0.6728873769121371,0.4924760289657899,0.004507314255210868,-0.1348013592997325
13.68851294492034,-11.284086666889568,26.560000000001352,-0.6730118323866803,0.6730118323866803,0.4822269427565005,0.0076811094434926525,-0.13761548221582073
13.664180334820804,-11.332110667390085,26.640000000001365,-0.67286492961271,0.67286492961271,0.4717061041690679,0.010738743602498654,-0.1401678376769938
13.639401207057888,-11.379880721713029,26.720000000001377,-0.6724564079666773,0.6724564079666773,0.460937676025165,0.013683103140100688,-0.14247021978798602
13.614200104038474,-11.42738104821693,26.80000000000139,-0.6717957176847227,0.6717957176847227,0.4499940328206513,0.016518523162200236,-0.1446047793484903
13.588601796137354,-11.474597282788848,26.880000000001402,-0.6708921411039037,0.6708921411039037,0.438741587909914,0.01924315250039901,-0.1463651010322677
13.5626312034549,-11.521516429046637,26.960000000001415,-0.6697546789008604,0.6697546789008604,0.4273557005336327,0.02186436505533992,-0.14797853269529326
13.53631328118348,-11.568126775571258,27.040000000001427,-0.6683921165019198,0.6683921165019198,0.415802903577389,0.024383279581928173,-0.14938177932796184
13.509672952382212,-11.614417841961464,27.12000000000144,-0.6668130557391865,0.6668130557391865,0.40410305956157194,0.02680257166869927,-0.15058535839954043
13.482735020494435,-11.660380303772872,27.200000000001452,-0.6650258262623796,0.6650258262623796,0.3922723103574821,0.02912479691001691,-0.15159738981109122
13.455524099031528,-11.706005925715782,27.280000000001465,-0.6630385989652878,0.6630385989652878,0.3803289704290989,0.03135256100057732,-0.15242794895610637
13.428064555238535,-11.751287501045079,27.360000000001477,-0.6608592911604945,0.6608592911604945,0.36828833289046325,0.03348832723615864,-0.1530849293729178
13.400380436808184,-11.796218773104755,27.44000000000149,-0.6584956152058437,0.6584956152058437,0.3561650244616957,0.03553454129289301,-0.15357614363893687
13.372495439466846,-11.840794386997608,27.520000000001502,-0.6559551195390496,0.6559551195390496,0.34397509842403573,0.03749364438871969,-0.15391056955157234
13.344432842811441,-11.885009811017516,27.600000000001515,-0.6532450991670458,0.6532450991670458,0.33173101976092506,0.03936796145725016,-0.154094828229834
13.316215480994918,-11.92886128533509,27.680000000001527,-0.6503727085335906,0.6503727085335906,0.31944752953342276,0.04115983983967243,-0.15413732702245336
13.287865703881419,-11.972345759701888,27.76000000000154,-0.6473448538422846,0.6473448538422846,0.30713649164209056,0.04287136565056265,-0.15404410588211945
13.259405341569192,-12.015460832286232,27.840000000001552,-0.644168311008944,0.644168311008944,0.29480922038017715,0.04450522022168799,-0.15382296495624026
13.2308556893119,-12.05820470513059,27.920000000001565,-0.6408496270038488,0.6408496270038488,0.2824785689784046,0.04606312792676929,-0.15347996001317357
13.202237470234056,-12.100576117810412,28.000000000001577,-0.6373951709030108,0.6373951709030108,0.2701539380416913,0.04754733796150252,-0.1530208286445538
13.173570831690004,-12.142574311671114,28.08000000000159,-0.6338111753110371,0.6338111753110371,0.257847105325432,0.04895996415347832,-0.15245265113465392
13.144875319052188,-12.184198971470554,28.160000000001602,-0.6301036446858781,0.6301036446858781,0.24556636406219437,0.05030300223776714,-0.15178022301173585
13.11616986895781,-12.225450185603705,28.240000000001615,-0.6262784705468956,0.6262784705468956,0.23332250446885056,0.05157847722390453,-0.1510101794596864
13.083887145861343,-12.27141199126825,28.33000000000163,-0.6218415848876302,0.6218415848876302,0.21960225198514408,0.05293486972513136,-0.15003262480574137
13.05164014902829,-12.316902852303208,28.420000000001643,-0.6172708774900866,0.6172708774900866,0.20594993128763334,0.05421117319557673,-0.1489453772596052
13.01945301220644,-12.36192434015134,28.510000000001657,-0.6125739320736852,0.6125739320736852,0.19242938086930167,0.05541113207128154,-0.14782974908813384
12.98734885223676,-12.406478403001376,28.60000000000167,-0.6077581508479124,0.6077581508479124,0.17889571484167838,0.05653282734516271,-0.14646720653326395
12.955349786291467,-12.450567325090324,28.690000000001685,-0.6028306419368432,0.6028306419368432,0.16551403632922582,0.05758339172766095,-0.14508987188380576
12.923476920651956,-12.494193656575554,28.7800000000017,-0.5977982881243455,0.5977982881243455,0.15224074716163197,0.05856368793540947,-0.14362793149181907
12.891750374592831,-12.537360182850978,28.870000000001713,-0.5926677817909516,0.5926677817909516,0.1390858924943411,0.05947611917864824,-0.1420883974636189
12.860189276502435,-12.580069864446392,28.960000000001727,-0.5874455398304206,0.5874455398304206,0.12605597931987314,0.06032295407544319,-0.14047583715393006
12.828811789541149,-12.622325811730454,29.05000000000174,-0.5821378164457602,0.5821378164457602,0.11315995124286193,0.06110647250662518,-0.13879676871442584
12.797635115989285,-12.66413123685231,29.140000000001756,-0.5767506015181281,0.5767506015181281,0.10040322031517623,0.06182882086091314,-0.13705531181292332
12.766675522655918,-12.705489431879794,29.23000000000177,-0.5712897339297214,0.5712897339297214,0.0877937155121764,0.06249215976357913,-0.13525758859255368
12.735948352205108,-12.746403732053109,29.320000000001784,-0.5657607989245548,0.5657607989245548,0.07533584269365505,0.06309851825018534,-0.1334073188294747
12.705468047666145,-12.786877496712586,29.410000000001798,-0.5601692419723334,0.5601692419723334,0.06303659904091923,0.063649942408898,-0.13151027182380082
12.675248169484739,-12.826914082860092,29.500000000001812,-0.5545202652503536,0.5545202652503536,0.050899459101810984,0.06414834870544026,-0.12956980844949964
12.64199138496439,-12.870890496952262,29.600000000001828,-0.5481824424645985,0.5481824424645985,0.03761120215049353,0.06464230238700303,-0.127369359851644
12.6090879853321,-12.914335828438837,29.700000000001843,-0.5417866228150321,0.5417866228150321,0.024534592238698444,0.06507567757502683,-0.1251264860043391
12.576552943010805,-12.957254522917005,29.80000000000186,-0.5353392327065287,0.5353392327065287,0.011676262891213224,0.06545095965871367,-0.1228478077649829
12.544400029480208,-12.999650925929842,29.900000000001874,-0.5288463894982758,0.5288463894982758,-0.0009608363463508331,0.06577048349612283,-0.12053747731074532
12.51264185774832,-13.041529271409818,30.00000000000189,-0.522314015672219,0.522314015672219,-0.013371222504853402,0.06603658098478324,-0.11820170181412319
12.481289918203286,-13.08289366448091,30.100000000001906,-0.5157477418199297,0.5157477418199297,-0.025553040585391082,0.06625143852293097,-0.11584424593586672
12.450354623976736,-13.123748079802656,30.20000000000192,-0.509153017698591,0.509153017698591,-0.03750187266144484,0.06641724194513494,-0.11347093476763956
12.419845344779121,-13.164096347601163,30.300000000001937,-0.5025350176172352,0.5025350176172352,-0.049216875038679546,0.06653603666911564,-0.11108517790468422
12.389770454242639,-13.20394216031546,30.400000000001953,-0.4958987482972577,0.4958987482972577,-0.06069461724580229,0.06660986971444562,-0.10869244160309897
12.360137361493742,-13.243289060908898,30.500000000001968,-0.4892489567515022,0.4892489567515022,-0.07193519023493136,0.06664065282336822,-0.10629580600553405
12.330952559617057,-13.282140456187287,30.600000000001984,-0.4825902214031464,0.4825902214031464,-0.08288479295486356,0.06663161952308708,-0.10397760014826901
12.302221655458528,-13.320499607467928,30.700000000002,-0.47592692991772395,0.47592692991772395,-0.09369823947982027,0.0665806002420183,-0.10150897645489258
12.273949417238697,-13.358369647318504,30.800000000002015,-0.4692632335396634,0.4692632335396634,-0.1042200049387531,0.06649324663429598,-0.09912589397954127
12.246139804338739,-13.395753574445676,30.90000000000203,-0.46260315583441697,0.46260315583441697,-0.11450312495316918,0.06637018656639446,-0.09675496211337947
12.218796011873371,-13.43265427031031,31.000000000002046,-0.4559504897253312,0.4559504897253312,-0.1245474907934406,0.0662127903205518,-0.09439872451537476
12.191920501546127,-13.469074499181637,31.100000000002062,-0.4493089071037238,0.4493089071037238,-0.13435327201793845,0.06602276832230558,-0.09206152381331673
12.165515042507614,-13.505016923240609,31.200000000002078,-0.44268186402783155,0.44268186402783155,-0.14392338592000434,0.06580160105247188,-0.08974524711496902
12.139580743030042,-13.54048410695992,31.300000000002093,-0.4360727050421062,0.4360727050421062,-0.15325792124268073,0.06555080389331244,-0.08745391904594514
12.114118087736564,-13.575478530346896,31.40000000000211,-0.42948457186752503,0.42948457186752503,-0.1623604256185307,0.06527176949760972,-0.08518924899065317
12.089126969719253,-13.61000259676345,31.500000000002125,-0.422920503786896,0.422920503786896,-0.17123162772376088,0.06496590501243868,-0.08295485570681133
12.064606724266154,-13.644058644046279,31.60000000000214,-0.41638334956492634,0.41638334956492634,-0.17987563548642319,0.06463450730325042,-0.08075215958778112
12.040556161091859,-13.677648955001864,31.700000000002156,-0.4098758639798013,0.4098758639798013,-0.18829375697766998,0.06427888687592792,-0.07858438860166211
12.016973594696816,-13.710775766226973,31.80000000000217,-0.4034006229654545,0.4034006229654545,-0.19649059271156127,0.06390025006319612,-0.07645265203044316
11.993856876422887,-13.743441280622301,31.900000000002187,-0.39696011631268996,0.39696011631268996,-0.20446796618014543,0.0634998170257079,-0.07435975894148283
11.971203421582967,-13.775647673811816,32.0000000000022,-0.39055666601797906,0.39055666601797906,-0.21223089800904532,0.06307870949417113,-0.0723064840581985
11.946816111599654,-13.810547001794207,32.11000000000218,-0.3835583430450366,0.3835583430450366,-0.220525256848217,0.06259296461845007,-0.07009638726147954
11.922981217633755,-13.844896275376486,32.22000000000216,-0.37661034330141135,0.37661034330141135,-0.22856971262352255,0.06208496860276308,-0.06793779941662105
11.899693723316732,-13.878698369013215,32.33000000000214,-0.36971530830163063,0.36971530830163063,-0.23636900217351095,0.061556099404287336,-0.06583248137813144
11.876948140511583,-13.911956172278856,32.440000000002115,-0.3628757229680078,0.3628757229680078,-0.24392805795386888,0.061007683175003914,-0.06378185606591955
11.854738552577441,-13.944672607585183,32.55000000000209,-0.35609389015983933,0.35609389015983933,-0.25125410488607314,0.060440955379048505,-0.06178578490286209
11.833058650670212,-13.976850639339208,32.66000000000207,-0.34937200714819777,0.34937200714819777,-0.25835168752092175,0.05985715310677949,-0.05984531122937307
11.811901770195654,-14.008493284763071,32.77000000000205,-0.34271209297794697,0.34271209297794697,-0.2652281842065825,0.059257420125042495,-0.057959697309032596
11.791260927334642,-14.039603626257296,32.88000000000203,-0.33611606095863683,0.33611606095863683,-0.27183704845189477,0.05864369429258876,-0.05619150247068793
11.771128849204537,-14.070184815863362,32.990000000002006,-0.32958569322064685,0.32958569322064685,-0.2783395132468061,0.058014653502755295,-0.05435240590355411
11.751498009201438,-14.100240088741606,33.100000000001984,-0.3231226228298279,0.3231226228298279,-0.2845871176948113,0.057373729863554476,-0.052628559272223305
11.732360653638729,-14.129772765127218,33.21000000000196,-0.3167283976499948,0.3167283976499948,-0.29063650341201874,0.05672113946400151,-0.050956479516684715
11.713708832219265,-14.158786259434434,33.32000000000194,-0.310404415301992,0.310404415301992,-0.29649477811028085,0.05605782995328433,-0.04933389839870569
11.695534424476472,-14.187284084523775,33.43000000000192,-0.3041519969292796,0.3041519969292796,-0.30216645947115245,0.05538475009846661,-0.047759309420614675
11.677829164210781,-14.215269854521283,33.540000000001896,-0.29797232346196806,0.29797232346196806,-0.30765826782501654,0.05470278023338265,-0.046229975835400464
11.660584665553104,-14.242747291170131,33.650000000001874,-0.2918664972204201,0.2918664972204201,-0.31297439362836427,0.05401297556192189,-0.04474297620832415
11.643792442799404,-14.269720222196943,33.76000000000185,-0.2858355208398498,0.2858355208398498,-0.31812104812882774,0.05331564187748569,-0.04329798660688232
11.627443934089557,-14.296192586900295,33.87000000000183,-0.2798802774760332,0.2798802774760332,-0.323102505638728,0.05261211061218137,-0.041889725809414
11.611530519388047,-14.322168433961018,33.98000000000181,-0.27400158870996266,0.27400158870996266,-0.3279227924171518,0.05190299789580929,-0.040516455119933285
11.596043539718105,-14.347651922902497,34.09000000000179,-0.2682001562712359,0.2682001562712359,-0.33258721192207896,0.051189044272188206,-0.039174909955442594
11.580974314868996,-14.372647323900644,34.200000000001765,-0.2624766248839669,0.2624766248839669,-0.3370986798230303,0.05047099295737814,-0.037862583895720885
11.566314157997539,-14.39715901452395,34.31000000000174,-0.256831527330139,0.256831527330139,-0.3414618239653421,0.0497495354871022,-0.03657627883261114
11.552054392825227,-14.421191481197248,34.42000000000172,-0.2512653364919554,0.2512653364919554,-0.3456794649644344,0.049025385861325634,-0.03531329944575388
11.538186365209004,-14.444749313317908,34.5300000000017,-0.24577844704659246,0.24577844704659246,-0.3497540853807517,0.048299129727082175,-0.03407150802843787
11.524701457643285,-14.467837203259421,34.64000000000168,-0.24037115829812927,0.24037115829812927,-0.35368936490956404,0.0475714689148253,-0.03284770048506346
11.51159110033074,-14.490459941480232,34.750000000001656,-0.23504372273929153,0.23504372273929153,-0.3574867474853843,0.046843001965977384,-0.03163996505110115
11.498846781999491,-14.512622413146039,34.860000000001634,-0.22979629749349345,0.22979629749349345,-0.3611492602598956,0.046114309795655055,-0.03044578787288236
11.486460060844212,-14.534329595147273,34.97000000000161,-0.22462899366260375,0.22462899366260375,-0.3646265581246177,0.045386114674101294,-0.02930854727913219
11.474422572206585,-14.55558654971023,35.08000000000159,-0.21954184225629664,0.21954184225629664,-0.3680749831798348,0.044658531047721946,-0.028090962636946295
11.46272603878226,-14.576398422575622,35.19000000000157,-0.2145348154642055,0.2145348154642055,-0.371341605203007,0.04393252118453344,-0.02692673139201929
11.451362276713613,-14.596770435617879,35.300000000001546,-0.2096078322443184,0.2096078322443184,-0.3744784300178203,0.04320844483344513,-0.025769602473804155
11.440323203401332,-14.61670788364297,35.410000000001524,-0.2047607360968895,0.2047607360968895,-0.37748731200308067,0.04248679255596468,-0.02461800137469063
11.429600843685362,-14.63621612857451,35.5200000000015,-0.19999333337131764,0.19999333337131764,-0.38036820262754745,0.041768036603195474,-0.02347125005764765
11.419187334879567,-14.655300593936705,35.63000000000148,-0.19530535845206082,0.19530535845206082,-0.38312262921302603,0.04105261859040719,-0.022328187023604215
11.409074932958509,-14.673966760676706,35.74000000000146,-0.190696507361986,0.190696507361986,-0.38575030209031613,0.040341367498860775,-0.021186739609451707
11.399256015674636,-14.692220160114374,35.85000000000144,-0.18616642328985544,0.18616642328985544,-0.38825251411093364,0.03963350869733241,-0.020051287931730204
11.389723087703198,-14.710066370376387,35.960000000001415,-0.1817146947478278,0.1817146947478278,-0.39062922964082264,0.038930617187658965,-0.018916427189803287
11.380468783305352,-14.727511009435421,36.07000000000139,-0.1773408752359868,0.1773408752359868,-0.39288033168747805,0.038232673925792104,-0.01778385665995958
11.37148586950456,-14.744559730621063,36.18000000000137,-0.1730444645638577,0.1730444645638577,-0.3950069407192757,0.03754003297489508,-0.016653132233847952
11.362767249009442,-14.76121821698489,36.29000000000135,-0.16882493002099047,0.16882493002099047,-0.3970084511088823,0.036853035690603476,-0.015524617003171813
11.354305961345448,-14.777492175674151,36.40000000000133,-0.16468169209224437,0.16468169209224437,-0.398885930103082,0.03617200228153538,-0.014398074410829482
11.346095185967664,-14.793387333339966,36.510000000001305,-0.16061413893962634,0.16061413893962634,-0.4006392044270496,0.035497284065953275,-0.013273724057727332
11.338128242228358,-14.808909430040258,36.62000000000128,-0.15662162006332642,0.15662162006332642,-0.4022680123197461,0.03482903878983922,-0.012152470589661138
11.33039859131666,-14.824064215003983,36.73000000000126,-0.15270345235433536,0.15270345235433536,-0.40377352285540885,0.034167674621892664,-0.011033834001805834
11.322899836599719,-14.838857440837575,36.84000000000124,-0.14885891827050102,0.14885891827050102,-0.40515512800736647,0.03351340600592898,-0.009918724777447763
11.315625723759805,-14.85329485914824,36.95000000000122,-0.1450872739219991,0.1450872739219991,-0.40641400468437106,0.032866483167730914,-0.008807200555443106
11.308570141714624,-14.86738221527334,37.060000000001196,-0.14138774805251292,0.14138774805251292,-0.40749835308082066,0.03222619102775174,-0.007745729576618616
11.301727121195801,-14.881125243925275,37.170000000001174,-0.13775951858882468,0.13775951858882468,-0.4085632938793234,0.03159558807787571,-0.006597585635775435
11.295090835866219,-14.894529664258455,37.28000000000115,-0.13420177915142212,0.13420177915142212,-0.4094549949605349,0.03097205337939525,-0.005500325135534849
11.288655600426788,-14.907601175529145,37.39000000000113,-0.13071366207216534,0.13071366207216534,-0.41022478022878195,0.030356707383668923,-0.004409133953664174
11.282415870494763,-14.92034545284147,37.50000000000111,-0.1272943016633915,0.1272943016633915,-0.4108741150634016,0.02974976123695216,-0.003324149334963645
11.276366241670273,-14.932768142376686,37.61000000000109,-0.1239427870967945,0.1239427870967945,-0.4114027178478033,0.029151372885869997,-0.0022463943673992734
11.270501447610908,-14.944874858253014,37.720000000001065,-0.12065821310588833,0.12065821310588833,-0.41181217088932565,0.02856172100897112,-0.001176084468768268
11.264816360138267,-14.956671177011494,37.83000000000104,-0.11743963589144309,0.11743963589144309,-0.41210232452257817,0.02798134243763411,-0.0001132590272853503
11.259305986094393,-14.968162635459644,37.94000000000102,-0.11428608485936738,0.11428608485936738,-0.41227489183222055,0.02740920609761304,0.0009387424330810258
11.253965467373845,-14.979354725355282,38.050000000001,-0.1111966094037476,0.1111966094037476,-0.4123303219500865,0.02684663260280294,0.0019820744964883694
11.248790078179768,-14.990252890742958,38.16000000000098,-0.10817019477305552,0.10817019477305552,-0.412269096434698,0.026293333798708865,0.003014732236396506
11.24377522354421,-15.000862524430788,38.270000000000955,-0.10520586158436608,0.10520586158436608,-0.4120931891556232,0.025749449754928686,0.0040363434410981315
11.238916438131845,-15.0111889634413,38.38000000000093,-0.10230256282161647,0.10230256282161647,-0.41180278625196265,0.025215055150694242,0.005045610119763449
11.234209382654074,-15.021237488440326,38.49000000000091,-0.0994592963670738,0.0994592963670738,-0.4114000240946373,0.024690268693356138,0.0060420275874033605
11.229649844338196,-15.031013316782712,38.60000000000089,-0.09667500588970428,0.09667500588970428,-0.4108857508460121,0.024175179169025663,0.007024406357548313
11.225233732270956,-15.040521603707534,38.71000000000087,-0.09394861524031535,0.09394861524031535,-0.4102608601099432,0.023669747379395752,0.007991309577581266
11.220957077186288,-15.049767436596927,38.820000000000846,-0.09127910386221728,0.09127910386221728,-0.40952783442817653,0.02317413311631246,0.00894207638120973
11.216816028387598,-15.058755833773642,38.930000000000824,-0.08866535898551513,0.08866535898551513,-0.4086873390959064,0.02268829200496073,0.009874924599533515
11.21280685112558,-15.06749174302975,39.0400000000008,-0.08610635245088909,0.08610635245088909,-0.4077420754975518,0.02221226640419442,0.010788835742590975
11.208925925888634,-15.075980036485868,39.15000000000078,-0.08360098876865442,0.08360098876865442,-0.4066417105665276,0.021742783311203103,0.011635519762416151
11.205169743181617,-15.084225514134452,39.26000000000076,-0.08114815199221216,0.08114815199221216,-0.40554308323148053,0.021289439582976778,0.012552623474474955
11.2015349045431,-15.092232895707685,39.370000000000736,-0.07874683316926372,0.07874683316926372,-0.4042940865261639,0.020842519882281405,0.013399177926588473
11.198018116724205,-15.10000682573503,39.480000000000715,-0.07639589864422709,0.07639589864422709,-0.4029479310425068,0.020405073085503565,0.014219371772042265
11.194616190922515,-15.107551869140403,39.59000000000069,-0.07409435205439326,0.07409435205439326,-0.40150813803922397,0.019976992805419595,0.015011510127123411
11.191326039696802,-15.114872511369622,39.70000000000067,-0.07184107946756056,0.07184107946756056,-0.39997659263554963,0.01955802083233237,0.01577310350989082
11.188144672541453,-15.121973161645533,39.81000000000065,-0.06963511838698165,0.06963511838698165,-0.39835721566429116,0.019147967805608998,0.01650226445833983
11.185069195874409,-15.128858147269648,39.92000000000063,-0.06747542775072586,0.06747542775072586,-0.3966523806586607,0.018746489452774167,0.01719653708148863
11.182096805823827,-15.135531723058856,40.030000000000605,-0.0653609816900471,0.0653609816900471,-0.3948664458783558,0.01835331197484688,0.017853718847693253
11.179224788840285,-15.141998064729695,40.14000000000058,-0.0632909085675515,0.0632909085675515,-0.3930027165065442,0.017968036647965983,0.018471750835066855
11.176450515214581,-15.148261277319968,40.25000000000056,-0.061264209787721964,0.061264209787721964,-0.391064780867619,0.017590230458973455,0.01904841268361695
11.173771436631716,-15.15432539541977,40.36000000000054,-0.05928009115508793,0.05928009115508793,-0.3890576693567083,0.017219511322591474,0.019582019024911936
11.17118508327636,-15.16019438444638,40.47000000000052,-0.05733763642522564,0.05733763642522564,-0.38698506495600654,0.01685536825526217,0.02007075824941968
11.16868905701376,-15.165872150697533,40.580000000000496,-0.05543614373645655,0.05543614373645655,-0.38485238751810225,0.01649737804582378,0.020513407860952102
11.166281032096167,-15.17136253525153,40.690000000000474,-0.053574836718389356,0.053574836718389356,-0.3826641149025021,0.01614503348668445,0.020908869517393354
11.16395874625251,-15.176669329023921,40.80000000000045,-0.05175298655064819,0.05175298655064819,-0.38042496042776597,0.015797856570094075,0.021256452382228067
11.161720000616803,-15.181796268721795,40.91000000000043,-0.04997004943886197,0.04997004943886197,-0.37814071779739533,0.015455420825226034,0.021555986079257305
11.159562653788512,-15.18674704582306,41.02000000000041,-0.04822535986655826,0.04822535986655826,-0.3758160187914111,0.015117268321283026,0.021807607072947925
11.157484618098296,-15.191525310930194,41.130000000000386,-0.046518473554916916,0.046518473554916916,-0.3734567181518706,0.014783040621137026,0.022011908999994053
11.155483857955273,-15.196134673608404,41.240000000000364,-0.044848865430022485,0.044848865430022485,-0.3710162692837322,0.01444865593807612,0.022149187296470044
11.1535583828349,-15.200578714357285,41.35000000000034,-0.04321606068489816,0.04321606068489816,-0.3686542716777328,0.014124963619929608,0.02228308138644682
11.151706248672262,-15.204860977917521,41.46000000000032,-0.04161973713378409,0.04161973713378409,-0.36622173240315986,0.013800583406929157,0.02235314361332778
11.149925550789169,-15.208984985681886,41.5700000000003,-0.04005945446386074,0.04005945446386074,-0.36377475983875535,0.013479033586514597,0.02238223442728572
11.148214423925403,-15.21295423228614,41.68000000000028,-0.038534948549764574,0.038534948549764574,-0.3613185465808643,0.01316019189073325,0.022372641926194856


==> plots/evaluation/dyn_weight/dyn_weight_switch_driven.csv <==
sim_x,sim_y,sim_t,sim_v,sim_v_abs,sim_delta,sim_a,sim_ddelta
-6.123233995736766e-18,-0.1,0.0,0.0,0.0,0.0,-0.20107992615635537,-1.5468715241495623e-05
-6.123233995736766e-18,-0.1,0.10999999999999999,0.0,0.0,0.0,-0.308021509068136,-0.3685530830365008
1.4089591748204875e-06,-0.10007043856542794,0.21000000000000005,-0.004213447838039228,0.004213447838039228,-1.5468715241495624e-07,-0.30728060663316265,-0.39450701245650643
3.852222396016157e-05,-0.10192542414216423,0.3100000000000001,-0.033746457975085686,0.033746457975085686,-0.03016206666945414,-0.30811058592709917,-0.41034056331920893
0.0001370750760074596,-0.10683965719529269,0.4100000000000002,-0.06450488942976725,0.06450488942976725,-0.0667335090907266,-0.30897519359290054,-0.41538654090134886
0.0002985772104152962,-0.11482669484679031,0.5100000000000002,-0.09528456232016837,0.09528456232016837,-0.1070877336477533,-0.3098045754697145,-0.4176948516060881
0.0005265435154300988,-0.1258955388841467,0.6100000000000003,-0.1261537429772866,0.1261537429772866,-0.14835673589769174,-0.3106619157347652,-0.4221503574376176
0.000827746657254384,-0.14005474307184504,0.7100000000000004,-0.1571082834721424,0.1571082834721424,-0.19011635222333786,-0.31105621314499304,-0.4183664061396279
0.0012134299184106499,-0.15731211382999444,0.8100000000000005,-0.18813768931933245,0.18813768931933245,-0.23214258879069335,-0.3113991065406495,-0.41061453590999414
0.0017005724668508852,-0.17767423963234769,0.9100000000000006,-0.21922989887160987,0.21922989887160987,-0.2741747290341038,-0.3118487422212127,-0.4034692292264836
0.0023131783865578065,-0.20114592170025034,1.0100000000000007,-0.25037003285414267,0.25037003285414267,-0.31574804852680394,-0.3114608794874097,-0.3863339946309591
0.003083563199641638,-0.22772976344700713,1.1100000000000008,-0.2815326487535646,0.2815326487535646,-0.356550277892994,-0.31095147393413797,-0.36370856852474864
0.0040535742354417155,-0.2574252635247815,1.2100000000000009,-0.31269133006413213,0.31269133006413213,-0.3961163184140444,-0.31029276146603285,-0.33898280417266324
0.005275688196741671,-0.2902285089045249,1.310000000000001,-0.34382005681131395,0.34382005681131395,-0.433906584853791,-0.30895961719221937,-0.30413361266016586
0.006813863745812639,-0.3261311126184821,1.410000000000001,-0.37487834135934023,0.37487834135934023,-0.46929925440097003,-0.30761656985910435,-0.26547970479003075
0.008744037374625905,-0.3651199959117052,1.5100000000000011,-0.40583659447384796,0.40583659447384796,-0.5017388658569675,-0.30553770456548096,-0.2169716490226585
0.011154130109412698,-0.4071766473195804,1.6100000000000012,-0.4366529665046858,0.4366529665046858,-0.5305311855414792,-0.303697416116911,-0.1638493526084202
0.014143341418791349,-0.4522764417392376,1.7100000000000013,-0.46729398388288884,0.46729398388288884,-0.5549583968466475,-0.30076916570243645,-0.10407008300541018
0.017820616042875725,-0.5003884171063769,1.8100000000000014,-0.49771900574555145,0.49771900574555145,-0.5743228493319424,-0.29823872951810537,-0.04463878193800077
0.022302182714976495,-0.5514750831747687,1.9100000000000015,-0.527904681777955,0.527904681777955,-0.5880772687627541,-0.29513403570801683,-0.013502342679697526
0.027708414705888404,-0.6054934832018959,2.010000000000001,-0.5578228727797511,0.5578228727797511,-0.5960392073053038,-0.2923670065868513,-0.004084188609291048
0.033464651998338424,-0.6565764925318365,2.099999999999999,-0.5845060501818288,0.5845060501818288,-0.5986497657320302,-0.2893079047780595,-0.0013922998848424153
0.04015530291402566,-0.7099560677300828,2.1899999999999973,-0.6109557640408175,0.6109557640408175,-0.5995397051420098,-0.28786661113220025,-0.0004746350266972185
0.047868376687234745,-0.7655901945094197,2.2799999999999954,-0.6371434078550487,0.6371434078550487,-0.5998430854842614,-0.2881625119611016,-0.00016180308023503663
0.0556550059463111,-0.8168979835143649,2.3599999999999937,-0.6602285136523597,0.6602285136523597,-0.5999397134471367,-0.2888458657934155,-6.216473924904044e-05
0.06438532499406853,-0.8699232060852966,2.439999999999992,-0.6832559392397864,0.6832559392397864,-0.5999768379078928,-0.29012945936431483,-2.3883687987676718e-05
0.07412754002234676,-0.9246445665806052,2.5199999999999902,-0.7063076884958318,0.7063076884958318,-0.5999911011247835,-0.2913846310684449,-9.176113969341932e-06
0.08353787272032613,-0.9739026522599494,2.5899999999999888,-0.7265344583769048,0.7265344583769048,-0.5999961467890405,-0.29273491184655565,-3.973255185759849e-06
0.0938266326903638,-1.024433124198228,2.6599999999999873,-0.7468403034155074,0.7468403034155074,-0.5999983315604858,-0.2936853689730444,-1.7204187614992101e-06
0.10504475697647893,-1.0762238676732907,2.7299999999999858,-0.7672349925111906,0.7672349925111906,-0.59999927756606,-0.29432829193117915,-7.44941047798189e-07
0.11724451068556267,-1.1292610811144577,2.7999999999999843,-0.7877093718615219,0.7877093718615219,-0.5999996871862648,-0.29420865078746805,-3.225588508534133e-07
0.13047930494654414,-1.1835285821352515,2.869999999999983,-0.8082589975358224,0.8082589975358224,-0.5999998645517158,-0.29300972214105303,-1.3966505943511834e-07
0.14480359331250967,-1.239007622532237,2.9399999999999813,-0.8288565778137545,0.8288565778137545,-0.5999999413509154,-0.2906760199051766,-6.047649827356747e-08
0.15799030004467973,-1.2875078721605608,2.99999999999998,-0.8465143628810502,0.8465143628810502,-0.5999999713793663,-0.2874273203637771,-2.9511654984925532e-08
0.17205218832777297,-1.3368629910733083,3.0599999999999787,-0.8641258608121373,0.8641258608121373,-0.5999999860331843,-0.28293731330669625,-1.4402073364441673e-08
0.18702318374613724,-1.3870508536618986,3.1199999999999775,-0.8816375530256876,0.8816375530256876,-0.5999999931841978,-0.2771789512665759,-7.0278314976838175e-09
0.2029363643934714,-1.4380450132533675,3.179999999999976,-0.8989884313239956,0.8989884313239956,-0.5999999966738984,-0.272280173853558,-3.4297679015059253e-09
0.21982352610497388,-1.4898141939381777,3.239999999999975,-0.9161071034348519,0.9161071034348519,-0.5999999983768622,-0.26439940981642585,-1.6737220275980334e-09
0.23771500881165658,-1.5423227149137577,3.2999999999999736,-0.9329474038233366,0.9329474038233366,-0.5999999992079119,-0.2582846133260759,-8.168015750209955e-10
0.256639443073151,-1.5955306517975039,3.3599999999999723,-0.9494480016285537,0.9494480016285537,-0.5999999996134592,-0.25186186614345923,-3.9862349414545385e-10
0.2766239448599063,-1.6493951985546915,3.419999999999971,-0.965575327831821,0.965575327831821,-0.5999999998113686,-0.24524073266661364,-1.9454282626200056e-10
0.29769377210591497,-1.703870391135104,3.47999999999997,-0.981303991021799,0.981303991021799,-0.5999999999079435,-0.238423723292583,-9.496741079508262e-11
0.3198730318157688,-1.7589094878241331,3.5399999999999685,-0.9966314346507731,0.9966314346507731,-0.5999999999550762,-0.23154315842785173,-4.639222483375526e-11
0.3392194024339676,-1.8051710417520435,3.5899999999999674,-1.0090758248682283,1.0090758248682283,-0.5999999999752897,-0.22507469444668285,-2.5588428437240896e-11
0.35936363314387815,-1.8517610469992267,3.6399999999999664,-1.0212096902487542,1.0212096902487542,-0.5999999999864063,-0.2186856999883855,-1.4072870404903884e-11
0.3803170592857665,-1.8986503003708066,3.6899999999999653,-1.0330620301232327,1.0330620301232327,-0.5999999999925232,-0.21241299964640722,-7.740500365304939e-12
0.40209045861670223,-1.9458096954660458,3.7399999999999642,-1.044631224288502,1.044631224288502,-0.5999999999958808,-0.20651840334606716,-4.480362730977332e-12
0.42469387331739655,-1.9932098721740088,3.789999999999963,-1.0559113998745462,1.0559113998745462,-0.5999999999977295,-0.20169737159081802,-2.4691905285982835e-12
0.4481367026925831,-2.0408214722241693,3.839999999999962,-1.0668793814579771,1.0668793814579771,-0.5999999999987512,-0.19959061118483004,-1.3672772767093908e-12
0.47242767038126954,-2.0886151068888856,3.889999999999961,-1.0775743078153532,1.0775743078153532,-0.5999999999993132,-0.1944738627375499,-7.524516144236927e-13
0.4975748144772914,-2.136561374211144,3.93999999999996,-1.0880068974941481,1.0880068974941481,-0.5999999999996016,-0.1900675348336657,-4.161969966689991e-13
0.523585665413844,-2.184631215879728,3.989999999999959,-1.0981909701382577,1.0981909701382577,-0.5999999999997809,-0.1863039163180425,-2.3102141991950633e-13
0.5504673585597704,-2.2327960950919516,4.039999999999958,-1.108142168664322,1.108142168664322,-0.5999999999998786,-0.18356984523098283,-1.2804228323833725e-13
0.5782268512623855,-2.281028318639628,4.089999999999957,-1.117875082855007,1.117875082855007,-0.5999999999999331,-0.18236180278200267,-6.372976011191426e-14
0.606871144879881,-2.329301305185367,4.139999999999956,-1.1274009480269478,1.1274009480269478,-0.599999999999963,-0.18131778169634427,-8.403956129671783e-14
0.6364062757416815,-2.377587815292308,4.189999999999955,-1.1367330764711232,1.1367330764711232,-0.5999999999999794,-0.18327741723032295,-4.6532465535288783e-14
0.6668385393779288,-2.4258619752016886,4.239999999999954,-1.1459209209464323,1.1459209209464323,-0.5999999999999887,-0.18778920003914876,-3.724992112245479e-14
0.6981752172737361,-2.4741001957152897,4.289999999999953,-1.1550368350575035,1.1550368350575035,-0.5999999999999938,-0.20182718136805305,-2.2998247239670833e-14
0.7304254417077637,-2.5222821180657684,4.339999999999952,-1.1641318406220598,1.1641318406220598,-0.5999999999999924,-0.24601708973736078,-1.3778382744651392e-14
0.7635983952849857,-2.570387559511683,4.389999999999951,-1.173289483983556,1.173289483983556,-0.5999999999999959,-0.41156710119970324,-7.951716591908768e-15
0.797707537581278,-2.6184023153552234,4.43999999999995,-1.182654434551186,1.182654434551186,-0.5999999999999965,-0.4713817480746558,-3.3050900170683257e-15
0.8327725708046826,-2.6663198940420294,4.489999999999949,-1.19259091522972,1.19259091522972,-0.5999999999999979,-0.4688259806600902,-3.17570306688921e-15
0.8688346428567626,-2.7141601718409225,4.539999999999948,-1.2043627278494484,1.2043627278494484,-0.5999999999999988,-0.45902894896768365,-3.978592153759492e-15
0.9060328252799611,-2.7620624026765066,4.589999999999947,-1.2230581183023213,1.2230581183023213,-0.5999999999999993,-0.4479243622557266,-8.752675174923322e-14
0.9446009038493045,-2.8102632127179206,4.6399999999999455,-1.2463877564122599,1.2463877564122599,-0.5999999999999996,-0.4378538381271215,9.62049966151951e-14
0.9765041885286538,-2.8490635874650843,4.679999999999945,-1.2652181367138349,1.2652181367138349,-0.5999999999999996,-0.4299119402627544,3.6850436925347364e-11
1.0093545366784256,-2.8880491483473016,4.719999999999944,-1.2837772826718488,1.2837772826718488,-0.5999999999999995,-0.4229090406519735,-3.647615420082479e-12
1.043159716385741,-2.927187211314521,4.759999999999943,-1.3019942547283896,1.3019942547283896,-0.5999999999999907,-0.4154666621849479,-2.0705731233076906e-12
1.077925707132482,-2.9664435488477228,4.799999999999942,-1.3198678347929176,1.3198678347929176,-0.599999999999993,-0.4083340729660379,-1.4212556454476942e-12
1.1136584368292248,-3.0057844867735484,4.839999999999941,-1.337422915960665,1.337422915960665,-0.599999999999969,-0.40170269609281706,-8.695624047987505e-13
1.150363534730546,-3.0451765999964913,4.87999999999994,-1.3546626534804884,1.3546626534804884,-0.5999999999999772,-0.39520881232304544,-5.822874971009591e-13
1.1880458928106483,-3.0845862502907466,4.9199999999999395,-1.371609358248864,1.371609358248864,-0.5999999999996745,-0.38861913372308976,2.268794716341356e-08
1.2267102030339898,-3.123980174195487,4.959999999999939,-1.3882654456237604,1.3882654456237604,-0.5999999999997977,-0.381873739448639,0.023648470159875434
1.266360634030623,-3.1633251391892054,4.999999999999938,-1.4046412013066496,1.4046412013066496,-0.5999999999998717,-0.3757901202007218,0.050911376156089316
1.3070007607591034,-3.2025878908876875,5.039999999999937,-1.4207449782006492,1.4207449782006492,-0.5999999999999173,-0.36997458399994315,0.07626986476370029
1.348633184060804,-3.2417348212113986,5.079999999999936,-1.4365736314063728,1.4365736314063728,-0.5999999999999481,-0.3642825098552161,0.0981861499284614
1.391260360267607,-3.280732783706679,5.119999999999935,-1.4521467555868937,1.4521467555868937,-0.5999999999734348,-0.3588404889402819,0.1197675138171138
1.4348840358250476,-3.319548622537873,5.159999999999934,-1.4674641718942911,1.4674641718942911,-0.5996911279703991,-0.3530864384196482,0.13867029827516644
1.4795045625309025,-3.358149622341831,5.199999999999934,-1.4825302691063993,1.4825302691063993,-0.5983183193016769,-0.34806940784630686,0.15680641091520583
1.5251204233712676,-3.3965045256189,5.239999999999933,-1.497354132565677,1.497354132565677,-0.5959156846626534,-0.34304930551932733,0.17208139845814258
1.5717286519743328,-3.434584065558737,5.279999999999932,-1.5119504690215038,1.5119504690215038,-0.5925491850868604,-0.33831639427157306,0.18701314959310256
1.6193247716375225,-3.4723608498898266,5.319999999999931,-1.5263322325758162,1.5263322325758162,-0.5882955345909947,-0.3336461617672147,0.20047900347940953
1.667902640031124,-3.509809187224455,5.35999999999993,-1.5404934882064916,1.5404934882064916,-0.583220714205916,-0.32951396060243676,0.21203345623396364
1.717454558560794,-3.54690509217402,5.399999999999929,-1.5544539966065731,1.5544539966065731,-0.5773913720720036,-0.32492654624897055,0.2228205773239807
1.7679716443876734,-3.5836264877661113,5.4399999999999284,-1.5682107049193819,1.5682107049193819,-0.5708715266069365,-0.3207512679111705,0.2320161259191448
1.8194437766974987,-3.6199530456555045,5.479999999999928,-1.5817812193841514,1.5817812193841514,-0.5637417724070848,-0.31701060915695867,0.24025607820446165
1.8718598346387634,-3.6558662390008014,5.519999999999927,-1.5951622175830507,1.5951622175830507,-0.5560428734894178,-0.31351837787857817,0.24861072796087652
1.925207763311063,-3.691349278651401,5.559999999999926,-1.6083661451573332,1.6083661451573332,-0.54783164648255,-0.310170677423141,0.2546550872018118
1.9794746283136655,-3.7263870298800685,5.599999999999925,-1.6213894933862447,1.6213894933862447,-0.5391724014057026,-0.3070847009802346,0.2610431937804991
2.034646922621783,-3.7609660866324224,5.639999999999924,-1.6342535613075795,1.6342535613075795,-0.5301012132639633,-0.3039735312656266,0.2658890665338981
2.09071075448554,-3.7950747621143077,5.679999999999923,-1.6469627110387377,1.6469627110387377,-0.5206749868073414,-0.3012565568825047,0.2700079903301587
2.147651941038688,-3.8287030124012427,5.7199999999999225,-1.6595307316486851,1.6595307316486851,-0.5109214175295942,-0.2982922502979557,0.27276445076288747
2.205456004028126,-3.8618423366310526,5.759999999999922,-1.6719573783108157,1.6719573783108157,-0.5008798089810192,-0.29611811810279165,0.27677820034518086
2.249366335469829,-3.886371601547409,5.789999999999921,-1.6811884777068438,1.6811884777068438,-0.49318800617659897,-0.2947278689744768,0.27883006352421497
2.2937473900936522,-3.9106193311696926,5.81999999999992,-1.6903461356395997,1.6903461356395997,-0.4853694731347392,-0.29276975368576286,0.2799299653775557
2.3385928422883615,-3.934583479767511,5.84999999999992,-1.699440383481799,1.699440383481799,-0.4774364342161523,-0.2908472148242257,0.28129867931539027
2.383896531565705,-3.9582625150916413,5.879999999999919,-1.7084734136360493,1.7084734136360493,-0.46939394771057386,-0.2899517338981498,0.283234250658425
2.429652245206918,-3.981655275954618,5.909999999999918,-1.7174466026056716,1.7174466026056716,-0.46127214705220587,-0.28901607639480703,0.2835864578391444
2.4758538174223577,-4.004760990048957,5.939999999999918,-1.7263641339523057,1.7263641339523057,-0.4530688906090781,-0.2876189244469156,0.2844269008548204
2.5224951662099007,-4.027579285097277,5.969999999999917,-1.7352313090958529,1.7352313090958529,-0.4447938070104671,-0.28700538109930396,0.28612502056006306
2.5695703902513753,-4.05011021834262,5.9999999999999165,-1.7440539345769313,1.7440539345769313,-0.43644776986393213,-0.285831109193792,0.28638421474835474
2.6170734249276584,-4.072354090569453,6.029999999999916,-1.7528217989771695,1.7528217989771695,-0.42805885101094093,-0.2848001642721252,0.28619445587141046
2.6649981705302848,-4.094311487680471,6.059999999999915,-1.7615434320197794,1.7615434320197794,-0.41962375383808215,-0.28437937991817064,0.2868690501725521
2.713339061501173,-4.115983525607153,6.089999999999915,-1.7702347335949808,1.7702347335949808,-0.4111480682875609,-0.28384889907570304,0.2881087234180004
2.762090621847664,-4.1373716332557935,6.119999999999914,-1.7788931776629366,1.7788931776629366,-0.4026413283599772,-0.28335083118078735,0.2867391403941311
2.8112472789456864,-4.158477453557504,6.149999999999913,-1.7875204693321456,1.7875204693321456,-0.39411057895974283,-0.28294332225711344,0.2869152259651958
2.8608037714745858,-4.179303013447627,6.179999999999913,-1.7961170892307903,1.7961170892307903,-0.38553517226874845,-0.28225083851230676,0.28704823384603845
2.9107546434824974,-4.199850506343209,6.209999999999912,-1.8046807436824432,1.8046807436824432,-0.37695750314829246,-0.2822865099313571,0.2839921973616175
2.9610946322585794,-4.220122429944476,6.239999999999911,-1.8132219057230914,1.8132219057230914,-0.3683728615042896,-0.2816465071088756,0.2820712483161419
3.0118188050859405,-4.240121629937253,6.269999999999911,-1.8217399596890613,1.8217399596890613,-0.3597781325705254,-0.28080389235612424,0.28039729083411263
3.0629223200414675,-4.259851189936991,6.29999999999991,-1.8302526362788833,1.8302526362788833,-0.35117242322811426,-0.2793103284883888,0.278137946533547
3.114400643894376,-4.279314521483619,6.3299999999999095,-1.838744572648095,1.838744572648095,-0.3425649568662354,-0.27774896659408277,0.2756694492724326
3.1662490882479073,-4.298515172794326,6.359999999999909,-1.8472260303816646,1.8472260303816646,-0.33396292422941204,-0.27667787474134126,0.2725804505148371
3.218463255599442,-4.317456983511954,6.389999999999908,-1.8557004349412496,1.8557004349412496,-0.3253586874914204,-0.2755670664603612,0.2697908806873078
3.2710388036214217,-4.336143984690566,6.419999999999908,-1.8641568669172275,1.8641568669172275,-0.31681892105594106,-0.27486224915539564,0.268843205052126
3.323971221053614,-4.354580268381151,6.449999999999907,-1.8725943331670198,1.8725943331670198,-0.3083265927471003,-0.27426103244718664,0.26648808050942857
3.3772558991800667,-4.372770018623187,6.479999999999906,-1.8809885221816696,1.8809885221816696,-0.2999023043091676,-0.2737644086585799,0.2649417336334926
3.4308877894251224,-4.390717377730082,6.509999999999906,-1.8893532343200923,1.8893532343200923,-0.2915574911224741,-0.2731315366184388,0.2635336875333395
3.4848623200309348,-4.408426760933839,6.539999999999905,-1.897685499776968,1.897685499776968,-0.28327723394991167,-0.2724237198664963,0.26209528965944023
3.5391750848387358,-4.425902752240584,6.569999999999904,-1.9059957484849084,1.9059957484849084,-0.2750636904858938,-0.2717104749870828,0.25978235316502024
3.5938217542247113,-4.4431500701385245,6.599999999999904,-1.9142681568611748,1.9142681568611748,-0.26691999853312415,-0.2712603105982172,0.25856031213975633
3.6487980365998194,-4.46017355057156,6.629999999999903,-1.9225143200677508,1.9225143200677508,-0.2588184980514596,-0.2709748161242435,0.25763568856772534
3.7040998090960446,-4.476978201509707,6.659999999999902,-1.930727679487933,1.930727679487933,-0.25078794998866905,-0.2704358033561198,0.25664031127949477
3.7597230043919554,-4.493569154923949,6.689999999999902,-1.9389237735902303,1.9389237735902303,-0.2428106875468169,-0.2698579079970001,0.25393239728817385
3.8156638121073954,-4.509951735264427,6.719999999999901,-1.947093694805025,1.947093694805025,-0.2348902781109499,-0.26982127822615654,0.25318693650141266
3.8719184536333477,-4.52613138301483,6.7499999999999005,-1.955248506961483,1.955248506961483,-0.22702769677643722,-0.2689289520876087,0.2522313074439013
3.9284833928788023,-4.542113717781905,6.7799999999999,-1.9633790341886808,1.9633790341886808,-0.21922047274198597,-0.26848997483219206,0.24994102076015148
3.985355097875616,-4.557904472427229,6.809999999999899,-1.9714970134671186,1.9714970134671186,-0.21145443883628484,-0.2679771857151627,0.2484444026826341
4.042530389509067,-4.573509598573618,6.839999999999899,-1.979605874564694,1.979605874564694,-0.20373163876823186,-0.26720593907248547,0.24698077838332538
4.1000060559584774,-4.588935148899922,6.869999999999898,-1.987700437319788,1.987700437319788,-0.19605669784069776,-0.26694990350897513,0.24677055165811151
4.157778924018196,-4.604187306203843,6.899999999999897,-1.9957796572685058,1.9957796572685058,-0.1884292171348767,-0.26598439057545653,0.24324922239933944
4.215845984964316,-4.619272411541896,6.929999999999897,-2.003845741622089,2.003845741622089,-0.18084031074270276,-0.26550421902717586,0.2420147540684927
4.274204014978217,-4.634196872788503,6.959999999999896,-2.011894539651596,2.011894539651596,-0.17328812804383215,-0.265423752312464,0.24193633412573418
4.332850041693964,-4.648967275757989,6.989999999999895,-2.0199288992893303,2.0199288992893303,-0.16579801544558054,-0.24408240450717986,0.20501825218196845
4.39178108226438,-4.663590311504678,7.019999999999895,-2.0279431675602657,2.0279431675602657,-0.1583401754673336,-0.237523226645781,0.20361207851443583
4.4509941104905195,-4.678072780092853,7.049999999999894,-2.035941968365136,2.035941968365136,-0.15094449095366774,-0.23056441407711004,0.19638607207475184
4.5104863377020825,-4.692421633395979,7.0799999999998935,-2.043924896749229,2.043924896749229,-0.14358492314730134,-0.2235561775254441,0.19012374454108258
4.570254742229956,-4.706643892070862,7.109999999999893,-2.0518823631224095,2.0518823631224095,-0.13628250168014072,-0.21700824138704677,0.1841855766147471
4.630296527939643,-4.7207467314314595,7.139999999999892,-2.059839005845503,2.059839005845503,-0.1290362240049534,-0.2100258871977916,0.1772113567775169
4.690609385071008,-4.73473755070834,7.169999999999892,-2.0677671367826926,2.0677671367826926,-0.12178692555501916,-0.2038924147024958,0.1728027712561929
4.751180898993372,-4.748621549961394,7.199999999999891,-2.075029932147139,2.075029932147139,-0.11497914283747573,-0.19714431226295095,0.16617217035774665
4.811996131747444,-4.76240288898885,7.22999999999989,-2.0820860595174695,2.0820860595174695,-0.10879109633172089,-0.1909391944256754,0.16141609743718713
4.873047052744706,-4.776086816738821,7.25999999999989,-2.0889282858620906,2.0889282858620906,-0.10281263360024334,-0.1843072264967081,0.15648171080471307
4.934325767556153,-4.789678496359153,7.289999999999889,-2.095573959979765,2.095573959979765,-0.09705192473858568,-0.17820230216801153,0.151939406965674
4.995824784952125,-4.803183068526557,7.319999999999888,-2.102015001864335,2.102015001864335,-0.09145847493493296,-0.17176981052770365,0.14747722321082324
5.057536371293862,-4.816605526886214,7.349999999999888,-2.108254562099873,2.108254562099873,-0.0860800897088303,-0.16555622024010824,0.14283731022912527
5.119453336420697,-4.829950855716924,7.379999999999887,-2.1143059708737297,2.1143059708737297,-0.08085581485957041,-0.1593336188748859,0.13950701599029486
5.181568368905666,-4.843223928492339,7.4099999999998865,-2.1201549382594713,2.1201549382594713,-0.07580608566506256,-0.15337369034565443,0.13579565694586412
5.243874321177285,-4.85642954376443,7.439999999999886,-2.1258196370735947,2.1258196370735947,-0.07091735462904358,-0.14716052626017795,0.13191251454041117
5.30636414965698,-4.869572429815497,7.469999999999885,-2.131283409040851,2.131283409040851,-0.06616593486351677,-0.1413751017979314,0.12935735122381967
5.369030839414415,-4.8826572214450925,7.4999999999998845,-2.1365662216531467,2.1365662216531467,-0.061580354093612226,-0.13506698289848187,0.1257630884955163
5.4318675752020456,-4.895688497929739,7.529999999999884,-2.1416546520253217,2.1416546520253217,-0.05710760372914126,-0.12951991060937962,0.12404426526032865
5.494867493776061,-4.9086707452040494,7.559999999999883,-2.1465603609322077,2.1465603609322077,-0.052784422916926164,-0.12320854588821199,0.1200902959071253
5.558023940175565,-4.921608400050545,7.589999999999883,-2.151276294951283,2.151276294951283,-0.04855546026692368,-0.11783718595314133,0.11801058361030982
5.621330273050788,-4.9345058301016325,7.619999999999882,-2.1558149801292137,2.1558149801292137,-0.044456594183495755,-0.11204181696910863,0.11622363454927366
5.684779999090522,-4.947367353015585,7.649999999999881,-2.1601676060394057,2.1601676060394057,-0.04045247568738334,-0.10638443940761974,0.11420466138353423
5.748366720919569,-4.960197230384705,7.679999999999881,-2.1643476340730183,2.1643476340730183,-0.03655256110667481,-0.1007407288342029,0.11221433044287757
5.812083970768089,-4.972999640543401,7.70999999999988,-2.1683403688455742,2.1683403688455742,-0.03274190162852797,-0.09482006201418376,0.11052976371865136
5.8759255210175105,-4.985778741800933,7.739999999999879,-2.1721644472365123,2.1721644472365123,-0.0290170255227071,-0.089750652005542,0.10873846711325788
5.939885108517651,-4.998538625411735,7.769999999999879,-2.17581093696368,2.17581093696368,-0.02538090754289885,-0.08425348892515455,0.10787506212209223
6.003956682946218,-5.011283361825301,7.799999999999878,-2.17928286445252,2.17928286445252,-0.021805961622771142,-0.0786040172886521,0.10644932701228768
6.068134077591401,-5.024016949164642,7.8299999999998775,-2.182589930091768,2.182589930091768,-0.018301812915542937,-0.07340080285120919,0.10514821738604267
6.132411367768318,-5.036743385021069,7.859999999999877,-2.185720236428196,2.185720236428196,-0.014855930929566037,-0.06803075155880914,0.10451172465150796
6.19678249724439,-5.049466596486267,7.889999999999876,-2.1886858276036953,2.1886858276036953,-0.011469910412870127,-0.06274845303159825,0.10421153581107061
6.261241514016598,-5.062190486515997,7.919999999999876,-2.1914812009456774,2.1914812009456774,-0.008133099896598998,-0.0578057283084028,0.10304045184969879
6.325782686179705,-5.074918958533042,7.949999999999875,-2.194112813924219,2.194112813924219,-0.004853333879281587,-0.05260900895340045,0.10279528571208214
6.390400211859222,-5.0876558625917,7.979999999999874,-2.1965873619902263,2.1965873619902263,-0.0016045816138830612,-0.04721779805870501,0.102775716185667
6.455088370874982,-5.10040503915555,8.009999999999874,-2.1988935325217813,2.1988935325217813,0.001598905153671303,-0.042519547116950995,0.102186315186915
6.519841497778147,-5.113170307158114,8.039999999999873,-2.2010411779897874,2.2010411779897874,0.0047723725854276694,-0.03755200724437379,0.10179468580022284
6.584653964619568,-5.12595546935921,8.069999999999872,-2.2030336809094875,2.2030336809094875,0.007924234975198327,-0.03223744459962384,0.10302720463769614
6.649520169950532,-5.138764317709868,8.099999999999872,-2.2048620073261214,2.2048620073261214,0.011054476836529617,-0.02765836284124905,0.10264291943915266
6.714434593345834,-5.151600644183186,8.129999999999871,-2.206538663245902,2.206538663245902,0.014154961089899214,-0.023021671412949835,0.10224465315350141
6.779391771249212,-5.164468226810327,8.15999999999987,-2.208065476098395,2.208065476098395,0.01724349145223673,-0.018137470524656384,0.10218165943175134
6.844386256663728,-5.17737083696456,8.18999999999987,-2.2094343912127288,2.2094343912127288,0.020321353964719013,-0.013202526351127855,0.10436746744115555
6.9094126942947245,-5.190312255109353,8.21999999999987,-2.2106561282484245,2.2106561282484245,0.023380736529334305,-0.008676996183469805,0.10418005447189621
6.974465754940911,-5.20329625874835,8.249999999999869,-2.211730537872584,2.211730537872584,0.02644558360036005,-0.004126985503834214,0.10400162747616015
7.039540054213014,-5.216326616910028,8.279999999999868,-2.2126533724838495,2.2126533724838495,0.029520786535964693,0.00035727050676353784,0.10513862137452436
7.1046303417302745,-5.229407130374833,8.309999999999867,-2.213431567848323,2.213431567848323,0.03257859424509396,0.004988695518022682,0.10597004801318863
7.169731429893757,-5.242541609476009,8.339999999999867,-2.214067204288276,2.214067204288276,0.03565112218769963,0.009424509029868487,0.1073969791685885
7.234838111069017,-5.255733867375742,8.369999999999866,-2.2145628187824222,2.2145628187824222,0.03873197538289209,0.013882506088425011,0.10810164721280574
7.299945221456994,-5.268987730378791,8.399999999999865,-2.2149145700786477,2.2149145700786477,0.041835328482882586,0.018216948186972018,0.10869485355490618
7.3650476414435,-5.282307052237904,8.429999999999865,-2.2151284582829733,2.2151284582829733,0.0449408918629651,0.022598919148616958,0.10927712144557718
7.430140285274573,-5.295695701377976,8.459999999999864,-2.2152049493436152,2.2152049493436152,0.04806003294830172,0.026843310578518957,0.11094625090859338
7.495218099075649,-5.309157556873104,8.489999999999863,-2.2151464483373706,2.2151464483373706,0.05120614961513261,0.03103834633913077,0.11298025699901369
7.5602760309067945,-5.322696519059775,8.519999999999863,-2.214952528653117,2.214952528653117,0.05438057530765437,0.03504902245931873,0.11431823845691447
7.6253090593606245,-5.336316516723533,8.549999999999862,-2.214626404904302,2.214626404904302,0.05757510343696753,0.03921373508288393,0.11526742447740795
7.690312182345365,-5.350021497271532,8.579999999999862,-2.2141663335797475,2.2141663335797475,0.06079588352670875,0.04332319289688664,0.11646032435301142
7.755280405322587,-5.363815435270119,8.60999999999986,-2.213577420944884,2.213577420944884,0.06405085487423474,0.04723890397133304,0.11811399412776745
7.820208776422358,-5.377702334899242,8.63999999999986,-2.212860300892644,2.212860300892644,0.06733348028506833,0.0510972590145664,0.11951268348629211
7.885092363655773,-5.391686222026966,8.66999999999986,-2.2120158089382915,2.2120158089382915,0.07066001577882856,0.05504277595604707,0.12200507103204677
7.949926222481314,-5.405771148746019,8.699999999999859,-2.2110452382290244,2.2110452382290244,0.07402236100553937,0.058962729666731675,0.12344613700478296
8.014705475062488,-5.419961209961909,8.729999999999858,-2.2099527898060396,2.2099527898060396,0.07742408905961631,0.06265913382503954,0.12475024854096255
8.079425245685334,-5.434260530682606,8.759999999999858,-2.2087373677196442,2.2087373677196442,0.08086686960818772,0.06633482136971083,0.1268594454998233
8.144080604290226,-5.448673252595569,8.789999999999857,-2.2073992867146703,2.2073992867146703,0.08435186184378161,0.07025484938697062,0.12817388942457403
8.208666684393357,-5.463203552247034,8.819999999999856,-2.205942122482419,2.205942122482419,0.08788395402543742,0.07372792717588796,0.13066783787183545
8.273178614501095,-5.477855636647913,8.849999999999856,-2.2043688651890747,2.2043688651890747,0.09146147932129273,0.07726403561765126,0.13236970527185535
8.337611571296437,-5.492633748419888,8.879999999999855,-2.2026796460491562,2.2026796460491562,0.09509096476633248,0.0808580516911311,0.1351183893950824
8.401960707000217,-5.507542159946553,8.909999999999854,-2.200874367072845,2.200874367072845,0.09877115414955745,0.08437963255727847,0.13684432184806422
8.466221159477636,-5.522585169773054,8.939999999999854,-2.1989573754836975,2.1989573754836975,0.10249358640991756,0.08802760503252043,0.1381014840580951
8.530388110934654,-5.53776711199735,8.969999999999853,-2.19692910278473,2.19692910278473,0.10628444968939284,0.09108122712203794,0.1410303764504644
8.594456662316793,-5.553092340101225,8.999999999999853,-2.194787776223948,2.194787776223948,0.11012092916973482,0.09457150109665154,0.14214712861233478
8.658421994431832,-5.5685652451119925,9.029999999999852,-2.192539435289813,2.192539435289813,0.11402075964936671,0.09772942041945483,0.14512510182211663
8.722279217495354,-5.584190242795875,9.059999999999851,-2.190181305260295,2.190181305260295,0.1179804522960861,0.10119934834505993,0.14680617438895033
8.786023439458527,-5.599971772907554,9.08999999999985,-2.187720192518352,2.187720192518352,0.12199313542968908,0.1041437494428107,0.14966499658214788
8.84964984300879,-5.615914322979321,9.11999999999985,-2.185153388262399,2.185153388262399,0.12607695281823572,0.10756694188911818,0.1513868693050214
8.913153465005472,-5.6320223795615325,9.14999999999985,-2.182483708440266,2.182483708440266,0.13020741861404356,0.11044534166289581,0.15434027855865637
8.97652953052342,-5.648300495113564,9.179999999999849,-2.179714483492889,2.179714483492889,0.1344201468173839,0.11366894292035754,0.1559288109894408
9.039773057654736,-5.66475320769149,9.209999999999848,-2.176843897684213,2.176843897684213,0.13867820951671228,0.1164804597084351,0.15873423559765376
9.102879161467541,-5.6813850892606945,9.239999999999847,-2.173877154464652,2.173877154464652,0.14301194179892568,0.11952276090212482,0.16025145122977774
9.165842837694077,-5.698200714578908,9.269999999999847,-2.1708091975214465,2.1708091975214465,0.14740379452005123,0.1222904248586275,0.16322656497043372
9.228659187825897,-5.715204696634963,9.299999999999846,-2.1676514856189817,2.1676514856189817,0.15185985807223,0.1252663560037139,0.16466555435952637
9.291323178898207,-5.732401641015813,9.329999999999846,-2.1643951097265903,2.1643951097265903,0.15638577726260283,0.1279236436043561,0.1674608097265879
9.353829853760548,-5.749796190822134,9.359999999999845,-2.1610494986457365,2.1610494986457365,0.16098116675084265,0.13092361062041344,0.16929947807402282
9.416174109069559,-5.76739297469027,9.389999999999844,-2.1576098177370246,2.1576098177370246,0.16564147368918536,0.1333469279151926,0.17208065959648475
9.478350967514446,-5.785196666005045,9.419999999999844,-2.1540857756204597,2.1540857756204597,0.17036958563628832,0.13631479888965736,0.1735625449861003
9.54035531874357,-5.803211920101676,9.449999999999843,-2.150469763233793,2.150469763233793,0.17516565422848732,0.1386551818622142,0.17625167985676363
9.602182058525624,-5.821443398405092,9.479999999999842,-2.1467708354029273,2.1467708354029273,0.18002578005489694,0.1414870149779906,0.17759742889395125
9.663825987945184,-5.8398957468877954,9.509999999999842,-2.142981620517891,2.142981620517891,0.18495686559883268,0.1437105713146691,0.1803415864501126
9.725281934228416,-5.858573620799468,9.539999999999841,-2.139114366498907,2.139114366498907,0.189949590786024,0.146545273463317,0.1815555688015084
9.78654464270465,-5.877481655163344,9.56999999999984,-2.13515922698251,2.13515922698251,0.19501386947684335,0.14867365140740435,0.1840315546066943
9.847608897238779,-5.896624494289254,9.59999999999984,-2.131129084516039,2.131129084516039,0.20014137078031985,0.15110366129722985,0.18592536228672404
9.908469355303012,-5.91600674554156,9.62999999999984,-2.1270160107407046,2.1270160107407046,0.20533460119920843,0.1533326270545744,0.18796979761496152
9.969120736408945,-5.935633025394979,9.659999999999838,-2.1228284610702186,2.1228284610702186,0.21059454968962282,0.15561109063551415,0.18969300282122925
10.029557607452666,-5.955507895164842,9.689999999999838,-2.11856317292804,2.11856317292804,0.2159111759109652,0.15800796960764982,0.19132044883705646
10.089774604849449,-5.975635918755508,9.719999999999837,-2.114223608794812,2.114223608794812,0.2213010253829948,0.15996487646973587,0.19329909624692923
10.149766135679208,-5.996021571810808,9.749999999999837,-2.1098082108884766,2.1098082108884766,0.22673643839797375,0.1623919071912184,0.19439573757015474
10.209526735715047,-6.0166693388541495,9.779999999999836,-2.105320845729266,2.105320845729266,0.23224257827270636,0.16421842735916706,0.1960585920141169
10.269050814631552,-6.037583639498388,9.809999999999835,-2.1007676335218735,2.1007676335218735,0.2377983175063073,0.16663859865078404,0.19706696898249323
10.328332813856997,-6.058768872431398,9.839999999999835,-2.0961390508056645,2.0961390508056645,0.24342267078248772,0.16832662796598735,0.1987653227846508
10.387366975819539,-6.080229333965654,9.869999999999834,-2.091448493603827,2.091448493603827,0.24908732792315505,0.17034947021630173,0.19992731148189105
10.446147614469849,-6.101969298409015,9.899999999999833,-2.086686418580003,2.086686418580003,0.25481625701636634,0.17230647136535301,0.20087217627159945
10.504668968072483,-6.123992970152045,9.929999999999833,-2.081863420157627,2.081863420157627,0.26058955611751905,0.1739819476536188,0.2022115090681019
10.562925148869992,-6.146304455915322,9.959999999999832,-2.0769721527057152,2.0769721527057152,0.26641299041806815,0.17609125868529188,0.20260043987841514
10.620910319366782,-6.168907819253782,9.989999999999831,-2.072021628071403,2.072021628071403,0.27227773552095713,0.17764381115157418,0.2037666252698921
10.67861848886715,-6.191806998230354,10.01999999999983,-2.0670092679115895,2.0670092679115895,0.2781816236085313,0.17967641408472668,0.20371823426749552
10.736043753511368,-6.215005892718684,10.04999999999983,-2.0619360944206795,2.0619360944206795,0.28413329864698905,0.18112268067454024,0.2045856425563104
10.793180025791694,-6.2385082585788645,10.07999999999983,-2.056808011766952,2.056808011766952,0.2901159068850313,0.18273650330169144,0.2049500034283438
10.850021234443886,-6.2623177740052105,10.109999999999829,-2.0516193214015583,2.0516193214015583,0.2961373493188999,0.1844846361002685,0.20505015457630094
10.906561278704366,-6.286438016040165,10.139999999999828,-2.0463800429244685,2.0463800429244685,0.3021849721668618,0.18602978073310028,0.2050108810448512
10.962793932818148,-6.310872412194211,10.169999999999828,-2.0410825534468513,2.0410825534468513,0.30825979449542856,0.18772395813320142,0.20484826802711328
11.018713002860325,-6.33562429964389,10.199999999999827,-2.035733398003865,2.035733398003865,0.314361696915113,0.18896567096499073,0.20482386739778669
11.074312118499874,-6.360696829448582,10.229999999999826,-2.030331444171164,2.030331444171164,0.32047473724034886,0.1904686975058868,0.2043679619881602
11.129585011391196,-6.38609307122869,10.259999999999826,-2.0248767302382173,2.0248767302382173,0.3266086414849087,0.19196695578248418,0.20367560122765613
11.184525269463752,-6.411815903814354,10.289999999999825,-2.019377674766069,2.019377674766069,0.3327483960387579,0.19330456682099578,0.2028366712207905
11.239126504374644,-6.437868080973525,10.319999999999824,-2.0138261496370173,2.0138261496370173,0.33890032071690857,0.19476314271141715,0.20197405870605248
11.293382237251695,-6.464252171172819,10.349999999999824,-2.0082288755494195,2.0082288755494195,0.34504882496033484,0.19592554405356505,0.20097791704031256
11.347285959165228,-6.490970572264046,10.379999999999823,-2.002585916136681,2.002585916136681,0.3511973513252394,0.19727377088227482,0.19961853234355897
11.400831234816238,-6.518025559234925,10.409999999999823,-1.9968985503283612,1.9968985503283612,0.3573433190028042,0.1984526663964666,0.19823447735870897
11.454011482630081,-6.5454191691296355,10.439999999999822,-1.9911700158397772,1.9911700158397772,0.36347538706598265,0.19961640312320694,0.19665296198999063
11.506820134191424,-6.573153265014388,10.469999999999821,-1.9853956548105745,1.9853956548105745,0.36959335569502144,0.2008935804031208,0.19477301203185535
11.559250599498675,-6.601229508698578,10.49999999999982,-1.9795829206575097,1.9795829206575097,0.37568484002572905,0.20186517964821263,0.1929247740456807
11.611296284199405,-6.629649358492404,10.52999999999982,-1.9737295927815202,1.9737295927815202,0.3817535021887913,0.20303551284722954,0.1907831569734851
11.66295061461591,-6.65841407955682,10.55999999999982,-1.9678365625218313,1.9678365625218313,0.38779326670538905,0.20408223198642975,0.18841982135204863
11.714206945491396,-6.687524682159666,10.589999999999819,-1.9619082050300396,1.9619082050300396,0.3937933612230659,0.2049792234021858,0.18604469870258672
11.765058715619134,-6.716981994605323,10.619999999999818,-1.9559412681279884,1.9559412681279884,0.399755853262349,0.2061001578208878,0.18331147581999935
11.815499316087745,-6.746786583429023,10.649999999999817,-1.94993994300776,1.94993994300776,0.405670002154166,0.20691618506173198,0.18062990163753376
11.865522149620144,-6.776938772554238,10.679999999999817,-1.9439034947593106,1.9439034947593106,0.4115313804765335,0.2079017959769448,0.17754048022064425
11.915120723676614,-6.807438689666332,10.709999999999816,-1.9378347408786576,1.9378347408786576,0.41733717761575284,0.20870860652747628,0.17449659573653006
11.964288491477994,-6.838286165701145,10.739999999999815,-1.931734049561559,1.931734049561559,0.423081659114315,0.20950207005483976,0.17119922855318206
12.013018992535915,-6.869480806906412,10.769999999999815,-1.9256010391546328,1.9256010391546328,0.4287584184867947,0.21035826406330643,0.1676905301282326
12.061305823782302,-6.901021968667311,10.799999999999814,-1.91944097123717,1.91944097123717,0.43436319350607283,0.21100168327099308,0.1642001833568189
12.1091426095454,-6.932908727324469,10.829999999999814,-1.913249753072066,1.913249753072066,0.43989120802344894,0.21180158964341153,0.16032745491138964
12.156523070442924,-6.965139915585633,10.859999999999813,-1.907032063019864,1.907032063019864,0.4453375540230098,0.2124520314204076,0.1564679841773613
12.203440988147708,-6.9977140906940765,10.889999999999812,-1.900788899703143,1.900788899703143,0.4506955896252879,0.213025091084524,0.1524554705729958
12.249890249243808,-7.030629555010156,10.919999999999812,-1.8945181806456692,1.8945181806456692,0.45596309110034283,0.21372325734759862,0.1481944510410517
12.295864804689902,-7.063884318942164,10.949999999999811,-1.8882253973097467,1.8882253973097467,0.46113091892526037,0.21422517816732412,0.14394355101089903
12.341358734430315,-7.097476137048181,10.97999999999981,-1.8819083315308363,1.8819083315308363,0.4661983050343525,0.21481463742187382,0.1393878363355772
12.386366244678161,-7.131402500790524,11.00999999999981,-1.8755693231832886,1.8755693231832886,0.47115921039517566,0.21531570984459075,0.13478693491059712
12.430881624011699,-7.1656605977443615,11.039999999999809,-1.86920978518204,1.86920978518204,0.4760076034156549,0.21574710409927264,0.1301614638170498
12.474899331428128,-7.2002473687342325,11.069999999999808,-1.8628286197553745,1.8628286197553745,0.4807417607822083,0.21623451506731575,0.12523813464325856
12.518413962207317,-7.235159476283433,11.099999999999808,-1.8564303357520533,1.8564303357520533,0.48535339611981543,0.21655250318378824,0.12039237892081438
12.561420262789664,-7.270393308739373,11.129999999999807,-1.8500135079282618,1.8500135079282618,0.4898410406114177,0.2169560573937868,0.11531814004882614
12.603913167448049,-7.305945006083208,11.159999999999807,-1.843579958538089,1.843579958538089,0.49420171244868016,0.21724478125750646,0.11026570682254501
12.645887756571035,-7.341810421172654,11.189999999999806,-1.8371316426670008,1.8371316426670008,0.49842779348836525,0.21754946625299157,0.10500302595201537
12.687339324166839,-7.377985168472408,11.219999999999805,-1.830667866659076,1.830667866659076,0.5025189043161731,-0.2121535997950032,0.7495514933799748
12.72826334466116,-7.414464594748694,11.249999999999805,-1.8241911682072431,1.8241911682072431,0.5064706866793423,0.08514422219139464,0.5905059150805047
12.768655491310382,-7.451243790789817,11.279999999999804,-1.8177013713650623,1.8177013713650623,0.5102779326662894,0.1378348553925754,0.4126045890629769
12.808511671499506,-7.488317619228213,11.309999999999803,-1.8112005437518572,1.8112005437518572,0.5139395299032947,0.16214574872609583,0.2882327064290027
12.847827995592535,-7.525680685708633,11.339999999999803,-1.8046891009586394,1.8046891009586394,0.5174505070912522,0.17708160595864103,0.20135028991123
12.88660081519141,-7.563327372040384,11.369999999999802,-1.7981679689647083,1.7981679689647083,0.5208097214861426,0.18690783094657346,0.14065697023144277
12.924826718294714,-7.601251831573389,11.399999999999801,-1.7916388568863861,1.7916388568863861,0.5240120728953152,0.1934535311125111,0.09825852887209789
12.962606904923472,-7.639555661083845,11.4299999999998,-1.7933683061295609,1.7933683061295609,0.5335553966650768,0.19947763616164832,0.06864031324023531
12.999927291759507,-7.678246558569955,11.4599999999998,-1.7901703881955568,1.7901703881955568,0.5534989279762463,0.20167015496597482,0.0479499607392943
13.03671657638365,-7.717283022178627,11.4899999999998,-1.7857622047139534,1.7857622047139534,0.5675156941867073,0.20429952203375634,0.033496332204265664
13.07294168274141,-7.7566504928302935,11.519999999999799,-1.780734180815204,1.780734180815204,0.5773074870027187,0.20686335480968657,0.023399482582247152
13.10858162155524,-7.79633761315194,11.549999999999798,-1.7753145510681314,1.7753145510681314,0.5841477252077162,0.20956816868497335,0.016346141475369953
13.14362219999628,-7.836333529673003,11.579999999999798,-1.7696360267367566,1.7696360267367566,0.5889261001583985,0.21250116758973892,0.011418899550166138
13.178052816006849,-7.87662638012574,11.609999999999797,-1.763633492792097,1.763633492792097,0.5922641223856713,0.21546215405410726,0.007976883543634947
13.211865572170762,-7.917203700498232,11.639999999999796,-1.7576311201993224,1.7576311201993224,0.5945959595698114,0.21852359355186368,0.005572399581001321
13.245057984431435,-7.9580568876412645,11.669999999999796,-1.7515543116151506,1.7515543116151506,0.5962249075764822,0.21825804704222185,0.003892702823159234
13.27762704226994,-7.999174935899979,11.699999999999795,-1.7453998177445436,1.7453998177445436,0.5973628393439677,0.21866976095142357,0.0027193195766308026
13.30957049234421,-8.040546381805564,11.729999999999794,-1.7391673249445931,1.7391673249445931,0.5981577626332009,0.22016605278723758,0.0018996310008204797
13.34088662732505,-8.082159373375204,11.759999999999794,-1.7328514849769863,1.7328514849769863,0.5987130710038966,0.22249475950139316,0.0013270223809935013
13.37157413278998,-8.124001700966618,11.789999999999793,-1.7264464437788316,1.7264464437788316,0.5991009919400943,0.22536994042943376,0.0009270160356964868
13.401632054342446,-8.166060912064909,11.819999999999792,-1.7199459013274558,1.7199459013274558,0.5993719812870618,0.2285735210572185,0.0006475842026052751
13.43105991347249,-8.20832459664272,11.849999999999792,-1.7133882279465187,1.7133882279465187,0.599561285909003,0.23200529407600687,0.00045238192578648823
13.459858747708621,-8.250782053269933,11.879999999999791,-1.7068389316913448,1.7068389316913448,0.599693528155015,0.2343345491757236,0.0003160197638486547
13.488029992132894,-8.293422877946755,11.90999999999979,-1.7002660658233868,1.7002660658233868,0.5997859084226014,0.23343066531509907,0.00022076145276935468
13.515574741664674,-8.336235886864579,11.93999999999979,-1.6936393038941397,1.6936393038941397,0.5998504423676659,0.23151423235422713,0.00015421699717016284
13.54249390175534,-8.379209282430404,11.96999999999979,-1.686936667896568,1.686936667896568,0.5998955237489435,0.23247314877861303,0.00010773113657561447
13.568788347479886,-8.422330855445997,11.999999999999789,-1.6801440403929337,1.6801440403929337,0.5999270161818927,0.2348875312344377,7.525757860673826e-05
13.59445904490695,-8.465588153032698,12.029999999999788,-1.6732527285978742,1.6732527285978742,0.5999490158035758,0.23800769456359233,5.257257388832541e-05
13.619507139682634,-8.508968614328836,12.059999999999787,-1.6662630097073396,1.6662630097073396,0.599964384046321,0.24135311870715032,3.6725544141183045e-05
13.651939410796874,-8.566980697728598,12.099999999999786,-1.6569004432642478,1.6569004432642478,0.5999779238547227,0.24439643212530476,2.2763912352888278e-05
13.683276101404688,-8.625168905446495,12.139999999999786,-1.647627910537722,1.647627910537722,0.599986316351523,0.24292756425281722,1.4109953105456732e-05
13.713525555351762,-8.683511758787054,12.179999999999785,-1.638312377486839,1.638312377486839,0.5999915183455586,0.2404102777258011,8.745894534408818e-06
13.742694080169498,-8.741983405168277,12.219999999999784,-1.6288554729379392,1.6288554729379392,0.5999947427426111,0.24309562583989236,5.421043605228351e-06
13.770787524800634,-8.800556036097081,12.259999999999783,-1.6192240275816552,1.6192240275816552,0.5999967413485843,0.24717974338905943,3.360172437141542e-06
13.797812453105694,-8.859202066149633,12.299999999999782,-1.6094610916543282,1.6094610916543282,0.5999979801618478,0.250065486990095,2.0827648273063707e-06
13.82377789554629,-8.917898221235752,12.339999999999781,-1.5997333278187504,1.5997333278187504,0.5999987480262107,0.2493910357807761,1.2909781761804672e-06
13.848695573876931,-8.976627003502234,12.37999999999978,-1.5901095750140977,1.5901095750140977,0.5999992239782344,0.24646137073198743,8.001981934016199e-07
13.872576130002455,-9.035368443681548,12.41999999999978,-1.5804017933782335,1.5804017933782335,0.5999995189917025,0.247744794980279,4.959937787230827e-07
13.895428445555737,-9.094097660818045,12.459999999999779,-1.5705348730515967,1.5705348730515967,0.5999997018524569,0.2512645567552036,3.074361235032656e-07
13.91726173475222,-9.152789404888367,12.499999999999778,-1.560544381677965,1.560544381677965,0.5999998151966235,0.252931170411041,1.905608007097033e-07
13.938087023708867,-9.211422206895215,12.539999999999777,-1.5505629826496494,1.5505629826496494,0.5999998854517213,0.2522061046472725,1.1811695522875588e-07
13.957917256678845,-9.269979614859327,12.579999999999776,-1.540681860230269,1.540681860230269,0.5999999289985476,0.2506492448744965,7.321345623535677e-08
13.976765501596528,-9.328445716422092,12.619999999999775,-1.5307850748403786,1.5307850748403786,0.5999999559905542,0.25105724560766546,4.53805346147599e-08
13.994643176447887,-9.386799241143422,12.659999999999775,-1.5207546187132945,1.5207546187132945,0.5999999727212436,0.2533855640133653,2.8128611360391467e-08
14.011561822162797,-9.445018245916792,12.699999999999774,-1.5106430863749405,1.5106430863749405,0.5999999830915719,0.25366850029453214,1.7435200753808767e-08
14.027534386865991,-9.503084669850743,12.739999999999773,-1.5005497692437664,1.5005497692437664,0.5999999895195021,0.2532482654862204,1.0807011654967395e-08
14.04257476984991,-9.560983646516608,12.779999999999772,-1.490515708151364,1.490515708151364,0.5999999935037817,0.25308346907940277,6.698606493606569e-09
14.056696937900831,-9.618700702839291,12.819999999999771,-1.4804792699002474,1.4804792699002474,0.5999999959733926,0.25351727092638704,4.152054604672291e-09
14.069914084574352,-9.676217995517128,12.85999999999977,-1.4703542493791315,1.4703542493791315,0.5999999975041529,0.2535215124464139,2.573598704049363e-09
14.0822396821939,-9.733518071223164,12.89999999999977,-1.4602075997283799,1.4602075997283799,0.5999999984529774,0.2534308229475958,1.5952202273014459e-09
14.093687929833136,-9.790586240361112,12.939999999999769,-1.4500752546704567,1.4500752546704567,0.5999999990410955,0.25393715306459724,9.887801713386761e-10
14.104273250793181,-9.847408776107402,12.979999999999768,-1.4399514105538813,1.4399514105538813,0.5999999994056338,0.2547132694574772,6.128863324491472e-10
14.114010069103267,-9.903971845340774,13.019999999999767,-1.4298167021960837,1.4298167021960837,0.5999999996315889,0.2538782835890008,3.7989132837422717e-10
14.122912841712163,-9.960261532694625,13.059999999999766,-1.4196748965120394,1.4196748965120394,0.5999999997716445,0.2528011425455115,2.3547099954099233e-10
14.130996243286951,-10.016264999271064,13.099999999999765,-1.4095373362792247,1.4095373362792247,0.5999999998584563,0.2533329273522398,1.4597797255572047e-10
14.13827499575325,-10.071969546386528,13.139999999999764,-1.399382825452053,1.399382825452053,0.5999999999122655,0.25437146666713617,9.048687817803125e-11
14.14476381761053,-10.127362067179336,13.179999999999763,-1.389197628184737,1.389197628184737,0.5999999999456186,0.25454480424227743,5.597664166717474e-11
14.150477602007511,-10.18243040996738,13.219999999999763,-1.3790323014162014,1.3790323014162014,0.5999999999662923,0.2521458774670606,3.477251943070456e-11
14.155431523545015,-10.237165198104325,13.259999999999762,-1.368915834098487,1.368915834098487,0.5999999999791066,0.25191986783557346,2.1562712177285297e-11
14.159640629125187,-10.29155636666622,13.299999999999761,-1.358786822487978,1.358786822487978,0.5999999999870469,0.2528917206523933,1.3087655897552409e-11
14.163119853172692,-10.34559231153804,13.33999999999976,-1.3486170000091686,1.3486170000091686,0.5999999999919711,0.25328226720090136,8.248176471657462e-12
14.165884214358012,-10.39926166102604,13.37999999999976,-1.3384335575871478,1.3384335575871478,0.5999999999950233,0.25123581651372007,5.157210787139589e-12
14.167948918762537,-10.452556437686408,13.419999999999758,-1.3283341026318434,1.3283341026318434,0.5999999999969136,0.2501211234304523,3.202002820256222e-12
14.169329120187594,-10.505469991949674,13.459999999999757,-1.3182583488860824,1.3182583488860824,0.5999999999980867,0.25083139073683913,1.7525335027399461e-12
14.170039826888246,-10.557993131368303,13.499999999999757,-1.308148114027127,1.308148114027127,0.599999999998814,0.250814694942575,1.2562937640891134e-12
14.170096068238376,-10.610115951943966,13.539999999999756,-1.2980161222339053,1.2980161222339053,0.5999999999992626,0.24934454076523227,6.195075433775836e-13
14.169512890542945,-10.661831451999197,13.579999999999755,-1.2879551398064653,1.2879551398064653,0.5999999999995411,0.24789407012766967,5.679736867691793e-13
14.168305210478346,-10.71313495732881,13.619999999999754,-1.2779479687396558,1.2779479687396558,0.5999999999997154,0.2483580726638811,3.565811716660287e-13
14.166487872681067,-10.764019738760197,13.659999999999753,-1.2679213086352252,1.2679213086352252,0.5999999999998231,0.247645884726214,2.157975423491311e-13
14.164075745532955,-10.814477845951918,13.699999999999752,-1.2578859948834769,1.2578859948834769,0.5999999999998884,0.24661229058707404,1.3618696610417516e-13
14.161083568815942,-10.864503752113205,13.739999999999752,-1.2479042760323402,1.2479042760323402,0.5999999999999269,0.24557192029124428,9.159105413622771e-14
14.156549792471235,-10.926422426172264,13.78999999999975,-1.2355005568967026,1.2355005568967026,0.5999999999999549,0.2449611955038235,7.88585718855655e-15
14.151160720281563,-10.987649876207705,13.83999999999975,-1.2230913236230485,1.2230913236230485,0.5999999999999751,0.2437339296029974,1.1198925253479983e-14
14.144944509251703,-11.048176358203023,13.889999999999748,-1.2107343516499323,1.2107343516499323,0.5999999999999858,0.24321342224690723,2.3550510080606054e-14
14.13792883363335,-11.10799503918005,13.939999999999747,-1.1984423299795055,1.1984423299795055,0.5999999999999918,0.24162213319375145,-2.1386931524583302e-14
14.130141108814081,-11.167099143711276,13.989999999999746,-1.1861843626021615,1.1861843626021615,0.5999999999999954,0.2403514328629685,1.3885648507851765e-14
14.12160845333424,-11.22548242299657,14.039999999999745,-1.1739848053226152,1.1739848053226152,0.5999999999999969,0.24046735699709906,-2.876342351638819e-14
14.112357601663362,-11.283139666298363,14.089999999999744,-1.1618216038544271,1.1618216038544271,0.5999999999999975,0.23805078931576554,2.3369958317778467e-14
14.102415068491917,-11.340065582160642,14.139999999999743,-1.1497192036084494,1.1497192036084494,0.5999999999999982,0.23691721267920224,-1.3666684985130304e-15
14.091806643220563,-11.396257579539391,14.189999999999742,-1.1376905421978645,1.1376905421978645,0.5999999999999986,0.23707052145005558,1.4028082017550044e-14
14.080558030259043,-11.451711965476857,14.23999999999974,-1.1256748360264157,1.1256748360264157,0.5999999999999989,0.234260827534171,-1.064574619684385e-14
14.068694738115298,-11.506424926324634,14.28999999999974,-1.113738815079007,1.113738815079007,0.5999999999999971,0.23359825937095488,-4.9205488375356835e-14
14.056241067820045,-11.560396942315593,14.339999999999739,-1.1018873564567606,1.1018873564567606,0.599999999999998,0.23285678581190705,2.681813507280042e-14
14.043221715764718,-11.613625345474784,14.389999999999738,-1.0900328573581382,1.0900328573581382,0.5999999999999986,0.23046890799744496,1.8131968801920068e-14
14.029660854105867,-11.666108711514655,14.439999999999737,-1.078287369037667,1.078287369037667,0.5999999999999991,0.23004217424297896,8.344503545466035e-15
14.015581343487787,-11.717849467659322,14.489999999999736,-1.0666103440973274,1.0666103440973274,0.599999999999998,0.22825782359604516,1.4976787257032574e-14
14.001006819993728,-11.768845947414231,14.539999999999734,-1.0549497098520795,1.0549497098520795,0.5999999999999971,0.22698562058790456,1.698158149359338e-15
13.985959781070527,-11.819099633140178,14.589999999999733,-1.0434031704708495,1.0434031704708495,0.5999999999999983,0.22729354945035815,-9.65442467915903e-15
13.970462012542757,-11.868613222403491,14.639999999999732,-1.0319043364097684,1.0319043364097684,0.5999999999999973,0.21226661794389973,-3.2788048345095473e-15
13.954535563776844,-11.91738752292202,14.689999999999731,-1.0204719394997737,1.0204719394997737,0.5999999999999983,0.20993303130218535,5.9296084178324856e-15
13.938201474992342,-11.965425552048071,14.73999999999973,-1.0091116566828742,1.0091116566828742,0.5999999999999988,0.20981660207400507,-7.216510853845497e-15
13.918441917832682,-12.021137833870709,14.799999999999729,-0.972572597538412,0.972572597538412,0.5999999999999986,0.2107518365489688,1.946032030497055e-15
13.898304836527787,-12.075498692618083,14.859999999999728,-0.9598451356891667,0.9598451356891667,0.5999999999999986,0.20739022131211368,4.855631233308644e-16
13.877697801781586,-12.128871080203767,14.919999999999726,-0.9472556899949304,0.9472556899949304,0.5999999999999991,0.20487098027333514,-1.352346059144191e-14
13.856646253994844,-12.181274011200637,14.979999999999725,-0.9350784922673149,0.9350784922673149,0.5999999999999983,0.20326085485695816,-1.198030356949168e-14
13.835184042342014,-12.232703487120551,15.039999999999724,-0.9225748248658309,0.9225748248658309,0.5999999999999981,0.20189691806207907,1.2040317950414675e-14
13.813342830830129,-12.283160679950072,15.099999999999723,-0.9101790202318191,0.9101790202318191,0.5999999999999964,0.20057558328120467,1.4370922395740584e-14
13.791150084177652,-12.332655529156856,15.159999999999721,-0.8979326293355746,0.8979326293355746,0.5999999999999958,0.19875344582678747,2.5974126206083112e-15
13.768633017708217,-12.38119698672855,15.21999999999972,-0.8857505644896363,0.8857505644896363,0.5999999999999952,0.1981670038809677,4.803987100909555e-14
13.745818380396607,-12.428793676968077,15.279999999999719,-0.8736806409559664,0.8736806409559664,0.5999999999999959,0.1955397114622035,7.072974619539166e-15
13.72273193306231,-12.475455036739552,15.339999999999717,-0.8616898817121613,0.8616898817121613,0.599999999999996,0.1954953541137027,3.5819799424594497e-14
13.69939875341858,-12.521190651965052,15.399999999999716,-0.8497865262061038,0.8497865262061038,0.5999999999999944,0.19259394328751195,-3.040301021225401e-14
13.675843751861079,-12.566009310982633,15.459999999999715,-0.8379700776859814,0.8379700776859814,0.5999999999999961,0.19251397729399083,2.454108123777058e-14
13.648113203375791,-12.617153919263131,15.529999999999713,-0.8242890626023579,0.8242890626023579,0.5999999999999958,0.18997695694278216,-1.391510161225071e-14
13.620149558573058,-12.667080033172493,15.599999999999712,-0.8107328485719295,0.8107328485719295,0.5999999999999974,0.18869595449868043,2.4159930251707568e-14
13.591986927438038,-12.715806140877842,15.66999999999971,-0.797267565461916,0.797267565461916,0.5999999999999975,0.18756878062542856,-4.0791976084747074e-14
13.563659951385079,-12.763347893379052,15.739999999999709,-0.7839414028890715,0.7839414028890715,0.5999999999999985,0.18523515438631077,1.0206431730018004e-14
13.535200739379531,-12.809723482786252,15.809999999999707,-0.7707102537296392,0.7707102537296392,0.5999999999999975,0.1842681399236784,1.4545381248327225e-14
13.506640835781653,-12.854950260220228,15.879999999999706,-0.757585473818727,0.757585473818727,0.5999999999999955,0.18255886366571705,1.9701168621643653e-14
13.478010175215118,-12.899046476186907,15.949999999999704,-0.7445986509607107,0.7445986509607107,0.5999999999999961,0.18070207369035543,3.7900093819639705e-15
13.449338150722403,-12.942029615661765,16.019999999999705,-0.7316836448907197,0.7316836448907197,0.5999999999999972,0.17978450833218657,-3.6368071249945214e-14
13.420651908907569,-12.983918982575327,16.089999999999716,-0.7189025003681407,0.7189025003681407,0.599999999999998,0.17777773283198517,2.7012246349247443e-14
13.387885466513506,-13.030475368341175,16.169999999999728,-0.7044243136036145,0.7044243136036145,0.5999999999999968,0.17111725267711736,2.950737599229967e-14
13.355173643731998,-13.075654546664733,16.24999999999974,-0.6900682226838355,0.6900682226838355,0.5999999999999963,0.16996323766094404,-2.490552217214164e-13
13.322750179061186,-13.11922254110242,16.329999999999753,-0.6663947013834339,0.6663947013834339,0.5999999999999952,0.1700336313167157,6.813341456980419e-14
13.290713016890383,-13.16114560278713,16.409999999999766,-0.6527242607061894,0.6527242607061894,0.5999999999999952,0.16609930249189292,6.520225290313137e-14
13.258828303852322,-13.20181165745139,16.489999999999778,-0.6393396546662116,0.6393396546662116,0.5999999999999892,0.16523783324123992,2.0769984226228873e-14
13.227117117123083,-13.241258115768083,16.56999999999979,-0.625923827865783,0.625923827865783,0.5999999999999857,0.16346392830628814,4.426012350051262e-14
13.191697937241717,-13.284193817742834,16.659999999999805,-0.6109835112634625,0.6109835112634625,0.5999999999999912,0.1617394210492616,7.770866572876176e-14
13.156584991269169,-13.32564129094613,16.74999999999982,-0.5962018545531964,0.5962018545531964,0.5999999999999934,0.15999786194246915,6.87420198109257e-14
13.121813765543575,-13.36563848369789,16.839999999999833,-0.5815719495335032,0.5815719495335032,0.5999999999999905,0.157930631804896,-1.9007382685962895e-13
13.087418395836686,-13.404222040461837,16.929999999999847,-0.5671049595226785,0.5671049595226785,0.5999999999999917,0.15589930000570695,-1.4683074893794515e-13
13.053430862204491,-13.441428322965338,17.01999999999986,-0.5527875359473005,0.5527875359473005,0.5999999999999958,0.1546075312991627,-3.794400003429276e-13
13.0161811090962,-13.48119759097549,17.119999999999877,-0.5370562439476079,0.5370562439476079,0.599999999999991,0.15277105122264492,1.3398870562997177e-13
12.979509037470484,-13.519360625159601,17.219999999999892,-0.5215167701008503,0.5215167701008503,0.5999999999999824,0.1507294106547897,-8.50583004344369e-14
12.943449332941887,-13.555966033865838,17.319999999999908,-0.5061802662943036,0.5061802662943036,0.599999999999985,0.14855393922638235,8.639962080876641e-14
12.908033552497955,-13.591061948698792,17.419999999999924,-0.49104821298763124,0.49104821298763124,0.5999999999999914,0.14625785559906052,-0.05864628893905909
12.873290161431507,-13.624696010150537,17.51999999999994,-0.4761218163721952,0.4761218163721952,0.5999999999999891,0.1426143803929286,-0.23195046237574748
12.839244600581134,-13.656915332685815,17.619999999999955,-0.4614070606724334,0.4614070606724334,0.5994220939732557,0.13848268948528056,-0.37250247591356445
12.805918688378476,-13.68777023079862,17.71999999999997,-0.44699120900707157,0.44699120900707157,0.5854375736423921,0.13343181170704563,-0.48300917669979454
12.773331392256079,-13.717326190996085,17.819999999999986,-0.4329719387191586,0.4329719387191586,0.5555719116457515,0.12725822219137709,-0.5669386344032166
12.741499600186525,-13.745661867780381,17.92,-0.4194455754289125,0.4194455754289125,0.5130817674545475,0.12010093757118553,-0.6288736918051848
12.710433013809817,-13.772864613007878,18.020000000000017,-0.40651505246310715,0.40651505246310715,0.4608341322031604,0.11217320592617991,-0.6728736521936612
12.680130994474178,-13.799026773229606,18.120000000000033,-0.39426865148306134,0.39426865148306134,0.40124454050733266,0.10370726309961102,-0.7022190598498119
12.650581796747773,-13.82424262073671,18.22000000000005,-0.38278024866705274,0.38278024866705274,0.33629583823081843,0.09495855122642662,-0.7194526556580442
12.621763333939425,-13.848606085779384,18.320000000000064,-0.3721055910097557,0.3721055910097557,0.2676019412668251,0.08627831933847867,-0.7270658176627746
12.593644769348646,-13.872209203133762,18.42000000000008,-0.3622823389088011,0.3622823389088011,0.19648545987403684,0.07774180436591134,-0.7265634023669806
12.566188474561534,-13.895141082794867,18.520000000000095,-0.35332962464529305,0.35332962464529305,0.12405278930070025,0.0693454285225499,-0.7180737034475182
12.53935212284052,-13.917487190428892,18.62000000000011,-0.345249789525762,0.345249789525762,0.05125472291347199,0.06126249319493007,-0.7021544164435144
12.513090701471668,-13.93932885158571,18.720000000000127,-0.3380294242442635,0.3380294242442635,-0.021083901068545453,0.05366154466418898,-0.6791110095155171
12.487358474735746,-13.960742789926137,18.820000000000142,-0.33163579718108505,0.33163579718108505,-0.09221216345334626,0.046694514031719266,-0.649063370072907
12.462110758350477,-13.981800716978192,18.920000000000158,-0.32602035268944074,0.32602035268944074,-0.16142075916131834,0.04049736262954775,-0.6120274580978343
12.43730551454127,-14.00256890498352,19.020000000000174,-0.3211211803936319,0.3211211803936319,-0.22801747696536415,0.03518623803691448,-0.5679945950609109
12.412904761236907,-14.023107708803344,19.12000000000019,-0.3168638821491776,0.3168638821491776,-0.29131060707982653,0.030852395755248493,-0.5169956909856523
12.388875743505539,-14.043471051890243,19.220000000000205,-0.31316335012723606,0.31316335012723606,-0.3505969727035497,0.027568504369083344,-0.45908666692835387
12.365191807135595,-14.063705905549167,19.32000000000022,-0.309926259194105,0.309926259194105,-0.40515576758976346,0.025299690615739265,-0.3932436730369292
12.341832911094338,-14.08385180286543,19.420000000000236,-0.3070543267619815,0.3070543267619815,-0.4542491106423472,0.023938560743174297,-0.31963187852358593
12.318785711771822,-14.103940447432832,19.520000000000252,-0.3044484093813372,0.3044484093813372,-0.49714039757337675,0.023368104515233832,-0.23923844183470636
12.296043163981762,-14.123995492005951,19.620000000000267,-0.3020136147581135,0.3020136147581135,-0.5331070991856272,0.023414586159177308,-0.1540702452922811
12.273603607904024,-14.144032579175871,19.720000000000283,-0.29966434307862055,0.29966434307862055,-0.5614740138313231,0.0238433056538804,-0.07071803173236238
12.251469361521707,-14.164059743343692,19.8200000000003,-0.297330475198174,0.297330475198174,-0.5817070230732004,0.024433903396924053,-0.02139083831259655
12.229644880957908,-14.184078308338197,19.920000000000314,-0.29496384723135183,0.29496384723135183,-0.5937251885048773,0.024995968864793265,-0.006470300766200434
12.208134730494331,-14.204084381201278,20.02000000000033,-0.2925409085220475,0.2925409085220475,-0.5981019944789044,0.02552851520761434,-0.001957136573590985
12.18694212670403,-14.224070842169107,20.120000000000346,-0.2900607332043714,0.2900607332043714,-0.5994258912905532,0.026033140115315965,-0.0005919946694705773
12.166069026152778,-14.244029614560674,20.22000000000036,-0.28752632271819467,0.28752632271819467,-0.59982634359775,0.02650939632982632,-0.00017906654785187
12.145516749640725,-14.263952464678445,20.320000000000377,-0.2849404658478736,0.2849404658478736,-0.5999474724113835,0.026957580442378164,-5.416404976342777e-05
12.125286204313015,-14.283831232889874,20.420000000000393,-0.2823059899457073,0.2823059899457073,-0.599984111454949,0.027378269078680448,-1.638354205532548e-05
12.105377952371233,-14.303657913282189,20.520000000000408,-0.2796257166986206,0.2796257166986206,-0.5999951940328402,0.027772120058343293,-4.955693820715623e-06
12.085792240883823,-14.323424681175442,20.620000000000424,-0.27690241684812067,0.27690241684812067,-0.5999985462910338,0.02813981213235488,-1.4989981942186721e-06
12.066529020365477,-14.343123904247904,20.72000000000044,-0.2741387974728873,0.2741387974728873,-0.5999995602821059,0.0284820232625085,-4.534173042359591e-07
12.04758795983827,-14.362748148447585,20.820000000000455,-0.2713374982617107,0.2713374982617107,-0.5999998669941252,0.028799423769950636,-1.3714959780450623e-07
12.028968460687134,-14.382290182003828,20.92000000000047,-0.26850109099690456,0.26850109099690456,-0.5999999597683542,0.02909267430090204,-4.1485200273609934e-08
12.010669669970897,-14.40174297855402,21.020000000000486,-0.2656320801360865,0.2656320801360865,-0.5999999878307214,0.02936242528322307,-1.2547594284648412e-08
11.992690493376896,-14.421099719699997,21.120000000000502,-0.26273290372643043,0.26273290372643043,-0.5999999963190187,0.029609316843684744,-3.795808917756851e-09
11.975029607868953,-14.44035379709806,21.220000000000518,-0.25980593441309163,0.25980593441309163,-0.5999999988865733,0.029833978861910134,-1.1487432986245994e-09
11.957685474038279,-14.45949881412426,21.320000000000533,-0.25685348046811685,0.25685348046811685,-0.599999999663067,0.030037031062094387,-3.47164084773441e-10
11.940656348155839,-14.478528587138076,21.42000000000055,-0.2538777868175305,0.2538777868175305,-0.5999999998980668,0.030219083111624283,-1.051104010098531e-10
11.92394029392144,-14.497437146362504,21.520000000000564,-0.2508810360602062,0.2508810360602062,-0.5999999999691348,0.03038073471887134,-3.4488266549651173e-11
11.907535193905149,-14.516218736396855,21.62000000000058,-0.24786534947701205,0.24786534947701205,-0.5999999999906376,0.030522575727792323,-1.0918346970424558e-11
11.891438760676788,-14.534867816378538,21.720000000000596,-0.24483278803010539,0.24483278803010539,-0.5999999999968446,0.03064518620708741,-3.535044584755946e-12
11.875648547620141,-14.553379059809615,21.82000000000061,-0.24178535335267082,0.24178535335267082,-0.5999999999990191,0.03074913653753072,-1.0657352524292802e-12
11.860161959429298,-14.571747354064268,21.920000000000627,-0.23872498872952025,0.23872498872952025,-0.5999999999996806,0.030834987494343283,1.1529736932617746e-13
11.844976262285162,-14.58996779959296,22.020000000000643,-0.23565358006892695,0.23565358006892695,-0.5999999999998992,0.030903290327113215,-1.9475104064583436e-13
11.830088593711132,-14.608035708839129,22.12000000000066,-0.23257295686603596,0.23257295686603596,-0.5999999999999577,0.03095458683670061,-1.3646752243927219e-13
11.81549597210741,-14.625946604884101,22.220000000000674,-0.22948489315820508,0.22948489315820508,-0.5999999999999729,0.03098940944987414,-1.526380176907604e-14
11.801195305964244,-14.643696219835665,22.32000000000069,-0.22639110847254795,0.22639110847254795,-0.5999999999999829,0.031008281291776806,-4.754638894126636e-14
11.787183402754959,-14.661280492975513,22.420000000000705,-0.2232932687659438,0.2232932687659438,-0.5999999999999861,0.031011716254967847,1.2007383830884017e-13
11.773456977510282,-14.678695568680663,22.52000000000072,-0.22019298735771736,0.22019298735771736,-0.5999999999999909,0.0310002190771423,-1.8249731022747623e-12
11.760012661075999,-14.695937794133473,22.620000000000736,-0.21709182585522052,0.21709182585522052,-0.5999999999995184,0.030974285392738516,-6.167311832498457e-13
11.746847008056573,-14.713003716834661,22.720000000000752,-0.21399129507232995,0.21399129507232995,-0.5999999999998269,0.03093440181580319,-1.3466890631715738e-13
11.733956504447765,-14.729890081933483,22.820000000000768,-0.21089285594121104,0.21089285594121104,-0.5999999999999439,0.0308810459994649,-1.2432390166749761e-13
11.721337574961884,-14.746593829388647,22.920000000000783,-0.20779792041736994,0.20779792041736994,-0.5999999999999751,0.030814686702674603,3.446826764886935e-13
11.708986590049635,-14.763112090973445,23.0200000000008,-0.20470785237788208,0.20470785237788208,-0.5999999999999877,0.03073578385593254,-2.5594435700915093e-12
11.696899872623014,-14.779442187137931,23.120000000000815,-0.2016239685131096,0.2016239685131096,-0.5999999999999897,0.030644788629067672,-7.152133413944253e-13
11.685073704483878,-14.795581623740729,23.22000000000083,-0.19854753921187263,0.19854753921187263,-0.5999999999997694,0.03054214349269203,-2.352758886264403e-13
11.673504332463585,-14.811528088662659,23.320000000000846,-0.19547978943978073,0.19547978943978073,-0.5999999999999255,0.030428282288351375,1.1305855592413575e-12
11.662187974278835,-14.827279448313767,23.42000000000086,-0.1924218996114755,0.1924218996114755,-0.5999999999999736,0.030303630293057614,-2.30051644506997e-12
11.651120824109567,-14.842833744045183,23.520000000000877,-0.18937500645586702,0.18937500645586702,-0.5999999999999667,0.030168604289205155,-1.3948655935599453e-12
11.640299057904855,-14.858189188476588,23.620000000000893,-0.1863402038749134,0.1863402038749134,-0.5999999999997683,0.030023612626135926,-1.9940058232929891e-13
11.629718838422882,-14.87334416174968,23.72000000000091,-0.18331854379547885,0.18331854379547885,-0.5999999999998746,0.029869055294948998,9.186369066692994e-13
11.619376320011453,-14.888297207717674,23.820000000000924,-0.18031103701482415,0.18031103701482415,-0.5999999999999311,0.02970532399524623,-5.66892665183745e-13
11.609267653135499,-14.903047030080357,23.92000000000094,-0.17731865403910047,0.17731865403910047,-0.5999999999999401,0.02953280220527928,-3.691572599712877e-13
11.599388988658264,-14.917592488473868,24.020000000000955,-0.1743423259147971,0.1743423259147971,-0.5999999999999348,0.029351865253513208,2.6819046482713044e-13
11.589736481882914,-14.931932594523778,24.12000000000097,-0.1713829450533088,0.1713829450533088,-0.5999999999999539,0.029162880391627653,-4.046940841410731e-13
11.580306296361513,-14.946066507869874,24.220000000000987,-0.16844136604849363,0.16844136604849363,-0.5999999999999573,0.02896620686705797,-1.0584732096853866e-13
11.571094607478251,-14.95999353217039,24.320000000001002,-0.1655184064868802,0.1655184064868802,-0.5999999999999606,0.02876219599797347,-6.168561458054362e-14
11.562097605813918,-14.97371311109317,24.420000000001018,-0.16261484775061563,0.16261484775061563,-0.5999999999999847,0.02855119124880006,4.0685624954608323e-13
11.553311500298646,-14.987224824300808,24.520000000001033,-0.15973143581308297,0.15973143581308297,-0.599999999999992,0.02833240100464796,-5.21710620530589e-14
11.544732521159972,-15.000528383436324,24.62000000000105,-0.15686888202685728,0.15686888202685728,-0.5999999999999773,0.028072705355137253,-1.2362783670168742e-12
11.536356922476426,-15.013623628424765,24.720000000001065,-0.1540279050999674,0.1540279050999674,-0.5999999999999658,0.027789419405326803,-3.8237433439554895e-13
11.528180943543004,-15.026510588682658,24.82000000000108,-0.15121123959462646,0.15121123959462646,-0.5999999999998631,0.027500263466382315,-2.2032854997915822e-13
11.520200695411583,-15.039189666511756,24.920000000001096,-0.14842230729836386,0.14842230729836386,-0.599999999999945,0.02720843550352689,-3.8919103144612447e-13
11.51241224446159,-15.051661512099898,25.02000000000111,-0.14566213585538906,0.14566213585538906,-0.5999999999999709,0.02691471571233548,-1.262880291001565e-13
11.504811695173188,-15.063926893295289,25.120000000001127,-0.1429310627627789,0.1429310627627789,-0.5999999999999535,0.026619429051635387,-1.2336579773710561e-12
11.497395207204933,-15.075986666305852,25.220000000001143,-0.14022929875712015,0.14022929875712015,-0.5999999999999798,0.02630815561815272,-9.956483324983542e-13
11.490158998827733,-15.087841767494403,25.32000000000116,-0.1375570102265385,0.1375570102265385,-0.599999999999884,0.02581852063335294,-3.802893275507982e-13
11.483099344833288,-15.099493214011193,25.420000000001174,-0.1349148275411013,0.1349148275411013,-0.5999999999999109,0.02509559904509672,-1.0367927705415705e-13
11.476212332398962,-15.110942508352181,25.52000000000119,-0.13231454028442818,0.13231454028442818,-0.5999999999999543,-0.05959230360396822,-9.199002230841494e-13
11.469493278317373,-15.122192629235375,25.620000000001205,-0.1297756726373242,0.1297756726373242,-0.5999999999999844,-0.1251812941683024,0.42431886738845737
11.462918759244841,-15.133278483237529,25.72000000000122,-0.12960455884301963,0.12960455884301963,-0.5999999999999027,-0.13072358792848238,0.41706174960915576
11.456082721161108,-15.144887365094533,25.820000000001237,-0.1406659468162358,0.1406659468162358,-0.5675687129296749,-0.13383160737020425,0.39396087180137984
11.448655945417455,-15.157589439531963,25.920000000001252,-0.15366803422792746,0.15366803422792746,-0.5252284495868437,-0.13654654165460078,0.3657603311419046
11.44060849165311,-15.171450850768945,26.020000000001268,-0.16694476774937062,0.16694476774937062,-0.4845020714665161,-0.13912483080015442,0.334119946723969
11.431932883429392,-15.186499383373091,26.120000000001284,-0.18050446895574246,0.18050446895574246,-0.44633881152715665,-0.14155780232103884,0.2985377118813797
11.422621906499895,-15.202762144711222,26.2200000000013,-0.19432884717452548,0.19432884717452548,-0.4111626950356804,-0.14335740628437207,0.2585845645587243
11.412669066783229,-15.22026482944071,26.320000000001315,-0.2084030386823259,0.2084030386823259,-0.37932405025903815,-0.14398336088014424,0.21479783515792825
11.402069171199091,-15.2390308139824,26.42000000000133,-0.2226797652051289,0.2226797652051289,-0.3512225234256264,-0.14309291962542026,0.1675135327805919
11.390820607410964,-15.259077310380892,26.520000000001346,-0.23706365570778787,0.23706365570778787,-0.3272929785524266,-0.14037784164003728,0.11815425576708309
11.378927678536618,-15.28041142590149,26.62000000000136,-0.251418865108729,0.251418865108729,-0.3079232622713372,-0.1360292191251813,0.06868096323853927
11.366402768214028,-15.30302653006144,26.720000000001377,-0.2655675711861687,0.2655675711861687,-0.29339870287831005,-0.13016723041629027,0.02028953298096238
11.35326753050777,-15.326900377413967,26.820000000001393,-0.27933304358530553,0.27933304358530553,-0.2838250144704363,-0.12308045293191594,-0.025110003711282237
11.339552063186407,-15.35199689621203,26.92000000000141,-0.292563622036506,0.292563622036506,-0.2791441294758577,-0.11416219508815785,-0.05756312408897758
11.325294365228114,-15.378267491018388,27.020000000001424,-0.3051229547329182,0.3051229547329182,-0.27916353293044505,-0.10095413217963944,-0.10908380669028551
11.310539213566683,-15.405653356965722,27.12000000000144,-0.31687828967906717,0.31687828967906717,-0.2832857907481054,-0.096453023184883,-0.11373122371249803
11.295453903657895,-15.433867264059556,27.220000000001455,-0.3241554801462101,0.3241554801462101,-0.2857155992215833,-0.08660308854721077,-0.13457234730335912
11.280028492626776,-15.462949942333816,27.32000000000147,-0.33411145413546317,0.33411145413546317,-0.29631689172280107,-0.07704747335624504,-0.15420816978436347
11.264263145387497,-15.492930617258219,27.420000000001487,-0.34315937245247596,0.34315937245247596,-0.30865438858382416,-0.06772946520541506,-0.17053928310611752
11.24821839976738,-15.523727338341805,27.520000000001502,-0.3511972840395783,0.3511972840395783,-0.32240625896951824,-0.05869547391159537,-0.18524515133116892
11.231953349259795,-15.555261783079326,27.620000000001518,-0.35829163809138487,0.35829163809138487,-0.3391797893830298,-0.04994489272738463,-0.1957982312280861
11.215525841602592,-15.587458932903397,27.720000000001534,-0.3644761907755646,0.3644761907755646,-0.3569053364414436,-0.04130307945833713,-0.20271898137096944
11.198992824216033,-15.620245891383645,27.82000000000155,-0.3697726765141126,0.3697726765141126,-0.3758970273627515,-0.03301759573097942,-0.2068061251863075
11.182410158217326,-15.653551974282513,27.920000000001565,-0.37420431907039275,0.37420431907039275,-0.39580601767586854,-0.024956878825442688,-0.20816763053149007
11.165832723469903,-15.687307698172056,28.02000000000158,-0.37779389219263326,0.37779389219263326,-0.4163025878481917,-0.01723313654358344,-0.20671334334197294
11.149313647471317,-15.72144577226372,28.120000000001596,-0.38057028281276006,0.38057028281276006,-0.4370970107505499,-0.009725824069529267,-0.20113379799726688
11.132904140287623,-15.755900612108544,28.220000000001612,-0.38256241578207784,0.38256241578207784,-0.4578485170805131,-0.0024507669487096886,-0.19227728458795423
11.116653116718163,-15.79060843720248,28.320000000001627,-0.38379573864513616,0.38379573864513616,-0.47828299167671684,0.004597953567882572,-0.1805706833572635
11.100607060898248,-15.825506674932523,28.420000000001643,-0.38429500961538265,0.38429500961538265,-0.49804702168504805,0.011380249046214501,-0.16635033526284013
11.084809805464385,-15.860533533240552,28.52000000000166,-0.3840792479738826,0.3840792479738826,-0.5168078450019725,0.01789531623048714,-0.14904413639936465
11.069302031250519,-15.89562817704886,28.620000000001674,-0.38317693398119057,0.38317693398119057,-0.5342456961553698,0.024165782934991352,-0.12852025373948311
11.054120849079954,-15.93073076914281,28.72000000000169,-0.38161327002661005,0.38161327002661005,-0.5500910701045496,0.030155961052575644,-0.10572182449667493
11.039299519957403,-15.965782451534512,28.820000000001706,-0.37941466937697066,0.37941466937697066,-0.564068789722004,0.035932078495271746,-0.0811384957476575
11.024867186176632,-16.000725174780484,28.92000000000172,-0.3766072593349037,0.3766072593349037,-0.5759491268208806,0.04141024818066291,-0.05582954114857467
11.01084872799824,-16.03550172668329,29.020000000001737,-0.3732139798213656,0.3732139798213656,-0.5854801406947178,0.046586790988316355,-0.033289436448995964
10.997264567063098,-16.07005566749597,29.120000000001752,-0.36926279590157507,0.36926279590157507,-0.5925414687157248,0.05144900346614972,-0.009819529352824014
10.98413057575252,-16.104331882055146,29.220000000001768,-0.36478306542533734,0.36478306542533734,-0.5970237543409058,0.056005782988949364,-0.0029702111811707103
10.971458038116419,-16.138276846790802,29.320000000001784,-0.35980608713678686,0.35980608713678686,-0.5991287148097285,0.06025197124304797,-0.0005988402871882039
10.959254081711432,-16.171838949722225,29.4200000000018,-0.3543629587942978,0.3543629587942978,-0.5991324431934844,0.06421011410281378,-0.006221241833878333
10.947522356605957,-16.20496883128583,29.520000000001815,-0.3484843445402547,0.3484843445402547,-0.5999468650025466,0.06791159737154684,0.00021103462363400823
10.936264003944292,-16.237619630800797,29.62000000000183,-0.34219898513403757,0.34219898513403757,-0.5999839277259993,0.07130473628020957,6.383375342491546e-05
10.925477942242075,-16.26974701199218,29.720000000001846,-0.3355353513990753,0.3355353513990753,-0.6,0.07447333774545119,0.00027692232939429003
10.915161247892796,-16.30130917756455,29.820000000001862,-0.328520989459292,0.328520989459292,-0.6,0.07735343799279189,0.00015897831636557547
10.905309218822142,-16.33226699695131,29.920000000001878,-0.3211825274368123,0.3211825274368123,-0.6,0.08000974775199657,0.00021558184369573042
10.8959156961074,-16.362583803208633,30.020000000001893,-0.3135467068604123,0.3135467068604123,-0.6,0.08244046499934483,0.00020066153180874644
10.886973145118633,-16.392225474929667,30.12000000000191,-0.305636322277833,0.305636322277833,-0.6,0.08462057493543314,0.00018383869667752909
10.878472890397381,-16.42116031458966,30.220000000001924,-0.297476603677039,0.297476603677039,-0.6,0.08661361483517474,0.00019273113949791522
10.870405268040303,-16.449358929806845,30.32000000000194,-0.2890891202822846,0.2890891202822846,-0.6,0.0883936096932997,0.00018624957378625808
10.862759750672653,-16.476794321022663,30.420000000001956,-0.28049537807525227,0.28049537807525227,-0.6,0.08995132756093376,0.00017694010346465462
10.85552509955271,-16.503441786661668,30.52000000000197,-0.27171813183141746,0.27171813183141746,-0.6,0.09139146716499666,0.00018650345822003939
10.848689524338775,-16.52927874835147,30.620000000001987,-0.2627756844922491,0.2627756844922491,-0.6,0.09264396495159674,0.00016978076920380017
10.84224080287373,-16.554284753687472,30.720000000002003,-0.25368487581977417,0.25368487581977417,-0.6,0.09371550708746429,0.00017954821946809333
10.836166424694689,-16.578441220751486,30.82000000000202,-0.24446485621939923,0.24446485621939923,-0.6,0.09470656188726108,0.0001659778314440826
10.830453721891327,-16.60173135898663,30.920000000002034,-0.23512918303813052,0.23512918303813052,-0.6,0.09556777403674627,0.00017224209532575737
10.825089925263592,-16.62414013448039,31.02000000000205,-0.22569122016742554,0.22569122016742554,-0.6,0.09625375284096101,0.00016110227780088447
10.820062327276654,-16.645654018186395,31.120000000002065,-0.2161652760147948,0.2161652760147948,-0.6,0.09685475035614612,0.00016700790921245448
10.815358319002732,-16.66626092804726,31.22000000000208,-0.20656392141378604,0.20656392141378604,-0.6,0.09751587182627712,0.02350714487609367
10.810965459884283,-16.68595032183277,31.320000000002096,-0.19689685302180182,0.19689685302180182,-0.5995558692952857,0.09820739623506099,0.04651033377504893
10.80687157862822,-16.704712715610857,31.420000000002112,-0.18716907601728083,0.18716907601728083,-0.5989526456131812,0.09882528645475434,0.06858094750246686
10.803064923359614,-16.722538451179112,31.520000000002128,-0.17737293236366392,0.17737293236366392,-0.5955649718525998,0.09941315902216069,0.08923022871798568
10.799534011347957,-16.739417838263048,31.620000000002143,-0.16751192351823696,0.16751192351823696,-0.589884582735491,0.09987290141847725,0.10811094685762467
10.796267641417023,-16.755341933189346,31.72000000000216,-0.15759169818486207,0.15759169818486207,-0.5820795593304137,0.10022796835065816,0.12553620638844515
10.793255028516521,-16.770302610170955,31.820000000002175,-0.14762050739186305,0.14762050739186305,-0.5723170391613361,0.10044242020465714,0.14133042259383696
10.790485882520294,-16.784292932596863,31.92000000000219,-0.13760888990348957,0.13760888990348957,-0.5606943434589212,0.10054513642575849,0.155595484020434
10.787950455509964,-16.797307440509734,32.0200000000022,-0.12757145061989666,0.12757145061989666,-0.5474338378664132,0.10050985253379596,0.1683115384212877
10.785420564824646,-16.81049168447421,32.13000000000218,-0.1165138771673075,0.1165138771673075,-0.531078049997512,0.10031732667084264,0.1805520617461125
10.783151286012673,-16.822487216154133,32.240000000002155,-0.10545661575435906,0.10545661575435906,-0.5131294642227878,0.09993787126230794,0.1909828758706403
10.781132481927301,-16.833293032358174,32.35000000000213,-0.09441683890147527,0.09441683890147527,-0.49373124179399674,0.09933297602040754,0.19953876437828882
10.77935502311688,-16.842910475001194,32.46000000000211,-0.08341514685834597,0.08341514685834597,-0.47269896028328234,0.09856743627248367,0.20622842820532514
10.777810689598624,-16.85134354244331,32.57000000000209,-0.07247546592469692,0.07247546592469692,-0.45151012608926033,0.0975871310352549,0.21176319812174527
10.776492081626223,-16.858599030273574,32.68000000000207,-0.06161842506351456,0.06161842506351456,-0.42905281974264337,0.09645223119016928,0.21557973327354646
10.775392613157353,-16.864686040994886,32.790000000002046,-0.05086392879626822,0.05086392879626822,-0.40597680856862556,0.0950918639383136,0.2178633088078926
10.774506393583232,-16.869616029824865,32.900000000002024,-0.04023064856489249,0.04023064856489249,-0.38239209375403055,0.09355150227631971,0.21875688750396835
10.773828096276452,-16.873402846728727,33.010000000002,-0.029742380450767904,0.029742380450767904,-0.3585234752763998,0.09185054920802545,0.21840580207918367
10.773352775875784,-16.876063039858764,33.12000000000198,-0.01941995236583852,0.01941995236583852,-0.3344739386248939,0.08999992471994742,0.2168660755553889
10.77307582406635,-16.87761537119941,33.23000000000196,-0.009281477166157844,0.009281477166157844,-0.31044332861949975,0.09148484203468761,0.2087115978812507
10.77299289546595,-16.878080503998024,33.340000000001936,0.0006609839238408903,0.0006609839238408903,-0.28650608942161315,0.08065959321354019,0.20433854011650582
10.773102098824165,-16.877468018205754,33.450000000001914,0.010684937256677608,0.010684937256677608,-0.2631390400969256,0.08304482585202691,0.20654496324100982
10.773405433122473,-16.875767772107118,33.56000000000189,0.020503317688925212,0.020503317688925212,-0.24073664818278573,0.08064632555576946,0.20069323734224007
10.773891160110823,-16.873048146743336,33.67000000000187,0.029684543505928623,0.029684543505928623,-0.2178137262299823,0.07805872382246558,0.19400942747975877
10.774552854169354,-16.869348564339273,33.78000000000185,0.03860390466902648,0.03860390466902648,-0.19550928412438534,0.0753809321225006,0.18661748670341818
10.77538595023855,-16.86469840794475,33.89000000000183,0.047242729145167944,0.047242729145167944,-0.17388378467171228,0.07261062630922557,0.17851591201204778
10.776385542027386,-16.85912897654207,34.000000000001805,0.05558870208766932,0.05558870208766932,-0.15304462607523964,0.06971516132797523,0.16968750851382122
10.77754648782398,-16.852672569389583,34.11000000000178,0.06363188062577514,0.06363188062577514,-0.1330949656808281,0.06676993444994636,0.16036898193344876
10.778863303590486,-16.845362838121147,34.22000000000176,0.07135871095875566,0.07135871095875566,-0.11406079935889529,0.06376545514643885,0.1505289184692983
10.780330178607068,-16.837234517064225,34.33000000000174,0.07876244172158033,0.07876244172158033,-0.09606141176631676,0.060679240372952144,0.1401939617333982
10.781941050330019,-16.828322894476393,34.44000000000172,0.0858374726366966,0.0858374726366966,-0.07909346321833034,0.05758932702831216,0.129543639549056
10.783689532718611,-16.818664161144405,34.550000000001695,0.09257396662347898,0.09257396662347898,-0.06282986205524652,0.054450763542337036,0.1182167190670096
10.785568976915506,-16.808295062220118,34.66000000000167,0.09897070282604002,0.09897070282604002,-0.04858590610853525,0.05130205788580978,0.10726913591549424
10.787572557045895,-16.797252487323263,34.77000000000165,0.10502395217764841,0.10502395217764841,-0.03509206077632931,0.048181614418476515,0.09588133720417591
10.789693213037522,-16.785573851354293,34.88000000000163,0.11073009433714327,0.11073009433714327,-0.02285893964900392,0.045021665365377855,0.08425471854693305
10.791923786457813,-16.773296476513977,34.99000000000161,0.11609220585886652,0.11609220585886652,-0.01184454312145618,0.04192520955780929,0.0726442579110464
10.794257036211865,-16.7604576376039,35.100000000001586,0.12110760606374098,0.12110760606374098,-0.002129338625972252,0.03883633858211072,0.06096544542524072
10.79668566137521,-16.747094585398433,35.210000000001564,0.1257810681261162,0.1257810681261162,0.00633558101832585,0.03580373024802998,0.049344940878747134
10.799202433063583,-16.73324400086687,35.32000000000154,0.13011516794308883,0.13011516794308883,0.013492680502386192,0.03283325798849662,0.03785828373182408
10.801800143842051,-16.718942407431665,35.43000000000152,0.13411389249983127,0.13411389249983127,0.01939352679855206,0.02990194697455028,0.02641737935036758
10.804471760418739,-16.704225522119792,35.5400000000015,0.13778482409453088,0.13778482409453088,0.0240266731876223,0.027068248283403273,0.015231837862084147
10.80721038449635,-16.689128588570863,35.65000000000148,0.1411321224630447,0.1411321224630447,0.027368280445296912,0.024287750435931975,0.00423072193582563
10.810009357790294,-16.67368594969308,35.760000000001455,0.14416633653723207,0.14416633653723207,0.029501804388168396,0.021621481804971716,-0.006457661756905328
10.812862261418964,-16.657931164727135,35.87000000000143,0.14689310247036633,0.14689310247036633,0.03038609737064757,0.019018332517129616,-0.016899068630767955
10.815762966807432,-16.641896803535364,35.98000000000141,0.14932459970641218,0.14932459970641218,0.030112414755326486,0.016539036593208097,-0.02696761545888475
10.818705658800685,-16.62561443063791,36.09000000000139,0.1514679856446344,0.1514679856446344,0.028676609009593998,0.01413813106939189,-0.03673575225558419
10.821684855586973,-16.609114498791673,36.20000000000137,0.15333683950741597,0.15333683950741597,0.026093886006005294,0.01186086789272411,-0.04606820874349136
10.824695422792605,-16.59242634052671,36.310000000001345,0.154939364282879,0.154939364282879,0.022449813836904718,0.009683847650550002,-0.05503425321256659
10.82773259573279,-16.57557802608223,36.42000000000132,0.15628982684997703,0.15628982684997703,0.017737289356521708,0.007615697516235463,-0.06358657375918475
10.830791958398063,-16.55859647466915,36.5300000000013,0.15739778895697334,0.15739778895697334,0.012047305702454492,0.005676685594385449,-0.07167288575380265
10.833869487407414,-16.54150719766445,36.64000000000128,0.15827690253619606,0.15827690253619606,0.005820114037407801,0.0037983563953646955,-0.07977801117711991
10.836961489903938,-16.52433456089371,36.75000000000126,0.1589392797655745,0.1589392797655745,-0.0021803073213237734,0.0021113802299805393,-0.08662161512614928
10.840064663160277,-16.5071014520365,36.860000000001236,0.15939623291434726,0.15939623291434726,-0.010599747905058306,0.0004858880753193471,-0.09346967010755798
10.843176023478339,-16.489829554700837,36.970000000001214,0.15966220001254464,0.15966220001254464,-0.019860650539138994,-0.0010154268196135578,-0.09983241576546675
10.846292933847332,-16.47253916121141,37.08000000000119,0.15974730231865672,0.15974730231865672,-0.029863656547807326,-0.0023892179770893915,-0.10570658198453632
10.849413078613408,-16.45524921948586,37.19000000000117,0.1596659099056654,0.1596659099056654,-0.04060948930900972,-0.003688838551100933,-0.11123944045354574
10.85253442791877,-16.437977443056674,37.30000000000115,0.15942916639042246,0.15942916639042246,-0.05199838079011317,-0.004861782929988954,-0.11629590699896544
10.855655258724347,-16.420740146961897,37.410000000001126,0.15904855428617373,0.15904855428617373,-0.06403669520507929,-0.005920628487135393,-0.12083984527674363
10.858774098691372,-16.403552434524652,37.520000000001104,0.15853741596227186,0.15853741596227186,-0.07661894914325326,-0.006907069986411152,-0.12511484018142963
10.861889731164066,-16.386428147343338,37.63000000000108,0.15790601332572038,0.15790601332572038,-0.08972742615246111,-0.007781166485800281,-0.12891142119159912
10.86500117147041,-16.369379884614222,37.74000000000106,0.15716546367217746,0.15716546367217746,-0.10334326700493948,-0.008546095321603745,-0.13222546148118566
10.868107647007438,-16.352419075048402,37.85000000000104,0.15632704096684788,0.15632704096684788,-0.11736269110252107,-0.009246444093191161,-0.13523649180010525
10.871208580355045,-16.335556011405874,37.96000000000102,0.15540146215765618,0.15540146215765618,-0.13179679010508222,-0.009855296534078826,-0.13782777620396733
10.874303569864345,-16.31879988395295,38.070000000000995,0.15439738198944528,0.15439738198944528,-0.1465491134892956,-0.010374117592671844,-0.14002758627135234
10.8773923908713,-16.302158778191888,38.18000000000097,0.15332518363316236,0.15332518363316236,-0.16159969171107003,-0.0108098015522232,-0.14182021582329557
10.880474949368466,-16.285639837524396,38.29000000000095,0.15219454864680285,0.15219454864680285,-0.17693389442473126,-0.011187988109469343,-0.1432827906704728
10.88355129620672,-16.269249204326755,38.40000000000093,0.15101311356619732,0.15101311356619732,-0.1924570891545188,-0.01149915500121399,-0.14441674825950201
10.8866215987523,-16.25299212218129,38.51000000000091,0.14978940336364086,0.14978940336364086,-0.20818312402845854,-0.011736911231052293,-0.14515668000625592
10.889686131163291,-16.23687298158945,38.620000000000886,0.14853037087106322,0.14853037087106322,-0.22401683970754063,-0.011913657268658477,-0.14556030227782812
10.892745268207065,-16.22089535659167,38.730000000000864,0.14724408607883235,0.14724408607883235,-0.23952862172906297,-0.012067286177080321,-0.14609023867070725
10.895799458015082,-16.20506211063838,38.84000000000084,0.14593705562013146,0.14593705562013146,-0.2559613659973394,-0.012115658881187446,-0.14532228195757016
10.89884923605201,-16.189375370974073,38.95000000000082,0.144614661491099,0.144614661491099,-0.2719706200413411,-0.012158376453499613,-0.14475786489493003
10.901895186480614,-16.173836685176898,39.0600000000008,0.14328286811180582,0.14328286811180582,-0.28799078765696845,-0.012157153667087603,-0.1438229894601571
10.904937951647879,-16.15844701087092,39.170000000000776,0.14194583067187813,0.14194583067187813,-0.3039316536331324,-0.012123271952076726,-0.14258986388438247
10.907978211311955,-16.14320681509935,39.280000000000754,0.14060868779645316,0.14060868779645316,-0.3198088696570411,-0.012057545391270168,-0.1409970465862337
10.911016669170836,-16.12811614455544,39.39000000000073,0.1392744336630307,0.1392744336630307,-0.33553560136844285,-0.011970313459942523,-0.13911953343595676
10.91405405829995,-16.113174631986677,39.50000000000071,0.137946733514947,0.137946733514947,-0.3511273640519442,-0.011868133420193095,-0.1368839138708919
10.917091107207304,-16.09838163665791,39.61000000000069,0.13662830308419108,0.13662830308419108,-0.36649993628852057,-0.011744566367730972,-0.13439107956318427
10.920128555045643,-16.083736216839863,39.72000000000067,0.13532063330337193,0.13532063330337193,-0.38164301641155357,-0.011619506166483435,-0.13158813192218538
10.923167118623088,-16.069237264617904,39.830000000000645,0.1340258741927626,0.1340258741927626,-0.3965491035657305,-0.011492170810279055,-0.12847192484175968
10.926207495217394,-16.05488351495242,39.94000000000062,0.1327443238224921,0.1327443238224921,-0.411133493185273,-0.011367251790553291,-0.12510003146457094
10.929250348875035,-16.040673613596915,40.0500000000006,0.1314771977747917,0.1314771977747917,-0.42541331447023795,-0.011244532106437218,-0.12139574742843058
10.93229628943664,-16.026606197847954,40.16000000000058,0.13022374999020195,0.13022374999020195,-0.439306795094724,-0.011131373396811493,-0.11744558129641523
10.9353458828795,-16.012679880346404,40.27000000000056,0.12898405280482597,0.12898405280482597,-0.4528054795301659,-0.011027434554861626,-0.11324979817687048
10.938399614738282,-15.998893374235898,40.380000000000535,0.12775738638481657,0.12775738638481657,-0.46590381370977896,-0.010933544397764361,-0.10874020246225999
10.94145790373277,-15.98524545688926,40.490000000000514,0.12654231189082613,0.12654231189082613,-0.47852286442226694,-0.010858993889512015,-0.10400647851591509
10.944521081489059,-15.971735033463691,40.60000000000049,0.1253379725748677,0.1253379725748677,-0.49068418174990225,-0.010801977666207895,-0.09897336887380502
10.94758938378806,-15.958361171355877,40.71000000000047,0.12414200297233449,0.12414200297233449,-0.502308992086893,-0.010766964746076671,-0.09373755247701994
10.950662944162758,-15.945123125597428,40.82000000000045,0.1229527577400979,0.1229527577400979,-0.5129728573441129,-0.010762657000720915,-0.08893531226315303
10.953741772590307,-15.932020392050857,40.930000000000426,0.12176784446490646,0.12176784446490646,-0.5239336077419525,-0.010761447291993131,-0.08253261598227364
10.956825767470239,-15.919052674578873,41.040000000000404,0.12058481320024314,0.12058481320024314,-0.533854972240504,-0.010792809037843437,-0.0766309854744502
10.959914689799122,-15.90621994506383,41.15000000000038,0.11940143680048879,0.11940143680048879,-0.5431826974593541,-0.010844378801265845,-0.07048865298124002
10.963008174058816,-15.893522405269401,41.26000000000036,0.11821497644063425,0.11821497644063425,-0.5518427967134587,-0.01091713973659647,-0.06421032321456094
10.966105717353376,-15.880960507181541,41.37000000000034,0.11702332468954396,0.11702332468954396,-0.5598624898320195,-0.011002518715829376,-0.05774192092073337
10.969206679696045,-15.868534933556292,41.48000000000032,0.1158239649909231,0.1158239649909231,-0.56717259250171,-0.011105454028185795,-0.05114322088579564
10.97231029813372,-15.85624654787464,41.590000000000295,0.11461545608924667,0.11461545608924667,-0.5738034600808021,-0.011228833341827584,-0.04433611003321158
10.975415682495239,-15.844096378679783,41.70000000000027,0.11339601937271468,0.11339601937271468,-0.5796901736579325,-0.011352039714647724,-0.03745699843100637
10.978521823917704,-15.832085608740515,41.81000000000025,0.11216388643843114,0.11216388643843114,-0.58483694220084,-0.011489781158035265,-0.030466867454512447
10.98162758961004,-15.820215569543384,41.92000000000023,0.1109178146891395,0.1109178146891395,-0.589252536115505,-0.011631688436079972,-0.02336893225794409
10.984731740223916,-15.808487687427492,42.03000000000021,0.10965670986291873,0.10965670986291873,-0.5928774221359004,-0.01177407664717533,-0.01634486693297489
10.98783293964627,-15.796903451399823,42.140000000000185,0.10838009219538142,0.10838009219538142,-0.5957465841892374,-0.011906398807867475,-0.009468181941712634
10.990929768212322,-15.785464361567556,42.25000000000016,0.1070877854076798,0.1070877854076798,-0.597822312803688,-0.012027968217016695,-0.003282553151622562
10.994020751192824,-15.774171863177193,42.36000000000014,0.10578067317463871,0.10578067317463871,-0.5991428738169968,-0.012137812084624836,-0.000625952934285962
10.997104384579469,-15.763027253796661,42.47000000000012,0.10446000419522139,0.10446000419522139,-0.5997755787941521,-0.012234000996956646,-4.4691865224099164e-05
11.000179152446988,-15.752031683650568,42.5800000000001,0.10312702183823555,0.10312702183823555,-0.5999625517427208,-0.012317898737813233,0.00021584330761572867
11.003243550960825,-15.741186144232552,42.690000000000076,0.10178316380841473,0.10178316380841473,-0.6,-0.01238971156965019,0.00015843755776222187
11.006296112069052,-15.730491466629294,42.800000000000054,0.10042983453137197,0.10042983453137197,-0.6,-0.012442438218667006,0.0001483656872411517
11.009335413524864,-15.719948333678019,42.91000000000003,0.09906838969689519,0.09906838969689519,-0.5995737159341306,-0.012480112159784321,-0.00409388252266286
11.01236008521097,-15.709557258706353,43.02000000000001,0.09770067268672944,0.09770067268672944,-0.6,-0.012511947684494625,0.00013364962378210941
11.01536882931694,-15.69931854796428,43.12999999999999,0.09632839440145213,0.09632839440145213,-0.6,-0.012532163398083197,0.00014275507292828561
11.018360397768209,-15.689232367689259,43.23999999999997,0.09495263888030006,0.09495263888030006,-0.6,-0.012542449334192414,0.0001356166723322038
11.021333590908679,-15.679298767266594,43.349999999999945,0.09357448279197814,0.09357448279197814,-0.6,-0.012532865156962555,0.00013328098751661478
11.024287256636795,-15.669517684251794,43.45999999999992,0.09219501559049012,0.09219501559049012,-0.6,-0.012514920440385742,0.00013642842438962125
11.027220305146715,-15.65988889732866,43.5699999999999,0.09081617002385745,0.09081617002385745,-0.6,-0.012489732509507717,0.00012767042739947568
11.030131720160192,-15.650412006880936,43.67999999999988,0.08943914989173629,0.08943914989173629,-0.6,-0.012456565249774941,0.0001341260690502894
11.033020531873582,-15.641086516297047,43.78999999999986,0.08806474567076375,0.08806474567076375,-0.6,-0.012401698673632599,0.0001242948941190143
11.035885818217734,-15.631911844429927,43.899999999999835,0.08669392085851127,0.08669392085851127,-0.6,-0.012342260144123629,0.00011714014116815703
11.03872672529635,-15.6228872546419,44.00999999999981,0.08532863115960096,0.08532863115960096,-0.6,-0.012277408683735206,0.00012146849730422088
11.041542472082229,-15.614011849981196,44.11999999999979,0.08396978173926298,0.08396978173926298,-0.6,-0.012190930245222543,0.0001138797713302417
11.044332321901448,-15.605284668692208,44.22999999999977,0.08261800377662379,0.08261800377662379,-0.6,-0.012098793693571717,0.00011858142618411412
11.047095600069628,-15.596704625489778,44.33999999999975,0.08127521949827193,0.08127521949827193,-0.6,-0.011997810292866683,0.00011088311673897394
11.049831716445631,-15.588270455382988,44.449999999999726,0.07994250063048122,0.07994250063048122,-0.6,-0.011876553984243397,0.00010371227552076053
11.052540126269157,-15.579980828702999,44.559999999999704,0.07862061433460765,0.07862061433460765,-0.6,-0.011751713460525115,0.00010806055236012843
11.055220367412872,-15.571834247007327,44.66999999999968,0.07731177763457,0.07731177763457,-0.6,-0.011599813758586706,0.00010109881763407854
11.057872052411144,-15.563829067596805,44.77999999999966,0.07601665023034324,0.07601665023034324,-0.6,-0.011441739910484942,0.00010532872859069329
11.060494866993174,-15.555963511833335,44.88999999999964,0.07473759386876411,0.07473759386876411,-0.6,-0.011252786525237696,9.851342383733344e-05
11.063088595239943,-15.548235596252315,44.999999999999616,0.07347585435343723,0.07347585435343723,-0.5997175091248771,-0.011041889004742069,-0.0027222500079437865
11.065653113501403,-15.540643150050562,45.109999999999594,0.07223422745148972,0.07223422745148972,-0.6,-0.010803198890499438,9.600304471130872e-05
11.068188416807322,-15.533183748432531,45.21999999999957,0.07101498869308007,0.07101498869308007,-0.6,-0.010514480496748252,8.978330028073516e-05
11.070694642371604,-15.525854643760823,45.32999999999955,0.06982181723067371,0.06982181723067371,-0.6,-0.01015688505288772,9.356102455956348e-05
11.07317210308617,-15.518652679724111,45.43999999999953,0.06865957114043236,0.06865957114043236,-0.6,-0.009688504977236266,8.749835253024749e-05
11.075621354055249,-15.511574107923384,45.54999999999951,0.06753516166088419,0.06753516166088419,-0.6,-0.009019455087514195,9.11818466607647e-05
11.078043306958602,-15.504614272953756,45.659999999999485,0.06645971518411573,0.06645971518411573,-0.6,-0.007886070187389725,8.52718853625194e-05
11.080439462507114,-15.497766975153679,45.76999999999946,0.06545338846761262,0.06545338846761262,-0.6,-0.0052886934995400835,8.886275629493498e-05
11.082812485172006,-15.491022875649836,45.87999999999944,0.06456130756167075,0.06456130756167075,-0.6,0.0018943073594468438,8.310251126274231e-05
11.085168075014598,-15.484364302289418,45.98999999999942,0.06392119548314751,0.06392119548314751,-0.6,0.0061661089165807,7.771590208356133e-05
11.087522034783143,-15.47774564085446,46.0999999999994,0.06395377649362083,0.06395377649362083,-0.6,0.005838038812333632,8.098853152100229e-05
11.089901596241404,-15.471090360342712,46.209999999999376,0.06458507519827689,0.06458507519827689,-0.6,0.005094277823758635,7.57388887665512e-05
11.092317110302716,-15.464370382744915,46.319999999999354,0.06523877470634498,0.06523877470634498,-0.6,0.004267425972616513,7.892837805773449e-05
11.094767130797402,-15.457590791155967,46.42999999999933,0.06581459165502718,0.06581459165502718,-0.6,0.0033758063057858735,7.38121556629338e-05
11.09724879893765,-15.4507604529247,46.53999999999931,0.06630085553243864,0.06630085553243864,-0.6,0.0024538384000113,6.899825851764346e-05
11.099758855514892,-15.443889147794836,46.64999999999929,0.06669018632582507,0.06669018632582507,-0.6,0.0015161221493387,7.193448257449023e-05
11.102293762248099,-15.436987212740984,46.759999999999266,0.06697871538295236,0.06697871538295236,-0.6,0.0005722094512762904,6.727154485971613e-05
11.104849795838323,-15.430065267682911,46.869999999999244,0.06716411640682765,0.06716411640682765,-0.6,-0.00035986912220761894,7.010417641823597e-05
11.10742310977324,-15.423134038851424,46.97999999999922,0.06724610164812198,0.06724610164812198,-0.6,-0.0012835877877256144,6.556043416156674e-05
11.110009784716635,-15.416204220461472,47.0899999999992,0.06722504872813057,0.06722504872813057,-0.5998119977162858,-0.0021778959122775604,-0.0018117016383858975
11.112605864393801,-15.409286376084637,47.19999999999918,0.06710240376181667,0.06710240376181667,-0.6,-0.0030606093325938858,6.389131092325389e-05
11.11520738599185,-15.402390864569576,47.30999999999916,0.06688025533820571,0.06688025533820571,-0.6,-0.003907428570680135,5.975444529887596e-05
11.117810406130689,-15.395527774301392,47.419999999999135,0.06656115315939687,0.06656115315939687,-0.6,-0.004725121321569015,6.226690548568611e-05
11.120411021369064,-15.388706879632178,47.52999999999911,0.0661481400109298,0.0661481400109298,-0.6,-0.005510052723858071,5.8230438783536635e-05
11.12300538748552,-15.381937600067337,47.63999999999909,0.06564457006822336,0.06564457006822336,-0.6,-0.006257284606786088,6.068291686028887e-05
11.125589736246585,-15.375228967597055,47.74999999999907,0.06505413682162378,0.06505413682162378,-0.6,-0.006965815356806866,5.674817720299784e-05
11.12816039035729,-15.368589602831996,47.85999999999905,0.06438072213494872,0.06438072213494872,-0.6,-0.007634858679367777,5.914000871597635e-05
11.130713779184724,-15.362027686013105,47.969999999999025,0.06362848876875468,0.06362848876875468,-0.6,-0.008262152896733689,5.529193364141146e-05
11.133246450866437,-15.355550943182152,48.079999999999,0.06280185182325682,0.06280185182325682,-0.6,-0.008843170531195793,0.0015613773345357542
11.135755088852116,-15.349166617566949,48.18999999999898,0.061905368117047874,0.061905368117047874,-0.6,-0.009398274422091816,0.005203966324275146
11.138236529354462,-15.342881441920348,48.29999999999896,0.06094412365775849,0.06094412365775849,-0.5999309707936973,-0.009933232372421793,0.008556284705331945
11.140687748337673,-15.336701681648679,48.40999999999894,0.059921362860715977,0.059921362860715977,-0.5995079548915476,-0.0104426998717842,0.011628339010387899
11.143105789604562,-15.330633316104985,48.519999999998916,0.05883947217261341,0.05883947217261341,-0.5986946605010017,-0.010919216189913426,0.01441953582333774
11.145487752334025,-15.324682082389847,48.629999999998894,0.05770100313752097,0.05770100313752097,-0.5975324290776504,-0.011359190403846075,0.016943714972911174
11.147830838783916,-15.318853369824579,48.73999999999887,0.05650931683785938,0.05650931683785938,-0.5960616229289268,-0.01176117043413343,0.01920974617939601
11.150132372190164,-15.313152193980992,48.84999999999885,0.055268521053292455,0.055268521053292455,-0.5942926502630388,-0.012120376375579047,0.021228708342027246
11.152389828456187,-15.30758313435171,48.95999999999883,0.053982678505892,0.053982678505892,-0.5922742211758959,-0.012437358356924185,0.02301728515578683
11.154600851681963,-15.302150313846024,49.06999999999881,0.05265656129022711,0.05265656129022711,-0.5900137640280289,-0.012710163010927394,0.02458548864490462
11.156763267780931,-15.296857382515437,49.179999999998785,0.05129471282317892,0.05129471282317892,-0.587407081552368,-0.01293376661801572,0.025923106236824516
11.158875100091807,-15.291707494608191,49.28999999999876,0.04990191425707122,0.04990191425707122,-0.5849100900231191,-0.013127341454406617,0.02712846410025354


==> plots/evaluation/dyn_weight/new_lat_1000_corridor.csv <==
path_x,path_y,x_bound_left,y_bound_left,x_bound_right,y_bound_right,smooth_x_bound_left,smooth_y_bound_left,smooth_x_bound_right,smooth_y_bound_right
6.123233995736766e-18,0.1,5.0,0.0999999999999997,-5.0,0.10000000000000031,5.0,0.0999999999999997,-5.0,0.10000000000000031
1.2246467991473533e-17,0.2,5.0,0.1999999999999997,-5.0,0.20000000000000032,5.0,0.1999999999999997,-5.0,0.20000000000000032
1.83697019872103e-17,0.30000000000000004,5.0,0.2999999999999997,-5.0,0.3000000000000004,5.0,0.2999999999999997,-5.0,0.3000000000000004
2.4492935982947065e-17,0.4,5.0,0.3999999999999997,-5.0,0.40000000000000036,5.0,0.3999999999999997,-5.0,0.40000000000000036
3.061616997868383e-17,0.5,5.0,0.49999999999999967,-5.0,0.5000000000000003,5.0,0.49999999999999967,-5.0,0.5000000000000003
3.6739403974420595e-17,0.6,5.0,0.5999999999999996,-5.0,0.6000000000000003,5.0,0.5999999999999996,-5.0,0.6000000000000003
4.2862637970157366e-17,0.7000000000000001,5.0,0.6999999999999997,-5.0,0.7000000000000004,5.0,0.6999999999999997,-5.0,0.7000000000000004
4.898587196589413e-17,0.8,5.0,0.7999999999999997,-5.0,0.8000000000000004,5.0,0.7999999999999997,-5.0,0.8000000000000004
5.5109105961630896e-17,0.9,5.0,0.8999999999999997,-5.0,0.9000000000000004,5.0,0.8999999999999997,-5.0,0.9000000000000004
6.123233995736766e-17,1.0,5.0,0.9999999999999997,-5.0,1.0000000000000002,5.0,0.9999999999999997,-5.0,1.0000000000000002
6.735557395310444e-17,1.1,5.0,1.0999999999999999,-5.0,1.1000000000000003,5.0,1.0999999999999999,-5.0,1.1000000000000003
7.34788079488412e-17,1.2000000000000002,5.0,1.2,-5.0,1.2000000000000004,5.0,1.2,-5.0,1.2000000000000004
7.960204194457798e-17,1.3000000000000003,5.0,1.3,-5.0,1.3000000000000005,5.0,1.3,-5.0,1.3000000000000005
8.572527594031473e-17,1.4000000000000001,5.0,1.4,-5.0,1.4000000000000004,5.0,1.4,-5.0,1.4000000000000004
9.184850993605151e-17,1.5000000000000002,5.0,1.5,-5.0,1.5000000000000004,5.0,1.5,-5.0,1.5000000000000004
9.797174393178826e-17,1.6,5.0,1.5999999999999999,-5.0,1.6000000000000003,5.0,1.5999999999999999,-5.0,1.6000000000000003
1.0409497792752504e-16,1.7000000000000002,5.0,1.7,-5.0,1.7000000000000004,5.0,1.7,-5.0,1.7000000000000004
1.102182119232618e-16,1.8000000000000003,5.0,1.8,-5.0,1.8000000000000005,5.0,1.8,-5.0,1.8000000000000005
1.1634144591899857e-16,1.9000000000000001,5.0,1.9,-5.0,1.9000000000000004,5.0,1.9,-5.0,1.9000000000000004
1.2246467991473532e-16,2.0,5.0,1.9999999999999998,-5.0,2.0000000000000004,5.0,1.9999999999999998,-5.0,2.0000000000000004
1.285879139104721e-16,2.1,5.0,2.0999999999999996,-5.0,2.1000000000000005,5.0,2.0999999999999996,-5.0,2.1000000000000005
1.3471114790620887e-16,2.2,5.0,2.1999999999999997,-5.0,2.2000000000000006,5.0,2.1999999999999997,-5.0,2.2000000000000006
1.4083438190194563e-16,2.3000000000000003,5.0,2.3,-5.0,2.3000000000000007,5.0,2.3,-5.0,2.3000000000000007
1.469576158976824e-16,2.4000000000000004,5.0,2.4,-5.0,2.400000000000001,5.0,2.4,-5.0,2.400000000000001
1.5308084989341918e-16,2.5000000000000004,5.0,2.5,-5.0,2.500000000000001,5.0,2.5,-5.0,2.500000000000001
1.5920408388915593e-16,2.6,5.0,2.5999999999999996,-5.0,2.6000000000000005,5.0,2.5999999999999996,-5.0,2.6000000000000005
1.6532731788489269e-16,2.7,5.0,2.6999999999999997,-5.0,2.7000000000000006,5.0,2.6999999999999997,-5.0,2.7000000000000006
1.7145055188062946e-16,2.8000000000000003,5.0,2.8,-5.0,2.8000000000000007,5.0,2.8,-5.0,2.8000000000000007
1.7757378587636624e-16,2.9000000000000004,5.0,2.9,-5.0,2.900000000000001,5.0,2.9,-5.0,2.900000000000001
1.8369701987210302e-16,3.0000000000000004,5.0,3.0,-5.0,3.000000000000001,5.0,3.0,-5.0,3.000000000000001
1.8982025386783975e-16,3.1,5.0,3.0999999999999996,-5.0,3.1000000000000005,5.0,3.0999999999999996,-5.0,3.1000000000000005
1.9594348786357652e-16,3.2,5.0,3.1999999999999997,-5.0,3.2000000000000006,5.0,3.1999999999999997,-5.0,3.2000000000000006
2.020667218593133e-16,3.3000000000000003,5.0,3.3,-5.0,3.3000000000000007,5.0,3.3,-5.0,3.3000000000000007
2.0818995585505008e-16,3.4000000000000004,5.0,3.4,-5.0,3.400000000000001,5.0,3.4,-5.0,3.400000000000001
2.1431318985078683e-16,3.5000000000000004,5.0,3.5,-5.0,3.500000000000001,5.0,3.5,-5.0,3.500000000000001
2.2043642384652358e-16,3.6,5.0,3.5999999999999996,-5.0,3.6000000000000005,5.0,3.5999999999999996,-5.0,3.6000000000000005
2.2655965784226036e-16,3.7,5.0,3.6999999999999997,-5.0,3.7000000000000006,5.0,3.6999999999999997,-5.0,3.7000000000000006
2.3268289183799714e-16,3.8000000000000003,5.0,3.8,-5.0,3.8000000000000007,5.0,3.8,-5.0,3.8000000000000007
2.388061258337339e-16,3.9000000000000004,5.0,3.9,-5.0,3.900000000000001,5.0,3.9,-5.0,3.900000000000001
2.4492935982947064e-16,4.0,5.0,3.9999999999999996,-5.0,4.0,5.0,3.9999999999999996,-5.0,4.0
2.5105259382520737e-16,4.1,5.0,4.1,-5.0,4.1,5.0,4.1,-5.0,4.1
2.571758278209442e-16,4.2,5.0,4.2,-5.0,4.2,5.0,4.2,-5.0,4.2
2.632990618166809e-16,4.3,5.0,4.3,-5.0,4.3,5.0,4.3,-5.0,4.3
2.6942229581241765e-16,4.3999999999999995,5.0,4.3999999999999995,-5.0,4.3999999999999995,5.0,4.3999999999999995,-5.0,4.3999999999999995
2.755455298081545e-16,4.5,5.0,4.5,-5.0,4.5,5.0,4.5,-5.0,4.5
2.816687638038912e-16,4.6,5.0,4.6,-5.0,4.6,5.0,4.6,-5.0,4.6
2.8779199779962803e-16,4.7,5.0,4.7,-5.0,4.7,5.0,4.7,-5.0,4.7
2.9391523179536476e-16,4.8,5.0,4.8,-5.0,4.8,5.0,4.8,-5.0,4.8
3.0003846579110154e-16,4.9,5.0,4.9,-5.0,4.9,5.0,4.9,-5.0,4.9
3.061616997868383e-16,5.0,5.0,5.0,-5.0,5.0,5.0,5.0,-5.0,5.0
3.122849337825751e-16,5.1,4.999000033332889,5.199993333466665,-4.999000033332889,5.000006666533334,4.999000033332889,5.199993333466665,-4.999000033332889,5.000006666533334
-0.0019998666693329913,5.199980000666657,4.994000666635556,5.399926671599828,-4.998000399974223,5.000033329733486,4.994000666635556,5.399926671599828,-4.998000399974223,5.000033329733486
-0.005998800087996405,5.299900011332754,4.985003899588024,5.5997200437299774,-4.997001499764018,5.000079978935531,4.985003899588024,5.5997200437299774,-4.997001499764018,5.000079978935531
-0.011995200735940865,5.3997200653262745,4.972013330777156,5.799293535172138,-4.996003732249037,5.000146595480411,4.972013330777156,5.799293535172138,-4.996003732249037,5.000146595480411
-0.019986670132858132,5.499400235956537,4.955034156257271,5.998567319190678,-4.9950074965229865,5.000233152722395,4.955034156257271,5.998567319190678,-4.9950074965229865,5.000233152722395
-0.02997001179754095,5.598900652484339,4.93407316747179,6.197461688928936,-4.994013191066872,5.000339616039742,4.93407316747179,6.197461688928936,-4.994013191066872,5.000339616039742
-0.04194123252643289,5.698181516069726,4.909138748536752,6.395897089290909,-4.993021213589619,5.0004659428485425,4.909138748536752,6.395897089290909,-4.993021213589619,5.0004659428485425
-0.05589554399085655,5.797203115690989,4.880240872887279,6.593794148762219,-4.992031960868991,5.000612082619758,4.880240872887279,6.593794148762219,-4.992031960868991,5.000612082619758
-0.07182736465228115,5.895925844028552,4.847391099288326,6.791073711157673,-4.991045828592889,5.000777976899431,4.847391099288326,6.791073711157673,-4.991045828592889,5.000777976899431
-0.08973032199486358,5.994310213307364,4.810602567211344,6.987656867282671,-4.990063211201072,5.000963559332058,4.810602567211344,6.987656867282671,-4.990063211201072,5.000963559332058
-0.10959725507436971,6.092316871091488,4.769889991578658,7.183464986495835,-4.9890845017273975,5.001168755687141,4.769889991578658,7.183464986495835,-4.9890845017273975,5.001168755687141
-0.13142021738245666,6.189906616024548,4.725269656877692,7.378419748160222,-4.988110091642604,5.001393483888875,4.725269656877692,7.378419748160222,-4.988110091642604,5.001393483888875
-0.15519048002517014,6.287040413509751,4.676759410647396,7.5724431729705275,-4.987140370697736,5.001637654048975,4.676759410647396,7.5724431729705275,-4.987140370697736,5.001637654048975
-0.18089853521438568,6.383679411323202,4.624378656339469,7.765457654143772,-4.9861757267682405,5.0019011685026324,4.624378656339469,7.765457654143772,-4.9861757267682405,5.0019011685026324
-0.20853410007079706,6.479784955154279,4.5681483455572325,7.957385988460977,-4.985216545698827,5.00218392184758,4.5681483455572325,7.957385988460977,-4.985216545698827,5.00218392184758
-0.23808612073693103,6.575318604066839,4.508090969675274,8.148151407147429,-4.984263211149135,5.00248580098625,4.508090969675274,8.148151407147429,-4.984263211149135,5.00248580098625
-0.2695427767985428,6.670242145875084,4.444230550843188,8.337677606579156,-4.9833161044402745,5.00280668517101,4.444230550843188,8.337677606579156,-4.9833161044402745,5.00280668517101
-0.3028914860126243,6.764517612427918,4.376592632377049,8.525888778803369,-4.982375604402298,5.003146446052467,4.376592632377049,8.525888778803369,-4.982375604402298,5.003146446052467
-0.3381189093401333,6.858107294795711,4.3052042685424174,8.712709641860625,-4.981442087222685,5.0035049477307965,4.3052042685424174,8.712709641860625,-4.981442087222685,5.0035049477307965
-0.3752109562814316,6.950973758353362,4.230094013732993,8.898065469896615,-4.9805159262958565,5.003882046810108,4.230094013732993,8.898065469896615,-4.9805159262958565,5.003882046810108
-0.41415279051229664,7.04307985775365,4.151291911049244,9.081882123051503,-4.979597492073838,5.004277592455797,4.151291911049244,9.081882123051503,-4.979597492073838,5.004277592455797
-0.4549288358182537,7.134388751784881,4.068829480281563,9.26408607711488,-4.97868715191807,5.004691426454881,4.068829480281563,9.26408607711488,-4.97868715191807,5.004691426454881
-0.4975227823248537,7.224863918106878,3.9827397053027713,9.444604452934477,-4.977785269952479,5.005123383279278,3.9827397053027713,9.444604452934477,-4.977785269952479,5.005123383279278
-0.5419175930214057,7.31446916785943,3.8930570208750144,9.623365045566846,-4.976892206917826,5.0055732901520145,3.8930570208750144,9.623365045566846,-4.976892206917826,5.0055732901520145
-0.5880955105755541,7.403168660137359,3.7998172988763086,9.800296353158377,-4.976008320027417,5.006040967116342,3.7998172988763086,9.800296353158377,-4.976008320027417,5.006040967116342
-0.6360380644359744,7.490926916326396,3.703057833952274,9.975327605545083,-4.9751339628242235,5.0065262271077104,3.703057833952274,9.975327605545083,-4.9751339628242235,5.0065262271077104
-0.6857260782203481,7.577708834294161,3.6028173285987712,10.148388792559729,-4.974269485039468,5.007028876028594,3.6028173285987712,10.148388792559729,-4.974269485039468,5.007028876028594
-0.7371396773856594,7.663479702430544,3.49913587768142,10.319410692034962,-4.973415232452739,5.007548712826125,3.49913587768142,10.319410692034962,-4.973415232452739,5.007548712826125
-0.7902582971777479,7.748205213531885,3.392054952398186,10.488324897491255,-4.972571546753682,5.008085529572515,3.392054952398186,10.488324897491255,-4.972571546753682,5.008085529572515
-0.8450606908569352,7.8318514785234035,3.2816173836914544,10.655063845498582,-4.971738765405325,5.008639111548225,3.2816173836914544,10.655063845498582,-4.971738765405325,5.008639111548225
-0.9015249381964389,7.914385040014372,3.167867345116229,10.819560842700898,-4.970917221509107,5.009209237327844,3.167867345116229,10.819560842700898,-4.970917221509107,5.009209237327844
-0.9596284542501694,7.995772885680625,3.050850335171292,10.981750092492588,-4.970107243671631,5.009795678868663,3.050850335171292,10.981750092492588,-4.970107243671631,5.009795678868663
-1.0193479983864087,8.075982461469055,2.9306131591004148,11.141566721336225,-4.9693091558732325,5.010398201601884,2.9306131591004148,11.141566721336225,-4.9693091558732325,5.010398201601884
-1.080659683583752,8.154981684618791,2.8072039101708857,11.298946804711136,-4.96852327733839,5.011016564526447,2.8072039101708857,11.298946804711136,-4.96852327733839,5.011016564526447
-1.1435389859855989,8.232738956493884,2.6806719504368415,11.453827392682342,-4.967749922408039,5.011650520305427,2.6806719504368415,11.453827392682342,-4.967749922408039,5.011650520305427
-1.207960754709368,8.309223175222334,2.551067890995105,11.606146535079702,-4.966989400413841,5.012299815364966,2.551067890995105,11.606146535079702,-4.966989400413841,5.012299815364966
-1.2738992219065155,8.384403748136423,2.418443571741422,11.75584330627715,-4.966242015554453,5.012964189995696,2.418443571741422,11.75584330627715,-4.966242015554453,5.012964189995696
-1.3413280130693301,8.45825060400938,2.282852040635194,11.902857829562139,-4.965508066773854,5.013643378456623,2.282852040635194,11.902857829562139,-4.965508066773854,5.013643378456623
-1.4102201575803852,8.530734205083471,2.1443475324809995,12.047131301085525,-4.9647878476417695,5.014337109081418,2.1443475324809995,12.047131301085525,-4.9647878476417695,5.014337109081418
-1.4805480995004263,8.601825558884698,2.0029854472353983,12.188606013382314,-4.9640816462362505,5.015045104387083,2.0029854472353983,12.188606013382314,-4.9640816462362505,5.015045104387083
-1.5522837085903787,8.671496229819414,1.8588223278476865,12.327225378453896,-4.963389745028444,5.015767081184933,1.8588223278476865,12.327225378453896,-4.963389745028444,5.015767081184933
-1.6253982915630683,8.739718350548175,1.7119158376434698,12.462933950402475,-4.9627124207696065,5.016502750693876,1.7119158376434698,12.462933950402475,-4.9627124207696065,5.016502750693876
-1.6998626035601543,8.806464633132306,1.5623247372601026,12.595677447608693,-4.962049944380411,5.017251818655919,1.5623247372601026,12.595677447608693,-4.962049944380411,5.017251818655919
-1.775646859849682,8.87170837994871,1.4101088611432162,12.725402774443559,-4.96140258084258,5.018013985453862,1.4101088611432162,12.725402774443559,-4.96140258084258,5.018013985453862
-1.8527207477395788,8.93542349436857,1.2553290936137405,12.852058042505988,-4.960770589092898,5.01878894623115,1.2553290936137405,12.852058042505988,-4.960770589092898,5.01878894623115
-1.9310534387023273,8.997584491195635,1.0980473445149839,12.975592591377467,-4.960154221919638,5.0195763910138025,1.0980473445149839,12.975592591377467,-4.960154221919638,5.0195763910138025
-2.010613600705964,9.058166506859981,0.9383265244495242,13.095957008885556,-4.959553725861452,5.020376004834407,0.9383265244495242,13.095957008885556,-4.959553725861452,5.020376004834407
-2.0913694107464753,9.11714530936309,0.7762305196158046,13.213103150868085,-4.958969341108755,5.0211874678580966,0.7762305196158046,13.213103150868085,-4.958969341108755,5.0211874678580966
-2.1732885675765754,9.174497307970336,0.6118241662545079,13.32698416043019,-4.958401301407658,5.022010455510482,0.6118241662545079,13.32698416043019,-4.958401301407658,5.022010455510482
-2.2563383046257726,9.230199562646957,0.44517322471492227,13.437554486686441,-4.957849833966467,5.022844638607473,0.44517322471492227,13.437554486686441,-4.957849833966467,5.022844638607473
-2.340485403106562,9.284229793233772,0.4446273307245212,13.436716645693625,-5.125598136937645,5.1317429407739175,0.4446273307245212,13.436716645693625,-5.125598136937645,5.1317429407739175
-2.423535140155759,9.339932047910393,0.4440647902065207,13.435889889415387,-5.291135070518039,5.243974206405399,0.4440647902065207,13.435889889415387,-5.291135070518039,5.243974206405399
-2.5054542969858593,9.397284046517639,0.4434858281696288,13.435074548543213,-5.454394422141347,5.359493544492064,0.4434858281696288,13.435074548543213,-5.454394422141347,5.359493544492064
-2.5862101070263708,9.456262849020748,0.44289067619094036,13.434270949202581,-5.615310890243682,5.478254748838915,0.44289067619094036,13.434270949202581,-5.615310890243682,5.478254748838915
-2.6657702690300074,9.516844864685094,0.44227957232331194,13.433479412822514,-5.773820110383326,5.600210316547675,0.44227957232331194,13.433479412822514,-5.773820110383326,5.600210316547675
-2.7441029599927558,9.57900586151216,0.4416527610001424,13.432700256007008,-5.929858680985654,5.7253114670173115,0.4416527610001424,13.432700256007008,-5.929858680985654,5.7253114670173115
-2.821176847882653,9.642720975932018,0.44101049293760397,13.431933790408404,-6.08336418870291,5.853508161455632,0.44101049293760397,13.431933790408404,-6.08336418870291,5.853508161455632
-2.896961104172181,9.707964722748423,0.44035302503435725,13.431180322602723,-6.234275233378719,5.984749122894124,0.44035302503435725,13.431180322602723,-6.234275233378719,5.984749122894124
-2.9714254161692666,9.774711005332554,0.4396806202687986,13.430440153967035,-6.382531452607331,6.118981856698072,0.4396806202687986,13.430440153967035,-6.382531452607331,6.118981856698072
-3.044539999141956,9.842933126061315,0.43899354759386844,13.42971358055893,-6.528073545877781,6.256152671563699,0.43899354759386844,13.42971358055893,-6.528073545877781,6.256152671563699
-3.1162756082319083,9.91260379699603,0.4382920818294762,13.429000892998083,-6.670843298293293,6.396206700993978,0.4382920818294762,13.429000892998083,-6.670843298293293,6.396206700993978
-3.186603550151949,9.983695150797258,0.4375765035525747,13.428302376350016,-6.810783603856473,6.5390879252445,0.4375765035525747,13.428302376350016,-6.810783603856473,6.5390879252445
-3.2554956946630043,10.056178751871348,0.43684709898493335,13.427618310012075,-6.947838488310942,6.684739193730621,0.43684709898493335,13.427618310012075,-6.947838488310942,6.684739193730621
-3.3229244858258187,10.130025607744306,0.43610415987865414,13.426948967601675,-7.081953131530291,6.833102247886939,0.43610415987865414,13.426948967601675,-7.081953131530291,6.833102247886939
-3.388862953022966,10.205206180658395,0.43534798339947445,13.426294616846853,-7.213073889445406,6.984117744469938,0.43534798339947445,13.426294616846853,-7.213073889445406,6.984117744469938
-3.4532847217467353,10.281690399386845,0.43457887200790246,13.42565551947919,-7.341148315501373,7.1377252792945,0.43457887200790246,13.42565551947919,-7.341148315501373,7.1377252792945
-3.516164024148582,10.359447671261938,0.43379713333824155,13.425031931129109,-7.466125181635405,7.293863411394767,0.43379713333824155,13.425031931129109,-7.466125181635405,7.293863411394767
-3.5774757093459257,10.438446894411674,0.4330030800755358,13.424424101223636,-7.587954498767387,7.452469687599712,0.4330030800755358,13.424424101223636,-7.587954498767387,7.452469687599712
-3.6371952534821648,10.518656470200103,0.43219702983050334,13.423832272886632,-7.706587536794833,7.613480667513575,0.43219702983050334,13.423832272886632,-7.706587536794833,7.613480667513575
-3.695298769535895,10.600044315866356,0.43137930501249455,13.423256682841535,-7.8219768440842845,7.776831948891177,0.43137930501249455,13.423256682841535,-7.8219768440842845,7.776831948891177
-3.751763016875399,10.682577877357323,0.43055023270053505,13.422697561316692,-7.934076266451333,7.942458193397954,0.43055023270053505,13.422697561316692,-7.934076266451333,7.942458193397954
-3.8065654105545863,10.766224142348841,0.4297101445124931,13.42215513195326,-8.042840965621666,8.110293152744422,0.4297101445124931,13.42215513195326,-8.042840965621666,8.110293152744422
-3.8596840303466746,10.850949653450183,0.4288593764724449,13.42162961171575,-8.148227437165794,8.280269695184616,0.4288593764724449,13.42162961171575,-8.148227437165794,8.280269695184616
-3.911097629511986,10.936720521586565,0.4279982688762627,13.42112121080525,-8.250193527900235,8.45231983236788,0.4279982688762627,13.42112121080525,-8.250193527900235,8.45231983236788
-3.9607856432963597,11.02350243955433,0.42712716615550317,13.420630132575347,-8.348698452748224,8.626374746533312,0.42712716615550317,13.420630132575347,-8.348698452748224,8.626374746533312
-4.00872819715678,11.111260695743367,0.42624641673964003,13.420156573450782,-8.4437028110532,8.80236481803595,0.42624641673964003,13.420156573450782,-8.4437028110532,8.80236481803595
-4.054906114710929,11.199960188021295,0.4253563729166965,13.419700722848896,-8.535168602338555,8.980219653193695,0.4253563729166965,13.419700722848896,-8.535168602338555,8.980219653193695
-4.099300925407481,11.289565437773847,0.4244573906923357,13.419262763103847,-8.623059241507297,9.159868112443847,0.4244573906923357,13.419262763103847,-8.623059241507297,9.159868112443847
-4.141894871914081,11.380040604095843,0.4235498296474596,13.418842869393696,-8.707339573475622,9.34123833879799,0.4235498296474596,13.418842869393696,-8.707339573475622,9.34123833879799
-4.1826709172200385,11.471349498127074,0.42263405279438615,13.418441209670327,-8.787975887234463,9.52425778658382,0.42263405279438615,13.418441209670327,-8.787975887234463,9.52425778658382
-4.221612751450904,11.563455597527362,0.42171042643164736,13.418057944592277,-8.864935929333456,9.708853250462447,0.42171042643164736,13.418057944592277,-8.864935929333456,9.708853250462447
-4.258704798392202,11.656322061085014,0.42077931999747165,13.417693227460465,-8.938188916781876,9.894950894709563,0.42077931999747165,13.417693227460465,-8.938188916781876,9.894950894709563
-4.293932221719711,11.749911743452808,0.4198411059220204,13.417347204156881,-9.007705549361443,10.082476282748734,0.4198411059220204,13.417347204156881,-9.007705549361443,10.082476282748734
-4.327280930933792,11.844187210005643,0.41889615947841197,13.417020013086233,-9.073458021345996,10.271354406925052,0.41889615947841197,13.417020013086233,-9.073458021345996,10.271354406925052
-4.358737586995404,11.939110751813887,0.41794485863262576,13.416711785120587,-9.135420032623433,10.461509718507187,0.41794485863262576,13.416711785120587,-9.135420032623433,10.461509718507187
-4.388289607661538,12.034644400726448,0.4169875838923165,13.416422643547017,-9.193566799215393,10.652866157905878,0.4169875838923165,13.416422643547017,-9.193566799215393,10.652866157905878
-4.41592517251795,12.130749944557525,0.41602471815461595,13.416152704018302,-9.247875063190516,10.845347185096749,0.41602471815461595,13.416152704018302,-9.247875063190516,10.845347185096749
-4.4416332277071655,12.227388942370977,0.4150566465529826,13.41590207450665,-9.298323101967313,11.038875810235304,0.4150566465529826,13.41590207450665,-9.298323101967313,11.038875810235304
-4.465403490349879,12.32452273985618,0.41408375630314875,13.415670855260528,-9.344890737002906,11.233374624451832,0.41408375630314875,13.415670855260528,-9.344890737002906,11.233374624451832
-4.487226452657966,12.42211248478924,0.413106436548242,13.415459138764547,-9.387559341864174,11.428765830813933,0.413106436548242,13.415459138764547,-9.387559341864174,11.428765830813933
-4.507093385737472,12.520119142573364,0.41212507820313515,13.415267009702486,-9.42631184967808,11.624971275444242,0.41212507820313515,13.415267009702486,-9.42631184967808,11.624971275444242
-4.524996343080055,12.618503511852175,0.41114007379808015,13.415094544923406,-9.46113275995819,11.821912478780945,0.41114007379808015,13.415094544923406,-9.46113275995819,11.821912478780945
-4.540928163741479,12.717226240189738,0.41015181732170625,13.414941813410922,-9.492008144804664,12.019510666968555,0.41015181732170625,13.414941813410922,-9.492008144804664,12.019510666968555
-4.554882475205903,12.816247839811002,0.40916070406342797,13.414808876255599,-9.518925654475234,12.217686803366405,0.40916070406342797,13.414808876255599,-9.518925654475234,12.217686803366405
-4.566853695934795,12.915528703396388,0.40816713045533337,13.41469578663053,-9.541874522324925,12.416361620162247,0.40816713045533337,13.41469578663053,-9.541874522324925,12.416361620162247
-4.576837037599478,13.015029119924192,0.4071714939136193,13.414602589770055,-9.560845569112574,12.615455650078328,0.4071714939136193,13.414602589770055,-9.560845569112574,12.615455650078328
-4.584828506996395,13.114709290554453,0.40617419267962607,13.414529322951676,-9.575831206672415,12.81488925815723,0.40617419267962607,13.414529322951676,-9.575831206672415,12.81488925815723
-4.59082490764434,13.214529344547973,0.4051756256605499,13.414476015481144,-9.58682544094923,13.014582673614802,0.4051756256605499,13.414476015481144,-9.58682544094923,13.014582673614802
-4.594823841063003,13.314449355214071,0.4041761922698859,13.414442688680737,-9.593823874395891,13.214456021747406,0.4041761922698859,13.414442688680737,-9.593823874395891,13.214456021747406
-4.596823707732336,13.41442935588073,0.4031762922676636,13.41442935588073,-9.596823707732337,13.41442935588073,0.4031762922676636,13.41442935588073,-9.596823707732337,13.41442935588073
-4.596823707732336,13.51442935588073,0.4021763256005526,13.414436022414064,-9.595823741065225,13.614422689347395,0.4021763256005526,13.414436022414064,-9.595823741065225,13.614422689347395
-4.594823841063003,13.614409356547387,0.40117669224188646,13.414462685614216,-9.590824374367893,13.814356027480558,0.40117669224188646,13.414462685614216,-9.590824374367893,13.814356027480558
-4.59082490764434,13.714329367213486,0.40017779203168136,13.414509334816263,-9.58182760732036,14.014149399610709,0.40017779203168136,13.414509334816263,-9.58182760732036,14.014149399610709
-4.584828506996395,13.814149421207006,0.39918002451670187,13.414575951361142,-9.568837038509493,14.21372289105287,0.39918002451670187,13.414575951361142,-9.568837038509493,14.21372289105287
-4.576837037599478,13.913829591837267,0.39818378879065097,13.414662508603126,-9.551857863989607,14.412996675071408,0.39818378879065097,13.414662508603126,-9.551857863989607,14.412996675071408
-4.566853695934795,14.01333000836507,0.39718948333453596,13.414768971920473,-9.530896875204126,14.611891044809667,0.39718948333453596,13.414768971920473,-9.530896875204126,14.611891044809667
-4.554882475205903,14.112610871950457,0.3961975058572822,13.414895298729274,-9.505962456269089,14.81032644517164,0.3961975058572822,13.414895298729274,-9.505962456269089,14.81032644517164
-4.540928163741479,14.21163247157172,0.39520825313665586,13.41504143850049,-9.477064580619615,15.00822350464295,0.39520825313665586,13.41504143850049,-9.477064580619615,15.00822350464295
-4.524996343080055,14.310355199909283,0.39422212086055186,13.415207332780161,-9.44421480702066,15.205503067038405,0.39422212086055186,13.415207332780161,-9.44421480702066,15.205503067038405
-4.507093385737472,14.408739569188095,0.3932395034687355,13.415392915212788,-9.407426274943681,15.402086223163401,0.3932395034687355,13.415392915212788,-9.407426274943681,15.402086223163401
-4.487226452657966,14.506746226972218,0.3922607939950611,13.41559811156787,-9.366713699310992,15.597894342376566,0.3922607939950611,13.41559811156787,-9.366713699310992,15.597894342376566
-4.465403490349879,14.604335971905279,0.39128638391026893,13.415822839769604,-9.322093364610026,15.792849104040954,0.39128638391026893,13.415822839769604,-9.322093364610026,15.792849104040954
-4.4416332277071655,14.701469769390481,0.39031666296540024,13.416067009929705,-9.273583118379731,15.986872528851258,0.39031666296540024,13.416067009929705,-9.273583118379731,15.986872528851258
-4.41592517251795,14.798108767203933,0.389352019035905,13.416330524383364,-9.221202364071804,16.179887010024505,0.389352019035905,13.416330524383364,-9.221202364071804,16.179887010024505
-4.388289607661538,14.894214311035011,0.3883928379664914,13.416613277728311,-9.164972053289567,16.37181534434171,0.3883928379664914,13.416613277728311,-9.164972053289567,16.37181534434171
-4.358737586995404,14.989747959947572,0.38743950341679945,13.416915156866981,-9.104914677407606,16.562580763028162,0.38743950341679945,13.416915156866981,-9.104914677407606,16.562580763028162
-4.327280930933792,15.084671501755816,0.3864923967079381,13.417236041051742,-9.041054258575523,16.75210696245989,0.3864923967079381,13.417236041051742,-9.041054258575523,16.75210696245989
-4.293932221719711,15.17894696830865,0.3855518966699627,13.4175758019332,-8.973416340109384,16.9403181346841,0.3855518966699627,13.4175758019332,-8.973416340109384,16.9403181346841
-4.258704798392202,15.272536650676445,0.38461837949034905,13.41793430361153,-8.902027976274752,17.127138997741362,0.38461837949034905,13.41793430361153,-8.902027976274752,17.127138997741362
-4.221612751450904,15.365403114234097,0.383692218563521,13.418311402690842,-8.826917721465328,17.31249482577735,0.383692218563521,13.418311402690842,-8.826917721465328,17.31249482577735
-4.1826709172200385,15.457509213634385,0.3827737843415022,13.418706948336531,-8.74811561878158,17.49631147893224,0.3827737843415022,13.418706948336531,-8.74811561878158,17.49631147893224
-4.141894871914081,15.548818107665616,0.38186344418573537,13.419120782335616,-8.665653188013899,17.678515432995617,0.38186344418573537,13.419120782335616,-8.665653188013899,17.678515432995617
-4.099300925407481,15.639293273987612,0.3809615622201443,13.419552739160011,-8.579563413035107,17.859033808815212,0.3809615622201443,13.419552739160011,-8.579563413035107,17.859033808815212
-4.054906114710929,15.728898523740163,0.3800684991854908,13.420002646032746,-8.489880728607348,18.03779440144758,0.3800684991854908,13.420002646032746,-8.489880728607348,18.03779440144758
-4.00872819715678,15.817598016018092,0.3791846122950817,13.420470322997074,-8.396641006608643,18.214725709039108,0.3791846122950817,13.420470322997074,-8.396641006608643,18.214725709039108
-3.9607856432963597,15.905356272207129,0.37831025509188887,13.420955582988443,-8.29988154168461,18.389756961425814,0.37831025509188887,13.420955582988443,-8.29988154168461,18.389756961425814
-3.911097629511986,15.992138190174893,0.3774457773071336,13.421458231909327,-8.199641036331105,18.56281814844046,0.3774457773071336,13.421458231909327,-8.199641036331105,18.56281814844046
-3.8596840303466746,16.077909058311274,0.3765915247204048,13.421978068706855,-8.095959585413754,18.73384004791569,0.3765915247204048,13.421978068706855,-8.095959585413754,18.73384004791569
-3.8065654105545863,16.162634569412617,0.3757478390213467,13.422514885453246,-7.988878660130519,18.902754253371988,0.3757478390213467,13.422514885453246,-7.988878660130519,18.902754253371988
-3.751763016875399,16.246280834404136,0.37491505767299094,13.423068467428957,-7.878441091423788,19.069493201379316,0.37491505767299094,13.423068467428957,-7.878441091423788,19.069493201379316
-3.695298769535895,16.328814395895105,0.3740935137767729,13.423638593208576,-7.764691052848564,19.233990198581633,0.3740935137767729,13.423638593208576,-7.764691052848564,19.233990198581633
-3.6371952534821648,16.410202241561358,0.37328353593929586,13.424225034749394,-7.647674042903626,19.39617944837332,0.37328353593929586,13.424225034749394,-7.647674042903626,19.39617944837332
-3.5774757093459257,16.490411817349788,0.3724854481408979,13.424827557482615,-7.527436866832749,19.55599607721696,0.3724854481408979,13.424827557482615,-7.527436866832749,19.55599607721696
-3.516164024148582,16.569411040499524,0.3716995696060552,13.42544592040718,-7.404027617903219,19.71337616059187,0.3716995696060552,13.42544592040718,-7.404027617903219,19.71337616059187
-3.4532847217467353,16.647168312374617,0.37092621467570464,13.42607987618616,-7.277495658169175,19.868256748563077,0.37092621467570464,13.42607987618616,-7.277495658169175,19.868256748563077
-3.388862953022966,16.723652531103067,0.37016569268150645,13.426729171245698,-7.147891598727439,20.020575890960437,0.37016569268150645,13.426729171245698,-7.147891598727439,20.020575890960437
-3.3229244858258187,16.798833104017156,0.36941830782211804,13.427393545876427,-7.015267279473756,20.170272662157885,0.36941830782211804,13.427393545876427,-7.015267279473756,20.170272662157885
-3.2554956946630043,16.872679959890114,0.3686843590415192,13.428072734337356,-6.879675748367528,20.317287185442872,0.3686843590415192,13.428072734337356,-6.879675748367528,20.317287185442872
-3.186603550151949,16.945163560964204,0.36796413990943533,13.42876646496215,-6.741171240213333,20.461560656966256,0.36796413990943533,13.42876646496215,-6.741171240213333,20.461560656966256
-3.1162756082319083,17.016254914765433,0.36725793850391586,13.429474460267816,-6.5998091549677325,20.60303536926305,0.36725793850391586,13.429474460267816,-6.5998091549677325,20.60303536926305
-3.044539999141956,17.08592558570015,0.3665660372961086,13.430196437065668,-6.4556460355800205,20.74165473433463,0.3665660372961086,13.430196437065668,-6.4556460355800205,20.74165473433463
-2.9714254161692666,17.154147706428912,0.36588871303727144,13.430932106574613,-6.308739545375804,20.87736330628321,0.36588871303727144,13.430932106574613,-6.308739545375804,20.87736330628321
-2.896961104172181,17.220893989013042,0.36522623664807563,13.431681174536655,-6.159148444992438,21.01010680348943,0.36522623664807563,13.431681174536655,-6.159148444992438,21.01010680348943
-2.821176847882653,17.28613773582945,0.36457887311024484,13.4324433413346,-6.00693256887555,21.139832130324297,0.36457887311024484,13.4324433413346,-6.00693256887555,21.139832130324297
-2.7441029599927558,17.349852850249306,0.3639468813605635,13.433218302111886,-5.852152801346075,21.266487398386726,0.3639468813605635,13.433218302111886,-5.852152801346075,21.266487398386726
-2.6657702690300074,17.412013847076373,0.36333051418730333,13.43400574689454,-5.6948710522473185,21.390021947258205,0.36333051418730333,13.43400574689454,-5.6948710522473185,21.390021947258205
-2.5862101070263708,17.472595862740718,0.36273001812911687,13.434805360715144,-5.535150232181858,21.51038636476629,0.36273001812911687,13.434805360715144,-5.535150232181858,21.51038636476629
-2.5054542969858593,17.531574665243827,0.36214563337642014,13.435616823738833,-5.373054227348138,21.62753250674882,0.36214563337642014,13.435616823738833,-5.373054227348138,21.62753250674882
-2.423535140155759,17.588926663851073,0.3615775936753236,13.436439811391217,-5.208647873986842,21.741413516310928,0.3615775936753236,13.436439811391217,-5.208647873986842,21.741413516310928
-2.340485403106562,17.644628918527694,0.3610261262341323,13.437273994488208,-5.041996932447256,21.85198384256718,0.3610261262341323,13.437273994488208,-5.041996932447256,21.85198384256718
-2.256338304625772,17.69865914911451,0.5287744292053107,13.546172296654653,-5.041451038456855,21.851146001574364,0.5287744292053107,13.546172296654653,-5.041451038456855,21.851146001574364
-2.173288567576575,17.75436140379113,0.6943113627857045,13.658403562286136,-5.040888497938854,21.850319245296124,0.6943113627857045,13.658403562286136,-5.040888497938854,21.850319245296124
-2.091369410746475,17.811713402398375,0.8575707144090128,13.773922900372801,-5.0403095359019625,21.849503904423948,0.8575707144090128,13.773922900372801,-5.0403095359019625,21.849503904423948
-2.0106136007059634,17.870692204901484,1.0184871825113473,13.89268410471965,-5.039714383923274,21.848700305083316,1.0184871825113473,13.89268410471965,-5.039714383923274,21.848700305083316
-1.9310534387023268,17.93127422056583,1.1769964026509925,14.014639672428409,-5.039103280055646,21.84790876870325,1.1769964026509925,14.014639672428409,-5.039103280055646,21.84790876870325
-1.8527207477395784,17.993435217392896,1.3330349732533193,14.139740822898048,-5.038476468732476,21.847129611887745,1.3330349732533193,14.139740822898048,-5.038476468732476,21.847129611887745
-1.7756468598496813,18.057150331812753,1.4865404809705751,14.267937517336366,-5.037834200669938,21.846363146289143,1.4865404809705751,14.267937517336366,-5.037834200669938,21.846363146289143
-1.6998626035601536,18.12239407862916,1.6374515256463844,14.39917847877486,-5.037176732766691,21.84560967848346,1.6374515256463844,14.39917847877486,-5.037176732766691,21.84560967848346
-1.6253982915630676,18.18914036121329,1.7857077448749972,14.533411212578809,-5.036504328001133,21.844869509847772,1.7857077448749972,14.533411212578809,-5.036504328001133,21.844869509847772
-1.552283708590378,18.257362481942053,1.9312498381454462,14.670582027444436,-5.035817255326203,21.84414293643967,1.9312498381454462,14.670582027444436,-5.035817255326203,21.84414293643967
-1.4805480995004257,18.32703315287677,2.074019590560959,14.810636056874715,-5.03511578956181,21.84343024887882,2.074019590560959,14.810636056874715,-5.03511578956181,21.84343024887882
-1.4102201575803845,18.398124506678,2.213959896124139,14.95351728112524,-5.0344002112849076,21.842731732230757,2.213959896124139,14.95351728112524,-5.0344002112849076,21.842731732230757
-1.3413280130693295,18.47060810775209,2.3510147805786072,15.09916854961136,-5.033670806717266,21.842047665892817,2.3510147805786072,15.09916854961136,-5.033670806717266,21.842047665892817
-1.2738992219065148,18.544454963625046,2.4851294237979573,15.247531603767678,-5.032927867610987,21.841378323482417,2.4851294237979573,15.247531603767678,-5.032927867610987,21.841378323482417
-1.2079607547093674,18.619635536539136,2.6162501817130726,15.398547100350678,-5.032171691131808,21.840723972727595,2.6162501817130726,15.398547100350678,-5.032171691131808,21.840723972727595
-1.1435389859855982,18.696119755267585,2.7443246077690393,15.55215463517524,-5.031402579740235,21.84008487535993,2.7443246077690393,15.55215463517524,-5.031402579740235,21.84008487535993
-1.0806596835837514,18.773877027142678,2.8693014739030724,15.708292767275505,-5.030620841070575,21.83946128700985,2.8693014739030724,15.708292767275505,-5.030620841070575,21.83946128700985
-1.019347998386408,18.852876250292415,2.9911307910350526,15.866899043480451,-5.029826787807869,21.838853457104378,2.9911307910350526,15.866899043480451,-5.029826787807869,21.838853457104378
-0.9596284542501687,18.933085826080845,3.1097638290624996,16.027910023394316,-5.029020737562837,21.838261628767373,3.1097638290624996,16.027910023394316,-5.029020737562837,21.838261628767373
-0.9015249381964382,19.014473671747098,3.2251531363519517,16.19126130477192,-5.028203012744828,21.837686038722275,3.2251531363519517,16.19126130477192,-5.028203012744828,21.837686038722275
-0.8450606908569346,19.097007233238067,3.3372525587189985,16.356887549278696,-5.0273739404328674,21.837126917197438,3.3372525587189985,16.356887549278696,-5.0273739404328674,21.837126917197438
-0.7902582971777472,19.180653498229585,3.4460172578893324,16.524722508625167,-5.026533852244826,21.836584487834003,3.4460172578893324,16.524722508625167,-5.026533852244826,21.836584487834003
-0.7371396773856588,19.26537900933093,3.551403729433461,16.69469905106536,-5.025683084204778,21.836058967596497,3.551403729433461,16.69469905106536,-5.025683084204778,21.836058967596497
-0.6857260782203474,19.35114987746731,3.6533698201679012,16.866749188248626,-5.024821976608596,21.835550566685995,3.6533698201679012,16.866749188248626,-5.024821976608596,21.835550566685995
-0.6360380644359737,19.437931795435077,3.7518747450158885,17.04080410241406,-5.023950873887836,21.835059488456093,3.7518747450158885,17.04080410241406,-5.023950873887836,21.835059488456093
-0.5880955105755533,19.525690051624114,3.846879103320866,17.216794173916696,-5.023070124471973,21.83458592933153,3.846879103320866,17.216794173916696,-5.023070124471973,21.83458592933153
-0.541917593021405,19.614389543902043,3.93834489460622,17.394649009074442,-5.02218008064903,21.834130078729643,3.93834489460622,17.394649009074442,-5.02218008064903,21.834130078729643
-0.4975227823248529,19.703994793654594,4.026235533774964,17.574297468324595,-5.021281098424669,21.833692118984594,4.026235533774964,17.574297468324595,-5.021281098424669,21.833692118984594
-0.45492883581825294,19.794469959976592,4.110515865743288,17.75566769467874,-5.020373537379793,21.833272225274445,4.110515865743288,17.75566769467874,-5.020373537379793,21.833272225274445
-0.41415279051229587,19.88577885400782,4.1911521795021285,17.938687142464566,-5.019457760526721,21.832870565551076,4.1911521795021285,17.938687142464566,-5.019457760526721,21.832870565551076
-0.37521095628143075,19.97788495340811,4.26811222160112,18.123282606343196,-5.018534134163982,21.832487300473026,4.26811222160112,18.123282606343196,-5.018534134163982,21.832487300473026
-0.33811890934013245,20.070751416965763,4.341365209049541,18.309380250590312,-5.017603027729806,21.832122583341214,4.341365209049541,18.309380250590312,-5.017603027729806,21.832122583341214
-0.3028914860126234,20.164341099333555,4.410881841629107,18.49690563862948,-5.016664813654354,21.83177656003763,4.410881841629107,18.49690563862948,-5.016664813654354,21.83177656003763
-0.26954277679854194,20.25861656588639,4.476634313613661,18.685783762805798,-5.015719867210746,21.83144936896698,4.476634313613661,18.685783762805798,-5.015719867210746,21.83144936896698
-0.23808612073693014,20.35354010769463,4.5385963248911,18.875939074387933,-5.0147685663649595,21.83114114100133,4.5385963248911,18.875939074387933,-5.0147685663649595,21.83114114100133
-0.20853410007079615,20.44907375660719,4.5967430914830585,19.067295513786622,-5.013811291624651,21.83085199942776,4.5967430914830585,19.067295513786622,-5.013811291624651,21.83085199942776
-0.18089853521438473,20.545179300438267,4.651051355458181,19.25977654097749,-5.012848425886951,21.830582059899044,4.651051355458181,19.25977654097749,-5.012848425886951,21.830582059899044
-0.1551904800251692,20.641818298251717,4.701499394234979,19.453305166116042,-5.011880354285317,21.830331430387393,4.701499394234979,19.453305166116042,-5.011880354285317,21.830331430387393
-0.1314202173824557,20.73895209573692,4.748067029270572,19.647803980332572,-5.0109074640354825,21.830100211141268,4.748067029270572,19.647803980332572,-5.0109074640354825,21.830100211141268
-0.10959725507436875,20.83654184066998,4.790735634131839,19.843195186694672,-5.009930144280577,21.82988849464529,4.790735634131839,19.843195186694672,-5.009930144280577,21.82988849464529
-0.08973032199486261,20.934548498454106,4.8294881419457445,20.039400631324984,-5.008948785935469,21.829696365583228,4.8294881419457445,20.039400631324984,-5.008948785935469,21.829696365583228
-0.07182736465228017,21.032932867732917,4.864309052225855,20.236341834661687,-5.007963781530415,21.829523900804148,4.864309052225855,20.236341834661687,-5.007963781530415,21.829523900804148
-0.05589554399085554,21.13165559607048,4.89518443707233,20.433940022849296,-5.006975525054041,21.829371169291665,4.89518443707233,20.433940022849296,-5.006975525054041,21.829371169291665
-0.04194123252643188,21.230677195691744,4.9221019467429,20.632116159247147,-5.005984411795763,21.82923823213634,4.9221019467429,20.632116159247147,-5.005984411795763,21.82923823213634
-0.029970011797539928,21.329958059277132,4.945050814592588,20.83079097604299,-5.004990838187669,21.829125142511273,4.945050814592588,20.83079097604299,-5.004990838187669,21.829125142511273
-0.0199866701328571,21.429458475804935,4.96402186138024,21.02988500595907,-5.003995201645954,21.8290319456508,4.96402186138024,21.02988500595907,-5.003995201645954,21.8290319456508
-0.011995200735939815,21.529138646435197,4.979007498940081,21.22931861403797,-5.002997900411961,21.82895867883242,4.979007498940081,21.22931861403797,-5.002997900411961,21.82895867883242
-0.005998800087995344,21.62895870042872,4.990001733216895,21.429012029495546,-5.0019993333928845,21.82890537136189,4.990001733216895,21.429012029495546,-5.0019993333928845,21.82890537136189
-0.0019998666693319183,21.728878711094815,4.9970001666635575,21.628885377628148,-5.0009999000022205,21.828872044561482,4.9970001666635575,21.628885377628148,-5.0009999000022205,21.828872044561482
1.3977534407683123e-15,21.828858711761473,5.000000000000002,21.828858711761473,-4.999999999999998,21.828858711761473,5.000000000000002,21.828858711761473,-4.999999999999998,21.828858711761473
1.403876674764049e-15,21.928858711761475,5.000000000000002,21.928858711761475,-4.999999999999998,21.928858711761475,5.000000000000002,21.928858711761475,-4.999999999999998,21.928858711761475
1.4099999087597859e-15,22.028858711761472,5.000000000000002,22.028858711761472,-4.999999999999998,22.028858711761472,5.000000000000002,22.028858711761472,-4.999999999999998,22.028858711761472
1.4161231427555225e-15,22.128858711761474,5.000000000000002,22.128858711761474,-4.999999999999998,22.128858711761474,5.000000000000002,22.128858711761474,-4.999999999999998,22.128858711761474
1.4222463767512594e-15,22.22885871176147,5.000000000000002,22.22885871176147,-4.999999999999998,22.22885871176147,5.000000000000002,22.22885871176147,-4.999999999999998,22.22885871176147
1.4283696107469961e-15,22.328858711761473,5.000000000000002,22.328858711761473,-4.999999999999998,22.328858711761473,5.000000000000002,22.328858711761473,-4.999999999999998,22.328858711761473
1.434492844742733e-15,22.428858711761475,5.000000000000002,22.428858711761475,-4.999999999999998,22.428858711761475,5.000000000000002,22.428858711761475,-4.999999999999998,22.428858711761475
1.4406160787384697e-15,22.528858711761472,5.000000000000002,22.528858711761472,-4.999999999999998,22.528858711761472,5.000000000000002,22.528858711761472,-4.999999999999998,22.528858711761472
1.4467393127342065e-15,22.628858711761474,5.000000000000002,22.628858711761474,-4.999999999999998,22.628858711761474,5.000000000000002,22.628858711761474,-4.999999999999998,22.628858711761474
1.4528625467299432e-15,22.72885871176147,5.000000000000002,22.72885871176147,-4.999999999999998,22.72885871176147,5.000000000000002,22.72885871176147,-4.999999999999998,22.72885871176147
1.4589857807256799e-15,22.828858711761473,5.000000000000002,22.828858711761473,-4.999999999999998,22.828858711761473,5.000000000000002,22.828858711761473,-4.999999999999998,22.828858711761473
1.4651090147214168e-15,22.928858711761475,5.000000000000002,22.928858711761475,-4.999999999999998,22.928858711761475,5.000000000000002,22.928858711761475,-4.999999999999998,22.928858711761475
1.4712322487171534e-15,23.028858711761472,5.000000000000002,23.028858711761472,-4.999999999999998,23.028858711761472,5.000000000000002,23.028858711761472,-4.999999999999998,23.028858711761472
1.4773554827128903e-15,23.128858711761474,5.000000000000002,23.128858711761474,-4.999999999999998,23.128858711761474,5.000000000000002,23.128858711761474,-4.999999999999998,23.128858711761474
1.483478716708627e-15,23.22885871176147,5.000000000000002,23.22885871176147,-4.999999999999998,23.22885871176147,5.000000000000002,23.22885871176147,-4.999999999999998,23.22885871176147
1.4896019507043639e-15,23.328858711761473,5.000000000000002,23.328858711761473,-4.999999999999998,23.328858711761473,5.000000000000002,23.328858711761473,-4.999999999999998,23.328858711761473
1.4957251847001006e-15,23.428858711761475,5.000000000000002,23.428858711761475,-4.999999999999998,23.428858711761475,5.000000000000002,23.428858711761475,-4.999999999999998,23.428858711761475
1.5018484186958374e-15,23.528858711761472,5.000000000000002,23.528858711761472,-4.999999999999998,23.528858711761472,5.000000000000002,23.528858711761472,-4.999999999999998,23.528858711761472
1.5079716526915741e-15,23.628858711761474,5.000000000000002,23.628858711761474,-4.999999999999998,23.628858711761474,5.000000000000002,23.628858711761474,-4.999999999999998,23.628858711761474
1.5140948866873108e-15,23.72885871176147,5.000000000000002,23.72885871176147,-4.999999999999998,23.72885871176147,5.000000000000002,23.72885871176147,-4.999999999999998,23.72885871176147
1.5202181206830477e-15,23.828858711761473,5.000000000000002,23.828858711761473,-4.999999999999998,23.828858711761473,5.000000000000002,23.828858711761473,-4.999999999999998,23.828858711761473
1.5263413546787843e-15,23.928858711761475,5.000000000000002,23.928858711761475,-4.999999999999998,23.928858711761475,5.000000000000002,23.928858711761475,-4.999999999999998,23.928858711761475
1.5324645886745212e-15,24.028858711761472,5.000000000000002,24.028858711761472,-4.999999999999998,24.028858711761472,5.000000000000002,24.028858711761472,-4.999999999999998,24.028858711761472
1.5385878226702579e-15,24.128858711761474,5.000000000000002,24.128858711761474,-4.999999999999998,24.128858711761474,5.000000000000002,24.128858711761474,-4.999999999999998,24.128858711761474
1.5447110566659948e-15,24.228858711761475,5.000000000000002,24.228858711761475,-4.999999999999998,24.228858711761475,5.000000000000002,24.228858711761475,-4.999999999999998,24.228858711761475
1.5508342906617314e-15,24.328858711761473,5.000000000000002,24.328858711761473,-4.999999999999998,24.328858711761473,5.000000000000002,24.328858711761473,-4.999999999999998,24.328858711761473
1.5569575246574683e-15,24.428858711761475,5.000000000000002,24.428858711761475,-4.999999999999998,24.428858711761475,5.000000000000002,24.428858711761475,-4.999999999999998,24.428858711761475
1.563080758653205e-15,24.528858711761472,5.000000000000002,24.528858711761472,-4.999999999999998,24.528858711761472,5.000000000000002,24.528858711761472,-4.999999999999998,24.528858711761472
1.5692039926489417e-15,24.628858711761474,5.000000000000002,24.628858711761474,-4.999999999999998,24.628858711761474,5.000000000000002,24.628858711761474,-4.999999999999998,24.628858711761474
1.5753272266446786e-15,24.728858711761475,5.000000000000002,24.728858711761475,-4.999999999999998,24.728858711761475,5.000000000000002,24.728858711761475,-4.999999999999998,24.728858711761475
1.5814504606404154e-15,24.828858711761473,5.000000000000002,24.828858711761473,-4.999999999999998,24.828858711761473,5.000000000000002,24.828858711761473,-4.999999999999998,24.828858711761473
1.5875736946361521e-15,24.928858711761475,5.000000000000002,24.928858711761475,-4.999999999999998,24.928858711761475,5.000000000000002,24.928858711761475,-4.999999999999998,24.928858711761475
1.5936969286318888e-15,25.028858711761472,5.000000000000002,25.028858711761472,-4.999999999999998,25.028858711761472,5.000000000000002,25.028858711761472,-4.999999999999998,25.028858711761472
1.5998201626276257e-15,25.128858711761474,5.000000000000002,25.128858711761474,-4.999999999999998,25.128858711761474,5.000000000000002,25.128858711761474,-4.999999999999998,25.128858711761474
1.6059433966233623e-15,25.228858711761475,5.000000000000002,25.228858711761475,-4.999999999999998,25.228858711761475,5.000000000000002,25.228858711761475,-4.999999999999998,25.228858711761475
1.6120666306190992e-15,25.328858711761473,5.000000000000002,25.328858711761473,-4.999999999999998,25.328858711761473,5.000000000000002,25.328858711761473,-4.999999999999998,25.328858711761473
1.6181898646148359e-15,25.428858711761475,5.000000000000002,25.428858711761475,-4.999999999999998,25.428858711761475,5.000000000000002,25.428858711761475,-4.999999999999998,25.428858711761475
1.6243130986105726e-15,25.528858711761472,5.000000000000002,25.528858711761472,-4.999999999999998,25.528858711761472,5.000000000000002,25.528858711761472,-4.999999999999998,25.528858711761472
1.6304363326063095e-15,25.628858711761474,5.000000000000002,25.628858711761474,-4.999999999999998,25.628858711761474,5.000000000000002,25.628858711761474,-4.999999999999998,25.628858711761474
1.6365595666020463e-15,25.728858711761475,5.000000000000002,25.728858711761475,-4.999999999999998,25.728858711761475,5.000000000000002,25.728858711761475,-4.999999999999998,25.728858711761475
1.642682800597783e-15,25.828858711761473,5.000000000000002,25.828858711761473,-4.999999999999998,25.828858711761473,5.000000000000002,25.828858711761473,-4.999999999999998,25.828858711761473
1.6488060345935197e-15,25.92885871176147,5.000000000000002,25.92885871176147,-4.999999999999998,25.92885871176147,5.000000000000002,25.92885871176147,-4.999999999999998,25.92885871176147
1.6549292685892566e-15,26.028858711761472,5.000000000000002,26.028858711761472,-4.999999999999998,26.028858711761472,5.000000000000002,26.028858711761472,-4.999999999999998,26.028858711761472
1.6610525025849932e-15,26.128858711761474,5.000000000000002,26.128858711761474,-4.999999999999998,26.128858711761474,5.000000000000002,26.128858711761474,-4.999999999999998,26.128858711761474
1.66717573658073e-15,26.22885871176147,5.000000000000002,26.22885871176147,-4.999999999999998,26.22885871176147,5.000000000000002,26.22885871176147,-4.999999999999998,26.22885871176147
1.6732989705764668e-15,26.328858711761473,5.000000000000002,26.328858711761473,-4.999999999999998,26.328858711761473,5.000000000000002,26.328858711761473,-4.999999999999998,26.328858711761473
1.6794222045722035e-15,26.42885871176147,5.000000000000002,26.42885871176147,-4.999999999999998,26.42885871176147,5.000000000000002,26.42885871176147,-4.999999999999998,26.42885871176147
1.6855454385679403e-15,26.528858711761472,5.000000000000002,26.528858711761472,-4.999999999999998,26.528858711761472,5.000000000000002,26.528858711761472,-4.999999999999998,26.528858711761472
1.691668672563677e-15,26.628858711761474,5.000000000000002,26.628858711761474,-4.999999999999998,26.628858711761474,5.000000000000002,26.628858711761474,-4.999999999999998,26.628858711761474
1.697791906559414e-15,26.728858711761475,5.000000000000002,26.728858711761475,-4.999999999999998,26.728858711761475,5.000000000000002,26.728858711761475,-4.999999999999998,26.728858711761475
1.7039151405551506e-15,26.828858711761473,5.000000000000002,26.828858711761473,-4.999999999999998,26.828858711761473,5.000000000000002,26.828858711761473,-4.999999999999998,26.828858711761473
1.697791906559414e-15,26.72885871176147,4.999000033332891,26.828852045228135,-4.999000033332887,26.628865378294808,4.999000033332891,26.828852045228135,-4.999000033332887,26.628865378294808
0.0019998666693350014,26.628878711094814,4.998000399974225,26.828825382027983,-4.9940006666355545,26.428932040161644,4.998000399974225,26.828825382027983,-4.9940006666355545,26.428932040161644
0.005998800087998414,26.528958700428717,4.9970014997640195,26.82877873282594,-4.985003899588023,26.229138668031496,4.9970014997640195,26.82877873282594,-4.985003899588023,26.229138668031496
0.011995200735942874,26.429138646435195,4.99600373224904,26.828712116281057,-4.972013330777154,26.029565176589333,4.99600373224904,26.828712116281057,-4.972013330777154,26.029565176589333
0.019986670132860145,26.329458475804934,4.995007496522988,26.828625559039075,-4.955034156257269,25.830291392570793,4.995007496522988,26.828625559039075,-4.955034156257269,25.830291392570793
0.029970011797542963,26.22995805927713,4.994013191066874,26.828519095721727,-4.934073167471788,25.631397022832534,4.994013191066874,26.828519095721727,-4.934073167471788,25.631397022832534
0.041941232526434905,26.130677195691742,4.99302121358962,26.828392768912924,-4.90913874853675,25.43296162247056,4.99302121358962,26.828392768912924,-4.90913874853675,25.43296162247056
0.05589554399085856,26.03165559607048,4.992031960868993,26.82824662914171,-4.880240872887277,25.23506456299925,4.992031960868993,26.82824662914171,-4.880240872887277,25.23506456299925
0.07182736465228316,25.932932867732916,4.991045828592891,26.828080734862038,-4.847391099288324,25.037785000603794,4.991045828592891,26.828080734862038,-4.847391099288324,25.037785000603794
0.0897303219948656,25.834548498454105,4.990063211201074,26.827895152429413,-4.810602567211342,24.841201844478796,4.990063211201074,26.827895152429413,-4.810602567211342,24.841201844478796
0.10959725507437174,25.73654184066998,4.989084501727399,26.827689956074327,-4.769889991578657,24.64539372526563,4.989084501727399,26.827689956074327,-4.769889991578657,24.64539372526563
0.13142021738245868,25.63895209573692,4.988110091642607,26.827465227872594,-4.725269656877689,24.450438963601243,4.988110091642607,26.827465227872594,-4.725269656877689,24.450438963601243
0.15519048002517216,25.541818298251716,4.9871403706977375,26.827221057712492,-4.676759410647394,24.25641553879094,4.9871403706977375,26.827221057712492,-4.676759410647394,24.25641553879094
0.1808985352143877,25.445179300438266,4.986175726768242,26.826957543258835,-4.624378656339467,24.063401057617696,4.986175726768242,26.826957543258835,-4.624378656339467,24.063401057617696
0.2085341000707991,25.34907375660719,4.985216545698829,26.826674789913888,-4.568148345557231,23.871472723300492,4.985216545698829,26.826674789913888,-4.568148345557231,23.871472723300492
0.23808612073693308,25.25354010769463,4.984263211149138,26.82637291077522,-4.508090969675271,23.68070730461404,4.984263211149138,26.82637291077522,-4.508090969675271,23.68070730461404
0.2695427767985449,25.158616565886387,4.983316104440276,26.82605202659046,-4.444230550843186,23.491181105182314,4.983316104440276,26.82605202659046,-4.444230550843186,23.491181105182314
0.30289148601262633,25.064341099333554,4.9823756044023,26.825712265709004,-4.376592632377047,23.302969932958103,4.9823756044023,26.825712265709004,-4.376592632377047,23.302969932958103
0.33811890934013533,24.97075141696576,4.981442087222686,26.825353764030677,-4.305204268542416,23.116149069900846,4.981442087222686,26.825353764030677,-4.305204268542416,23.116149069900846
0.37521095628143364,24.87788495340811,4.980515926295858,26.824976664951365,-4.230094013732991,22.930793241864855,4.980515926295858,26.824976664951365,-4.230094013732991,22.930793241864855
0.4141527905122987,24.78577885400782,4.9795974920738395,26.824581119305673,-4.151291911049242,22.746976588709966,4.9795974920738395,26.824581119305673,-4.151291911049242,22.746976588709966
0.4549288358182557,24.69446995997659,4.978687151918072,26.82416728530659,-4.068829480281561,22.56477263464659,4.978687151918072,26.82416728530659,-4.068829480281561,22.56477263464659
0.4975227823248557,24.603994793654593,4.977785269952481,26.823735328482194,-3.9827397053027696,22.384254258826992,4.977785269952481,26.823735328482194,-3.9827397053027696,22.384254258826992
0.5419175930214077,24.51438954390204,4.976892206917828,26.82328542160946,-3.8930570208750126,22.205493666194624,4.976892206917828,26.82328542160946,-3.8930570208750126,22.205493666194624
0.5880955105755561,24.425690051624112,4.976008320027419,26.82281774464513,-3.799817298876307,22.028562358603097,4.976008320027419,26.82281774464513,-3.799817298876307,22.028562358603097
0.6360380644359764,24.337931795435075,4.975133962824225,26.82233248465376,-3.703057833952272,21.85353110621639,4.975133962824225,26.82233248465376,-3.703057833952272,21.85353110621639
0.6857260782203501,24.25114987746731,4.9742694850394695,26.821829835732878,-3.6028173285987695,21.68046991920174,4.9742694850394695,26.821829835732878,-3.6028173285987695,21.68046991920174
0.7371396773856614,24.165379009330927,4.973415232452741,26.821309998935345,-3.499135877681418,21.50944801972651,4.973415232452741,26.821309998935345,-3.499135877681418,21.50944801972651
0.7902582971777499,24.080653498229584,4.9725715467536835,26.820773182188955,-3.392054952398184,21.340533814270213,4.9725715467536835,26.820773182188955,-3.392054952398184,21.340533814270213
0.8450606908569372,23.997007233238065,4.971738765405327,26.820219600213242,-3.2816173836914526,21.173794866262888,4.971738765405327,26.820219600213242,-3.2816173836914526,21.173794866262888
0.9015249381964409,23.914473671747096,4.970917221509109,26.819649474433625,-3.1678673451162274,21.009297869060568,4.970917221509109,26.819649474433625,-3.1678673451162274,21.009297869060568
0.9596284542501714,23.833085826080843,4.970107243671633,26.819063032892807,-3.0508503351712903,20.84710861926888,4.970107243671633,26.819063032892807,-3.0508503351712903,20.84710861926888
1.0193479983864107,23.752876250292413,4.969309155873234,26.818460510159586,-2.930613159100413,20.68729199042524,4.969309155873234,26.818460510159586,-2.930613159100413,20.68729199042524
1.080659683583754,23.673877027142677,4.968523277338392,26.81784214723502,-2.807203910170884,20.529911907050334,4.968523277338392,26.81784214723502,-2.807203910170884,20.529911907050334
1.1435389859856009,23.596119755267583,4.967749922408041,26.81720819145604,-2.6806719504368397,20.375031319079127,4.967749922408041,26.81720819145604,-2.6806719504368397,20.375031319079127
1.20796075470937,23.519635536539134,4.966989400413842,26.8165588963965,-2.551067890995103,20.222712176681767,4.966989400413842,26.8165588963965,-2.551067890995103,20.222712176681767
1.2738992219065173,23.444454963625045,4.966242015554455,26.815894521765774,-2.4184435717414203,20.073015405484316,4.966242015554455,26.815894521765774,-2.4184435717414203,20.073015405484316
1.341328013069332,23.370608107752087,4.965508066773856,26.815215333304845,-2.282852040635192,19.92600088219933,4.965508066773856,26.815215333304845,-2.282852040635192,19.92600088219933
1.410220157580387,23.298124506677997,4.964787847641771,26.81452160268005,-2.1443475324809977,19.781727410675945,4.964787847641771,26.81452160268005,-2.1443475324809977,19.781727410675945
1.480548099500428,23.227033152876768,4.964081646236252,26.813813607374385,-2.0029854472353965,19.64025269837915,4.964081646236252,26.813813607374385,-2.0029854472353965,19.64025269837915
1.5522837085903805,23.15736248194205,4.963389745028445,26.813091630576533,-1.8588223278476848,19.50163333330757,4.963389745028445,26.813091630576533,-1.8588223278476848,19.50163333330757
1.62539829156307,23.08914036121329,4.962712420769608,26.81235596106759,-1.711915837643468,19.36592476135899,4.962712420769608,26.81235596106759,-1.711915837643468,19.36592476135899
1.699862603560156,23.02239407862916,4.9620499443804125,26.811606893105544,-1.5623247372601008,19.233181264152773,4.9620499443804125,26.811606893105544,-1.5623247372601008,19.233181264152773
1.7756468598496837,22.957150331812752,4.961402580842582,26.8108447263076,-1.4101088611432144,19.103455937317904,4.961402580842582,26.8108447263076,-1.4101088611432144,19.103455937317904
1.8527207477395806,22.893435217392895,4.9607705890929,26.810069765530315,-1.2553290936137387,18.976800669255475,4.9607705890929,26.810069765530315,-1.2553290936137387,18.976800669255475
1.931053438702329,22.831274220565827,4.96015422191964,26.80928232074766,-1.098047344514982,18.853266120383996,4.96015422191964,26.80928232074766,-1.098047344514982,18.853266120383996
2.0106136007059656,22.770692204901483,4.959553725861454,26.80848270692706,-0.9383265244495225,18.732901702875907,4.959553725861454,26.80848270692706,-0.9383265244495225,18.732901702875907
2.091369410746477,22.711713402398374,4.958969341108757,26.807671243903368,-0.7762305196158028,18.61575556089338,4.958969341108757,26.807671243903368,-0.7762305196158028,18.61575556089338
2.173288567576577,22.65436140379113,4.95840130140766,26.806848256250984,-0.6118241662545061,18.501874551331273,4.95840130140766,26.806848256250984,-0.6118241662545061,18.501874551331273
2.2563383046257743,22.598659149114507,4.957849833966469,26.806014073153992,-0.4451732247149205,18.39130422507502,4.957849833966469,26.806014073153992,-0.4451732247149205,18.39130422507502
2.340485403106564,22.544628918527692,4.957315159364809,26.80516902827451,-0.2763443531516807,18.284088808780876,4.957315159364809,26.80516902827451,-0.2763443531516807,18.284088808780876
2.4256962053015,22.492292323402527,4.956797491465388,26.804313459619223,-0.10540508086238809,18.18027118718583,4.956797491465388,26.804313459619223,-0.10540508086238809,18.18027118718583
2.511936628025834,22.44167029767925,4.9562970373284685,26.803447709404182,0.06757621872319985,18.079892885954315,4.9562970373284685,26.803447709404182,0.06757621872319985,18.079892885954315
2.599172176260333,22.392783089493197,4.955813997129029,26.802572123917937,0.24253035539163648,17.982994055068456,4.955813997129029,26.802572123917937,0.24253035539163648,17.982994055068456
2.687367956948828,22.345650253075824,4.9553485640767105,26.801687053383002,0.41938734982094505,17.889613452768646,4.9553485640767105,26.801687053383002,0.41938734982094505,17.889613452768646
2.7764886929549712,22.300290640933266,4.954900924338528,26.800792851815793,0.5980764615714147,17.79978843005074,4.954900924338528,26.800792851815793,0.5980764615714147,17.79978843005074
2.8664987371726216,22.256722396305594,4.954471256964408,26.79988987688501,0.7785262173808354,17.713554915726178,4.954471256964408,26.79988987688501,0.7785262173808354,17.713554915726178
2.95736208678421,22.214962945909758,4.954059733815571,26.798978489768594,0.9606644397528485,17.63094740205092,4.954059733815571,26.798978489768594,0.9606644397528485,17.63094740205092
3.0490423976613865,22.175028992969132,4.9536665194957905,26.798059055009237,1.1444182758269823,17.551998930929027,4.9536665194957905,26.798059055009237,1.1444182758269823,17.551998930929027
3.1415029989021885,22.136936510532443,4.953291771285551,26.797131940368576,1.3297142265188255,17.47674108069631,4.953291771285551,26.797131940368576,1.3297142265188255,17.47674108069631
3.234706907498911,22.100700735084775,4.952935639079142,26.796197516680117,1.516478175918681,17.405203953489433,4.952935639079142,26.796197516680117,1.516478175918681,17.405203953489433
3.328616843130818,22.06633616045317,4.952598265324694,26.795256157700866,1.7046354209369416,17.33741616320547,4.952598265324694,26.795256157700866,1.7046354209369416,17.33741616320547
3.4231952430757717,22.033856532009292,4.952279784967214,26.79430823996187,1.8941107011843301,17.273404824056712,4.952279784967214,26.79430823996187,1.8941107011843301,17.273404824056712
3.5184042772348234,22.003274841171464,4.9519803253945955,26.79335414261759,2.0848282290750513,17.213195539725337,4.9519803253945955,26.79335414261759,2.0848282290750513,17.213195539725337
3.614205863263746,21.974603320208267,4.951700006386678,26.792394247294233,2.2767117201408142,17.1568123931223,4.951700006386678,26.792394247294233,2.2767117201408142,17.1568123931223
3.710561681805465,21.94785343734581,4.951438940067325,26.791428937937138,2.469684423543606,17.10427793675448,4.951438940067325,26.791428937937138,2.469684423543606,17.10427793675448
3.807433191817292,21.92303589218057,4.9511972308595835,26.790458600657168,2.6636691527750003,17.055613183703976,4.9511972308595835,26.790458600657168,2.6636691527750003,17.055613183703976
3.904781645986824,21.900160611399727,4.9509749754439145,26.78948362357631,2.8585883165297328,17.010837599223144,4.9509749754439145,26.78948362357631,2.8585883165297328,17.010837599223144
4.002568106230355,21.879236744810584,4.950772262719521,26.788504396672383,3.054363949741189,16.969969092948784,4.950772262719521,26.788504396672383,3.054363949741189,16.969969092948784
4.100753459267591,21.8602726616808,4.95058917376879,26.787521311623102,3.250917744766392,16.933024011738496,4.95058917376879,26.787521311623102,3.250917744766392,16.933024011738496
4.1992984322664375,21.843275947390776,4.95042578182486,26.786534761649378,3.4481710827080145,16.900017133132174,4.95042578182486,26.786534761649378,3.4481710827080145,16.900017133132174
4.29816360855161,21.828253400399607,4.950282152242331,26.78554514135804,3.646045064860888,16.870961659441175,4.950282152242331,26.78554514135804,3.646045064860888,16.870961659441175
4.397309443370778,21.81521102952579,4.95015834247112,26.784552846584017,3.8444605442704365,16.845869212467566,4.95015834247112,26.784552846584017,3.8444605442704365,16.845869212467566
4.4966962797119425,21.804154051543783,4.9500544020334845,26.783558274231986,4.043338157390401,16.82474982885558,4.9500544020334845,26.783558274231986,4.043338157390401,16.82474982885558
4.596284364165706,21.79508688909735,4.949970372504215,26.782561822117625,4.242598355827198,16.80761195607708,4.949970372504215,26.782561822117625,4.242598355827198,16.80761195607708
4.696033862826112,21.788013168930583,4.949906287494001,26.7815638888085,4.442161438158222,16.794462449052666,4.949906287494001,26.7815638888085,4.442161438158222,16.794462449052666
4.79590487722367,21.782935720437226,4.949862172635994,26.78056487346462,4.641947581811346,16.785306567409833,4.949862172635994,26.78056487346462,4.641947581811346,16.785306567409833
4.895857460284218,21.77985657452898,4.949838045575548,26.779565175678812,4.841876874992888,16.78014797337915,4.949838045575548,26.779565175678812,4.841876874992888,16.78014797337915
4.995851632307215,21.778776962823155,4.949833915963167,26.778565195316855,5.041869348651263,16.778988730329456,4.949833915963167,26.778565195316855,5.041869348651263,16.778988730329456
5.0958473969570885,21.779697317150035,4.949849785450638,26.77756533235756,5.241845008463539,16.78182930194251,4.949849785450638,26.77756533235756,5.241845008463539,16.78182930194251
5.195804757261239,21.782617269380165,4.9498856476903805,26.776565986732784,5.441723866832098,16.788668552027545,4.9498856476903805,26.776565986732784,5.441723866832098,16.788668552027545
5.295683731608292,21.78753565157158,4.949941488337974,26.77556755816745,5.641425974878609,16.799503744975713,4.949941488337974,26.77556755816745,5.641425974878609,16.799503744975713
5.395444369740209,21.794450496436987,4.950017285057906,26.77457044601967,5.840871454422511,16.814330546854304,4.950017285057906,26.77457044601967,5.840871454422511,16.814330546854304
5.4950467687318625,21.803359038130633,4.950113007532499,26.773575049121014,6.039980529931226,16.833143027140252,4.950113007532499,26.773575049121014,6.039980529931226,16.833143027140252
5.59445108895167,21.81425771335462,4.95022861747404,26.772581765616962,6.238673560429301,16.85593366109228,4.95022861747404,26.772581765616962,6.238673560429301,16.85593366109228
5.693617569996917,21.827142162784174,4.950364068640091,26.77159099280768,6.4368710713537425,16.882693332760667,4.950364068640091,26.77159099280768,6.4368710713537425,16.882693332760667
5.792506546597387,21.842007232811312,4.950519306851994,26.77060312698908,6.63449378634278,16.913411338633544,4.950519306851994,26.77060312698908,6.63449378634278,16.913411338633544
5.891078464480943,21.85884697760622,4.950694270016535,26.76961856329431,6.831462658945351,16.94807539191813,4.950694270016535,26.76961856329431,6.831462658945351,16.94807539191813
5.989293896194705,21.87765466149551,4.950888888150779,26.76863769553573,7.0276989042386315,16.986671627455287,4.950888888150779,26.76863769553573,7.0276989042386315,16.986671627455287
6.08711355687551,21.898422761656388,4.951103083410067,26.76766091604736,7.223124030340952,17.029184607265414,4.951103083410067,26.76766091604736,7.223124030340952,17.029184607265414
6.184498319963329,21.921142971125697,4.951336770119152,26.766688615527976,7.4176598698075065,17.07559732672342,4.951336770119152,26.766688615527976,7.4176598698075065,17.07559732672342
6.281409232851375,21.94580620212258,4.951589854806466,26.765721182884818,7.611228610896283,17.12589122136034,4.951589854806466,26.765721182884818,7.611228610896283,17.12589122136034
6.377807532466619,21.972402589683476,4.9518622362415075,26.764759005078044,7.803752828691731,17.180046174288908,4.9518622362415075,26.764759005078044,7.803752828691731,17.180046174288908
6.4736546607745105,22.00092149560798,4.952153805475336,26.763802466965956,7.995155516073685,17.238040524250003,4.952153805475336,26.763802466965956,7.995155516073685,17.238040524250003
6.56891228020167,22.031351512713965,4.952464445884145,26.762851951151035,8.185360114519195,17.299851074276894,4.952464445884145,26.762851951151035,8.185360114519195,17.299851074276894
6.663542288970412,22.063680469400314,4.952794033215913,26.761907837826936,8.37429054472491,17.365453100973692,4.952794033215913,26.761907837826936,8.37429054472491,17.365453100973692
6.757506836338944,22.097895434515404,4.953142435640101,26.760970504626403,8.561871237037789,17.434820364404406,4.953142435640101,26.760970504626403,8.561871237037789,17.434820364404406
6.850768337741164,22.13398272252938,4.953509513800384,26.760040326470218,8.748027161681945,17.507925118588545,4.953509513800384,26.760040326470218,8.748027161681945,17.507925118588545
6.943289489819981,22.171927899008196,4.953895120870394,26.759117675417244,8.932683858769568,17.58473812259915,4.953895120870394,26.759117675417244,8.932683858769568,17.58473812259915
7.035033285348162,22.211715786387188,4.954299102612442,26.758202920515593,9.115767468083883,17.665228652258783,4.954299102612442,26.758202920515593,9.115767468083883,17.665228652258783
7.12596302803073,22.253330470041902,5.136568659081142,26.84052024645095,9.115357396980318,17.666140693632855,5.136568659081142,26.84052024645095,9.115357396980318,17.666140693632855
7.2177068235589115,22.293118357420894,5.320447999618131,26.91917596136173,9.114965647499691,17.667060753480058,5.320447999618131,26.91917596136173,9.114965647499691,17.667060753480058
7.310227975637728,22.33106353389971,5.505863574938885,26.994138604010708,9.114592376336573,17.66798846378871,5.505863574938885,26.994138604010708,9.114592376336573,17.66798846378871
7.403489477039948,22.367150821913686,5.692741221285449,27.065378190340308,9.114237732794447,17.668923453487064,5.692741221285449,27.065378190340308,9.114237732794447,17.668923453487064
7.497454024408481,22.401365787028777,5.881006190090956,27.132866225465847,9.113901858726006,17.669865348591706,5.881006190090956,27.132866225465847,9.113901858726006,17.669865348591706
7.592084033177223,22.433694743715126,6.070583177878048,27.196575715073102,9.113584888476396,17.67081377235715,6.070583177878048,27.196575715073102,9.113584888476396,17.67081377235715
7.687341652604382,22.46412476082111,6.2613963563792705,27.25648117621568,9.113286948829494,17.671768345426543,6.2613963563792705,27.25648117621568,9.113286948829494,17.671768345426543
7.7831887809122735,22.492643666745614,6.453369402867365,27.312558647507853,9.113008158957182,17.672728685983376,6.453369402867365,27.312558647507853,9.113008158957182,17.672728685983376
7.879587080527518,22.51924005430651,6.646425530683341,27.36478569870879,9.112748630371696,17.673694409904233,6.646425530683341,27.36478569870879,9.112748630371696,17.673694409904233
7.976497993415563,22.543903285303394,6.840487519950121,27.413141439694368,9.112508466881007,17.67466513091242,6.840487519950121,27.413141439694368,9.112508466881007,17.67466513091242
8.073882756503382,22.566623494772703,7.0354777484594555,27.457606528812924,9.112287764547307,17.67564046073248,7.0354777484594555,27.457606528812924,9.112287764547307,17.67564046073248
8.171702417184186,22.58739159493358,7.231318222719778,27.498163180621674,9.112086611648593,17.67662000924549,7.231318222719778,27.498163180621674,9.112086611648593,17.67662000924549
8.269917848897947,22.60619927882287,7.427930609152554,27.53479517300064,9.11190508864334,17.677603384645103,7.427930609152554,27.53479517300064,9.11190508864334,17.677603384645103
8.368489766781503,22.62303902361778,7.625236265424677,27.567487853641286,9.111743268138328,17.67859019359427,7.625236265424677,27.567487853641286,9.111743268138328,17.67859019359427
8.467378743381973,22.637904093644917,7.823156271904343,27.596228145907258,9.111601214859604,17.679580041382575,7.823156271904343,27.596228145907258,9.111601214859604,17.679580041382575
8.56654522442722,22.65078854307447,8.021611463227856,27.621004554064847,9.111478985626583,17.680572532084092,8.021611463227856,27.621004554064847,9.111478985626583,17.680572532084092
8.665949544647027,22.661687218298457,8.220522459964725,27.64180716788114,9.11137662932933,17.681567268715774,8.220522459964725,27.64180716788114,9.11137662932933,17.681567268715774
8.76555194363868,22.670595759992104,8.419809700368363,27.65862766658797,9.111294186908998,17.682563853396235,8.419809700368363,27.65862766658797,9.111294186908998,17.682563853396235
8.865312581770597,22.67751060485751,8.619393472199738,27.67145932221013,9.111231691341457,17.68356188750489,8.619393472199738,27.67145932221013,9.111231691341457,17.68356188750489
8.96519155611765,22.682428987048926,8.8191939446112,27.680297002256452,9.1111891676241,17.6845609718414,8.8191939446112,27.680297002256452,9.1111891676241,17.6845609718414
9.065148916421801,22.685348939279056,9.019131200077753,27.685137171772755,9.11116663276585,17.685560706785356,9.019131200077753,27.685137171772755,9.11116663276585,17.685560706785356
9.165144681071675,22.686269293605935,9.219125266363006,27.685977894755766,9.111164095780344,17.686560692456105,9.219125266363006,27.685977894755766,9.111164095780344,17.686560692456105
9.265138853094673,22.68518968190011,9.419096148506997,27.682818834927502,9.111181557682348,17.687560528872716,9.419096148506997,27.682818834927502,9.111181557682348,17.687560528872716
9.36509143615522,22.682110535991864,9.61896386082311,27.67566125586978,9.11121901148733,17.688559816113948,9.61896386082311,27.67566125586978,9.11121901148733,17.688559816113948
9.464962450552779,22.677033087498508,9.818648458891287,27.66450802051878,9.11127644221427,17.689558154478235,9.818648458891287,27.66450802051878,9.11127644221427,17.689558154478235
9.564711949213184,22.66995936733174,10.018070071534726,27.649363590019938,9.11135382689164,17.69055514464354,10.018070071534726,27.649363590019938,9.11135382689164,17.69055514464354
9.664300033666947,22.660892204885307,10.217148932767289,27.630234021943533,9.111451134566606,17.691550387827082,10.217148932767289,27.630234021943533,9.111451134566606,17.691550387827082
9.763686870008112,22.6498352269033,10.415805413698834,27.60712696786173,9.11156832631739,17.692543485944867,10.415805413698834,27.60712696786173,9.11156832631739,17.692543485944867
9.86283270482728,22.636792856029484,10.613960054385704,27.580051670288086,9.111705355268857,17.69353404177088,10.613960054385704,27.580051670288086,9.111705355268857,17.69353404177088
9.961697881112451,22.621770309038315,10.81153359561365,27.549018958980618,9.111862166611253,17.69452165909601,10.81153359561365,27.549018958980618,9.111862166611253,17.69452165909601
10.060242854111298,22.60477359474829,11.008447010600463,27.51404124661009,9.112038697622133,17.69550594288649,11.008447010600463,27.51404124661009,9.112038697622133,17.69550594288649
10.158428207148534,22.585809511618507,11.204621536605625,27.47513252379509,9.112234877691442,17.696486499441924,11.204621536605625,27.47513252379509,9.112234877691442,17.696486499441924
10.256214667392065,22.564885645029364,11.399978706434357,27.43230835350596,9.112450628349773,17.697462936552768,11.399978706434357,27.43230835350596,9.112450628349773,17.697462936552768
10.353563121561598,22.54201036424852,11.594440379823457,27.385585864839847,9.112685863299738,17.69843486365719,11.594440379823457,27.385585864839847,9.112685863299738,17.69843486365719
10.450434631573424,22.51719281908328,11.787928774696356,27.334983746169247,9.112940488450493,17.699401891997315,11.787928774696356,27.334983746169247,9.112940488450493,17.699401891997315
10.546790450115143,22.490442936220823,11.980366498274915,27.28052223766695,9.113214401955371,17.700363634774696,11.980366498274915,27.28052223766695,9.113214401955371,17.700363634774696
10.642592036144066,22.461771415257626,12.171676578035507,27.222223123210206,9.113507494252625,17.701319707305046,12.171676578035507,27.222223123210206,9.113507494252625,17.701319707305046
10.737801070303117,22.4311897244198,12.361782492496994,27.160109721667496,9.11381964810924,17.7022697271721,12.361782492496994,27.160109721667496,9.11381964810924,17.7022697271721
10.832379470248071,22.39871009597592,12.550608201828302,27.09420687757126,9.11415073866784,17.703213314380584,12.550608201828302,27.09420687757126,9.11415073866784,17.703213314380584
10.926289405879977,22.364345521344315,12.73807817826334,27.024540951180448,9.114500633496615,17.704150091508183,12.73807817826334,27.024540951180448,9.114500633496615,17.704150091508183
11.0194933144767,22.328109745896647,12.924117436311104,26.95113980793675,9.114869192642296,17.705079683856543,12.924117436311104,26.95113980793675,9.114869192642296,17.705079683856543
11.111953915717502,22.29001726345996,13.108651562748863,26.874032807318795,9.11525626868614,17.706001719601122,13.108651562748863,26.874032807318795,9.11525626868614,17.706001719601122
11.203634226594678,22.250083310519333,13.291606746386464,26.79325079109875,9.115661706802893,17.706915829939916,13.291606746386464,26.79325079109875,9.115661706802893,17.706915829939916
11.294497576206266,22.208323860123496,13.472909807589822,26.708826071006023,9.11608534482271,17.70782164924097,13.472909807589822,26.708826071006023,9.11608534482271,17.70782164924097
11.384507620423918,22.164755615495825,13.6524882275518,26.620792415803002,9.116527013296036,17.708718815188647,13.6524882275518,26.620792415803002,9.116527013296036,17.708718815188647
11.473628356430062,22.119396003353266,13.830270177298758,26.529185037778007,9.116986535561367,17.709606968928526,13.830270177298758,26.529185037778007,9.116986535561367,17.709606968928526
11.561824137118556,22.072263166935894,14.00618454642119,26.434040578660827,9.117463727815922,17.71048575521096,14.00618454642119,26.434040578660827,9.117463727815922,17.71048575521096
11.649059685353055,22.023375958749842,14.180160971516944,26.335397094966538,9.117958399189167,17.711354822533146,14.180160971516944,26.335397094966538,9.117958399189167,17.711354822533146
11.73530010807739,21.972753933026564,14.352129864335634,26.23329404277338,9.118470351819145,17.712213823279747,14.352129864335634,26.23329404277338,9.118470351819145,17.712213823279747
11.820510910272326,21.920417337901398,14.522022439613021,26.127772261940883,9.11899938093163,17.713062413861913,14.522022439613021,26.127772261940883,9.11899938093163,17.713062413861913
11.904658008753115,21.866387107314583,14.689770742584198,26.01887395977444,9.119545274922032,17.713900254854728,14.689770742584198,26.01887395977444,9.119545274922032,17.713900254854728
11.987707745802313,21.810684852637962,14.855307676164593,25.906642694142956,9.120107815440033,17.714727011132968,14.855307676164593,25.906642694142956,9.120107815440033,17.714727011132968
12.069626902632413,21.753332854030717,15.0185670277879,25.79112335605629,9.120686777476925,17.715542352005144,15.0185670277879,25.79112335605629,9.120686777476925,17.715542352005144
12.150382712672924,21.694354051527608,15.179483495890235,25.67236215170944,9.121281929455613,17.716345951345776,15.179483495890235,25.67236215170944,9.121281929455613,17.716345951345776
12.22994287467656,21.633772035863263,15.337992716029879,25.550406584000683,9.121893033323241,17.717137487725843,15.337992716029879,25.550406584000683,9.121893033323241,17.717137487725843
12.308275565639308,21.571611039036195,15.494031286632206,25.425305433531044,9.12251984464641,17.717916644541347,15.494031286632206,25.425305433531044,9.12251984464641,17.717916644541347
12.385349453529205,21.50789592461634,15.647536794349461,25.297108739092725,9.123162112708949,17.718683110139953,15.647536794349461,25.297108739092725,9.123162112708949,17.718683110139953
12.461133709818732,21.442652177799932,15.79844783902527,25.16586777765423,9.123819580612194,17.719436577945633,15.79844783902527,25.16586777765423,9.123819580612194,17.719436577945633
12.535598021815819,21.3759058952158,15.946704058253884,25.031635043850283,9.124491985377754,17.72017674658132,15.946704058253884,25.031635043850283,9.124491985377754,17.72017674658132
12.608712604788508,21.30768377448704,16.092246151524332,24.894464228984656,9.125179058052684,17.72090331998942,16.092246151524332,24.894464228984656,9.125179058052684,17.72090331998942
12.68044821387846,21.238013103552323,16.235015903939846,24.754410199554375,9.125880523817075,17.72161600755027,16.235015903939846,24.754410199554375,9.125880523817075,17.72161600755027
12.750776155798501,21.166921749751094,16.374956209503026,24.61152897530385,9.126596102093977,17.722314524198335,16.374956209503026,24.61152897530385,9.126596102093977,17.722314524198335
12.819668300309557,21.094438148677003,16.512011093957494,24.465877706817732,9.12732550666162,17.722998590536275,16.512011093957494,24.465877706817732,9.12732550666162,17.722998590536275
12.887097091472372,21.020591292804045,16.646125737176845,24.317514652661412,9.128068445767898,17.72366793294668,16.646125737176845,24.317514652661412,9.128068445767898,17.72366793294668
12.95303555866952,20.945410719889956,16.77724649509196,24.166499156078412,9.128824622247079,17.7243222837015,16.77724649509196,24.166499156078412,9.128824622247079,17.7243222837015
13.017457327393288,20.868926501161507,16.905320921147926,24.01289162125385,9.12959373363865,17.724961381069164,16.905320921147926,24.01289162125385,9.12959373363865,17.724961381069164
13.080336629795134,20.791169229286414,17.03029778728196,23.856753489153586,9.13037547230831,17.72558496941924,17.03029778728196,23.856753489153586,9.13037547230831,17.72558496941924
13.141648314992478,20.712170006136677,17.15212710441394,23.69814721294864,9.131169525571018,17.726192799324714,17.15212710441394,23.69814721294864,9.131169525571018,17.726192799324714
13.201367859128718,20.631960430348247,17.270760142441386,23.537136233034776,9.13197557581605,17.72678462766172,17.270760142441386,23.537136233034776,9.13197557581605,17.72678462766172
13.259471375182448,20.550572584681994,17.386149449730837,23.37378495165717,9.13279330063406,17.727360217706817,17.386149449730837,23.37378495165717,9.13279330063406,17.727360217706817
13.315935622521952,20.468039023191025,17.498248872097886,23.208158707150396,9.133622372946018,17.727919339231654,17.498248872097886,23.208158707150396,9.133622372946018,17.727919339231654
13.37073801620114,20.384392758199507,17.60701357126822,23.040323747803924,9.13446246113406,17.72846176859509,17.60701357126822,23.040323747803924,9.13446246113406,17.72846176859509
13.423856635993229,20.299667247098164,17.712400042812348,22.870347205363732,9.135313229174109,17.728987288832595,17.712400042812348,22.870347205363732,9.135313229174109,17.728987288832595
13.47527023515854,20.21389637896178,17.814366133546788,22.698297068180466,9.136174336770292,17.729495689743096,17.814366133546788,22.698297068180466,9.136174336770292,17.729495689743096
13.524958248942914,20.127114460994015,17.912871058394778,22.52424215401503,9.13704543949105,17.729986767973,17.912871058394778,22.52424215401503,9.13704543949105,17.729986767973
13.572900802803334,20.039356204804978,18.007875416699754,22.348252082512396,9.137926188906913,17.73046032709756,18.007875416699754,22.348252082512396,9.137926188906913,17.73046032709756
13.619078720357482,19.95065671252705,18.099341207985105,22.17039724735465,9.138816232729857,17.73091617769945,18.099341207985105,22.17039724735465,9.138816232729857,17.73091617769945
13.663473531054034,19.861051462774498,18.18723184715385,21.990748788104497,9.139715214954219,17.731354137444498,18.18723184715385,21.990748788104497,9.139715214954219,17.731354137444498
13.706067477560634,19.7705762964525,18.271512179122176,21.809378561750353,9.140622775999093,17.731774031154647,18.271512179122176,21.809378561750353,9.140622775999093,17.731774031154647
13.746843522866591,19.67926740242127,18.352148492881014,21.626359113964526,9.141538552852166,17.732175690878016,18.352148492881014,21.626359113964526,9.141538552852166,17.732175690878016
13.785785357097456,19.58716130302098,18.429108534980006,21.441763650085896,9.142462179214906,17.732558955956065,18.429108534980006,21.441763650085896,9.142462179214906,17.732558955956065
13.822877404038755,19.49429483946333,18.50236152242843,21.25566600583878,9.143393285649081,17.73292367308788,18.50236152242843,21.25566600583878,9.143393285649081,17.73292367308788
13.858104827366263,19.400705157095537,18.571878155007994,21.06814061779961,9.144331499724533,17.733269696391464,18.571878155007994,21.06814061779961,9.144331499724533,17.733269696391464
13.891453536580345,19.306429690542704,18.63763062699255,20.879262493623294,9.14527644616814,17.733596887462113,18.63763062699255,20.879262493623294,9.14527644616814,17.733596887462113
13.922910192641957,19.21150614873446,18.699592638269987,20.68910718204116,9.146227747013928,17.733905115427763,18.699592638269987,20.68910718204116,9.146227747013928,17.733905115427763
13.952462213308092,19.1159724998219,18.757739404861947,20.49775074264247,9.147185021754236,17.73419425700133,18.757739404861947,20.49775074264247,9.147185021754236,17.73419425700133
13.980097778164502,19.019866955990825,18.812047668837067,20.3052697154516,9.148147887491938,17.73446419653005,18.812047668837067,20.3052697154516,9.148147887491938,17.73446419653005
14.005805833353717,18.923227958177375,18.862495707613867,20.11174109031305,9.14911595909357,17.7347148260417,18.862495707613867,20.11174109031305,9.14911595909357,17.7347148260417
14.02957609599643,18.826094160692172,18.90906334264946,19.91724227609652,9.150088849343403,17.734946045287824,18.90906334264946,19.91724227609652,9.150088849343403,17.734946045287824
14.051399058304519,18.72850441575911,18.951731947510726,19.72185106973442,9.15106616909831,17.735157761783803,18.951731947510726,19.72185106973442,9.15106616909831,17.735157761783803
14.071265991384024,18.630497757974986,18.990484455324633,19.525645625104108,9.152047527443417,17.735349890845864,18.990484455324633,19.525645625104108,9.152047527443417,17.735349890845864
14.089168948726607,18.532113388696175,19.025305365604744,19.328704421767405,9.153032531848472,17.735522355624944,19.025305365604744,19.328704421767405,9.153032531848472,17.735522355624944
14.105100769388033,18.43339066035861,19.05618075045122,19.131106233579793,9.154020788324846,17.73567508713743,19.05618075045122,19.131106233579793,9.154020788324846,17.73567508713743
14.119055080852457,18.334369060737348,19.083098260121787,18.932930097181945,9.155011901583126,17.73580802429275,19.083098260121787,18.932930097181945,9.155011901583126,17.73580802429275
14.131026301581349,18.23508819715196,19.10604712797148,18.7342552803861,9.15600547519122,17.73592111391782,19.10604712797148,18.7342552803861,9.15600547519122,17.73592111391782
14.141009643246031,18.135587780624157,19.125018174759127,18.53516125047002,9.157001111732935,17.736014310778295,19.125018174759127,18.53516125047002,9.157001111732935,17.736014310778295
14.149001112642948,18.035907609993895,19.14000381231897,18.335727642391117,9.157998412966926,17.736087577596674,19.14000381231897,18.335727642391117,9.157998412966926,17.736087577596674
14.154997513290892,17.936087556000373,19.15099804659578,18.136034226933543,9.158996979986004,17.736140885067204,19.15099804659578,18.136034226933543,9.158996979986004,17.736140885067204
14.158996446709555,17.836167545334277,19.157996480042442,17.93616087880094,9.159996413376666,17.736174211867613,19.157996480042442,17.93616087880094,9.159996413376666,17.736174211867613
14.160996313378888,17.73618754466762,19.160996313378888,17.73618754466762,9.160996313378888,17.73618754466762,19.160996313378888,17.73618754466762,9.160996313378888,17.73618754466762
14.160996313378888,17.636187544667617,19.160996313378888,17.636187544667617,9.160996313378888,17.636187544667617,19.160996313378888,17.636187544667617,9.160996313378888,17.636187544667617
14.160996313378888,17.53618754466762,19.160996313378888,17.53618754466762,9.160996313378888,17.53618754466762,19.160996313378888,17.53618754466762,9.160996313378888,17.53618754466762
14.160996313378888,17.436187544667618,19.160996313378888,17.436187544667618,9.160996313378888,17.436187544667618,19.160996313378888,17.436187544667618,9.160996313378888,17.436187544667618
14.160996313378888,17.33618754466762,19.160996313378888,17.33618754466762,9.160996313378888,17.33618754466762,19.160996313378888,17.33618754466762,9.160996313378888,17.33618754466762
14.160996313378888,17.23618754466762,19.160996313378888,17.23618754466762,9.160996313378888,17.23618754466762,19.160996313378888,17.23618754466762,9.160996313378888,17.23618754466762
14.160996313378888,17.136187544667617,19.160996313378888,17.136187544667617,9.160996313378888,17.136187544667617,19.160996313378888,17.136187544667617,9.160996313378888,17.136187544667617
14.160996313378888,17.03618754466762,19.160996313378888,17.03618754466762,9.160996313378888,17.03618754466762,19.160996313378888,17.03618754466762,9.160996313378888,17.03618754466762
14.160996313378888,16.936187544667618,19.160996313378888,16.936187544667618,9.160996313378888,16.936187544667618,19.160996313378888,16.936187544667618,9.160996313378888,16.936187544667618
14.160996313378888,16.83618754466762,19.160996313378888,16.83618754466762,9.160996313378888,16.83618754466762,19.160996313378888,16.83618754466762,9.160996313378888,16.83618754466762
14.160996313378888,16.73618754466762,19.160996313378888,16.73618754466762,9.160996313378888,16.73618754466762,19.160996313378888,16.73618754466762,9.160996313378888,16.73618754466762
14.160996313378888,16.636187544667617,19.160996313378888,16.636187544667617,9.160996313378888,16.636187544667617,19.160996313378888,16.636187544667617,9.160996313378888,16.636187544667617
14.160996313378888,16.53618754466762,19.160996313378888,16.53618754466762,9.160996313378888,16.53618754466762,19.160996313378888,16.53618754466762,9.160996313378888,16.53618754466762
14.160996313378888,16.436187544667618,19.160996313378888,16.436187544667618,9.160996313378888,16.436187544667618,19.160996313378888,16.436187544667618,9.160996313378888,16.436187544667618
14.160996313378888,16.33618754466762,19.160996313378888,16.33618754466762,9.160996313378888,16.33618754466762,19.160996313378888,16.33618754466762,9.160996313378888,16.33618754466762
14.160996313378888,16.23618754466762,19.160996313378888,16.23618754466762,9.160996313378888,16.23618754466762,19.160996313378888,16.23618754466762,9.160996313378888,16.23618754466762
14.160996313378888,16.136187544667617,19.160996313378888,16.136187544667617,9.160996313378888,16.136187544667617,19.160996313378888,16.136187544667617,9.160996313378888,16.136187544667617
14.160996313378888,16.03618754466762,19.160996313378888,16.03618754466762,9.160996313378888,16.03618754466762,19.160996313378888,16.03618754466762,9.160996313378888,16.03618754466762
14.160996313378888,15.936187544667618,19.160996313378888,15.936187544667618,9.160996313378888,15.936187544667618,19.160996313378888,15.936187544667618,9.160996313378888,15.936187544667618
14.160996313378888,15.836187544667618,19.160996313378888,15.836187544667618,9.160996313378888,15.836187544667618,19.160996313378888,15.836187544667618,9.160996313378888,15.836187544667618
14.160996313378888,15.736187544667619,19.160996313378888,15.736187544667619,9.160996313378888,15.736187544667619,19.160996313378888,15.736187544667619,9.160996313378888,15.736187544667619
14.160996313378888,15.636187544667619,19.160996313378888,15.636187544667619,9.160996313378888,15.636187544667619,19.160996313378888,15.636187544667619,9.160996313378888,15.636187544667619
14.160996313378888,15.53618754466762,19.160996313378888,15.53618754466762,9.160996313378888,15.53618754466762,19.160996313378888,15.53618754466762,9.160996313378888,15.53618754466762
14.160996313378888,15.436187544667618,19.160996313378888,15.436187544667618,9.160996313378888,15.436187544667618,19.160996313378888,15.436187544667618,9.160996313378888,15.436187544667618
14.160996313378888,15.336187544667618,19.160996313378888,15.336187544667618,9.160996313378888,15.336187544667618,19.160996313378888,15.336187544667618,9.160996313378888,15.336187544667618
14.160996313378888,15.236187544667619,19.160996313378888,15.236187544667619,9.160996313378888,15.236187544667619,19.160996313378888,15.236187544667619,9.160996313378888,15.236187544667619
14.160996313378888,15.136187544667619,19.160996313378888,15.136187544667619,9.160996313378888,15.136187544667619,19.160996313378888,15.136187544667619,9.160996313378888,15.136187544667619
14.160996313378888,15.03618754466762,19.160996313378888,15.03618754466762,9.160996313378888,15.03618754466762,19.160996313378888,15.03618754466762,9.160996313378888,15.03618754466762
14.160996313378888,14.936187544667618,19.160996313378888,14.936187544667618,9.160996313378888,14.936187544667618,19.160996313378888,14.936187544667618,9.160996313378888,14.936187544667618
14.160996313378888,14.836187544667618,19.160996313378888,14.836187544667618,9.160996313378888,14.836187544667618,19.160996313378888,14.836187544667618,9.160996313378888,14.836187544667618
14.160996313378888,14.736187544667619,19.160996313378888,14.736187544667619,9.160996313378888,14.736187544667619,19.160996313378888,14.736187544667619,9.160996313378888,14.736187544667619
14.160996313378888,14.636187544667619,19.160996313378888,14.636187544667619,9.160996313378888,14.636187544667619,19.160996313378888,14.636187544667619,9.160996313378888,14.636187544667619
14.160996313378888,14.53618754466762,19.160996313378888,14.53618754466762,9.160996313378888,14.53618754466762,19.160996313378888,14.53618754466762,9.160996313378888,14.53618754466762
14.160996313378888,14.436187544667618,19.160996313378888,14.436187544667618,9.160996313378888,14.436187544667618,19.160996313378888,14.436187544667618,9.160996313378888,14.436187544667618
14.160996313378888,14.336187544667618,19.160996313378888,14.336187544667618,9.160996313378888,14.336187544667618,19.160996313378888,14.336187544667618,9.160996313378888,14.336187544667618
14.160996313378888,14.236187544667619,19.160996313378888,14.236187544667619,9.160996313378888,14.236187544667619,19.160996313378888,14.236187544667619,9.160996313378888,14.236187544667619
14.160996313378888,14.136187544667619,19.160996313378888,14.136187544667619,9.160996313378888,14.136187544667619,19.160996313378888,14.136187544667619,9.160996313378888,14.136187544667619
14.160996313378888,14.03618754466762,19.160996313378888,14.03618754466762,9.160996313378888,14.03618754466762,19.160996313378888,14.03618754466762,9.160996313378888,14.03618754466762
14.160996313378888,13.936187544667618,19.160996313378888,13.936187544667618,9.160996313378888,13.936187544667618,19.160996313378888,13.936187544667618,9.160996313378888,13.936187544667618
14.160996313378888,13.836187544667618,19.160996313378888,13.836187544667618,9.160996313378888,13.836187544667618,19.160996313378888,13.836187544667618,9.160996313378888,13.836187544667618
14.160996313378888,13.736187544667619,19.160996313378888,13.736187544667619,9.160996313378888,13.736187544667619,19.160996313378888,13.736187544667619,9.160996313378888,13.736187544667619
14.160996313378888,13.636187544667619,19.160996313378888,13.636187544667619,9.160996313378888,13.636187544667619,19.160996313378888,13.636187544667619,9.160996313378888,13.636187544667619
14.160996313378888,13.53618754466762,19.160996313378888,13.53618754466762,9.160996313378888,13.53618754466762,19.160996313378888,13.53618754466762,9.160996313378888,13.53618754466762
14.160996313378888,13.436187544667618,19.160996313378888,13.436187544667618,9.160996313378888,13.436187544667618,19.160996313378888,13.436187544667618,9.160996313378888,13.436187544667618
14.160996313378888,13.33618754466762,19.160996313378888,13.33618754466762,9.160996313378888,13.33618754466762,19.160996313378888,13.33618754466762,9.160996313378888,13.33618754466762
14.160996313378888,13.236187544667619,19.160996313378888,13.236187544667619,9.160996313378888,13.236187544667619,19.160996313378888,13.236187544667619,9.160996313378888,13.236187544667619
14.160996313378888,13.136187544667619,19.160996313378888,13.136187544667619,9.160996313378888,13.136187544667619,19.160996313378888,13.136187544667619,9.160996313378888,13.136187544667619
14.160996313378888,13.03618754466762,19.160996313378888,13.03618754466762,9.160996313378888,13.03618754466762,19.160996313378888,13.03618754466762,9.160996313378888,13.03618754466762
14.160996313378888,12.936187544667618,19.160996313378888,12.936187544667618,9.160996313378888,12.936187544667618,19.160996313378888,12.936187544667618,9.160996313378888,12.936187544667618
14.160996313378886,12.836187544667618,19.160996313378888,12.836187544667618,9.160996313378886,12.836187544667618,19.160996313378888,12.836187544667618,9.160996313378886,12.836187544667618
14.160996313378886,12.736187544667619,19.160996313378888,12.736187544667619,9.160996313378886,12.736187544667619,19.160996313378888,12.736187544667619,9.160996313378886,12.736187544667619
14.160996313378886,12.636187544667619,19.159996346711775,12.536194211200954,9.161996280045997,12.736180878134284,19.159996346711775,12.536194211200954,9.161996280045997,12.736180878134284
14.158996446709553,12.53620754400096,19.15499698001444,12.33626087306779,9.162995913404664,12.736154214934132,19.15499698001444,12.33626087306779,9.162995913404664,12.736154214934132
14.154997513290889,12.436287533334863,19.14600021296691,12.13646750093764,9.163994813614867,12.736107565732086,19.14600021296691,12.13646750093764,9.163994813614867,12.736107565732086
14.149001112642944,12.336467479341342,19.13300964415604,11.936894009495479,9.164992581129848,12.736040949187206,19.13300964415604,11.936894009495479,9.164992581129848,12.736040949187206
14.141009643246027,12.236787308711081,19.116030469636158,11.73762022547694,9.165988816855899,12.735954391945222,19.116030469636158,11.73762022547694,9.165988816855899,12.735954391945222
14.131026301581345,12.137286892183278,19.095069480850675,11.53872585573868,9.166983122312015,12.735847928627877,19.095069480850675,11.53872585573868,9.166983122312015,12.735847928627877
14.119055080852453,12.038006028597891,19.07013506191564,11.340290455376708,9.167975099789267,12.735721601819074,19.07013506191564,11.340290455376708,9.167975099789267,12.735721601819074
14.105100769388029,11.938984428976628,19.041237186266166,11.142393395905398,9.168964352509894,12.735575462047859,19.041237186266166,11.142393395905398,9.168964352509894,12.735575462047859
14.089168948726604,11.840261700639065,19.00838741266721,10.945113833509943,9.169950484785996,12.735409567768187,19.00838741266721,10.945113833509943,9.169950484785996,12.735409567768187
14.07126599138402,11.741877331360254,18.97159888059023,10.748530677384947,9.170933102177813,12.73522398533556,18.97159888059023,10.748530677384947,9.170933102177813,12.73522398533556
14.051399058304515,11.64387067357613,18.930886304957543,10.552722558171782,9.171911811651487,12.735018788980478,18.930886304957543,10.552722558171782,9.171911811651487,12.735018788980478
14.029576095996427,11.54628092864307,18.886265970256574,10.357767796507396,9.17288622173628,12.734794060778743,18.886265970256574,10.357767796507396,9.17288622173628,12.734794060778743
14.005805833353714,11.449147131157867,18.83775572402628,10.16374437169709,9.173855942681147,12.734549890618643,18.83775572402628,10.16374437169709,9.173855942681147,12.734549890618643
13.980097778164499,11.352508133344415,18.785374969718355,9.970729890523845,9.174820586610643,12.734286376164984,18.785374969718355,9.970729890523845,9.174820586610643,12.734286376164984
13.952462213308088,11.256402589513337,18.729144658936118,9.778801556206638,9.175779767680059,12.734003622820037,18.729144658936118,9.778801556206638,9.175779767680059,12.734003622820037
13.922910192641954,11.160868940600777,18.669087283054157,9.588036137520186,9.17673310222975,12.733701743681367,18.669087283054157,9.588036137520186,9.17673310222975,12.733701743681367
13.891453536580341,11.065945398792532,18.60522686422207,9.39850993808846,9.177680208938611,12.733380859496606,18.60522686422207,9.39850993808846,9.177680208938611,12.733380859496606
13.85810482736626,10.971669932239697,18.537588945755935,9.210298765864245,9.178620708976586,12.73304109861515,18.537588945755935,9.210298765864245,9.178620708976586,12.73304109861515
13.822877404038751,10.878080249871903,18.466200581921303,9.023477902806988,9.179554226156199,12.732682596936819,18.466200581921303,9.023477902806988,9.179554226156199,12.732682596936819
13.785785357097453,10.785213786314252,18.391090327111876,8.838122074770997,9.180480387083028,12.732305497857507,18.391090327111876,8.838122074770997,9.180480387083028,12.732305497857507
13.746843522866588,10.693107686913963,18.31228822442813,8.65430542161611,9.181398821305047,12.731909952211817,18.31228822442813,8.65430542161611,9.181398821305047,12.731909952211817
13.70606747756063,10.601798792882732,18.229825793660446,8.472101467552733,9.182309161460815,12.731496118212732,18.229825793660446,8.472101467552733,9.182309161460815,12.731496118212732
13.66347353105403,10.511323626560737,18.143736018681658,8.291583091733136,9.183211043426406,12.731064161388337,18.143736018681658,8.291583091733136,9.183211043426406,12.731064161388337
13.619078720357479,10.421718376808185,18.054053334253897,8.11282249910077,9.18410410646106,12.7306142545156,18.054053334253897,8.11282249910077,9.18410410646106,12.7306142545156
13.57290080280333,10.333018884530256,17.960813612255194,7.9358911915092385,9.184987993351468,12.730146577551274,17.960813612255194,7.9358911915092385,9.184987993351468,12.730146577551274
13.52495824894291,10.245260628341219,17.86405414733116,7.760859939122533,9.185862350554661,12.729661317559906,17.86405414733116,7.760859939122533,9.185862350554661,12.729661317559906
13.475270235158536,10.158478710373455,17.763813641977656,7.587798752107887,9.186726828339417,12.729158668639023,17.763813641977656,7.587798752107887,9.186726828339417,12.729158668639023
13.423856635993225,10.072707842237072,17.660132191060306,7.416776852632653,9.187581080926146,12.728638831841492,17.660132191060306,7.416776852632653,9.187581080926146,12.728638831841492
13.370738016201136,9.987982331135731,17.553051265777068,7.247862647176361,9.188424766625204,12.7281020150951,17.553051265777068,7.247862647176361,9.188424766625204,12.7281020150951
13.315935622521948,9.904336066144213,17.44261369707034,7.081123699169034,9.189257547973558,12.727548433119392,17.44261369707034,7.081123699169034,9.189257547973558,12.727548433119392
13.259471375182445,9.821802504653245,17.328863658495113,6.916626701966718,9.190079091869777,12.726978307339774,17.328863658495113,6.916626701966718,9.190079091869777,12.726978307339774
13.201367859128714,9.740414658986992,17.211846648550175,6.754437452175029,9.190889069707254,12.726391865798956,17.211846648550175,6.754437452175029,9.190889069707254,12.726391865798956
13.141648314992475,9.660205083198564,17.0916094724793,6.594620823331392,9.191687157505651,12.725789343065735,17.0916094724793,6.594620823331392,9.191687157505651,12.725789343065735
13.08033662979513,9.581205860048827,16.96820022354977,6.437240739956483,9.192473036040493,12.725170980141172,16.96820022354977,6.437240739956483,9.192473036040493,12.725170980141172
13.017457327393284,9.503448588173734,16.841668263815723,6.2823601519852765,9.193246390970845,12.724537024362192,16.841668263815723,6.2823601519852765,9.193246390970845,12.724537024362192
12.953035558669516,9.426964369445285,16.712064204373988,6.1300410095879165,9.194006912965044,12.723887729302653,16.712064204373988,6.1300410095879165,9.194006912965044,12.723887729302653
12.887097091472368,9.351783796531196,16.579439885120305,5.980344238390468,9.194754297824431,12.723223354671923,16.579439885120305,5.980344238390468,9.194754297824431,12.723223354671923
12.819668300309553,9.277936940658238,16.443848354014076,5.833329715105479,9.19548824660503,12.722544166210998,16.443848354014076,5.833329715105479,9.19548824660503,12.722544166210998
12.750776155798498,9.205453339584148,16.30534384585988,5.689056243582094,9.196208465737113,12.721850435586202,16.30534384585988,5.689056243582094,9.196208465737113,12.721850435586202
12.680448213878456,9.13436198578292,16.16398176061428,5.547581531285304,9.196914667142632,12.721142440280538,16.16398176061428,5.547581531285304,9.196914667142632,12.721142440280538
12.608712604788504,9.064691314848204,16.019818641226568,5.408962166213722,9.197606568350439,12.720420463482686,16.019818641226568,5.408962166213722,9.197606568350439,12.720420463482686
12.535598021815815,8.996469194119443,15.872912151022353,5.273253594265144,9.198283892609277,12.719684793973743,15.872912151022353,5.273253594265144,9.198283892609277,12.719684793973743
12.461133709818728,8.929722911535313,15.723321050638985,5.140510097058925,9.198946368998472,12.7189357260117,15.723321050638985,5.140510097058925,9.198946368998472,12.7189357260117
12.385349453529201,8.864479164718908,15.5711051745221,5.010784770224059,9.199593732536304,12.718173559213756,15.5711051745221,5.010784770224059,9.199593732536304,12.718173559213756
12.308275565639304,8.80076405029905,15.416325406992623,4.884129502161629,9.200225724285986,12.71739859843647,15.416325406992623,4.884129502161629,9.200225724285986,12.71739859843647
12.229942874676556,8.738603053471984,15.259043657893868,4.76059495329015,9.200842091459245,12.716611153653817,15.259043657893868,4.76059495329015,9.200842091459245,12.716611153653817
12.15038271267292,8.678021037807637,15.099322837828408,4.640230535782063,9.201442587517432,12.715811539833211,15.099322837828408,4.640230535782063,9.201442587517432,12.715811539833211
12.06962690263241,8.619042235304528,14.93722683299469,4.523084393799534,9.20202697227013,12.715000076809522,14.93722683299469,4.523084393799534,9.20202697227013,12.715000076809522
11.98770774580231,8.561690236697283,14.772820479633392,4.409203384237427,9.202595011971226,12.714177089157138,14.772820479633392,4.409203384237427,9.202595011971226,12.714177089157138
11.904658008753112,8.505987982020661,14.606169538093805,4.298633057981176,9.203146479412418,12.713342906060147,14.606169538093805,4.298633057981176,9.203146479412418,12.713342906060147


==> plots/evaluation/dyn_weight/new_lat_1000_driven.csv <==
sim_x,sim_y,sim_v
6.123233995736766e-18,0.1,0.0
6.123233995736766e-18,0.1,0.0
6.123233995736766e-18,0.1,0.0
4.258952257750278e-09,0.10351971965178304,0.07618508792991968
9.685032361386837e-08,0.11315476599095961,0.13592463907974758
5.063364926580881e-07,0.12769239046665723,0.18602384124505214
1.6932628358838792e-06,0.14885036842842628,0.23644841692873772
2.9377777510985353e-06,0.1639004508459173,0.26506394360121754
6.138390234844322e-06,0.1927174958289794,0.31099923353592207
1.0970912467284648e-05,0.22605070068186667,0.3553040792773732
1.6112507784023645e-05,0.255850240532935,0.3895577012182826
2.415082348968065e-05,0.29690790174457754,0.431321852814485
3.491553041784593e-05,0.34676782262489086,0.4748038322036755
4.377749859542755e-05,0.38597938206929927,0.5053122359544957
5.687128633044238e-05,0.44379014051464766,0.5455460368991758
7.023111045519389e-05,0.5059296134474855,0.584032658367464
8.28475574050783e-05,0.5722066614404847,0.6207192295466559
9.358598723334602e-05,0.6424264832340664,0.6556369831372337
0.00010069443726550188,0.7095151941452855,0.6857959666208033
0.00010388237599861394,0.7652937896178721,0.7085284247460282
0.00010446995653212119,0.8083069343056323,0.725057575933076
0.00010070308499438222,0.8896508565289982,0.7537887706647388
8.94973901858982e-05,0.9740943618341916,0.7813559779012651
6.979470865701232e-05,1.0614920948922681,0.8074144674350001
4.0799312312082805e-05,1.15167487649241,0.83197039197462
1.8888789066493113e-06,1.2444734439119727,0.8549945437553852
-3.291416588600179e-05,1.3135096426031159,0.8708185030528603
-8.996276575492398e-05,1.410435135712675,0.8912250251385148
-0.00015112596450224494,1.5004355180297326,0.9085275637622683
-0.00020636160058591028,1.5736428974221852,0.9215555133452744
-0.0002912225279885706,1.675922551344069,0.9377393765425948
-0.00038604659733871487,1.7799079899852799,0.9527319552673781
-0.0004901106919907043,1.8854873335678863,0.9666629949492311
-0.000570823309140717,1.9631829777309353,0.9754792058854904
-0.0006871980231489002,2.0710700634469186,0.9857891485769392
-0.0008081520478992043,2.179988437340023,0.9941547097991599
-0.0009317112130148641,2.2897130849337812,1.0005735413018702
-0.001055886057266296,2.4000395825385388,1.005113367847141
-0.0011674882864583125,2.5006910735022614,1.0076785422238164
-0.0012331471913440283,2.561182405088735,1.008634632921181
-0.0013495081654322572,2.6721631870120097,1.0089548369837171
-0.0014494711361740518,2.7730309060413134,1.0082250543970526
-0.0015510632842881337,2.883865155009024,1.0069077418637358
-0.001634425555282742,2.9845213090775915,1.006505437858547
-0.001708603864713362,3.0852534126928393,1.008669556420795
-0.0017728288817741927,3.1863650496664246,1.0139718356195324
-0.0018161855641686212,3.267717826316256,1.0200151259222494
-0.0018557915897153138,3.3598704036225624,1.0279499834012205
-0.001883203002778499,3.4424099308863205,1.0356071467442147
-0.0019099853334939936,3.5464631729532856,1.045401366067194
-0.001936056214777574,3.6514956713332007,1.0552875319529722
-0.0019808875949937892,3.7681620439492636,1.065841513562149
-0.002030812465629849,3.843001981701351,1.072431008461054
-0.0021550817906011107,3.9507166577028467,1.0818700987424705
-0.00237816654182375,4.059359031036959,1.0909200843145888
-0.0027525021726196716,4.168891128776532,1.0996952104726927
-0.003345505901988859,4.279287349978153,1.108180120961494
-0.004135703382584348,4.3793445611291215,1.1153183837020935
-0.004834990007865967,4.446396122036671,1.1198550039402253
-0.006205969695299205,4.547475252572381,1.1263478215122609
-0.00828779145815681,4.660426589030732,1.133062317522627
-0.011105743623936492,4.7740338780659135,1.1397899643329525
-0.014836359520212611,4.8882863378803805,1.1464147701892022
-0.019675224704455558,5.003141710018801,1.1527289362842525
-0.025833182096273322,5.118565732774882,1.1589414097937727
-0.03352620427356943,5.234503392515053,1.164816283346354
-0.04193653172908079,5.339228456001012,1.1698285950833562
-0.05071727737588788,5.4325765831063135,1.1741667719740536
-0.0635685684777872,5.5495283784196285,1.1789908809095055
-0.08029344861904698,5.678409961207846,1.1839294387806802
-0.0999130528012213,5.807408931232712,1.1884618865234566
-0.11609176104731281,5.901226847068714,1.1915672183428514
-0.14106441097256875,6.030113737935926,1.195432753851358
-0.16928457015476261,6.158739066054637,1.1988565998232215
-0.20082389904274595,6.286959721951256,1.2018451368060283
-0.2324126521535357,6.4030426139016,1.2041343809687262
-0.2703833916795334,6.530051214518253,1.2061816577336377
-0.30012332568581346,6.621898388751474,1.2073793821678191
-0.34393174707175334,6.747361892907294,1.2087916258176934
-0.3910990035834869,6.871743146772931,1.209842154232108
-0.441592989607093,6.994902005810793,1.2103315783545203
-0.49536839906142616,7.116696862005887,1.2103499423164168
-0.5523718047864113,7.236990192712208,1.2098603104588537
-0.6013602684066607,7.334183862661379,1.2087777494501348
-0.6640358143126127,7.451346975716461,1.207077487048414
-0.7236218377782156,7.5561985056946845,1.2049045960775566
-0.7730323842226466,7.638872157456735,1.2028810050733965
-0.8434190250481947,7.750686579918625,1.19931306580462
-0.9165405347980131,7.860227798640283,1.195282492886152
-0.992282926800005,7.967377714563803,1.1904401929439548
-1.0489407411090899,8.043735477970978,1.1866118932214982
-1.1289032423375125,8.146491268608003,1.1806329109428249
-1.211097184386972,8.246551259452673,1.173746718974975
-1.2953621782638893,8.343843076587934,1.166357331907268
-1.3736080851471457,8.429838640061577,1.1589571459116979
-1.4532626254375318,8.513479760385481,1.151054420611898
-1.5178894248128432,8.5786970365921,1.1442936050389405
-1.6078894062060403,8.665945616739245,1.134678394243121
-1.6989047521173926,8.750400672955951,1.1228954697820352
-1.7905817941850126,8.832128189035329,1.1101887832958268
-1.882636857787779,8.911313655683452,1.097693726978656
-1.9748284762578598,8.988224557984514,1.085217066020539
-2.0418095287213287,9.042891881651821,1.076274136395332
-2.1336097551367295,9.116559879660642,1.063999802461947
-2.224826128564676,9.188785393487594,1.0516195451573558
-2.3070357920087776,9.253471386140893,1.0408410887599193
-2.396504389471936,9.32388045878931,1.0291351261572563
-2.484754381847027,9.393791473777693,1.017864473491596
-2.5480728468772575,9.444485702275504,1.0100082468558274
-2.633836660998099,9.514188008023156,0.9995591202851727
-2.7179792658593,9.584089851379412,0.9895348325276613
-2.800371586351697,9.654361141889638,0.9795753556380699
-2.8809014721299153,9.725131094952644,0.9699101931774395
-2.9524339138476225,9.789996765593608,0.9615522427502269
-3.0084817723373383,9.842298574642776,0.9549740481939636
-3.070267812455627,9.9016112918436,0.9482400774990073
-3.1439514288878425,9.974832369581211,0.9404393033828841
-3.215605168159849,10.048882093586863,0.9330659425435713
-3.2852268695890015,10.12377697123985,0.9262325920837954
-3.352831679146674,10.199528717173468,0.9198377568309896
-3.41842721640015,10.27612442075024,0.9138080977050341
-3.4706156118092495,10.339413796990263,0.9092228850006082
-3.5270519655518444,10.410373320744618,0.9042356309582028
-3.5872615635528615,10.489179372066484,0.8990951036750489
-3.6455404686371002,10.568755692029532,0.8944667231705578
-3.7019203121053637,10.649090184670332,0.8900043988080145
-3.7564144821432457,10.730146018024163,0.8858622302254519
-3.804340411583479,10.804444431505267,0.8823208698251986
-3.8552928021117747,10.886808972235908,0.8786100415459789
-3.9044189331120234,10.969827994626508,0.8753679927338883
-3.951742258146846,11.053492313734251,0.87233920132237
-3.997271445492295,11.137769857356563,0.8694099467543702
-4.037113680147722,11.214895069702813,0.8669180339105603
-4.067932587433732,11.276933627030363,0.8649395370771512
-4.101490256878413,11.347079238040136,0.863011972119207
-4.140916403692923,11.433315208014317,0.8609147371361822
-4.17859888915454,11.520075661297575,0.8589073694303325
-4.214541751250087,11.607331356182083,0.8568272993282408
-4.248722024985395,11.694983638343059,0.8537664859886293
-4.281119487126328,11.782924789898484,0.8500269743817214
-4.309008067727035,11.863017379906202,0.8461487120643586
-4.33795794393112,11.951179379337015,0.84100385553701
-4.362704225960104,12.031292768860459,0.8358505355863245
-4.385960767592503,12.111308262068217,0.8307722796312852
-4.409863780127573,12.199261946166265,0.8269216855233518
-4.430142724813156,12.279393255525376,0.826866564175318
-4.44727922067987,12.35193377944934,0.8299026230619292
-4.465121564017216,12.433263373428773,0.8357920827697601
-4.4832984961881435,12.523833988558506,0.844199621077322
-4.498486673173624,12.60732304626972,0.8531796373177697
-4.512364429672299,12.691982648970031,0.8627083602043012
-4.523695046559532,12.769200371472012,0.8717245237405543
-4.531724395455425,12.829942514834924,0.8791289695823096
-4.53904866563461,12.891293404018565,0.8862015339170536
-4.548251116973211,12.979986734291014,0.8969824775632221
-4.555918402054383,13.069895348006831,0.9076492507673407
-4.56199284984233,13.161014499620952,0.9186358485770559
-4.566048845746166,13.244043151292127,0.9285196555348284
-4.568932041967002,13.337424463909006,0.9398119747299049
-4.569901732250519,13.403487077610738,0.9477820953747774
-4.569840457616621,13.489241810321845,0.9578972362602275
-4.568517274801579,13.566216768526624,0.9668585224407292
-4.5651339669352184,13.663391684750268,0.9778869684069574
-4.5597724898457805,13.761571948611536,0.9886965882946311
-4.552373977176179,13.860698575517425,0.9993586660981347
-4.543926461250492,13.950672312937305,1.0088546803209935
-4.532501072524274,14.05143428045952,1.0192619478545992
-4.517392391296134,14.163145457054314,1.0303062322728722
-4.499557362493717,14.275665552398175,1.04103029204545
-4.478935397744381,14.388878781485557,1.0512463667960488
-4.457726074915508,14.492290379770548,1.0599541984540346
-4.43905226050098,14.575265776847829,1.0662345595888774
-4.418855130253561,14.658377058717809,1.071956216522117
-4.388591715901075,14.772749603984357,1.0789995503988472
-4.355441885484324,14.887075192938836,1.0851801689532679
-4.31941093588151,15.001191524716903,1.090515124034049
-4.280512402723679,15.114933072243387,1.095044769855962
-4.238761887160738,15.228150055321645,1.0988553340893088
-4.202497473762666,15.320285959308142,1.1014354479315662
-4.160003153192619,15.422031035139996,1.1037917076587422
-4.115215015777067,15.523017534326916,1.1056625473507602
-4.063328078907955,15.633111461690412,1.107164816941016
-4.008733739308133,15.742043682084972,1.1082309300351867
-3.951468733869093,15.849700726533333,1.108853631374317
-3.8971233683283466,15.946375387845656,1.1092391487922095
-3.834855519798708,16.0513229818642,1.109520685925623
-3.770014041370913,16.154723271347592,1.1096509428163606
-3.7026265281419217,16.2565012764227,1.1097460568961923
-3.632721185912774,16.356585621966687,1.1099845120944034
-3.560317892516065,16.454920984825502,1.1103636446982195
-3.5061033494217204,16.52531065026763,1.110869187416956
-3.4294288228751295,16.620519647244524,1.1119250687810072
-3.350299000028716,16.713888488360116,1.113456377391424
-3.2687356920277915,16.805409425702155,1.115623154448125
-3.184766461498209,16.89509941104629,1.1182900800557467
-3.106395032694805,16.97506661779387,1.1212183076527318
-3.0179967080860672,17.061384423958426,1.1253241069348563
-2.9357146750498666,17.138452903483998,1.1294943829265922
-2.8517418583141305,17.214261406870506,1.1329321975269278
-2.7576977363777417,17.296245792156533,1.1352034854388007
-2.6622390065256814,17.376860623564404,1.1363538753200537
-2.5657130274067512,17.456289976447323,1.1363085395319634
-2.486196281871972,17.520558602839497,1.1356711212900683
-2.388645418045859,17.598477962470696,1.1342242274967542
-2.2910182187588277,17.676002635143362,1.1322868082167592
-2.202489649445101,17.746407887983036,1.1298809404426284
-2.114429902888598,17.816986712320663,1.1271031776752982
-2.027071577271426,17.88795728331854,1.1239464655164657
-1.9664534109284828,17.937976969868703,1.1215060917484447
-1.8978130334092862,17.99557447899326,1.118603207691834
-1.8131012187738946,18.06834047816636,1.1147667823474692
-1.729767972408479,18.142069756938128,1.1106230329592062
-1.6479657569123543,18.216856296156905,1.106076048894508
-1.5678286061600555,18.292763234633764,1.1015173219584102
-1.4894623432573595,18.369835549928727,1.096820810323231
-1.4281057736397391,18.43234634914734,1.0929729097571743
-1.3605541481219388,18.503577012228376,1.088581274862647
-1.3091220431468271,18.559636719409696,1.0851481618599383
-1.2373624787986715,18.64071044376329,1.0803815205715421
-1.1676483533905169,18.722929277215464,1.075597274081719
-1.1000160515060884,18.806246641555784,1.0707804599789201
-1.0344836784303577,18.8906221359032,1.0659846336644263
-0.9835792581137246,18.95885390040385,1.062284453921306
-0.9218597460609027,19.0450136696401,1.0575894336104368
-0.8622704530385484,19.13208770210596,1.0528725416412879
-0.8048101709821006,19.22002657062184,1.0482487047824633
-0.7549161757938625,19.299866939929707,1.044091169473562
-0.71730528120236,19.3623879866208,1.0407668376360928
-0.6807349000118618,19.425265981646028,1.037319861798229
-0.6352478577379027,19.50659669627067,1.0332382661050412
-0.5914885318043865,19.588425044740553,1.0290635285440228
-0.5494519577000614,19.67071040988061,1.024738928859149
-0.5091302670766842,19.753418693785886,1.0203924388342849
-0.47051517495888956,19.83651794980574,1.0161176036682293
-0.4335971134443659,19.91997953089891,1.0119315142604732
-0.40604890601926935,19.985129812151722,1.0088301536535897
-0.3721294158424638,20.06915615552635,1.0048840088560367
-0.3469095112022353,20.134695120214566,1.00176904713649
-0.3159705030158807,20.219175464806717,0.9976562788203917
-0.286699750389557,20.303862642777993,0.9934896460682535
-0.259091515327214,20.38871796130765,0.9893401516440509
-0.2387630265109119,20.454808011485763,0.9861867100394001
-0.2140916012871773,20.539863541875107,0.9819535748337952
-0.19105731550621952,20.62497464289638,0.9775809723918975
-0.16964465586452135,20.710098393577816,0.9730581665856955
-0.14983387070828244,20.7951900704413,0.9684344907935595
-0.1335491748076219,20.870765059167663,0.9642220438663286
-0.1166932506801553,20.955673008595745,0.9593963558204651
-0.10463361240398518,21.02160000357973,0.9555221943889337
-0.0904449297817685,21.10617851349852,0.950296092114317
-0.07769140429817777,21.190502037276904,0.9448547222383094
-0.06631543189239535,21.274520403704006,0.9391996431454158
-0.056251195351110096,21.358183292224208,0.9333158110406782
-0.047424629493333106,21.441441174558044,0.9271873899106974
-0.04136310699017017,21.50588671621132,0.9222384713385937
-0.034530560400267335,21.588309562077523,0.915641460375784
-0.02990920854425655,21.652052538982876,0.9103450267631993
-0.024779536595149063,21.733508738350675,0.9033499901310728
-0.020473372879500597,21.814373070007836,0.8961594000894012
-0.016894274030665776,21.894617953484293,0.8888152491437283
-0.013949462837085544,21.97422138100886,0.8813442493622318
-0.012041734491846746,22.035680109049025,0.875456442353063
-0.010014688364993998,22.11410089720472,0.8677957033259266
-0.008398765070764065,22.191837273753674,0.8600385863459404
-0.007128064711336229,22.268877658458557,0.8521889378092625
-0.006144336511054184,22.345211669996548,0.8442494603705514
-0.005544749357596274,22.404088116712153,0.8380137465393892
-0.005007212546518318,22.47083988723219,0.8308240151805603
-0.004557906334511963,22.545245787438787,0.8226574741166605
-0.004240577015829313,22.61891377810089,0.8144115878612307
-0.004026523813728052,22.69183658942193,0.8060903677328953
-0.0038917644890824267,22.764007459178075,0.7976983293720054
-0.0038164726518777918,22.835420129981365,0.7892404028988039
-0.0037844450288109658,22.906068851692314,0.7807218296138824
-0.0037809763956061734,22.960486322788075,0.7740578281193441
-0.003795302343587048,23.029764303307925,0.7654449735774266
-0.0038159910613934007,23.083110029858197,0.758714501976805
-0.0038492394232638805,23.151003583344217,0.7500250349930769
-0.003885106790274818,23.218113450599393,0.741300189516695
-0.0039196592372308095,23.284436695430557,0.7325454099996577
-0.003950106645325533,23.34997086532238,0.7237660113502141
-0.003974577265008413,23.41471397867925,0.7149671588883962
-0.003991925852416534,23.47866451083591,0.7061538550946503
-0.004001572039351938,23.541821379248955,0.6973309321922966
-0.004003365583781389,23.604183928234033,0.6885030490749865
-0.003998498406448091,23.658950262618276,0.6806555077834914
-0.003986105970323128,23.719812084558495,0.6718303563053046
-0.0039717335954563,23.76660011052479,0.6649713498223605
-0.003947690144114402,23.82605102926164,0.6561623647953448
-0.003918027569320529,23.88470976269831,0.6473679156926672
-0.0038834633948892795,23.94257778745159,0.6385917232214976
-0.003844714650920573,23.999656908345166,0.6298373570145245
-0.0038024768665013255,24.055949244991616,0.621108240299061
-0.0037625370156567747,24.10532831826341,0.6133728782796671
-0.0037154702325975382,24.16014134743497,0.6047002962320028
-0.003677649597804547,24.202234967565406,0.5979785568937427
-0.0036278898454566643,24.255665305414084,0.5893690612001247
-0.0035772863166172453,24.30832254086772,0.5807989785191415
-0.0035262525932593923,24.360210342619848,0.5722709816387043
-0.0034751491039432397,24.411332614419564,0.5637876219359331
-0.0034355539673016178,24.450567760956147,0.5572218758884785
-0.003385062278147608,24.500339420605233,0.5488238085510712
-0.003329765319818461,24.554757683607853,0.5395526709912136
-0.0032755636633829454,24.608252110935027,0.5303475486445633
-0.0032278885845134983,24.655612781364642,0.5221216550548077
-0.0031916116199082875,24.691938540791575,0.5157634623138468
-0.0031560859424209532,24.72782047177171,0.5094409630249229
-0.003111568325123193,24.77330630049463,0.5013657865669171
-0.003063691650904864,24.822997233529083,0.49246614240654385
-0.003022069020278395,24.866961277266835,0.48452365523842655
-0.0029774737356802737,24.914975525714013,0.47577516065183445
-0.0029346229208151203,24.96211902713276,0.4671089878937116
-0.0028975407099704107,25.003810562917536,0.4593812603329718
-0.0028618472479397567,25.04480971321739,0.451722811026272
-0.002835031193890518,25.07622327503469,0.44581484610289246
-0.0027981292861153284,25.120385807084293,0.43745113627174737
-0.0027628424476941575,25.163716366666115,0.4291751675957929
-0.002729122010553752,25.206223842113005,0.420989623543106
-0.002700069862383194,25.243784351908523,0.41370089140041477
-0.0026722047988171176,25.280692241662642,0.40648705659497963
-0.002642586841979555,25.32094382762934,0.39856034682743746
-0.0026143289631099307,25.36040744364913,0.3907277724423215
-0.002590013864834337,25.395258793918927,0.38375955875724543
-0.00257180707981347,25.421933869158753,0.3783932811046701
-0.002549272343025907,25.45568132536311,0.3715638269878493
-0.002532402350256143,25.481506465031863,0.3663051867191788
-0.002511526146545547,25.514172227658733,0.3596137149447396
-0.0024915315353693634,25.546239293084547,0.3530008434654258
-0.0024703061016764652,25.581175809815488,0.3457457058044707
-0.0024500782668166413,25.615391691741,0.3385881754112332
-0.0024308029718027105,25.648896709741642,0.33152844484412114
-0.002417853843761989,25.67193249868886,0.3266448943514313
-0.0024035821708042696,25.697842778210255,0.3211224813350584
-0.002393235733901565,25.71698693327306,0.3170218304222885
-0.0023782702301088517,25.745244538949017,0.3109394988345138
-0.002362392028750439,25.776004576138067,0.30427684762293894
-0.002348748265698801,25.803122602097154,0.29835905027537557
-0.0023356912609731337,25.8297115859864,0.2925203419005221
-0.0023231970929518224,25.855778642903378,0.2867606416110914
-0.002309946967061865,25.884138538540807,0.28045335539493654
-0.0022973334064863497,25.911872555703663,0.2742430136693038
-0.002290058853999328,25.928216571610236,0.2705631988651793
-0.0022853277778670687,25.938990371763108,0.2681292679405567
-0.0022795443548327497,25.952321218545865,0.26510849764452904
-0.002277270883485298,25.957611367358144,0.2639069121935098
-0.0022673155617880963,25.981121284391183,0.2585499637528853
-0.0022567656821827643,26.006682435577677,0.25268875155457027
-0.0022467310705513426,26.03166203652005,0.24691892590319953
-0.0022400010680415903,26.048806703699245,0.242936288226219
-0.002233504639551108,26.0656742012774,0.23899976482430368
-0.0022298944176523065,26.075189568074553,0.2367709481277045
-0.002227234412149857,26.082267750346833,0.23510914786582682
-0.0022194935832326184,26.10320497875087,0.23017549705685247
-0.0022121001803024616,26.12370160657909,0.2253174262595975
-0.002205040162536191,26.14376428947126,0.2205320363073206
-0.00219757033447148,26.165555216276093,0.21530156165392794
-0.002191170480109442,26.18472347270475,0.21067177743703203
-0.00218572814828052,26.201414674010913,0.20661770764247284
-0.0021817933000474743,26.213721491479728,0.20361477030399588
-0.0021811494529089368,26.21575515223919,0.20311740197202094
-0.0021779805361812287,26.225849095278544,0.20064389060949261
-0.0021730809559374134,26.241743849234663,0.19673384227080637
-0.002171296446816917,26.247624066441837,0.19528182433340024
-0.002165549549822995,26.26691236381349,0.19049850620766445
-0.0021601017334329804,26.285726669179745,0.18580179263512359
-0.0021569708909295235,26.296791313131834,0.18302469254199327
-0.002153939932591786,26.307690255940546,0.1802783906296342
-0.002150049230903227,26.321967605037184,0.17666424316466856
-0.002149102772306139,26.32549194290577,0.17577079654013877
-0.0021477023356872077,26.330745017764013,0.17443501717566468
-0.0021445228612790184,26.342847132854494,0.1713463866662947
-0.002142760252070379,26.349666014145022,0.16959976314714148
-0.00213934984883818,26.36309550526599,0.16614617429360823
-0.0021389340918881662,26.364754826966458,0.1657181762168356
-0.002136889675572074,26.372987461343232,0.16359048263165
-0.0021337351244441615,26.385939881045672,0.16022854303313444
-0.0021310888196071913,26.39705418352796,0.15733019884344285
-0.0021281899149136305,26.40950971938975,0.15406652420198175
-0.0021254199446657483,26.42170618368989,0.15085333779353927
-0.0021227739918649995,26.43364759695344,0.14769017115537747
-0.002120247305892177,26.445337943129328,0.14457658665982465
-0.0021178352966737543,26.456781170356162,0.1415121207663786
-0.0021155335295453635,26.467981189485492,0.1384963069003668
-0.002114148997543271,26.474859419981506,0.13663592070115088
-0.0021120173004723344,26.485672470415064,0.13369816302562282
-0.0021099848821395074,26.496252526023017,0.13081814178048506
-0.0021082847427710484,26.50532261432105,0.1283314408156208
-0.0021066550709458497,26.51421972901555,0.12587747441464803
-0.0021050934197174623,26.522946267961636,0.12345776870617729
-0.0021038071964979564,26.53029220864646,0.12141097422918863
-0.0021021647386617057,26.539897182858123,0.11872061164076207
-0.002100602082356538,26.54928867622737,0.1160737343615464
-0.002099480514938932,26.556194260006873,0.11411616361473247
-0.0020980498262308652,26.56522029913946,0.11154127133890902
-0.0020966903679036416,26.574041921161847,0.10901046241524372
-0.0020957157046210873,26.58052628668523,0.10713580057279846
-0.0020944739260984452,26.588997934062693,0.10466083028346727
-0.0020932957282776467,26.597272906924314,0.10221878185036277
-0.0020921785199868206,26.605353806821963,0.09980888299031089
-0.002091119798700826,26.61324316582861,0.09743013484931433
-0.0020901171467908454,26.620943448049044,0.09508186401465056
-0.0020892839802088368,26.627527994881614,0.09305174150140018
-0.002089053274532347,26.62938326881397,0.09247588723804524
-0.0020880541892218853,26.637590237918793,0.08990731917530377
-0.002087116777830393,26.64556777516551,0.08738111186040583
-0.002086371288609234,26.651631073240164,0.047826684324634626
-0.002085877155827687,26.654364476178607,0.013528775207342334
-0.002085885569953004,26.6543240977329,0.0143550141177023
-0.0020862210720324716,26.6516298565802,0.04557336259192086
-0.0020850636486817887,26.646169579115323,0.07441814042875347
-0.002078098297226746,26.638310507809937,0.09985558921662704
-0.0020613016410085654,26.62946362842731,0.12126498826050605
-0.0020210663527973406,26.617511192661556,0.14406046317655952
-0.001966012621784267,26.6068445957263,0.16070900769034163
-0.0018491460943334433,26.59121634453532,0.18591965464426752
-0.0016601303361146286,26.573538071586,0.20646773146938385
-0.0013778182902573677,26.55412654193186,0.22473903233787468
-0.0009794970673380613,26.53313608237896,0.2413258107575167
-0.00044347544252912053,26.51073442011163,0.25641082385404546
0.00025052158236014684,26.487062064959332,0.2695131738900661
0.0008092956708556177,26.470656023526377,0.27769722335626434
0.0018035637018963997,26.445186829912366,0.2884717257534922
0.0029967158114537176,26.418800070486242,0.29831671818004846
0.004400564657971442,26.391600915064046,0.30701201195933514
0.0060273974410759495,26.363650559253966,0.3149390401357688
0.007886990496443877,26.335029708822848,0.3222628113058308
0.009743389698062477,26.309070665271907,0.32826114571517917
0.012068322348470013,26.279338071640574,0.3344580170670539
0.014651323642922575,26.24909312257866,0.339918790188637
0.016841376283750927,26.225265450828058,0.343753317361323
0.0198954342060962,26.194267520471666,0.3484233157403849
0.022839429611877293,26.166398871436325,0.3520584060987564
0.026409507624006703,26.134762037555546,0.35550894809830536
0.03025782240128796,26.10284242976278,0.3589366242690163
0.034389276997343954,26.070657944634206,0.36215011246935747
0.03931877185558823,26.034598025743303,0.3655686581501937
0.044605104583493024,25.99828345926102,0.36840039530629154
0.05025350999971324,25.961728711066062,0.37135033320266575
0.05442461903414728,25.936007677944737,0.37313988726239933
0.05941289327997106,25.906480103089997,0.37545609338183383
0.06665845181069571,25.86566523892686,0.37823821411731906
0.07435397852533758,25.82461438342541,0.3811592305972209
0.08250070013579335,25.783342745948126,0.3837163805800433
0.09109931235442309,25.74186387805785,0.3864942099202322
0.09763791521827989,25.711569811107783,0.38828059571212137
0.10702272855889382,25.66974050126891,0.3910376322557366
0.11686440070817311,25.627719833992636,0.39364665732176785
0.1271693359379017,25.585495327955517,0.39646189067823556
0.13495508877999807,25.554666687899886,0.39847276186760316
0.14606670728811555,25.512103374007488,0.401325575939097
0.1565731000667279,25.47326014575584,0.4035168887312861
0.16857775160764624,25.430375523977467,0.4062151541001666
0.1810599525907463,25.387313691185987,0.4090910942019358
0.19402777980840485,25.34406716446025,0.4118391160027577
0.20748450647369365,25.30064618671303,0.41475760972419606
0.22143477022554636,25.257057494576234,0.4174011481599217
0.235881851137011,25.21331204837865,0.42028518507442336
0.24808033800214876,25.177393537393957,0.422754088375497
0.2592148418600787,25.145365198912405,0.4248333737738047
0.27496730065377595,25.101203884542507,0.4276453554637092
0.2912445519199263,25.05688718414247,0.43064554402534305
0.3080551842330878,25.012415883761513,0.43366814338754944
0.32540535795524794,24.96779878161705,0.43670918794386426
0.3400111837473349,24.93118063757268,0.4392545629407284
0.35836610174868494,24.886304078791998,0.4422292816239365
0.3772824613707267,24.841299273426294,0.44528773695849555
0.3967692174345668,24.79617057017287,0.4483833255559567
0.4131467618112345,24.759150804647184,0.4510606626618726
0.4337009017286335,24.713792996432986,0.4543158656908075
0.45485331345551905,24.66831975671946,0.4573628250774099
0.4706115546291622,24.635192303360235,0.45968001827460303
0.4927985989686236,24.589574580831158,0.4625886984763474
0.515593944626613,24.543885830943022,0.4657148807089254
0.539005380812442,24.49813381133827,0.46865141917514475
0.5630360787101091,24.452334825460767,0.471598527365805
0.5876979159492185,24.406488711801398,0.47480023091533374
0.6083486962589391,24.3689524680123,0.4771968608437138
0.6247090235507476,24.339742191761097,0.47927222413220094
0.650943615284612,24.293832262663567,0.48214964912462244
0.6778248575150466,24.24792348935802,0.48501669784997004
0.7053537782851995,24.2020343610334,0.48799214217743914
0.7335440402072878,24.156162380656294,0.49095821227241987
0.7624046198443651,24.110313399085925,0.49393543956912445
0.7838101682375961,24.07700222106702,0.49599752945892617
0.8138222293678837,24.031248842816023,0.49878965537871256
0.8445040870813832,23.985571494953582,0.5016526906509712
0.8758602234465244,23.939981410942146,0.5045001280814271
0.8990949515758292,23.906880331151818,0.5065386153249539
0.9316352947057374,23.861455326647903,0.5094786134744888
0.9618155989978358,23.820259479230042,0.5118770604435804
0.9956712946519796,23.775070751790828,0.5147110898386532
1.0302158096744318,23.73003115578224,0.5174571398771529
1.0654550612869915,23.68514965045226,0.5200803808607496
1.1013957513832204,23.64043449124937,0.5229197310754082
1.1380469353754992,23.59589154945672,0.525910995553731
1.175418384576504,23.551526545344235,0.5289037871500056
1.1995790909734707,23.523390442407106,0.5306711962083513
1.2381283648310961,23.479354838269014,0.5335381848995272
1.2773961514313417,23.435543838696287,0.5362066745753199
1.3173867242192099,23.39196879001907,0.5390630315218884
1.3581123335200413,23.348633042291805,0.5421440159050158
1.3995788743894106,23.305547712353032,0.5451900325655833
1.4302036702154548,23.274378076612305,0.5472322033563016
1.4729587367200347,23.23175676221387,0.5503181757120433
1.5164631185882589,23.189423889860024,0.5534194353846692
1.5607204806312427,23.14739275507612,0.5564148014179272
1.5892795161048923,23.120807500143147,0.5583226944720298
1.634760507675984,23.07931384179773,0.561157846018136
1.6809830785031308,23.038174928453085,0.5637976407495892
1.7150364013427966,23.00851223384318,0.5650719602972808
1.762387522557209,22.968149798247776,0.5660761234172339
1.810293114550803,22.92833081612078,0.5663745082057478
1.8586804663005623,22.889117180673793,0.5659254201729543
1.9030361361145864,22.854033288792603,0.5651362420658667
1.9477339801126257,22.819491191941154,0.5649390031574123
1.983824672279775,22.792182296997815,0.5669592601163805
2.0157831845765704,22.76842576778513,0.5712061078803515
2.062323619450301,22.734532151768448,0.5809194175730866
2.1101913728069093,22.700524703150545,0.5939033301569926
2.1596075630724174,22.666305218987503,0.6083146260632627
2.2106818228087115,22.631864978739955,0.6236514252251159
2.2634927040174366,22.597222611417333,0.6394130095272513
2.3015210232844323,22.57287415256909,0.6506541599364287
2.357401760975467,22.537982347883332,0.6670154739078157
2.4092987531535024,22.506503283071673,0.681901484847066
2.4507290473095025,22.48199859929566,0.6935966057586388
2.505393267779191,22.450498204446998,0.7085261798005403
2.567988059692695,22.415563778180864,0.7250619010479894
2.612968378853877,22.39119223507598,0.7365020541576918
2.6789030539751235,22.35654761918859,0.7530467950506418
2.746841887416953,22.32216311727141,0.7696396529512332
2.8167935515606093,22.288117638356468,0.7860628483334008
2.888757816131415,22.254495274770285,0.8023218959915474
2.9627337366815594,22.221380682683485,0.8184478466541428
3.0464248252702246,22.185644423381348,0.8357589249179836
3.1009272031167066,22.163336627508166,0.8467033286869022
3.1885130312517043,22.129048076374076,0.8634445368451057
3.278406495513908,22.095813899728302,0.8791882618741854
3.37056937643328,22.063750561105486,0.8948435035167303
3.464957001434423,22.032976810262536,0.9099816893879872
3.5615098310060604,22.003613336137036,0.9247913353438623
3.633052942465208,21.983212057501508,0.9348570999519396
3.73315407734665,21.95657280034793,0.9483629990782224
3.8351993210883153,21.93166788647223,0.9613704583684554
3.9105906870383507,21.914707269932613,0.9704850167458435
4.015804937755581,21.89305576201792,0.9824844826608808
4.122718396110282,21.87343490917137,0.993650003049727
4.20146272906164,21.860500963535898,1.0013428352332088
4.311021364154868,21.844626485154695,1.0113002934174509
4.4219444149740195,21.83104966223937,1.020435851694504
4.534100913964273,21.819856510741968,1.0288911615694156
4.647363125223638,21.81112581546955,1.0364766654130586
4.761589794035114,21.8049301309854,1.0432399247857311
4.876628122830442,21.801333547977332,1.04929044941854
4.918635300031364,21.8006810143751,1.051301992894486
5.034548292242244,21.800717231232426,1.056180534998249
5.15091395779338,21.803472221424613,1.0600019930275428
5.267562183048261,21.80897803519434,1.0632096418655947
5.38435833322023,21.817261011302765,1.0656405006728973
5.501144019705721,21.828334963078316,1.0671810615081576
5.5859707721911915,21.838140701734584,1.0675688246957569
5.7023365128355525,21.85401793715304,1.0676879558958958
5.818256841079891,21.87263421732192,1.0669100454090834
5.923127196469484,21.891884409331404,1.0654625897726973
6.037775823915355,21.91553295519159,1.062851012501952
6.151532156761732,21.941645885224528,1.0592076303018267
6.233623162463863,21.962088410339003,1.055359351076613
6.3454357573786515,21.99200450607318,1.048965406453904
6.4559375031921284,22.023786313011698,1.0417178821320772
6.565134220108318,22.057172725782127,1.0344322664385392
6.673075137854182,22.09187722806928,1.0271109331730532
6.779837057808009,22.12758839400445,1.0197498383827355
6.866371013786453,22.1573221188648,1.013386250500042
6.971204670630629,22.193993802333555,1.0056675213420838
7.075128890922711,22.230709248918025,0.9983114279283594
7.178319311727884,22.267152524119282,0.9911925091433249
7.280874453164598,22.303003191530248,0.984034052676265
7.382911833277007,22.33797842057678,0.9771292512619167
7.456857192977944,22.362719144362543,0.9722712595808674
7.558240395620763,22.3956015027112,0.965694803830172
7.659348740351291,22.426984911390857,0.9592902836635511
7.76023189611738,22.45669612696706,0.952994779684142
7.824327571090137,22.4746660075612,0.9489265038213746
7.924902265983558,22.50134772278962,0.9428428423240576
8.025311707896217,22.526049239061443,0.9370685417751228
8.098238863348286,22.54273254644761,0.9331232782586523
8.198362208250957,22.563871623029378,0.9275974908939195
8.298309632806713,22.582903141453162,0.9224163976528508
8.398063892529022,22.59981413337357,0.9173289719148365
8.497594067694768,22.614604691202118,0.9124052771420259
8.596885297500533,22.62728835929041,0.9077449964545985
8.677935224371597,22.636112460450338,0.9041484734868437
8.776765264517907,22.645019739123505,0.9001920535466339
8.8753400776165,22.6518854513579,0.8965654198571085
8.973653332157706,22.656733831988213,0.8931130666661253
9.071676972363543,22.65958855822975,0.8898234917300558
9.169386707895233,22.660474220415416,0.8866878896142718
9.266759228030875,22.65941594956676,0.8837815567234926
9.36378071448412,22.656438677929007,0.8810639783530718
9.460434057698448,22.651565591458798,0.8785163752482117
9.556693987491174,22.64481888985754,0.8761018146357198
9.626449587657095,22.638746621863334,0.8745107740586036
9.722005187765804,22.6288092950134,0.8723477400758957
9.81712942086234,22.61704931756142,0.8704941906128016
9.886039338298291,22.607360028829298,0.8691416360901918
9.980397557840027,22.592487005132224,0.867512839074402
10.074266659431956,22.5758353786653,0.8657480267437554
10.167573456088478,22.557432153110888,0.8635244254909846
10.260249002905402,22.537307007457706,0.8608929281595834
10.352237272566612,22.515489951167936,0.8579934574312291
10.435220501862103,22.494215500773173,0.8552396286381863
10.525759967266406,22.469256541044675,0.8522492306548268
10.615496368361233,22.442692742997988,0.8493035061862046
10.70441956579124,22.414545752387617,0.8465707996887781
10.792540843636678,22.384828361153062,0.8443809837583098
10.87989757254937,22.353541518293206,0.842893861033738
10.966536804834263,22.32067702724405,0.8420897618333882
11.052518934882375,22.28621479863296,0.8423259375231116
11.13792632813792,22.250117487600022,0.843685401408341
11.222839044427632,22.212338565574907,0.8462882451715648
11.28433226179282,22.183773459346156,0.84899605373233
11.368611118095638,22.142935788272766,0.8541337201028165
11.452682860347794,22.100201751745345,0.8609800851791687
11.513765703615094,22.067867214506634,0.8670284203564098
11.59774075936983,22.02159551598414,0.8765834806068058
11.674152557059617,21.977606542013618,0.8871553334134561
11.750826986434255,21.93159911066967,0.9019747632229946
11.835891418326133,21.878284523495193,0.9241219247430184
11.922015347984729,21.821763009711347,0.9491278372542058
11.97737908144374,21.784020393434705,0.9653291177426433
12.057148657927526,21.72761966273866,0.9884482134510992
12.14564854329099,21.662134648052188,1.0130180238567703
12.234725202134857,21.59297561837649,1.0374012441794065
12.324167895434924,21.520076262439567,1.060492412848817
12.41369288408658,21.443443007465987,1.0820748365632307
12.478720874439475,21.385353486177213,1.0978752257253106
12.567908906820563,21.302166451192715,1.119603222565218
12.656641362495693,21.21511152977678,1.140458880539489
12.744681234876989,21.124184777079886,1.1607707941423877
12.823929029739851,21.038157990254405,1.1785709006772844
12.902248481423484,20.948932201851328,1.1955070749999424
12.95640388439091,20.884609131799277,1.2069694402854023
13.032707975230446,20.790047370885606,1.2231680853847315
13.107622212141159,20.69235179418898,1.2390113607166513
13.180986085000471,20.59154047316009,1.2545171789213785
13.252629331173361,20.487650909465973,1.2694813368718916
13.32238267555242,20.380729421960716,1.2836861090347456
13.390076546910052,20.270838449208984,1.2976006096499861
13.416542202800478,20.22606265910064,1.3030821444247755
13.481098289931825,20.112092257501306,1.3166325789987763
13.549306660368236,19.983438275696372,1.3308889090722404
13.608600915007921,19.863573218981852,1.343751264497675
13.665169115905622,19.740996104963493,1.356376943475416
13.718872883702769,19.615781194336346,1.3686411137750896
13.754691302431254,19.52660537922953,1.3770612563075582
13.803230963164424,19.39710490929888,1.3889544511915926
13.844187884317693,19.27851223568718,1.3992268552479912
13.886569494980304,19.14458937709055,1.4100823915902234
13.92557666112046,19.008550507009875,1.4204716147100451
13.961164457555334,18.87049614079574,1.4308912543142687
13.98402761772181,18.77272937524271,1.4378211474882847
14.01376847173238,18.631557911135193,1.4475697390433728
14.040115066223485,18.488742997007765,1.456897374869595
14.060997429777373,18.358924246879994,1.4651114114008914
14.081180716465822,18.213386708587223,1.4733644703424416
14.099920272922084,18.05194209041787,1.4815687119256942
14.112761802484753,17.918968001382083,1.4869600471175866
14.12465577677828,17.770509120427892,1.491494309982719
14.135194725039408,17.606601504258755,1.494505779516873
14.143455728778642,17.442328072183805,1.4958277332240133
14.149819522046002,17.27791777446185,1.4953587156795303
14.15462951634487,17.113608991612747,1.493097980468498
14.157325349161624,16.994294081019195,1.490405542865492
14.16013575082547,16.83063636726933,1.4853492340373062
14.162112153736143,16.667604597469442,1.4788075106494456
14.163442376475421,16.505374926898952,1.4707327404661301
14.164023617051896,16.402627998774744,1.4648457608787542
14.164612111779867,16.242046134216892,1.4546032012505687
14.164895438449712,16.082653169561596,1.4432041755183045
14.164959853709938,15.938901205213394,1.4316978780391931
14.164892095362937,15.796347302444689,1.4192473304947115
14.164712122183138,15.641033808967885,1.4044314949434247
14.164461954159016,15.487440504645122,1.387788062983799
14.164199382093232,15.349505615876502,1.370526519716445
14.163916941357055,15.213399730759495,1.3519451512872895
14.163799504943043,15.159461397531784,1.3449632202948454
14.163501354529924,15.025780977126203,1.3283625757331223
14.163209602217274,14.893806797544531,1.311279803147416
14.162937669361126,14.763565522329843,1.293774143489201
14.162696935299765,14.635077534612535,1.276116430244297
14.162496388205419,14.508368830491191,1.2580428443939957
14.162368330478069,14.408303288633597,1.2434369520567654
14.16224985800097,14.28486084480696,1.2252105410146146
14.162174763623929,14.163259748425304,1.2066921027976942
14.162137372461782,14.055413219237916,1.1899076798224995
14.162115944957337,13.937371249238062,1.1710240802832517
14.162095058344688,13.821221250193139,1.152228645609021
14.162060133982287,13.72964319605775,1.1372077103702871
14.161964020861182,13.616875826620436,1.1181033384336478
14.161768092325687,13.506018172901165,1.0990938539519481
14.161419855503336,13.39705215141831,1.0801871066657882
14.16085828947497,13.289969188443191,1.061576149021369
14.160013501768638,13.184734172611076,1.043207472688819
14.158807752702593,13.081324648027659,1.0251648582656574
14.157344010119353,12.989791401412296,1.0092016715275531
14.155454430037523,12.89968990667491,0.9934942607074726
14.153070427925567,12.810959016717597,0.9789573879793021
14.150123089111732,12.72356462883306,0.9642822666824054
14.14654765465801,12.637506029856283,0.9498699870047465
14.142283147428895,12.552758163563766,0.9358790313571019
14.137276058794074,12.469300182557145,0.9221133401033133
14.131481646837168,12.387119938945377,0.9086826380253534
14.124863925650173,12.306202556255442,0.8955248262000157
14.119981915675705,12.252959625062232,0.8867409266082409
14.111940780476226,12.174143718553378,0.8738655722657809
14.10302848065129,12.09656981887897,0.8615676054746926
14.096598978278111,12.04552234173544,0.8534543319566503
14.086227428397612,11.969969019564681,0.8412613017830903
14.074992383427274,11.895638362500769,0.8292877012681232
14.062909549719588,11.822530875024606,0.8173389985584774
14.050003056548285,11.750663047051322,0.8055135964982876
14.036291699435914,11.679997455158357,0.7940571633425142
14.026719718954759,11.633564547179779,0.786303532956351
14.011735284702722,11.564914977637738,0.7751331752282005
13.996024781225087,11.49744584673716,0.7643484577371704
13.979609450363753,11.431103045949662,0.7542715966606872
13.962525598341333,11.365893488261113,0.7438076513186405
13.94480856181996,11.301815946468034,0.7334959919189259
13.93061231891636,11.252754920895487,0.7257713638154879
13.911850400780917,11.190662467040175,0.7158290121441198
13.892544552230664,11.129667283719261,0.7060240566514617
13.872724944400233,11.069753381543503,0.6964336878896442
13.852419199691207,11.010899384848178,0.6870670162545829
13.83165694002564,10.95309185846909,0.6777987955387916
13.81520945856188,10.90884013430873,0.6709383573447834
13.7937033600197,10.85285271719461,0.6620015408336319
13.771815364885583,10.797866582418711,0.6532769951882162
13.749572127388639,10.743868458361506,0.6445644027599327
13.727002854601242,10.690853354196332,0.6358969729038886
13.704131405873868,10.63880613550008,0.6273778834431056
13.688727458747348,10.604638848702228,0.6219044268995007
13.668006984693928,10.55973333514161,0.614590736687473
13.647090903718347,10.51555905968224,0.60739345037279
13.623343896311628,10.466723302834966,0.5994185302434889
13.599389729825615,10.418791223081413,0.5912699163304631
13.575256022952752,10.371765034173984,0.5832210203771588
13.559076486477426,10.34091030763813,0.5780988981411934
13.53740003561851,10.300375897151,0.5711841369007238
13.512888613523517,10.255594084766848,0.5633453014923
13.488262816598194,10.211670237248356,0.5556716815618052
13.471789559535486,10.18285640639204,0.5506105313803542
13.449767922118166,10.145018735431947,0.5439477726506274
13.424923900953127,10.103227413399143,0.5365894707349848
13.40279025567942,10.06675972222054,0.5299039331741351
13.377854374381984,10.02649919742191,0.5224858812072508
13.352895166645975,9.987037713475491,0.5151251059531654
13.327927899534275,9.948364644807967,0.5078346042833843
13.305739260450494,9.914640921838764,0.5013955152768033
13.283567137273856,9.881526154923026,0.49496148121519995
13.275258374531747,9.869262852867317,0.49257648750260113
13.25312470403426,9.836972841876054,0.4861676164135509
13.22827067372903,9.80135118588506,0.4791293398327986
13.206223760474371,9.770297713077007,0.472896478026254
13.184234206846309,9.739818609122992,0.46664092477794705
13.162312876535823,9.709909619356525,0.4604189818717441
13.145923227076263,9.687849690613904,0.455714762178841
13.12414403395332,9.658924512320882,0.4494366517197662
13.10245837481183,9.63055313270047,0.4432409453108812
13.080875626209293,9.602730248610344,0.43709096769269196
13.059403070398632,9.575448106696802,0.4309449172303931
13.03804769658229,9.548698985556799,0.42480985254504455
13.022110695399707,9.528980561596907,0.420292721579122
13.000974002800664,9.503142803525254,0.4142394622575978
12.979978054020565,9.477823792248863,0.4081294882005606
12.959129551141313,9.453016323317426,0.40201545948411155
12.93843520076347,9.428713515799743,0.3959402962718963
12.917901690111277,9.404908778405385,0.3899197709801876
12.900072981692198,9.384484360187884,0.38472065649678566
12.895002865198405,9.378716975354216,0.3831847525582176
12.877346491691576,9.35877181745507,0.3779610320573088
12.857337047754562,9.336426621472667,0.3719419540084872
12.837511406617171,9.314551982623769,0.3660545797594221
12.817875227113952,9.293141741307016,0.3601529011696414
12.798440323971544,9.27219646073613,0.3542049733411511
12.78399932049952,9.25678863845212,0.34972890963590075
12.764927761007407,9.236639994063703,0.34383527534377556
12.74607051821639,9.216937767240077,0.3379583841809187
12.727432136262447,9.197675530706412,0.3321408703599361
12.713599440391942,9.183513604489594,0.32773962235299925
12.695355670895015,9.165007347177685,0.32191048994398985
12.67958321383761,9.14916322527666,0.3168648899668144
12.661778600516918,9.131448152426207,0.311089719489521
12.64421438570315,9.11414680449628,0.3053096986297782
12.62689298448197,9.097251937312071,0.29957962166682284
12.60981786099554,9.080757624605143,0.29390200922224674
12.592993487460227,9.064659124373376,0.2882547204688156
12.576422793517395,9.048950395980649,0.2826246206271812
12.570274107985263,9.043158283165363,0.2805113698085774
12.55405495696406,9.02797417884418,0.2749670714391179
12.538094482964992,9.013164714270111,0.2693809162864771
12.522393264933443,8.998722527508614,0.26388398796095425
12.506954783738589,8.984643152542956,0.25843316113265236
12.491782269454017,8.970922056997015,0.25303148639060924
12.480578472718975,8.960862935122337,0.24885427137716215
12.465875798823895,8.947755449255846,0.24348656535033442
12.451445389104288,8.934992390587595,0.23816049922767418
12.439042553034728,8.924102349675362,0.23350267504949207
12.42512204795497,8.911966692294774,0.228165153247748
12.411473770626838,8.900156817164568,0.2229693515748361
12.401416537746734,8.891509857487533,0.21917571866076302
12.388244293531976,8.880255453355833,0.21400692133609212
12.37534550883336,8.869311854599184,0.20886410616039414
12.362719777931558,8.858673244953783,0.20383892801107156
12.350366527279391,8.848333877408804,0.19889716792252354
12.338285941216073,8.838288838512822,0.19396367987081592
12.326476163813489,8.828531705387324,0.18906398471314528
12.314935175385541,8.819056135855025,0.1841870522288565
12.303666996378631,8.809860899803668,0.17940834813531692
12.292666646400919,8.800937551782347,0.1747367144621348
12.28193371175466,8.792281585363448,0.17004673974121753
12.27146618789871,8.783887365658776,0.16537972864993505
12.26378838046144,8.777760077290019,0.16202474445109932
12.253780412119573,8.769810828889366,0.15756462598381943
12.24403019062311,8.762107057249557,0.15313380850420355
12.234535453444096,8.754643596082817,0.1487682748829201
12.228731234877452,8.750099716018685,0.14609352160078132
12.21965102300263,8.74301938238493,0.1417793571250714
12.21082292223388,8.736168455198131,0.13761950313671817
12.204361622984225,8.731174670448995,0.13456185310397445
12.195962324466601,8.72470874909334,0.13047364697203245
12.187806281583947,8.718457775892382,0.12642806809471546
12.179889484630602,8.712416145651616,0.12251939437813383
12.172209001974302,8.706579217406922,0.1186717524599333
12.164760900713839,8.700941718335548,0.11489264428874213
12.161122410148002,8.698195876250546,0.11302068870869286
12.154017552137384,8.692849457457383,0.10930844373275009
12.147139701324194,8.687693168956613,0.10561524273530323
12.14048548013618,8.68272254592556,0.1019909232118047
12.13405325828317,8.67793453251565,0.09845129430353933
12.127840403595211,8.673325416777487,0.09497248995786695
12.123322631076844,8.669983427184578,0.09236121885098314
12.118202567423372,8.666205639681055,0.08942061371183002
12.113242722589298,8.662555912236298,0.08655445091174602
12.108438786492222,8.659030120508003,0.08373213107627422
12.105100351101473,8.656585239345397,0.08177912220722314
12.100555386159133,8.653263764964457,0.07909599541987528
12.096156461224949,8.650056686655816,0.07645393931450803
12.093101286347373,8.647833711741242,0.07465538760272797
12.088945936588315,8.644816054714244,0.0720944907358794
12.08493018111267,8.64190612801086,0.06959044350708432
12.08105232201262,8.639102039904229,0.06714536897257478
12.077310434492095,8.63640176983904,0.06471124100513764
12.073703362171623,8.633803885146865,0.062289192030703676
12.070718964420482,8.631658237691166,0.06022951335902677
12.067362639700875,8.629249265514185,0.05780591577794195
12.064142610567707,8.626942162095402,0.055371236820923715
12.06105919387764,8.624736640913142,0.05294399822498163
12.058112098222178,8.622632002972628,0.05052829028062351
12.055300669525208,8.62062731536676,0.04813127338270728
12.052623831249504,8.618721370485346,0.04576063909682349
12.050080068458362,8.616912676291816,0.04342348868645462
12.047667472754686,8.615199489501887,0.04112606278034397
12.045383788239427,8.613579848900544,0.0388738191876034
12.043830102357687,8.612479052095274,0.03729540333206908
12.04176129984649,8.61101468616721,0.03513134994696953
12.039813854084624,8.609637672078591,0.03302395089075067
12.038495385392428,8.608706196766567,0.03155396526072835
12.036748486452854,8.607473031701975,0.02955075723642185
12.035113846476104,8.606320130321725,0.02761147741273838
12.033587849545242,8.605244740298591,0.025737941295428016
12.032166781787627,8.604244062659259,0.023931436315517474
12.030846852643709,8.603315265399816,0.022192966442970592
12.029793069083969,8.60257420348621,0.02075746973291829
12.028650740537993,8.601771329686706,0.019146717173377605
12.0275984878718,8.601032183988625,0.017604893191733834
12.0266324167516,8.600353928911497,0.016131748994277856
12.02574852756334,8.599733667262575,0.014732674380691202
12.024942647449338,8.59916839334201,0.0134028987564183
12.024210989033813,8.598655383624301,0.012138900930428874
12.023549844874468,8.598191980983238,0.010939401963713812
12.022955569113545,8.597775580707985,0.009803427583244016
12.022424576608419,8.597403628870275,0.008729651833812423
12.022082094588058,8.597163779005278,0.007999944395004795
12.02165147250609,8.596862261434776,0.007029324579008021
12.021274811209414,8.596598580747184,0.006116687534199509
12.020948844288233,8.59637042914128,0.005260324754403728
12.020670403065553,8.596175571637707,0.0044584660667524615
12.020436420085975,8.59601184789009,0.003709291453147378
12.020243931878923,8.595877173550813,0.00301094383569301
12.020090080983953,8.595769541179633,0.0023615404807493063
12.019972117367185,8.595687020782218,0.0017591821394169352
12.01993188893092,8.59565888045442,0.0015149576557251295
12.019860637188797,8.595609040301898,0.0009764986587710582
12.019819045593518,8.595579948059635,0.00048045645426947857
12.019804736444831,8.59556993932095,2.484335966253888e-05
12.019815920429059,8.595577762112521,0.00041491741812723287
12.019852350103692,8.595603243651135,0.0008553980300006686
12.019903629365531,8.595639112842003,0.0012164713630453904
12.019982222853947,8.595694089757087,0.0015185382429424277
12.020077214807026,8.595760540414581,0.001788596412299006
12.020186834241382,8.595837227456594,0.0020297477392392906
12.020273246933481,8.595897682561276,0.002186478175942326
12.020404420636606,8.595989457797332,0.0023833746732364125
12.02054616408999,8.59608863478407,0.0025553894191543344
12.020653109273391,8.596163468217295,0.0026638321806907407
12.020809796184977,8.596273114839516,0.00279668404600604
12.020973494504393,8.596387676910055,0.002908716508282661
12.021143050163552,8.596506347837053,0.003001330428677573
12.021317387873562,8.596628375942787,0.003075869820624667
12.021495508087881,8.596753062341675,0.003133628108072817
12.021676484020501,8.596879758861217,0.0031758459289105514
12.02185945862165,8.59700786593662,0.003203711339086425
12.022043641558973,8.59713683051194,0.0032183600308030246
12.022228306222667,8.597266143959757,0.0032208758809662463
12.022412786764248,8.597395340025573,0.003212291615674902
12.022596475176636,8.597523992801772,0.003193589585670145
12.022778818422376,8.59765171473546,0.003165702677101315
12.022959315616912,8.597778154674634,0.0031295153137985555
12.023137515272298,8.59790299595619,0.003085864550732706
12.02331301260608,8.598025954538802,0.0030355412425786842
12.023436511889098,8.598112487980398,0.00299592570624454
12.023606560601376,8.598231646061597,0.002935874830464391
12.023773023211751,8.598348300672807,0.002871075071070092
12.023889587577138,8.598429992849283,0.002822232868468767
12.024049331887184,8.598541954369347,0.002750736688701324
12.024204881738141,8.598650984299093,0.0026761105404920957
12.024356073258268,8.598756967098884,0.002598879577508278
12.024502771639883,8.598859807591394,0.0025195327980349186
12.024644869103545,8.598959429543607,0.0024385244715548256
12.024762941643393,8.59904221318663,0.0023680862780602815
12.024896292761825,8.599135714620097,0.0022850848569705906
12.025024866863346,8.59922587217855,0.00220154110934656
12.025148642849611,8.599312670447409,0.002117788606996261
12.025267617923411,8.59939610686738,0.002034132996393669
12.025381806025571,8.599476190641884,0.0019508533590177875
12.025475893248643,8.599542180280567,0.0018799631236846573
12.025581279239967,8.599616097986978,0.001798036972630387
12.025681997375136,8.599686745102675,0.0017171494619781522
12.025778112902401,8.599754166927896,0.0016374893430881783
12.025843990357105,8.599800379524352,0.0015814347455940106
12.02593239633027,8.599862397983596,0.0015042596770041688
12.026016425036435,8.599921348103281,0.0014287248056947823
12.026085039532331,8.599969486154556,0.00136537656266319
12.026161202896112,8.600022922105577,0.0012931905174730688
12.026233284058979,8.600073495761897,0.0012229417152104052
12.026301396382609,8.600121286371907,0.0011547052774870488
12.026365657133661,8.600166375950462,0.001088542968574871
12.026426186745828,8.600208848759912,0.001024504127524389
12.026475192706675,8.600243236462628,0.0009713327532976399
12.026529120577848,8.600281078804876,0.0009113296921276592
12.026579672947662,8.600316553353688,0.0008535304315816998
12.026626976482802,8.600349748830213,0.0007979444371759667
12.026671158138578,8.600380754176891,0.000744572743955633
12.026712344697414,8.6004096582322,0.0006934086830068186
12.026750662347615,8.600436549433745,0.0006444385567726872
12.026786236299971,8.600461515547899,0.0005976422884005339
12.026819190440593,8.6004846434249,0.0005529940353590859
12.02684964701789,8.600506018777997,0.0005104627706909374
12.026869939334146,8.600520260711765,0.0004813598245952372
12.026896393133804,8.600538827215546,0.00044237241293116914
12.026920670811739,8.600555866617471,0.00040539588395341607
12.026939834678966,8.600569317003417,0.00037526763964101576
12.02696037124195,8.600583730965184,0.0003419021302938352
12.026979049941202,8.600596841070924,0.0003104095979963324
12.026995976601611,8.600608721563319,0.0002807372179997614
12.027011253966892,8.600619444527885,0.00025283040771656597
12.027024981608912,8.600629079828721,0.00022663316350392414
12.02703558781334,8.600636524264361,0.0002054957901323775
12.027046690462624,8.600644317191117,0.00018232130689948336
12.027056509830043,8.600651209418395,0.00016069124870584967
12.027065132726987,8.600657261867315,0.00014054686437692444
12.02707264259345,8.600662533094996,0.0001218292945376956
12.027079119498223,8.600667079294373,0.00010447978671961177
12.02708464015067,8.600670954302156,8.843988499738545e-05
12.02708866674683,8.600673780621344,7.568976875306373e-05
12.027092603656536,8.600676543993554,6.192863349277826e-05
12.027095785209955,8.600678777174256,4.931322054475619e-05
12.027097630885986,8.600680072683822,4.09727190951643e-05
12.027099664779207,8.600681500307326,3.0192103280301695e-05
12.027101109801492,8.600682514593332,2.0408106262203875e-05
12.027101921911846,8.600683084627857,1.277494653506276e-05
12.027102418505995,8.600683433196117,4.7025122372549354e-06
12.027102476238069,8.600683473719288,2.6078987586312665e-06
12.027102124123374,8.600683226563701,9.651303506061215e-06
12.02710137408599,8.600682700099219,1.649865296129913e-05
12.027100265285046,8.6006819218126,2.174297300304649e-05
12.027098899557872,8.600680963185551,2.5825666960535192e-05
12.027098246096587,8.600680504510214,2.7382328853897038e-05
12.027096582442839,8.600679336764614,3.060832436587969e-05
12.02709474872764,8.600678049651155,3.3315258235108436e-05
12.027092774714342,8.600676664061483,3.5511990823805326e-05
12.027090688565828,8.600675199763769,3.723520756185762e-05
12.02708851639297,8.60067367508583,3.852092049194589e-05
12.027086282240688,8.600672106905263,3.940421746353925e-05
12.027084008213567,8.600670510737688,3.9918074159914334e-05
12.027081714571807,8.600668900804036,4.0093880274262e-05
12.027079419820815,8.600667290093511,3.9961525761583954e-05
12.027077789423036,8.600666145700716,3.969411422453999e-05
12.02707553105607,8.600664560531369,3.9098783572897164e-05
12.027073313630783,8.600663004100982,3.826904828917397e-05
12.027071455246872,8.60066169968612,3.738991585518859e-05
12.027069346567393,8.600660219588098,3.61889167317757e-05
12.027067311608201,8.600658791236274,3.482001689608543e-05
12.027065359389448,8.600657420961777,3.330394359466967e-05
12.02706349778002,8.600656114287668,3.166016406595485e-05
12.02706173356856,8.60065487597876,2.9906925311914704e-05
12.027060536287172,8.600654035601499,2.859709574342529e-05
12.027058951958374,8.60065292355461,2.669528799726763e-05
12.027057478545313,8.600651889360654,2.4727720945896876e-05
12.027056119407655,8.600650935377633,2.2708468633469318e-05
12.027054877128263,8.600650063418316,2.0650579803861146e-05
12.027053753570748,8.600649274790639,1.8566119943852957e-05
12.02705274993457,8.600648570336373,1.6466212794673742e-05
12.02705186680785,8.600647950468208,1.4361081745110545e-05
12.027051104217762,8.600647415205117,1.226009075909757e-05
12.02705046167861,8.600646964206089,1.0171784791952076e-05
12.02705007571206,8.600646693295754,8.692235411061635e-06
12.027049636521577,8.600646385027549,6.643330928539275e-06
12.027049313833462,8.6006461585325,4.6264892757283745e-06
12.027049128457053,8.60064602841666,2.9277358445687406e-06
12.027049016563447,8.600645949878466,9.854634578903255e-07
12.027049014930808,8.60064594873251,9.369625975822342e-07
12.0270491260316,8.60064602671423,2.9599763367364013e-06
12.027049356312478,8.600646188348554,5.096908259532103e-06
12.02704970041812,8.600646429876589,6.843240113313725e-06
12.027050070698817,8.600646689776958,8.228862305864003e-06
12.027050587077575,8.600647052223765,9.785774398608817e-06
12.02705119117292,8.60064747623905,1.1292118713333387e-05
12.027051879829656,8.600647959608224,1.2736467904866956e-05
12.02705264940654,8.600648499775557,1.4116603958569586e-05
12.027053496187934,8.60064909413308,1.543138122152927e-05
12.027054416423832,8.600649740048723,1.66806350500537e-05
12.027055406353227,8.60065043488269,1.7864174148753043e-05
12.02705646221185,8.600651175992894,1.8982065317314348e-05
12.027057580245586,8.600651960744385,2.0034598797705398e-05
12.027058414839512,8.600652546548808,2.074666915738623e-05
12.027059630797861,8.600653400034673,2.1688460642353793e-05
12.027060898891738,8.60065429011517,2.2566727563745176e-05
12.027062024585554,8.600655080244888,2.326971995140489e-05
12.027063379966618,8.600656031593688,2.4032772095685705e-05
12.027064777332875,8.600657012412727,2.4735526961941574e-05
12.027066213268395,8.600658020304389,2.537935789227212e-05
12.027067684438945,8.600659052928403,2.5965740398605764e-05
12.027069187597426,8.600660108005664,2.6496238485186848e-05
12.027070499084441,8.600661028547998,2.6907712788417288e-05
12.027072053350507,8.600662119499432,2.7338824171854297e-05
12.027073630846218,8.600663226756724,2.7718896144979496e-05
12.027075228698433,8.600664348303223,2.804972092622994e-05
12.0270768441377,8.600665482195051,2.833312431585764e-05
12.027078474499914,8.600666626562289,2.857095646730212e-05
12.027080117227477,8.600667779609733,2.8765083499086134e-05
12.027081769869971,8.600668939617437,2.8917379674429853e-05
12.027083430084442,8.600670104940868,2.9029720225217654e-05
12.027085095635226,8.60067127401081,2.9103974767932562e-05
12.02708628739805,8.600672110523885,2.9134725592674444e-05
12.02708795720277,8.600673282581232,2.9148003225688525e-05
12.027089626811515,8.600674454501917,2.912819539843269e-05
12.027091056348244,8.600675457913553,2.9086249360389592e-05
12.027092720778628,8.600676626201116,2.900975118774435e-05
12.027094380014818,8.600677790843672,2.89052303327325e-05
12.027096032500326,8.600678950748701,2.877439348777023e-05
12.027097676775377,8.600680104891543,2.861890844410332e-05
12.027099311474544,8.600681252313779,2.8440401535508214e-05
12.027100935324363,8.600682392121518,2.8240455434204364e-05
12.027102547140746,8.60068352348361,2.8020607277638206e-05
12.027104145826325,8.60068464562978,2.7782347106729707e-05
12.027105730367731,8.600685757848709,2.752711659517299e-05
12.027107299832785,8.600686859486057,2.7256308033542847e-05
12.027108853367645,8.60068794994247,2.697126359569475e-05
12.027110390193927,8.600689028671553,2.6673274804945188e-05
12.027111909605779,8.60069009517784,2.6363582231367836e-05
12.027113410966964,8.600691149014713,2.604337538374761e-05
12.02711489370794,8.600692189782373,2.571379278358852e-05
12.027115941125903,8.600692924987904,2.5473240938353736e-05
12.027117390803667,8.600693942548949,2.5130088446270173e-05
12.027118820628461,8.600694946175416,2.4780395867543437e-05


==> plots/evaluation/dyn_weight/new_lat_100_corridor.csv <==
path_x,path_y,x_bound_left,y_bound_left,x_bound_right,y_bound_right,smooth_x_bound_left,smooth_y_bound_left,smooth_x_bound_right,smooth_y_bound_right
6.123233995736766e-18,0.1,5.0,0.0999999999999997,-5.0,0.10000000000000031,5.0,0.0999999999999997,-5.0,0.10000000000000031
1.2246467991473533e-17,0.2,5.0,0.1999999999999997,-5.0,0.20000000000000032,5.0,0.1999999999999997,-5.0,0.20000000000000032
1.83697019872103e-17,0.30000000000000004,5.0,0.2999999999999997,-5.0,0.3000000000000004,5.0,0.2999999999999997,-5.0,0.3000000000000004
2.4492935982947065e-17,0.4,5.0,0.3999999999999997,-5.0,0.40000000000000036,5.0,0.3999999999999997,-5.0,0.40000000000000036
3.061616997868383e-17,0.5,5.0,0.49999999999999967,-5.0,0.5000000000000003,5.0,0.49999999999999967,-5.0,0.5000000000000003
3.6739403974420595e-17,0.6,5.0,0.5999999999999996,-5.0,0.6000000000000003,5.0,0.5999999999999996,-5.0,0.6000000000000003
4.2862637970157366e-17,0.7000000000000001,5.0,0.6999999999999997,-5.0,0.7000000000000004,5.0,0.6999999999999997,-5.0,0.7000000000000004
4.898587196589413e-17,0.8,5.0,0.7999999999999997,-5.0,0.8000000000000004,5.0,0.7999999999999997,-5.0,0.8000000000000004
5.5109105961630896e-17,0.9,5.0,0.8999999999999997,-5.0,0.9000000000000004,5.0,0.8999999999999997,-5.0,0.9000000000000004
6.123233995736766e-17,1.0,5.0,0.9999999999999997,-5.0,1.0000000000000002,5.0,0.9999999999999997,-5.0,1.0000000000000002
6.735557395310444e-17,1.1,5.0,1.0999999999999999,-5.0,1.1000000000000003,5.0,1.0999999999999999,-5.0,1.1000000000000003
7.34788079488412e-17,1.2000000000000002,5.0,1.2,-5.0,1.2000000000000004,5.0,1.2,-5.0,1.2000000000000004
7.960204194457798e-17,1.3000000000000003,5.0,1.3,-5.0,1.3000000000000005,5.0,1.3,-5.0,1.3000000000000005
8.572527594031473e-17,1.4000000000000001,5.0,1.4,-5.0,1.4000000000000004,5.0,1.4,-5.0,1.4000000000000004
9.184850993605151e-17,1.5000000000000002,5.0,1.5,-5.0,1.5000000000000004,5.0,1.5,-5.0,1.5000000000000004
9.797174393178826e-17,1.6,5.0,1.5999999999999999,-5.0,1.6000000000000003,5.0,1.5999999999999999,-5.0,1.6000000000000003
1.0409497792752504e-16,1.7000000000000002,5.0,1.7,-5.0,1.7000000000000004,5.0,1.7,-5.0,1.7000000000000004
1.102182119232618e-16,1.8000000000000003,5.0,1.8,-5.0,1.8000000000000005,5.0,1.8,-5.0,1.8000000000000005
1.1634144591899857e-16,1.9000000000000001,5.0,1.9,-5.0,1.9000000000000004,5.0,1.9,-5.0,1.9000000000000004
1.2246467991473532e-16,2.0,5.0,1.9999999999999998,-5.0,2.0000000000000004,5.0,1.9999999999999998,-5.0,2.0000000000000004
1.285879139104721e-16,2.1,5.0,2.0999999999999996,-5.0,2.1000000000000005,5.0,2.0999999999999996,-5.0,2.1000000000000005
1.3471114790620887e-16,2.2,5.0,2.1999999999999997,-5.0,2.2000000000000006,5.0,2.1999999999999997,-5.0,2.2000000000000006
1.4083438190194563e-16,2.3000000000000003,5.0,2.3,-5.0,2.3000000000000007,5.0,2.3,-5.0,2.3000000000000007
1.469576158976824e-16,2.4000000000000004,5.0,2.4,-5.0,2.400000000000001,5.0,2.4,-5.0,2.400000000000001
1.5308084989341918e-16,2.5000000000000004,5.0,2.5,-5.0,2.500000000000001,5.0,2.5,-5.0,2.500000000000001
1.5920408388915593e-16,2.6,5.0,2.5999999999999996,-5.0,2.6000000000000005,5.0,2.5999999999999996,-5.0,2.6000000000000005
1.6532731788489269e-16,2.7,5.0,2.6999999999999997,-5.0,2.7000000000000006,5.0,2.6999999999999997,-5.0,2.7000000000000006
1.7145055188062946e-16,2.8000000000000003,5.0,2.8,-5.0,2.8000000000000007,5.0,2.8,-5.0,2.8000000000000007
1.7757378587636624e-16,2.9000000000000004,5.0,2.9,-5.0,2.900000000000001,5.0,2.9,-5.0,2.900000000000001
1.8369701987210302e-16,3.0000000000000004,5.0,3.0,-5.0,3.000000000000001,5.0,3.0,-5.0,3.000000000000001
1.8982025386783975e-16,3.1,5.0,3.0999999999999996,-5.0,3.1000000000000005,5.0,3.0999999999999996,-5.0,3.1000000000000005
1.9594348786357652e-16,3.2,5.0,3.1999999999999997,-5.0,3.2000000000000006,5.0,3.1999999999999997,-5.0,3.2000000000000006
2.020667218593133e-16,3.3000000000000003,5.0,3.3,-5.0,3.3000000000000007,5.0,3.3,-5.0,3.3000000000000007
2.0818995585505008e-16,3.4000000000000004,5.0,3.4,-5.0,3.400000000000001,5.0,3.4,-5.0,3.400000000000001
2.1431318985078683e-16,3.5000000000000004,5.0,3.5,-5.0,3.500000000000001,5.0,3.5,-5.0,3.500000000000001
2.2043642384652358e-16,3.6,5.0,3.5999999999999996,-5.0,3.6000000000000005,5.0,3.5999999999999996,-5.0,3.6000000000000005
2.2655965784226036e-16,3.7,5.0,3.6999999999999997,-5.0,3.7000000000000006,5.0,3.6999999999999997,-5.0,3.7000000000000006
2.3268289183799714e-16,3.8000000000000003,5.0,3.8,-5.0,3.8000000000000007,5.0,3.8,-5.0,3.8000000000000007
2.388061258337339e-16,3.9000000000000004,5.0,3.9,-5.0,3.900000000000001,5.0,3.9,-5.0,3.900000000000001
2.4492935982947064e-16,4.0,5.0,3.9999999999999996,-5.0,4.0,5.0,3.9999999999999996,-5.0,4.0
2.5105259382520737e-16,4.1,5.0,4.1,-5.0,4.1,5.0,4.1,-5.0,4.1
2.571758278209442e-16,4.2,5.0,4.2,-5.0,4.2,5.0,4.2,-5.0,4.2
2.632990618166809e-16,4.3,5.0,4.3,-5.0,4.3,5.0,4.3,-5.0,4.3
2.6942229581241765e-16,4.3999999999999995,5.0,4.3999999999999995,-5.0,4.3999999999999995,5.0,4.3999999999999995,-5.0,4.3999999999999995
2.755455298081545e-16,4.5,5.0,4.5,-5.0,4.5,5.0,4.5,-5.0,4.5
2.816687638038912e-16,4.6,5.0,4.6,-5.0,4.6,5.0,4.6,-5.0,4.6
2.8779199779962803e-16,4.7,5.0,4.7,-5.0,4.7,5.0,4.7,-5.0,4.7
2.9391523179536476e-16,4.8,5.0,4.8,-5.0,4.8,5.0,4.8,-5.0,4.8
3.0003846579110154e-16,4.9,5.0,4.9,-5.0,4.9,5.0,4.9,-5.0,4.9
3.061616997868383e-16,5.0,5.0,5.0,-5.0,5.0,5.0,5.0,-5.0,5.0
3.122849337825751e-16,5.1,4.999000033332889,5.199993333466665,-4.999000033332889,5.000006666533334,4.999000033332889,5.199993333466665,-4.999000033332889,5.000006666533334
-0.0019998666693329913,5.199980000666657,4.994000666635556,5.399926671599828,-4.998000399974223,5.000033329733486,4.994000666635556,5.399926671599828,-4.998000399974223,5.000033329733486
-0.005998800087996405,5.299900011332754,4.985003899588024,5.5997200437299774,-4.997001499764018,5.000079978935531,4.985003899588024,5.5997200437299774,-4.997001499764018,5.000079978935531
-0.011995200735940865,5.3997200653262745,4.972013330777156,5.799293535172138,-4.996003732249037,5.000146595480411,4.972013330777156,5.799293535172138,-4.996003732249037,5.000146595480411
-0.019986670132858132,5.499400235956537,4.955034156257271,5.998567319190678,-4.9950074965229865,5.000233152722395,4.955034156257271,5.998567319190678,-4.9950074965229865,5.000233152722395
-0.02997001179754095,5.598900652484339,4.93407316747179,6.197461688928936,-4.994013191066872,5.000339616039742,4.93407316747179,6.197461688928936,-4.994013191066872,5.000339616039742
-0.04194123252643289,5.698181516069726,4.909138748536752,6.395897089290909,-4.993021213589619,5.0004659428485425,4.909138748536752,6.395897089290909,-4.993021213589619,5.0004659428485425
-0.05589554399085655,5.797203115690989,4.880240872887279,6.593794148762219,-4.992031960868991,5.000612082619758,4.880240872887279,6.593794148762219,-4.992031960868991,5.000612082619758
-0.07182736465228115,5.895925844028552,4.847391099288326,6.791073711157673,-4.991045828592889,5.000777976899431,4.847391099288326,6.791073711157673,-4.991045828592889,5.000777976899431
-0.08973032199486358,5.994310213307364,4.810602567211344,6.987656867282671,-4.990063211201072,5.000963559332058,4.810602567211344,6.987656867282671,-4.990063211201072,5.000963559332058
-0.10959725507436971,6.092316871091488,4.769889991578658,7.183464986495835,-4.9890845017273975,5.001168755687141,4.769889991578658,7.183464986495835,-4.9890845017273975,5.001168755687141
-0.13142021738245666,6.189906616024548,4.725269656877692,7.378419748160222,-4.988110091642604,5.001393483888875,4.725269656877692,7.378419748160222,-4.988110091642604,5.001393483888875
-0.15519048002517014,6.287040413509751,4.676759410647396,7.5724431729705275,-4.987140370697736,5.001637654048975,4.676759410647396,7.5724431729705275,-4.987140370697736,5.001637654048975
-0.18089853521438568,6.383679411323202,4.624378656339469,7.765457654143772,-4.9861757267682405,5.0019011685026324,4.624378656339469,7.765457654143772,-4.9861757267682405,5.0019011685026324
-0.20853410007079706,6.479784955154279,4.5681483455572325,7.957385988460977,-4.985216545698827,5.00218392184758,4.5681483455572325,7.957385988460977,-4.985216545698827,5.00218392184758
-0.23808612073693103,6.575318604066839,4.508090969675274,8.148151407147429,-4.984263211149135,5.00248580098625,4.508090969675274,8.148151407147429,-4.984263211149135,5.00248580098625
-0.2695427767985428,6.670242145875084,4.444230550843188,8.337677606579156,-4.9833161044402745,5.00280668517101,4.444230550843188,8.337677606579156,-4.9833161044402745,5.00280668517101
-0.3028914860126243,6.764517612427918,4.376592632377049,8.525888778803369,-4.982375604402298,5.003146446052467,4.376592632377049,8.525888778803369,-4.982375604402298,5.003146446052467
-0.3381189093401333,6.858107294795711,4.3052042685424174,8.712709641860625,-4.981442087222685,5.0035049477307965,4.3052042685424174,8.712709641860625,-4.981442087222685,5.0035049477307965
-0.3752109562814316,6.950973758353362,4.230094013732993,8.898065469896615,-4.9805159262958565,5.003882046810108,4.230094013732993,8.898065469896615,-4.9805159262958565,5.003882046810108
-0.41415279051229664,7.04307985775365,4.151291911049244,9.081882123051503,-4.979597492073838,5.004277592455797,4.151291911049244,9.081882123051503,-4.979597492073838,5.004277592455797
-0.4549288358182537,7.134388751784881,4.068829480281563,9.26408607711488,-4.97868715191807,5.004691426454881,4.068829480281563,9.26408607711488,-4.97868715191807,5.004691426454881
-0.4975227823248537,7.224863918106878,3.9827397053027713,9.444604452934477,-4.977785269952479,5.005123383279278,3.9827397053027713,9.444604452934477,-4.977785269952479,5.005123383279278
-0.5419175930214057,7.31446916785943,3.8930570208750144,9.623365045566846,-4.976892206917826,5.0055732901520145,3.8930570208750144,9.623365045566846,-4.976892206917826,5.0055732901520145
-0.5880955105755541,7.403168660137359,3.7998172988763086,9.800296353158377,-4.976008320027417,5.006040967116342,3.7998172988763086,9.800296353158377,-4.976008320027417,5.006040967116342
-0.6360380644359744,7.490926916326396,3.703057833952274,9.975327605545083,-4.9751339628242235,5.0065262271077104,3.703057833952274,9.975327605545083,-4.9751339628242235,5.0065262271077104
-0.6857260782203481,7.577708834294161,3.6028173285987712,10.148388792559729,-4.974269485039468,5.007028876028594,3.6028173285987712,10.148388792559729,-4.974269485039468,5.007028876028594
-0.7371396773856594,7.663479702430544,3.49913587768142,10.319410692034962,-4.973415232452739,5.007548712826125,3.49913587768142,10.319410692034962,-4.973415232452739,5.007548712826125
-0.7902582971777479,7.748205213531885,3.392054952398186,10.488324897491255,-4.972571546753682,5.008085529572515,3.392054952398186,10.488324897491255,-4.972571546753682,5.008085529572515
-0.8450606908569352,7.8318514785234035,3.2816173836914544,10.655063845498582,-4.971738765405325,5.008639111548225,3.2816173836914544,10.655063845498582,-4.971738765405325,5.008639111548225
-0.9015249381964389,7.914385040014372,3.167867345116229,10.819560842700898,-4.970917221509107,5.009209237327844,3.167867345116229,10.819560842700898,-4.970917221509107,5.009209237327844
-0.9596284542501694,7.995772885680625,3.050850335171292,10.981750092492588,-4.970107243671631,5.009795678868663,3.050850335171292,10.981750092492588,-4.970107243671631,5.009795678868663
-1.0193479983864087,8.075982461469055,2.9306131591004148,11.141566721336225,-4.9693091558732325,5.010398201601884,2.9306131591004148,11.141566721336225,-4.9693091558732325,5.010398201601884
-1.080659683583752,8.154981684618791,2.8072039101708857,11.298946804711136,-4.96852327733839,5.011016564526447,2.8072039101708857,11.298946804711136,-4.96852327733839,5.011016564526447
-1.1435389859855989,8.232738956493884,2.6806719504368415,11.453827392682342,-4.967749922408039,5.011650520305427,2.6806719504368415,11.453827392682342,-4.967749922408039,5.011650520305427
-1.207960754709368,8.309223175222334,2.551067890995105,11.606146535079702,-4.966989400413841,5.012299815364966,2.551067890995105,11.606146535079702,-4.966989400413841,5.012299815364966
-1.2738992219065155,8.384403748136423,2.418443571741422,11.75584330627715,-4.966242015554453,5.012964189995696,2.418443571741422,11.75584330627715,-4.966242015554453,5.012964189995696
-1.3413280130693301,8.45825060400938,2.282852040635194,11.902857829562139,-4.965508066773854,5.013643378456623,2.282852040635194,11.902857829562139,-4.965508066773854,5.013643378456623
-1.4102201575803852,8.530734205083471,2.1443475324809995,12.047131301085525,-4.9647878476417695,5.014337109081418,2.1443475324809995,12.047131301085525,-4.9647878476417695,5.014337109081418
-1.4805480995004263,8.601825558884698,2.0029854472353983,12.188606013382314,-4.9640816462362505,5.015045104387083,2.0029854472353983,12.188606013382314,-4.9640816462362505,5.015045104387083
-1.5522837085903787,8.671496229819414,1.8588223278476865,12.327225378453896,-4.963389745028444,5.015767081184933,1.8588223278476865,12.327225378453896,-4.963389745028444,5.015767081184933
-1.6253982915630683,8.739718350548175,1.7119158376434698,12.462933950402475,-4.9627124207696065,5.016502750693876,1.7119158376434698,12.462933950402475,-4.9627124207696065,5.016502750693876
-1.6998626035601543,8.806464633132306,1.5623247372601026,12.595677447608693,-4.962049944380411,5.017251818655919,1.5623247372601026,12.595677447608693,-4.962049944380411,5.017251818655919
-1.775646859849682,8.87170837994871,1.4101088611432162,12.725402774443559,-4.96140258084258,5.018013985453862,1.4101088611432162,12.725402774443559,-4.96140258084258,5.018013985453862
-1.8527207477395788,8.93542349436857,1.2553290936137405,12.852058042505988,-4.960770589092898,5.01878894623115,1.2553290936137405,12.852058042505988,-4.960770589092898,5.01878894623115
-1.9310534387023273,8.997584491195635,1.0980473445149839,12.975592591377467,-4.960154221919638,5.0195763910138025,1.0980473445149839,12.975592591377467,-4.960154221919638,5.0195763910138025
-2.010613600705964,9.058166506859981,0.9383265244495242,13.095957008885556,-4.959553725861452,5.020376004834407,0.9383265244495242,13.095957008885556,-4.959553725861452,5.020376004834407
-2.0913694107464753,9.11714530936309,0.7762305196158046,13.213103150868085,-4.958969341108755,5.0211874678580966,0.7762305196158046,13.213103150868085,-4.958969341108755,5.0211874678580966
-2.1732885675765754,9.174497307970336,0.6118241662545079,13.32698416043019,-4.958401301407658,5.022010455510482,0.6118241662545079,13.32698416043019,-4.958401301407658,5.022010455510482
-2.2563383046257726,9.230199562646957,0.44517322471492227,13.437554486686441,-4.957849833966467,5.022844638607473,0.44517322471492227,13.437554486686441,-4.957849833966467,5.022844638607473
-2.340485403106562,9.284229793233772,0.4446273307245212,13.436716645693625,-5.125598136937645,5.1317429407739175,0.4446273307245212,13.436716645693625,-5.125598136937645,5.1317429407739175
-2.423535140155759,9.339932047910393,0.4440647902065207,13.435889889415387,-5.291135070518039,5.243974206405399,0.4440647902065207,13.435889889415387,-5.291135070518039,5.243974206405399
-2.5054542969858593,9.397284046517639,0.4434858281696288,13.435074548543213,-5.454394422141347,5.359493544492064,0.4434858281696288,13.435074548543213,-5.454394422141347,5.359493544492064
-2.5862101070263708,9.456262849020748,0.44289067619094036,13.434270949202581,-5.615310890243682,5.478254748838915,0.44289067619094036,13.434270949202581,-5.615310890243682,5.478254748838915
-2.6657702690300074,9.516844864685094,0.44227957232331194,13.433479412822514,-5.773820110383326,5.600210316547675,0.44227957232331194,13.433479412822514,-5.773820110383326,5.600210316547675
-2.7441029599927558,9.57900586151216,0.4416527610001424,13.432700256007008,-5.929858680985654,5.7253114670173115,0.4416527610001424,13.432700256007008,-5.929858680985654,5.7253114670173115
-2.821176847882653,9.642720975932018,0.44101049293760397,13.431933790408404,-6.08336418870291,5.853508161455632,0.44101049293760397,13.431933790408404,-6.08336418870291,5.853508161455632
-2.896961104172181,9.707964722748423,0.44035302503435725,13.431180322602723,-6.234275233378719,5.984749122894124,0.44035302503435725,13.431180322602723,-6.234275233378719,5.984749122894124
-2.9714254161692666,9.774711005332554,0.4396806202687986,13.430440153967035,-6.382531452607331,6.118981856698072,0.4396806202687986,13.430440153967035,-6.382531452607331,6.118981856698072
-3.044539999141956,9.842933126061315,0.43899354759386844,13.42971358055893,-6.528073545877781,6.256152671563699,0.43899354759386844,13.42971358055893,-6.528073545877781,6.256152671563699
-3.1162756082319083,9.91260379699603,0.4382920818294762,13.429000892998083,-6.670843298293293,6.396206700993978,0.4382920818294762,13.429000892998083,-6.670843298293293,6.396206700993978
-3.186603550151949,9.983695150797258,0.4375765035525747,13.428302376350016,-6.810783603856473,6.5390879252445,0.4375765035525747,13.428302376350016,-6.810783603856473,6.5390879252445
-3.2554956946630043,10.056178751871348,0.43684709898493335,13.427618310012075,-6.947838488310942,6.684739193730621,0.43684709898493335,13.427618310012075,-6.947838488310942,6.684739193730621
-3.3229244858258187,10.130025607744306,0.43610415987865414,13.426948967601675,-7.081953131530291,6.833102247886939,0.43610415987865414,13.426948967601675,-7.081953131530291,6.833102247886939
-3.388862953022966,10.205206180658395,0.43534798339947445,13.426294616846853,-7.213073889445406,6.984117744469938,0.43534798339947445,13.426294616846853,-7.213073889445406,6.984117744469938
-3.4532847217467353,10.281690399386845,0.43457887200790246,13.42565551947919,-7.341148315501373,7.1377252792945,0.43457887200790246,13.42565551947919,-7.341148315501373,7.1377252792945
-3.516164024148582,10.359447671261938,0.43379713333824155,13.425031931129109,-7.466125181635405,7.293863411394767,0.43379713333824155,13.425031931129109,-7.466125181635405,7.293863411394767
-3.5774757093459257,10.438446894411674,0.4330030800755358,13.424424101223636,-7.587954498767387,7.452469687599712,0.4330030800755358,13.424424101223636,-7.587954498767387,7.452469687599712
-3.6371952534821648,10.518656470200103,0.43219702983050334,13.423832272886632,-7.706587536794833,7.613480667513575,0.43219702983050334,13.423832272886632,-7.706587536794833,7.613480667513575
-3.695298769535895,10.600044315866356,0.43137930501249455,13.423256682841535,-7.8219768440842845,7.776831948891177,0.43137930501249455,13.423256682841535,-7.8219768440842845,7.776831948891177
-3.751763016875399,10.682577877357323,0.43055023270053505,13.422697561316692,-7.934076266451333,7.942458193397954,0.43055023270053505,13.422697561316692,-7.934076266451333,7.942458193397954
-3.8065654105545863,10.766224142348841,0.4297101445124931,13.42215513195326,-8.042840965621666,8.110293152744422,0.4297101445124931,13.42215513195326,-8.042840965621666,8.110293152744422
-3.8596840303466746,10.850949653450183,0.4288593764724449,13.42162961171575,-8.148227437165794,8.280269695184616,0.4288593764724449,13.42162961171575,-8.148227437165794,8.280269695184616
-3.911097629511986,10.936720521586565,0.4279982688762627,13.42112121080525,-8.250193527900235,8.45231983236788,0.4279982688762627,13.42112121080525,-8.250193527900235,8.45231983236788
-3.9607856432963597,11.02350243955433,0.42712716615550317,13.420630132575347,-8.348698452748224,8.626374746533312,0.42712716615550317,13.420630132575347,-8.348698452748224,8.626374746533312
-4.00872819715678,11.111260695743367,0.42624641673964003,13.420156573450782,-8.4437028110532,8.80236481803595,0.42624641673964003,13.420156573450782,-8.4437028110532,8.80236481803595
-4.054906114710929,11.199960188021295,0.4253563729166965,13.419700722848896,-8.535168602338555,8.980219653193695,0.4253563729166965,13.419700722848896,-8.535168602338555,8.980219653193695
-4.099300925407481,11.289565437773847,0.4244573906923357,13.419262763103847,-8.623059241507297,9.159868112443847,0.4244573906923357,13.419262763103847,-8.623059241507297,9.159868112443847
-4.141894871914081,11.380040604095843,0.4235498296474596,13.418842869393696,-8.707339573475622,9.34123833879799,0.4235498296474596,13.418842869393696,-8.707339573475622,9.34123833879799
-4.1826709172200385,11.471349498127074,0.42263405279438615,13.418441209670327,-8.787975887234463,9.52425778658382,0.42263405279438615,13.418441209670327,-8.787975887234463,9.52425778658382
-4.221612751450904,11.563455597527362,0.42171042643164736,13.418057944592277,-8.864935929333456,9.708853250462447,0.42171042643164736,13.418057944592277,-8.864935929333456,9.708853250462447
-4.258704798392202,11.656322061085014,0.42077931999747165,13.417693227460465,-8.938188916781876,9.894950894709563,0.42077931999747165,13.417693227460465,-8.938188916781876,9.894950894709563
-4.293932221719711,11.749911743452808,0.4198411059220204,13.417347204156881,-9.007705549361443,10.082476282748734,0.4198411059220204,13.417347204156881,-9.007705549361443,10.082476282748734
-4.327280930933792,11.844187210005643,0.41889615947841197,13.417020013086233,-9.073458021345996,10.271354406925052,0.41889615947841197,13.417020013086233,-9.073458021345996,10.271354406925052
-4.358737586995404,11.939110751813887,0.41794485863262576,13.416711785120587,-9.135420032623433,10.461509718507187,0.41794485863262576,13.416711785120587,-9.135420032623433,10.461509718507187
-4.388289607661538,12.034644400726448,0.4169875838923165,13.416422643547017,-9.193566799215393,10.652866157905878,0.4169875838923165,13.416422643547017,-9.193566799215393,10.652866157905878
-4.41592517251795,12.130749944557525,0.41602471815461595,13.416152704018302,-9.247875063190516,10.845347185096749,0.41602471815461595,13.416152704018302,-9.247875063190516,10.845347185096749
-4.4416332277071655,12.227388942370977,0.4150566465529826,13.41590207450665,-9.298323101967313,11.038875810235304,0.4150566465529826,13.41590207450665,-9.298323101967313,11.038875810235304
-4.465403490349879,12.32452273985618,0.41408375630314875,13.415670855260528,-9.344890737002906,11.233374624451832,0.41408375630314875,13.415670855260528,-9.344890737002906,11.233374624451832
-4.487226452657966,12.42211248478924,0.413106436548242,13.415459138764547,-9.387559341864174,11.428765830813933,0.413106436548242,13.415459138764547,-9.387559341864174,11.428765830813933
-4.507093385737472,12.520119142573364,0.41212507820313515,13.415267009702486,-9.42631184967808,11.624971275444242,0.41212507820313515,13.415267009702486,-9.42631184967808,11.624971275444242
-4.524996343080055,12.618503511852175,0.41114007379808015,13.415094544923406,-9.46113275995819,11.821912478780945,0.41114007379808015,13.415094544923406,-9.46113275995819,11.821912478780945
-4.540928163741479,12.717226240189738,0.41015181732170625,13.414941813410922,-9.492008144804664,12.019510666968555,0.41015181732170625,13.414941813410922,-9.492008144804664,12.019510666968555
-4.554882475205903,12.816247839811002,0.40916070406342797,13.414808876255599,-9.518925654475234,12.217686803366405,0.40916070406342797,13.414808876255599,-9.518925654475234,12.217686803366405
-4.566853695934795,12.915528703396388,0.40816713045533337,13.41469578663053,-9.541874522324925,12.416361620162247,0.40816713045533337,13.41469578663053,-9.541874522324925,12.416361620162247
-4.576837037599478,13.015029119924192,0.4071714939136193,13.414602589770055,-9.560845569112574,12.615455650078328,0.4071714939136193,13.414602589770055,-9.560845569112574,12.615455650078328
-4.584828506996395,13.114709290554453,0.40617419267962607,13.414529322951676,-9.575831206672415,12.81488925815723,0.40617419267962607,13.414529322951676,-9.575831206672415,12.81488925815723
-4.59082490764434,13.214529344547973,0.4051756256605499,13.414476015481144,-9.58682544094923,13.014582673614802,0.4051756256605499,13.414476015481144,-9.58682544094923,13.014582673614802
-4.594823841063003,13.314449355214071,0.4041761922698859,13.414442688680737,-9.593823874395891,13.214456021747406,0.4041761922698859,13.414442688680737,-9.593823874395891,13.214456021747406
-4.596823707732336,13.41442935588073,0.4031762922676636,13.41442935588073,-9.596823707732337,13.41442935588073,0.4031762922676636,13.41442935588073,-9.596823707732337,13.41442935588073
-4.596823707732336,13.51442935588073,0.4021763256005526,13.414436022414064,-9.595823741065225,13.614422689347395,0.4021763256005526,13.414436022414064,-9.595823741065225,13.614422689347395
-4.594823841063003,13.614409356547387,0.40117669224188646,13.414462685614216,-9.590824374367893,13.814356027480558,0.40117669224188646,13.414462685614216,-9.590824374367893,13.814356027480558
-4.59082490764434,13.714329367213486,0.40017779203168136,13.414509334816263,-9.58182760732036,14.014149399610709,0.40017779203168136,13.414509334816263,-9.58182760732036,14.014149399610709
-4.584828506996395,13.814149421207006,0.39918002451670187,13.414575951361142,-9.568837038509493,14.21372289105287,0.39918002451670187,13.414575951361142,-9.568837038509493,14.21372289105287
-4.576837037599478,13.913829591837267,0.39818378879065097,13.414662508603126,-9.551857863989607,14.412996675071408,0.39818378879065097,13.414662508603126,-9.551857863989607,14.412996675071408
-4.566853695934795,14.01333000836507,0.39718948333453596,13.414768971920473,-9.530896875204126,14.611891044809667,0.39718948333453596,13.414768971920473,-9.530896875204126,14.611891044809667
-4.554882475205903,14.112610871950457,0.3961975058572822,13.414895298729274,-9.505962456269089,14.81032644517164,0.3961975058572822,13.414895298729274,-9.505962456269089,14.81032644517164
-4.540928163741479,14.21163247157172,0.39520825313665586,13.41504143850049,-9.477064580619615,15.00822350464295,0.39520825313665586,13.41504143850049,-9.477064580619615,15.00822350464295
-4.524996343080055,14.310355199909283,0.39422212086055186,13.415207332780161,-9.44421480702066,15.205503067038405,0.39422212086055186,13.415207332780161,-9.44421480702066,15.205503067038405
-4.507093385737472,14.408739569188095,0.3932395034687355,13.415392915212788,-9.407426274943681,15.402086223163401,0.3932395034687355,13.415392915212788,-9.407426274943681,15.402086223163401
-4.487226452657966,14.506746226972218,0.3922607939950611,13.41559811156787,-9.366713699310992,15.597894342376566,0.3922607939950611,13.41559811156787,-9.366713699310992,15.597894342376566
-4.465403490349879,14.604335971905279,0.39128638391026893,13.415822839769604,-9.322093364610026,15.792849104040954,0.39128638391026893,13.415822839769604,-9.322093364610026,15.792849104040954
-4.4416332277071655,14.701469769390481,0.39031666296540024,13.416067009929705,-9.273583118379731,15.986872528851258,0.39031666296540024,13.416067009929705,-9.273583118379731,15.986872528851258
-4.41592517251795,14.798108767203933,0.389352019035905,13.416330524383364,-9.221202364071804,16.179887010024505,0.389352019035905,13.416330524383364,-9.221202364071804,16.179887010024505
-4.388289607661538,14.894214311035011,0.3883928379664914,13.416613277728311,-9.164972053289567,16.37181534434171,0.3883928379664914,13.416613277728311,-9.164972053289567,16.37181534434171
-4.358737586995404,14.989747959947572,0.38743950341679945,13.416915156866981,-9.104914677407606,16.562580763028162,0.38743950341679945,13.416915156866981,-9.104914677407606,16.562580763028162
-4.327280930933792,15.084671501755816,0.3864923967079381,13.417236041051742,-9.041054258575523,16.75210696245989,0.3864923967079381,13.417236041051742,-9.041054258575523,16.75210696245989
-4.293932221719711,15.17894696830865,0.3855518966699627,13.4175758019332,-8.973416340109384,16.9403181346841,0.3855518966699627,13.4175758019332,-8.973416340109384,16.9403181346841
-4.258704798392202,15.272536650676445,0.38461837949034905,13.41793430361153,-8.902027976274752,17.127138997741362,0.38461837949034905,13.41793430361153,-8.902027976274752,17.127138997741362
-4.221612751450904,15.365403114234097,0.383692218563521,13.418311402690842,-8.826917721465328,17.31249482577735,0.383692218563521,13.418311402690842,-8.826917721465328,17.31249482577735
-4.1826709172200385,15.457509213634385,0.3827737843415022,13.418706948336531,-8.74811561878158,17.49631147893224,0.3827737843415022,13.418706948336531,-8.74811561878158,17.49631147893224
-4.141894871914081,15.548818107665616,0.38186344418573537,13.419120782335616,-8.665653188013899,17.678515432995617,0.38186344418573537,13.419120782335616,-8.665653188013899,17.678515432995617
-4.099300925407481,15.639293273987612,0.3809615622201443,13.419552739160011,-8.579563413035107,17.859033808815212,0.3809615622201443,13.419552739160011,-8.579563413035107,17.859033808815212
-4.054906114710929,15.728898523740163,0.3800684991854908,13.420002646032746,-8.489880728607348,18.03779440144758,0.3800684991854908,13.420002646032746,-8.489880728607348,18.03779440144758
-4.00872819715678,15.817598016018092,0.3791846122950817,13.420470322997074,-8.396641006608643,18.214725709039108,0.3791846122950817,13.420470322997074,-8.396641006608643,18.214725709039108
-3.9607856432963597,15.905356272207129,0.37831025509188887,13.420955582988443,-8.29988154168461,18.389756961425814,0.37831025509188887,13.420955582988443,-8.29988154168461,18.389756961425814
-3.911097629511986,15.992138190174893,0.3774457773071336,13.421458231909327,-8.199641036331105,18.56281814844046,0.3774457773071336,13.421458231909327,-8.199641036331105,18.56281814844046
-3.8596840303466746,16.077909058311274,0.3765915247204048,13.421978068706855,-8.095959585413754,18.73384004791569,0.3765915247204048,13.421978068706855,-8.095959585413754,18.73384004791569
-3.8065654105545863,16.162634569412617,0.3757478390213467,13.422514885453246,-7.988878660130519,18.902754253371988,0.3757478390213467,13.422514885453246,-7.988878660130519,18.902754253371988
-3.751763016875399,16.246280834404136,0.37491505767299094,13.423068467428957,-7.878441091423788,19.069493201379316,0.37491505767299094,13.423068467428957,-7.878441091423788,19.069493201379316
-3.695298769535895,16.328814395895105,0.3740935137767729,13.423638593208576,-7.764691052848564,19.233990198581633,0.3740935137767729,13.423638593208576,-7.764691052848564,19.233990198581633
-3.6371952534821648,16.410202241561358,0.37328353593929586,13.424225034749394,-7.647674042903626,19.39617944837332,0.37328353593929586,13.424225034749394,-7.647674042903626,19.39617944837332
-3.5774757093459257,16.490411817349788,0.3724854481408979,13.424827557482615,-7.527436866832749,19.55599607721696,0.3724854481408979,13.424827557482615,-7.527436866832749,19.55599607721696
-3.516164024148582,16.569411040499524,0.3716995696060552,13.42544592040718,-7.404027617903219,19.71337616059187,0.3716995696060552,13.42544592040718,-7.404027617903219,19.71337616059187
-3.4532847217467353,16.647168312374617,0.37092621467570464,13.42607987618616,-7.277495658169175,19.868256748563077,0.37092621467570464,13.42607987618616,-7.277495658169175,19.868256748563077
-3.388862953022966,16.723652531103067,0.37016569268150645,13.426729171245698,-7.147891598727439,20.020575890960437,0.37016569268150645,13.426729171245698,-7.147891598727439,20.020575890960437
-3.3229244858258187,16.798833104017156,0.36941830782211804,13.427393545876427,-7.015267279473756,20.170272662157885,0.36941830782211804,13.427393545876427,-7.015267279473756,20.170272662157885
-3.2554956946630043,16.872679959890114,0.3686843590415192,13.428072734337356,-6.879675748367528,20.317287185442872,0.3686843590415192,13.428072734337356,-6.879675748367528,20.317287185442872
-3.186603550151949,16.945163560964204,0.36796413990943533,13.42876646496215,-6.741171240213333,20.461560656966256,0.36796413990943533,13.42876646496215,-6.741171240213333,20.461560656966256
-3.1162756082319083,17.016254914765433,0.36725793850391586,13.429474460267816,-6.5998091549677325,20.60303536926305,0.36725793850391586,13.429474460267816,-6.5998091549677325,20.60303536926305
-3.044539999141956,17.08592558570015,0.3665660372961086,13.430196437065668,-6.4556460355800205,20.74165473433463,0.3665660372961086,13.430196437065668,-6.4556460355800205,20.74165473433463
-2.9714254161692666,17.154147706428912,0.36588871303727144,13.430932106574613,-6.308739545375804,20.87736330628321,0.36588871303727144,13.430932106574613,-6.308739545375804,20.87736330628321
-2.896961104172181,17.220893989013042,0.36522623664807563,13.431681174536655,-6.159148444992438,21.01010680348943,0.36522623664807563,13.431681174536655,-6.159148444992438,21.01010680348943
-2.821176847882653,17.28613773582945,0.36457887311024484,13.4324433413346,-6.00693256887555,21.139832130324297,0.36457887311024484,13.4324433413346,-6.00693256887555,21.139832130324297
-2.7441029599927558,17.349852850249306,0.3639468813605635,13.433218302111886,-5.852152801346075,21.266487398386726,0.3639468813605635,13.433218302111886,-5.852152801346075,21.266487398386726
-2.6657702690300074,17.412013847076373,0.36333051418730333,13.43400574689454,-5.6948710522473185,21.390021947258205,0.36333051418730333,13.43400574689454,-5.6948710522473185,21.390021947258205
-2.5862101070263708,17.472595862740718,0.36273001812911687,13.434805360715144,-5.535150232181858,21.51038636476629,0.36273001812911687,13.434805360715144,-5.535150232181858,21.51038636476629
-2.5054542969858593,17.531574665243827,0.36214563337642014,13.435616823738833,-5.373054227348138,21.62753250674882,0.36214563337642014,13.435616823738833,-5.373054227348138,21.62753250674882
-2.423535140155759,17.588926663851073,0.3615775936753236,13.436439811391217,-5.208647873986842,21.741413516310928,0.3615775936753236,13.436439811391217,-5.208647873986842,21.741413516310928
-2.340485403106562,17.644628918527694,0.3610261262341323,13.437273994488208,-5.041996932447256,21.85198384256718,0.3610261262341323,13.437273994488208,-5.041996932447256,21.85198384256718
-2.256338304625772,17.69865914911451,0.5287744292053107,13.546172296654653,-5.041451038456855,21.851146001574364,0.5287744292053107,13.546172296654653,-5.041451038456855,21.851146001574364
-2.173288567576575,17.75436140379113,0.6943113627857045,13.658403562286136,-5.040888497938854,21.850319245296124,0.6943113627857045,13.658403562286136,-5.040888497938854,21.850319245296124
-2.091369410746475,17.811713402398375,0.8575707144090128,13.773922900372801,-5.0403095359019625,21.849503904423948,0.8575707144090128,13.773922900372801,-5.0403095359019625,21.849503904423948
-2.0106136007059634,17.870692204901484,1.0184871825113473,13.89268410471965,-5.039714383923274,21.848700305083316,1.0184871825113473,13.89268410471965,-5.039714383923274,21.848700305083316
-1.9310534387023268,17.93127422056583,1.1769964026509925,14.014639672428409,-5.039103280055646,21.84790876870325,1.1769964026509925,14.014639672428409,-5.039103280055646,21.84790876870325
-1.8527207477395784,17.993435217392896,1.3330349732533193,14.139740822898048,-5.038476468732476,21.847129611887745,1.3330349732533193,14.139740822898048,-5.038476468732476,21.847129611887745
-1.7756468598496813,18.057150331812753,1.4865404809705751,14.267937517336366,-5.037834200669938,21.846363146289143,1.4865404809705751,14.267937517336366,-5.037834200669938,21.846363146289143
-1.6998626035601536,18.12239407862916,1.6374515256463844,14.39917847877486,-5.037176732766691,21.84560967848346,1.6374515256463844,14.39917847877486,-5.037176732766691,21.84560967848346
-1.6253982915630676,18.18914036121329,1.7857077448749972,14.533411212578809,-5.036504328001133,21.844869509847772,1.7857077448749972,14.533411212578809,-5.036504328001133,21.844869509847772
-1.552283708590378,18.257362481942053,1.9312498381454462,14.670582027444436,-5.035817255326203,21.84414293643967,1.9312498381454462,14.670582027444436,-5.035817255326203,21.84414293643967
-1.4805480995004257,18.32703315287677,2.074019590560959,14.810636056874715,-5.03511578956181,21.84343024887882,2.074019590560959,14.810636056874715,-5.03511578956181,21.84343024887882
-1.4102201575803845,18.398124506678,2.213959896124139,14.95351728112524,-5.0344002112849076,21.842731732230757,2.213959896124139,14.95351728112524,-5.0344002112849076,21.842731732230757
-1.3413280130693295,18.47060810775209,2.3510147805786072,15.09916854961136,-5.033670806717266,21.842047665892817,2.3510147805786072,15.09916854961136,-5.033670806717266,21.842047665892817
-1.2738992219065148,18.544454963625046,2.4851294237979573,15.247531603767678,-5.032927867610987,21.841378323482417,2.4851294237979573,15.247531603767678,-5.032927867610987,21.841378323482417
-1.2079607547093674,18.619635536539136,2.6162501817130726,15.398547100350678,-5.032171691131808,21.840723972727595,2.6162501817130726,15.398547100350678,-5.032171691131808,21.840723972727595
-1.1435389859855982,18.696119755267585,2.7443246077690393,15.55215463517524,-5.031402579740235,21.84008487535993,2.7443246077690393,15.55215463517524,-5.031402579740235,21.84008487535993
-1.0806596835837514,18.773877027142678,2.8693014739030724,15.708292767275505,-5.030620841070575,21.83946128700985,2.8693014739030724,15.708292767275505,-5.030620841070575,21.83946128700985
-1.019347998386408,18.852876250292415,2.9911307910350526,15.866899043480451,-5.029826787807869,21.838853457104378,2.9911307910350526,15.866899043480451,-5.029826787807869,21.838853457104378
-0.9596284542501687,18.933085826080845,3.1097638290624996,16.027910023394316,-5.029020737562837,21.838261628767373,3.1097638290624996,16.027910023394316,-5.029020737562837,21.838261628767373
-0.9015249381964382,19.014473671747098,3.2251531363519517,16.19126130477192,-5.028203012744828,21.837686038722275,3.2251531363519517,16.19126130477192,-5.028203012744828,21.837686038722275
-0.8450606908569346,19.097007233238067,3.3372525587189985,16.356887549278696,-5.0273739404328674,21.837126917197438,3.3372525587189985,16.356887549278696,-5.0273739404328674,21.837126917197438
-0.7902582971777472,19.180653498229585,3.4460172578893324,16.524722508625167,-5.026533852244826,21.836584487834003,3.4460172578893324,16.524722508625167,-5.026533852244826,21.836584487834003
-0.7371396773856588,19.26537900933093,3.551403729433461,16.69469905106536,-5.025683084204778,21.836058967596497,3.551403729433461,16.69469905106536,-5.025683084204778,21.836058967596497
-0.6857260782203474,19.35114987746731,3.6533698201679012,16.866749188248626,-5.024821976608596,21.835550566685995,3.6533698201679012,16.866749188248626,-5.024821976608596,21.835550566685995
-0.6360380644359737,19.437931795435077,3.7518747450158885,17.04080410241406,-5.023950873887836,21.835059488456093,3.7518747450158885,17.04080410241406,-5.023950873887836,21.835059488456093
-0.5880955105755533,19.525690051624114,3.846879103320866,17.216794173916696,-5.023070124471973,21.83458592933153,3.846879103320866,17.216794173916696,-5.023070124471973,21.83458592933153
-0.541917593021405,19.614389543902043,3.93834489460622,17.394649009074442,-5.02218008064903,21.834130078729643,3.93834489460622,17.394649009074442,-5.02218008064903,21.834130078729643
-0.4975227823248529,19.703994793654594,4.026235533774964,17.574297468324595,-5.021281098424669,21.833692118984594,4.026235533774964,17.574297468324595,-5.021281098424669,21.833692118984594
-0.45492883581825294,19.794469959976592,4.110515865743288,17.75566769467874,-5.020373537379793,21.833272225274445,4.110515865743288,17.75566769467874,-5.020373537379793,21.833272225274445
-0.41415279051229587,19.88577885400782,4.1911521795021285,17.938687142464566,-5.019457760526721,21.832870565551076,4.1911521795021285,17.938687142464566,-5.019457760526721,21.832870565551076
-0.37521095628143075,19.97788495340811,4.26811222160112,18.123282606343196,-5.018534134163982,21.832487300473026,4.26811222160112,18.123282606343196,-5.018534134163982,21.832487300473026
-0.33811890934013245,20.070751416965763,4.341365209049541,18.309380250590312,-5.017603027729806,21.832122583341214,4.341365209049541,18.309380250590312,-5.017603027729806,21.832122583341214
-0.3028914860126234,20.164341099333555,4.410881841629107,18.49690563862948,-5.016664813654354,21.83177656003763,4.410881841629107,18.49690563862948,-5.016664813654354,21.83177656003763
-0.26954277679854194,20.25861656588639,4.476634313613661,18.685783762805798,-5.015719867210746,21.83144936896698,4.476634313613661,18.685783762805798,-5.015719867210746,21.83144936896698
-0.23808612073693014,20.35354010769463,4.5385963248911,18.875939074387933,-5.0147685663649595,21.83114114100133,4.5385963248911,18.875939074387933,-5.0147685663649595,21.83114114100133
-0.20853410007079615,20.44907375660719,4.5967430914830585,19.067295513786622,-5.013811291624651,21.83085199942776,4.5967430914830585,19.067295513786622,-5.013811291624651,21.83085199942776
-0.18089853521438473,20.545179300438267,4.651051355458181,19.25977654097749,-5.012848425886951,21.830582059899044,4.651051355458181,19.25977654097749,-5.012848425886951,21.830582059899044
-0.1551904800251692,20.641818298251717,4.701499394234979,19.453305166116042,-5.011880354285317,21.830331430387393,4.701499394234979,19.453305166116042,-5.011880354285317,21.830331430387393
-0.1314202173824557,20.73895209573692,4.748067029270572,19.647803980332572,-5.0109074640354825,21.830100211141268,4.748067029270572,19.647803980332572,-5.0109074640354825,21.830100211141268
-0.10959725507436875,20.83654184066998,4.790735634131839,19.843195186694672,-5.009930144280577,21.82988849464529,4.790735634131839,19.843195186694672,-5.009930144280577,21.82988849464529
-0.08973032199486261,20.934548498454106,4.8294881419457445,20.039400631324984,-5.008948785935469,21.829696365583228,4.8294881419457445,20.039400631324984,-5.008948785935469,21.829696365583228
-0.07182736465228017,21.032932867732917,4.864309052225855,20.236341834661687,-5.007963781530415,21.829523900804148,4.864309052225855,20.236341834661687,-5.007963781530415,21.829523900804148
-0.05589554399085554,21.13165559607048,4.89518443707233,20.433940022849296,-5.006975525054041,21.829371169291665,4.89518443707233,20.433940022849296,-5.006975525054041,21.829371169291665
-0.04194123252643188,21.230677195691744,4.9221019467429,20.632116159247147,-5.005984411795763,21.82923823213634,4.9221019467429,20.632116159247147,-5.005984411795763,21.82923823213634
-0.029970011797539928,21.329958059277132,4.945050814592588,20.83079097604299,-5.004990838187669,21.829125142511273,4.945050814592588,20.83079097604299,-5.004990838187669,21.829125142511273
-0.0199866701328571,21.429458475804935,4.96402186138024,21.02988500595907,-5.003995201645954,21.8290319456508,4.96402186138024,21.02988500595907,-5.003995201645954,21.8290319456508
-0.011995200735939815,21.529138646435197,4.979007498940081,21.22931861403797,-5.002997900411961,21.82895867883242,4.979007498940081,21.22931861403797,-5.002997900411961,21.82895867883242
-0.005998800087995344,21.62895870042872,4.990001733216895,21.429012029495546,-5.0019993333928845,21.82890537136189,4.990001733216895,21.429012029495546,-5.0019993333928845,21.82890537136189
-0.0019998666693319183,21.728878711094815,4.9970001666635575,21.628885377628148,-5.0009999000022205,21.828872044561482,4.9970001666635575,21.628885377628148,-5.0009999000022205,21.828872044561482
1.3977534407683123e-15,21.828858711761473,5.000000000000002,21.828858711761473,-4.999999999999998,21.828858711761473,5.000000000000002,21.828858711761473,-4.999999999999998,21.828858711761473
1.403876674764049e-15,21.928858711761475,5.000000000000002,21.928858711761475,-4.999999999999998,21.928858711761475,5.000000000000002,21.928858711761475,-4.999999999999998,21.928858711761475
1.4099999087597859e-15,22.028858711761472,5.000000000000002,22.028858711761472,-4.999999999999998,22.028858711761472,5.000000000000002,22.028858711761472,-4.999999999999998,22.028858711761472
1.4161231427555225e-15,22.128858711761474,5.000000000000002,22.128858711761474,-4.999999999999998,22.128858711761474,5.000000000000002,22.128858711761474,-4.999999999999998,22.128858711761474
1.4222463767512594e-15,22.22885871176147,5.000000000000002,22.22885871176147,-4.999999999999998,22.22885871176147,5.000000000000002,22.22885871176147,-4.999999999999998,22.22885871176147
1.4283696107469961e-15,22.328858711761473,5.000000000000002,22.328858711761473,-4.999999999999998,22.328858711761473,5.000000000000002,22.328858711761473,-4.999999999999998,22.328858711761473
1.434492844742733e-15,22.428858711761475,5.000000000000002,22.428858711761475,-4.999999999999998,22.428858711761475,5.000000000000002,22.428858711761475,-4.999999999999998,22.428858711761475
1.4406160787384697e-15,22.528858711761472,5.000000000000002,22.528858711761472,-4.999999999999998,22.528858711761472,5.000000000000002,22.528858711761472,-4.999999999999998,22.528858711761472
1.4467393127342065e-15,22.628858711761474,5.000000000000002,22.628858711761474,-4.999999999999998,22.628858711761474,5.000000000000002,22.628858711761474,-4.999999999999998,22.628858711761474
1.4528625467299432e-15,22.72885871176147,5.000000000000002,22.72885871176147,-4.999999999999998,22.72885871176147,5.000000000000002,22.72885871176147,-4.999999999999998,22.72885871176147
1.4589857807256799e-15,22.828858711761473,5.000000000000002,22.828858711761473,-4.999999999999998,22.828858711761473,5.000000000000002,22.828858711761473,-4.999999999999998,22.828858711761473
1.4651090147214168e-15,22.928858711761475,5.000000000000002,22.928858711761475,-4.999999999999998,22.928858711761475,5.000000000000002,22.928858711761475,-4.999999999999998,22.928858711761475
1.4712322487171534e-15,23.028858711761472,5.000000000000002,23.028858711761472,-4.999999999999998,23.028858711761472,5.000000000000002,23.028858711761472,-4.999999999999998,23.028858711761472
1.4773554827128903e-15,23.128858711761474,5.000000000000002,23.128858711761474,-4.999999999999998,23.128858711761474,5.000000000000002,23.128858711761474,-4.999999999999998,23.128858711761474
1.483478716708627e-15,23.22885871176147,5.000000000000002,23.22885871176147,-4.999999999999998,23.22885871176147,5.000000000000002,23.22885871176147,-4.999999999999998,23.22885871176147
1.4896019507043639e-15,23.328858711761473,5.000000000000002,23.328858711761473,-4.999999999999998,23.328858711761473,5.000000000000002,23.328858711761473,-4.999999999999998,23.328858711761473
1.4957251847001006e-15,23.428858711761475,5.000000000000002,23.428858711761475,-4.999999999999998,23.428858711761475,5.000000000000002,23.428858711761475,-4.999999999999998,23.428858711761475
1.5018484186958374e-15,23.528858711761472,5.000000000000002,23.528858711761472,-4.999999999999998,23.528858711761472,5.000000000000002,23.528858711761472,-4.999999999999998,23.528858711761472
1.5079716526915741e-15,23.628858711761474,5.000000000000002,23.628858711761474,-4.999999999999998,23.628858711761474,5.000000000000002,23.628858711761474,-4.999999999999998,23.628858711761474
1.5140948866873108e-15,23.72885871176147,5.000000000000002,23.72885871176147,-4.999999999999998,23.72885871176147,5.000000000000002,23.72885871176147,-4.999999999999998,23.72885871176147
1.5202181206830477e-15,23.828858711761473,5.000000000000002,23.828858711761473,-4.999999999999998,23.828858711761473,5.000000000000002,23.828858711761473,-4.999999999999998,23.828858711761473
1.5263413546787843e-15,23.928858711761475,5.000000000000002,23.928858711761475,-4.999999999999998,23.928858711761475,5.000000000000002,23.928858711761475,-4.999999999999998,23.928858711761475
1.5324645886745212e-15,24.028858711761472,5.000000000000002,24.028858711761472,-4.999999999999998,24.028858711761472,5.000000000000002,24.028858711761472,-4.999999999999998,24.028858711761472
1.5385878226702579e-15,24.128858711761474,5.000000000000002,24.128858711761474,-4.999999999999998,24.128858711761474,5.000000000000002,24.128858711761474,-4.999999999999998,24.128858711761474
1.5447110566659948e-15,24.228858711761475,5.000000000000002,24.228858711761475,-4.999999999999998,24.228858711761475,5.000000000000002,24.228858711761475,-4.999999999999998,24.228858711761475
1.5508342906617314e-15,24.328858711761473,5.000000000000002,24.328858711761473,-4.999999999999998,24.328858711761473,5.000000000000002,24.328858711761473,-4.999999999999998,24.328858711761473
1.5569575246574683e-15,24.428858711761475,5.000000000000002,24.428858711761475,-4.999999999999998,24.428858711761475,5.000000000000002,24.428858711761475,-4.999999999999998,24.428858711761475
1.563080758653205e-15,24.528858711761472,5.000000000000002,24.528858711761472,-4.999999999999998,24.528858711761472,5.000000000000002,24.528858711761472,-4.999999999999998,24.528858711761472
1.5692039926489417e-15,24.628858711761474,5.000000000000002,24.628858711761474,-4.999999999999998,24.628858711761474,5.000000000000002,24.628858711761474,-4.999999999999998,24.628858711761474
1.5753272266446786e-15,24.728858711761475,5.000000000000002,24.728858711761475,-4.999999999999998,24.728858711761475,5.000000000000002,24.728858711761475,-4.999999999999998,24.728858711761475
1.5814504606404154e-15,24.828858711761473,5.000000000000002,24.828858711761473,-4.999999999999998,24.828858711761473,5.000000000000002,24.828858711761473,-4.999999999999998,24.828858711761473
1.5875736946361521e-15,24.928858711761475,5.000000000000002,24.928858711761475,-4.999999999999998,24.928858711761475,5.000000000000002,24.928858711761475,-4.999999999999998,24.928858711761475
1.5936969286318888e-15,25.028858711761472,5.000000000000002,25.028858711761472,-4.999999999999998,25.028858711761472,5.000000000000002,25.028858711761472,-4.999999999999998,25.028858711761472
1.5998201626276257e-15,25.128858711761474,5.000000000000002,25.128858711761474,-4.999999999999998,25.128858711761474,5.000000000000002,25.128858711761474,-4.999999999999998,25.128858711761474
1.6059433966233623e-15,25.228858711761475,5.000000000000002,25.228858711761475,-4.999999999999998,25.228858711761475,5.000000000000002,25.228858711761475,-4.999999999999998,25.228858711761475
1.6120666306190992e-15,25.328858711761473,5.000000000000002,25.328858711761473,-4.999999999999998,25.328858711761473,5.000000000000002,25.328858711761473,-4.999999999999998,25.328858711761473
1.6181898646148359e-15,25.428858711761475,5.000000000000002,25.428858711761475,-4.999999999999998,25.428858711761475,5.000000000000002,25.428858711761475,-4.999999999999998,25.428858711761475
1.6243130986105726e-15,25.528858711761472,5.000000000000002,25.528858711761472,-4.999999999999998,25.528858711761472,5.000000000000002,25.528858711761472,-4.999999999999998,25.528858711761472
1.6304363326063095e-15,25.628858711761474,5.000000000000002,25.628858711761474,-4.999999999999998,25.628858711761474,5.000000000000002,25.628858711761474,-4.999999999999998,25.628858711761474
1.6365595666020463e-15,25.728858711761475,5.000000000000002,25.728858711761475,-4.999999999999998,25.728858711761475,5.000000000000002,25.728858711761475,-4.999999999999998,25.728858711761475
1.642682800597783e-15,25.828858711761473,5.000000000000002,25.828858711761473,-4.999999999999998,25.828858711761473,5.000000000000002,25.828858711761473,-4.999999999999998,25.828858711761473
1.6488060345935197e-15,25.92885871176147,5.000000000000002,25.92885871176147,-4.999999999999998,25.92885871176147,5.000000000000002,25.92885871176147,-4.999999999999998,25.92885871176147
1.6549292685892566e-15,26.028858711761472,5.000000000000002,26.028858711761472,-4.999999999999998,26.028858711761472,5.000000000000002,26.028858711761472,-4.999999999999998,26.028858711761472
1.6610525025849932e-15,26.128858711761474,5.000000000000002,26.128858711761474,-4.999999999999998,26.128858711761474,5.000000000000002,26.128858711761474,-4.999999999999998,26.128858711761474
1.66717573658073e-15,26.22885871176147,5.000000000000002,26.22885871176147,-4.999999999999998,26.22885871176147,5.000000000000002,26.22885871176147,-4.999999999999998,26.22885871176147
1.6732989705764668e-15,26.328858711761473,5.000000000000002,26.328858711761473,-4.999999999999998,26.328858711761473,5.000000000000002,26.328858711761473,-4.999999999999998,26.328858711761473
1.6794222045722035e-15,26.42885871176147,5.000000000000002,26.42885871176147,-4.999999999999998,26.42885871176147,5.000000000000002,26.42885871176147,-4.999999999999998,26.42885871176147
1.6855454385679403e-15,26.528858711761472,5.000000000000002,26.528858711761472,-4.999999999999998,26.528858711761472,5.000000000000002,26.528858711761472,-4.999999999999998,26.528858711761472
1.691668672563677e-15,26.628858711761474,5.000000000000002,26.628858711761474,-4.999999999999998,26.628858711761474,5.000000000000002,26.628858711761474,-4.999999999999998,26.628858711761474
1.697791906559414e-15,26.728858711761475,5.000000000000002,26.728858711761475,-4.999999999999998,26.728858711761475,5.000000000000002,26.728858711761475,-4.999999999999998,26.728858711761475
1.7039151405551506e-15,26.828858711761473,5.000000000000002,26.828858711761473,-4.999999999999998,26.828858711761473,5.000000000000002,26.828858711761473,-4.999999999999998,26.828858711761473
1.697791906559414e-15,26.72885871176147,4.999000033332891,26.828852045228135,-4.999000033332887,26.628865378294808,4.999000033332891,26.828852045228135,-4.999000033332887,26.628865378294808
0.0019998666693350014,26.628878711094814,4.998000399974225,26.828825382027983,-4.9940006666355545,26.428932040161644,4.998000399974225,26.828825382027983,-4.9940006666355545,26.428932040161644
0.005998800087998414,26.528958700428717,4.9970014997640195,26.82877873282594,-4.985003899588023,26.229138668031496,4.9970014997640195,26.82877873282594,-4.985003899588023,26.229138668031496
0.011995200735942874,26.429138646435195,4.99600373224904,26.828712116281057,-4.972013330777154,26.029565176589333,4.99600373224904,26.828712116281057,-4.972013330777154,26.029565176589333
0.019986670132860145,26.329458475804934,4.995007496522988,26.828625559039075,-4.955034156257269,25.830291392570793,4.995007496522988,26.828625559039075,-4.955034156257269,25.830291392570793
0.029970011797542963,26.22995805927713,4.994013191066874,26.828519095721727,-4.934073167471788,25.631397022832534,4.994013191066874,26.828519095721727,-4.934073167471788,25.631397022832534
0.041941232526434905,26.130677195691742,4.99302121358962,26.828392768912924,-4.90913874853675,25.43296162247056,4.99302121358962,26.828392768912924,-4.90913874853675,25.43296162247056
0.05589554399085856,26.03165559607048,4.992031960868993,26.82824662914171,-4.880240872887277,25.23506456299925,4.992031960868993,26.82824662914171,-4.880240872887277,25.23506456299925
0.07182736465228316,25.932932867732916,4.991045828592891,26.828080734862038,-4.847391099288324,25.037785000603794,4.991045828592891,26.828080734862038,-4.847391099288324,25.037785000603794
0.0897303219948656,25.834548498454105,4.990063211201074,26.827895152429413,-4.810602567211342,24.841201844478796,4.990063211201074,26.827895152429413,-4.810602567211342,24.841201844478796
0.10959725507437174,25.73654184066998,4.989084501727399,26.827689956074327,-4.769889991578657,24.64539372526563,4.989084501727399,26.827689956074327,-4.769889991578657,24.64539372526563
0.13142021738245868,25.63895209573692,4.988110091642607,26.827465227872594,-4.725269656877689,24.450438963601243,4.988110091642607,26.827465227872594,-4.725269656877689,24.450438963601243
0.15519048002517216,25.541818298251716,4.9871403706977375,26.827221057712492,-4.676759410647394,24.25641553879094,4.9871403706977375,26.827221057712492,-4.676759410647394,24.25641553879094
0.1808985352143877,25.445179300438266,4.986175726768242,26.826957543258835,-4.624378656339467,24.063401057617696,4.986175726768242,26.826957543258835,-4.624378656339467,24.063401057617696
0.2085341000707991,25.34907375660719,4.985216545698829,26.826674789913888,-4.568148345557231,23.871472723300492,4.985216545698829,26.826674789913888,-4.568148345557231,23.871472723300492
0.23808612073693308,25.25354010769463,4.984263211149138,26.82637291077522,-4.508090969675271,23.68070730461404,4.984263211149138,26.82637291077522,-4.508090969675271,23.68070730461404
0.2695427767985449,25.158616565886387,4.983316104440276,26.82605202659046,-4.444230550843186,23.491181105182314,4.983316104440276,26.82605202659046,-4.444230550843186,23.491181105182314
0.30289148601262633,25.064341099333554,4.9823756044023,26.825712265709004,-4.376592632377047,23.302969932958103,4.9823756044023,26.825712265709004,-4.376592632377047,23.302969932958103
0.33811890934013533,24.97075141696576,4.981442087222686,26.825353764030677,-4.305204268542416,23.116149069900846,4.981442087222686,26.825353764030677,-4.305204268542416,23.116149069900846
0.37521095628143364,24.87788495340811,4.980515926295858,26.824976664951365,-4.230094013732991,22.930793241864855,4.980515926295858,26.824976664951365,-4.230094013732991,22.930793241864855
0.4141527905122987,24.78577885400782,4.9795974920738395,26.824581119305673,-4.151291911049242,22.746976588709966,4.9795974920738395,26.824581119305673,-4.151291911049242,22.746976588709966
0.4549288358182557,24.69446995997659,4.978687151918072,26.82416728530659,-4.068829480281561,22.56477263464659,4.978687151918072,26.82416728530659,-4.068829480281561,22.56477263464659
0.4975227823248557,24.603994793654593,4.977785269952481,26.823735328482194,-3.9827397053027696,22.384254258826992,4.977785269952481,26.823735328482194,-3.9827397053027696,22.384254258826992
0.5419175930214077,24.51438954390204,4.976892206917828,26.82328542160946,-3.8930570208750126,22.205493666194624,4.976892206917828,26.82328542160946,-3.8930570208750126,22.205493666194624
0.5880955105755561,24.425690051624112,4.976008320027419,26.82281774464513,-3.799817298876307,22.028562358603097,4.976008320027419,26.82281774464513,-3.799817298876307,22.028562358603097
0.6360380644359764,24.337931795435075,4.975133962824225,26.82233248465376,-3.703057833952272,21.85353110621639,4.975133962824225,26.82233248465376,-3.703057833952272,21.85353110621639
0.6857260782203501,24.25114987746731,4.9742694850394695,26.821829835732878,-3.6028173285987695,21.68046991920174,4.9742694850394695,26.821829835732878,-3.6028173285987695,21.68046991920174
0.7371396773856614,24.165379009330927,4.973415232452741,26.821309998935345,-3.499135877681418,21.50944801972651,4.973415232452741,26.821309998935345,-3.499135877681418,21.50944801972651
0.7902582971777499,24.080653498229584,4.9725715467536835,26.820773182188955,-3.392054952398184,21.340533814270213,4.9725715467536835,26.820773182188955,-3.392054952398184,21.340533814270213
0.8450606908569372,23.997007233238065,4.971738765405327,26.820219600213242,-3.2816173836914526,21.173794866262888,4.971738765405327,26.820219600213242,-3.2816173836914526,21.173794866262888
0.9015249381964409,23.914473671747096,4.970917221509109,26.819649474433625,-3.1678673451162274,21.009297869060568,4.970917221509109,26.819649474433625,-3.1678673451162274,21.009297869060568
0.9596284542501714,23.833085826080843,4.970107243671633,26.819063032892807,-3.0508503351712903,20.84710861926888,4.970107243671633,26.819063032892807,-3.0508503351712903,20.84710861926888
1.0193479983864107,23.752876250292413,4.969309155873234,26.818460510159586,-2.930613159100413,20.68729199042524,4.969309155873234,26.818460510159586,-2.930613159100413,20.68729199042524
1.080659683583754,23.673877027142677,4.968523277338392,26.81784214723502,-2.807203910170884,20.529911907050334,4.968523277338392,26.81784214723502,-2.807203910170884,20.529911907050334
1.1435389859856009,23.596119755267583,4.967749922408041,26.81720819145604,-2.6806719504368397,20.375031319079127,4.967749922408041,26.81720819145604,-2.6806719504368397,20.375031319079127
1.20796075470937,23.519635536539134,4.966989400413842,26.8165588963965,-2.551067890995103,20.222712176681767,4.966989400413842,26.8165588963965,-2.551067890995103,20.222712176681767
1.2738992219065173,23.444454963625045,4.966242015554455,26.815894521765774,-2.4184435717414203,20.073015405484316,4.966242015554455,26.815894521765774,-2.4184435717414203,20.073015405484316
1.341328013069332,23.370608107752087,4.965508066773856,26.815215333304845,-2.282852040635192,19.92600088219933,4.965508066773856,26.815215333304845,-2.282852040635192,19.92600088219933
1.410220157580387,23.298124506677997,4.964787847641771,26.81452160268005,-2.1443475324809977,19.781727410675945,4.964787847641771,26.81452160268005,-2.1443475324809977,19.781727410675945
1.480548099500428,23.227033152876768,4.964081646236252,26.813813607374385,-2.0029854472353965,19.64025269837915,4.964081646236252,26.813813607374385,-2.0029854472353965,19.64025269837915
1.5522837085903805,23.15736248194205,4.963389745028445,26.813091630576533,-1.8588223278476848,19.50163333330757,4.963389745028445,26.813091630576533,-1.8588223278476848,19.50163333330757
1.62539829156307,23.08914036121329,4.962712420769608,26.81235596106759,-1.711915837643468,19.36592476135899,4.962712420769608,26.81235596106759,-1.711915837643468,19.36592476135899
1.699862603560156,23.02239407862916,4.9620499443804125,26.811606893105544,-1.5623247372601008,19.233181264152773,4.9620499443804125,26.811606893105544,-1.5623247372601008,19.233181264152773
1.7756468598496837,22.957150331812752,4.961402580842582,26.8108447263076,-1.4101088611432144,19.103455937317904,4.961402580842582,26.8108447263076,-1.4101088611432144,19.103455937317904
1.8527207477395806,22.893435217392895,4.9607705890929,26.810069765530315,-1.2553290936137387,18.976800669255475,4.9607705890929,26.810069765530315,-1.2553290936137387,18.976800669255475
1.931053438702329,22.831274220565827,4.96015422191964,26.80928232074766,-1.098047344514982,18.853266120383996,4.96015422191964,26.80928232074766,-1.098047344514982,18.853266120383996
2.0106136007059656,22.770692204901483,4.959553725861454,26.80848270692706,-0.9383265244495225,18.732901702875907,4.959553725861454,26.80848270692706,-0.9383265244495225,18.732901702875907
2.091369410746477,22.711713402398374,4.958969341108757,26.807671243903368,-0.7762305196158028,18.61575556089338,4.958969341108757,26.807671243903368,-0.7762305196158028,18.61575556089338
2.173288567576577,22.65436140379113,4.95840130140766,26.806848256250984,-0.6118241662545061,18.501874551331273,4.95840130140766,26.806848256250984,-0.6118241662545061,18.501874551331273
2.2563383046257743,22.598659149114507,4.957849833966469,26.806014073153992,-0.4451732247149205,18.39130422507502,4.957849833966469,26.806014073153992,-0.4451732247149205,18.39130422507502
2.340485403106564,22.544628918527692,4.957315159364809,26.80516902827451,-0.2763443531516807,18.284088808780876,4.957315159364809,26.80516902827451,-0.2763443531516807,18.284088808780876
2.4256962053015,22.492292323402527,4.956797491465388,26.804313459619223,-0.10540508086238809,18.18027118718583,4.956797491465388,26.804313459619223,-0.10540508086238809,18.18027118718583
2.511936628025834,22.44167029767925,4.9562970373284685,26.803447709404182,0.06757621872319985,18.079892885954315,4.9562970373284685,26.803447709404182,0.06757621872319985,18.079892885954315
2.599172176260333,22.392783089493197,4.955813997129029,26.802572123917937,0.24253035539163648,17.982994055068456,4.955813997129029,26.802572123917937,0.24253035539163648,17.982994055068456
2.687367956948828,22.345650253075824,4.9553485640767105,26.801687053383002,0.41938734982094505,17.889613452768646,4.9553485640767105,26.801687053383002,0.41938734982094505,17.889613452768646
2.7764886929549712,22.300290640933266,4.954900924338528,26.800792851815793,0.5980764615714147,17.79978843005074,4.954900924338528,26.800792851815793,0.5980764615714147,17.79978843005074
2.8664987371726216,22.256722396305594,4.954471256964408,26.79988987688501,0.7785262173808354,17.713554915726178,4.954471256964408,26.79988987688501,0.7785262173808354,17.713554915726178
2.95736208678421,22.214962945909758,4.954059733815571,26.798978489768594,0.9606644397528485,17.63094740205092,4.954059733815571,26.798978489768594,0.9606644397528485,17.63094740205092
3.0490423976613865,22.175028992969132,4.9536665194957905,26.798059055009237,1.1444182758269823,17.551998930929027,4.9536665194957905,26.798059055009237,1.1444182758269823,17.551998930929027
3.1415029989021885,22.136936510532443,4.953291771285551,26.797131940368576,1.3297142265188255,17.47674108069631,4.953291771285551,26.797131940368576,1.3297142265188255,17.47674108069631
3.234706907498911,22.100700735084775,4.952935639079142,26.796197516680117,1.516478175918681,17.405203953489433,4.952935639079142,26.796197516680117,1.516478175918681,17.405203953489433
3.328616843130818,22.06633616045317,4.952598265324694,26.795256157700866,1.7046354209369416,17.33741616320547,4.952598265324694,26.795256157700866,1.7046354209369416,17.33741616320547
3.4231952430757717,22.033856532009292,4.952279784967214,26.79430823996187,1.8941107011843301,17.273404824056712,4.952279784967214,26.79430823996187,1.8941107011843301,17.273404824056712
3.5184042772348234,22.003274841171464,4.9519803253945955,26.79335414261759,2.0848282290750513,17.213195539725337,4.9519803253945955,26.79335414261759,2.0848282290750513,17.213195539725337
3.614205863263746,21.974603320208267,4.951700006386678,26.792394247294233,2.2767117201408142,17.1568123931223,4.951700006386678,26.792394247294233,2.2767117201408142,17.1568123931223
3.710561681805465,21.94785343734581,4.951438940067325,26.791428937937138,2.469684423543606,17.10427793675448,4.951438940067325,26.791428937937138,2.469684423543606,17.10427793675448
3.807433191817292,21.92303589218057,4.9511972308595835,26.790458600657168,2.6636691527750003,17.055613183703976,4.9511972308595835,26.790458600657168,2.6636691527750003,17.055613183703976
3.904781645986824,21.900160611399727,4.9509749754439145,26.78948362357631,2.8585883165297328,17.010837599223144,4.9509749754439145,26.78948362357631,2.8585883165297328,17.010837599223144
4.002568106230355,21.879236744810584,4.950772262719521,26.788504396672383,3.054363949741189,16.969969092948784,4.950772262719521,26.788504396672383,3.054363949741189,16.969969092948784
4.100753459267591,21.8602726616808,4.95058917376879,26.787521311623102,3.250917744766392,16.933024011738496,4.95058917376879,26.787521311623102,3.250917744766392,16.933024011738496
4.1992984322664375,21.843275947390776,4.95042578182486,26.786534761649378,3.4481710827080145,16.900017133132174,4.95042578182486,26.786534761649378,3.4481710827080145,16.900017133132174
4.29816360855161,21.828253400399607,4.950282152242331,26.78554514135804,3.646045064860888,16.870961659441175,4.950282152242331,26.78554514135804,3.646045064860888,16.870961659441175
4.397309443370778,21.81521102952579,4.95015834247112,26.784552846584017,3.8444605442704365,16.845869212467566,4.95015834247112,26.784552846584017,3.8444605442704365,16.845869212467566
4.4966962797119425,21.804154051543783,4.9500544020334845,26.783558274231986,4.043338157390401,16.82474982885558,4.9500544020334845,26.783558274231986,4.043338157390401,16.82474982885558
4.596284364165706,21.79508688909735,4.949970372504215,26.782561822117625,4.242598355827198,16.80761195607708,4.949970372504215,26.782561822117625,4.242598355827198,16.80761195607708
4.696033862826112,21.788013168930583,4.949906287494001,26.7815638888085,4.442161438158222,16.794462449052666,4.949906287494001,26.7815638888085,4.442161438158222,16.794462449052666
4.79590487722367,21.782935720437226,4.949862172635994,26.78056487346462,4.641947581811346,16.785306567409833,4.949862172635994,26.78056487346462,4.641947581811346,16.785306567409833
4.895857460284218,21.77985657452898,4.949838045575548,26.779565175678812,4.841876874992888,16.78014797337915,4.949838045575548,26.779565175678812,4.841876874992888,16.78014797337915
4.995851632307215,21.778776962823155,4.949833915963167,26.778565195316855,5.041869348651263,16.778988730329456,4.949833915963167,26.778565195316855,5.041869348651263,16.778988730329456
5.0958473969570885,21.779697317150035,4.949849785450638,26.77756533235756,5.241845008463539,16.78182930194251,4.949849785450638,26.77756533235756,5.241845008463539,16.78182930194251
5.195804757261239,21.782617269380165,4.9498856476903805,26.776565986732784,5.441723866832098,16.788668552027545,4.9498856476903805,26.776565986732784,5.441723866832098,16.788668552027545
5.295683731608292,21.78753565157158,4.949941488337974,26.77556755816745,5.641425974878609,16.799503744975713,4.949941488337974,26.77556755816745,5.641425974878609,16.799503744975713
5.395444369740209,21.794450496436987,4.950017285057906,26.77457044601967,5.840871454422511,16.814330546854304,4.950017285057906,26.77457044601967,5.840871454422511,16.814330546854304
5.4950467687318625,21.803359038130633,4.950113007532499,26.773575049121014,6.039980529931226,16.833143027140252,4.950113007532499,26.773575049121014,6.039980529931226,16.833143027140252
5.59445108895167,21.81425771335462,4.95022861747404,26.772581765616962,6.238673560429301,16.85593366109228,4.95022861747404,26.772581765616962,6.238673560429301,16.85593366109228
5.693617569996917,21.827142162784174,4.950364068640091,26.77159099280768,6.4368710713537425,16.882693332760667,4.950364068640091,26.77159099280768,6.4368710713537425,16.882693332760667
5.792506546597387,21.842007232811312,4.950519306851994,26.77060312698908,6.63449378634278,16.913411338633544,4.950519306851994,26.77060312698908,6.63449378634278,16.913411338633544
5.891078464480943,21.85884697760622,4.950694270016535,26.76961856329431,6.831462658945351,16.94807539191813,4.950694270016535,26.76961856329431,6.831462658945351,16.94807539191813
5.989293896194705,21.87765466149551,4.950888888150779,26.76863769553573,7.0276989042386315,16.986671627455287,4.950888888150779,26.76863769553573,7.0276989042386315,16.986671627455287
6.08711355687551,21.898422761656388,4.951103083410067,26.76766091604736,7.223124030340952,17.029184607265414,4.951103083410067,26.76766091604736,7.223124030340952,17.029184607265414
6.184498319963329,21.921142971125697,4.951336770119152,26.766688615527976,7.4176598698075065,17.07559732672342,4.951336770119152,26.766688615527976,7.4176598698075065,17.07559732672342
6.281409232851375,21.94580620212258,4.951589854806466,26.765721182884818,7.611228610896283,17.12589122136034,4.951589854806466,26.765721182884818,7.611228610896283,17.12589122136034
6.377807532466619,21.972402589683476,4.9518622362415075,26.764759005078044,7.803752828691731,17.180046174288908,4.9518622362415075,26.764759005078044,7.803752828691731,17.180046174288908
6.4736546607745105,22.00092149560798,4.952153805475336,26.763802466965956,7.995155516073685,17.238040524250003,4.952153805475336,26.763802466965956,7.995155516073685,17.238040524250003
6.56891228020167,22.031351512713965,4.952464445884145,26.762851951151035,8.185360114519195,17.299851074276894,4.952464445884145,26.762851951151035,8.185360114519195,17.299851074276894
6.663542288970412,22.063680469400314,4.952794033215913,26.761907837826936,8.37429054472491,17.365453100973692,4.952794033215913,26.761907837826936,8.37429054472491,17.365453100973692
6.757506836338944,22.097895434515404,4.953142435640101,26.760970504626403,8.561871237037789,17.434820364404406,4.953142435640101,26.760970504626403,8.561871237037789,17.434820364404406
6.850768337741164,22.13398272252938,4.953509513800384,26.760040326470218,8.748027161681945,17.507925118588545,4.953509513800384,26.760040326470218,8.748027161681945,17.507925118588545
6.943289489819981,22.171927899008196,4.953895120870394,26.759117675417244,8.932683858769568,17.58473812259915,4.953895120870394,26.759117675417244,8.932683858769568,17.58473812259915
7.035033285348162,22.211715786387188,4.954299102612442,26.758202920515593,9.115767468083883,17.665228652258783,4.954299102612442,26.758202920515593,9.115767468083883,17.665228652258783
7.12596302803073,22.253330470041902,5.136568659081142,26.84052024645095,9.115357396980318,17.666140693632855,5.136568659081142,26.84052024645095,9.115357396980318,17.666140693632855
7.2177068235589115,22.293118357420894,5.320447999618131,26.91917596136173,9.114965647499691,17.667060753480058,5.320447999618131,26.91917596136173,9.114965647499691,17.667060753480058
7.310227975637728,22.33106353389971,5.505863574938885,26.994138604010708,9.114592376336573,17.66798846378871,5.505863574938885,26.994138604010708,9.114592376336573,17.66798846378871
7.403489477039948,22.367150821913686,5.692741221285449,27.065378190340308,9.114237732794447,17.668923453487064,5.692741221285449,27.065378190340308,9.114237732794447,17.668923453487064
7.497454024408481,22.401365787028777,5.881006190090956,27.132866225465847,9.113901858726006,17.669865348591706,5.881006190090956,27.132866225465847,9.113901858726006,17.669865348591706
7.592084033177223,22.433694743715126,6.070583177878048,27.196575715073102,9.113584888476396,17.67081377235715,6.070583177878048,27.196575715073102,9.113584888476396,17.67081377235715
7.687341652604382,22.46412476082111,6.2613963563792705,27.25648117621568,9.113286948829494,17.671768345426543,6.2613963563792705,27.25648117621568,9.113286948829494,17.671768345426543
7.7831887809122735,22.492643666745614,6.453369402867365,27.312558647507853,9.113008158957182,17.672728685983376,6.453369402867365,27.312558647507853,9.113008158957182,17.672728685983376
7.879587080527518,22.51924005430651,6.646425530683341,27.36478569870879,9.112748630371696,17.673694409904233,6.646425530683341,27.36478569870879,9.112748630371696,17.673694409904233
7.976497993415563,22.543903285303394,6.840487519950121,27.413141439694368,9.112508466881007,17.67466513091242,6.840487519950121,27.413141439694368,9.112508466881007,17.67466513091242
8.073882756503382,22.566623494772703,7.0354777484594555,27.457606528812924,9.112287764547307,17.67564046073248,7.0354777484594555,27.457606528812924,9.112287764547307,17.67564046073248
8.171702417184186,22.58739159493358,7.231318222719778,27.498163180621674,9.112086611648593,17.67662000924549,7.231318222719778,27.498163180621674,9.112086611648593,17.67662000924549
8.269917848897947,22.60619927882287,7.427930609152554,27.53479517300064,9.11190508864334,17.677603384645103,7.427930609152554,27.53479517300064,9.11190508864334,17.677603384645103
8.368489766781503,22.62303902361778,7.625236265424677,27.567487853641286,9.111743268138328,17.67859019359427,7.625236265424677,27.567487853641286,9.111743268138328,17.67859019359427
8.467378743381973,22.637904093644917,7.823156271904343,27.596228145907258,9.111601214859604,17.679580041382575,7.823156271904343,27.596228145907258,9.111601214859604,17.679580041382575
8.56654522442722,22.65078854307447,8.021611463227856,27.621004554064847,9.111478985626583,17.680572532084092,8.021611463227856,27.621004554064847,9.111478985626583,17.680572532084092
8.665949544647027,22.661687218298457,8.220522459964725,27.64180716788114,9.11137662932933,17.681567268715774,8.220522459964725,27.64180716788114,9.11137662932933,17.681567268715774
8.76555194363868,22.670595759992104,8.419809700368363,27.65862766658797,9.111294186908998,17.682563853396235,8.419809700368363,27.65862766658797,9.111294186908998,17.682563853396235
8.865312581770597,22.67751060485751,8.619393472199738,27.67145932221013,9.111231691341457,17.68356188750489,8.619393472199738,27.67145932221013,9.111231691341457,17.68356188750489
8.96519155611765,22.682428987048926,8.8191939446112,27.680297002256452,9.1111891676241,17.6845609718414,8.8191939446112,27.680297002256452,9.1111891676241,17.6845609718414
9.065148916421801,22.685348939279056,9.019131200077753,27.685137171772755,9.11116663276585,17.685560706785356,9.019131200077753,27.685137171772755,9.11116663276585,17.685560706785356
9.165144681071675,22.686269293605935,9.219125266363006,27.685977894755766,9.111164095780344,17.686560692456105,9.219125266363006,27.685977894755766,9.111164095780344,17.686560692456105
9.265138853094673,22.68518968190011,9.419096148506997,27.682818834927502,9.111181557682348,17.687560528872716,9.419096148506997,27.682818834927502,9.111181557682348,17.687560528872716
9.36509143615522,22.682110535991864,9.61896386082311,27.67566125586978,9.11121901148733,17.688559816113948,9.61896386082311,27.67566125586978,9.11121901148733,17.688559816113948
9.464962450552779,22.677033087498508,9.818648458891287,27.66450802051878,9.11127644221427,17.689558154478235,9.818648458891287,27.66450802051878,9.11127644221427,17.689558154478235
9.564711949213184,22.66995936733174,10.018070071534726,27.649363590019938,9.11135382689164,17.69055514464354,10.018070071534726,27.649363590019938,9.11135382689164,17.69055514464354
9.664300033666947,22.660892204885307,10.217148932767289,27.630234021943533,9.111451134566606,17.691550387827082,10.217148932767289,27.630234021943533,9.111451134566606,17.691550387827082
9.763686870008112,22.6498352269033,10.415805413698834,27.60712696786173,9.11156832631739,17.692543485944867,10.415805413698834,27.60712696786173,9.11156832631739,17.692543485944867
9.86283270482728,22.636792856029484,10.613960054385704,27.580051670288086,9.111705355268857,17.69353404177088,10.613960054385704,27.580051670288086,9.111705355268857,17.69353404177088
9.961697881112451,22.621770309038315,10.81153359561365,27.549018958980618,9.111862166611253,17.69452165909601,10.81153359561365,27.549018958980618,9.111862166611253,17.69452165909601
10.060242854111298,22.60477359474829,11.008447010600463,27.51404124661009,9.112038697622133,17.69550594288649,11.008447010600463,27.51404124661009,9.112038697622133,17.69550594288649
10.158428207148534,22.585809511618507,11.204621536605625,27.47513252379509,9.112234877691442,17.696486499441924,11.204621536605625,27.47513252379509,9.112234877691442,17.696486499441924
10.256214667392065,22.564885645029364,11.399978706434357,27.43230835350596,9.112450628349773,17.697462936552768,11.399978706434357,27.43230835350596,9.112450628349773,17.697462936552768
10.353563121561598,22.54201036424852,11.594440379823457,27.385585864839847,9.112685863299738,17.69843486365719,11.594440379823457,27.385585864839847,9.112685863299738,17.69843486365719
10.450434631573424,22.51719281908328,11.787928774696356,27.334983746169247,9.112940488450493,17.699401891997315,11.787928774696356,27.334983746169247,9.112940488450493,17.699401891997315
10.546790450115143,22.490442936220823,11.980366498274915,27.28052223766695,9.113214401955371,17.700363634774696,11.980366498274915,27.28052223766695,9.113214401955371,17.700363634774696
10.642592036144066,22.461771415257626,12.171676578035507,27.222223123210206,9.113507494252625,17.701319707305046,12.171676578035507,27.222223123210206,9.113507494252625,17.701319707305046
10.737801070303117,22.4311897244198,12.361782492496994,27.160109721667496,9.11381964810924,17.7022697271721,12.361782492496994,27.160109721667496,9.11381964810924,17.7022697271721
10.832379470248071,22.39871009597592,12.550608201828302,27.09420687757126,9.11415073866784,17.703213314380584,12.550608201828302,27.09420687757126,9.11415073866784,17.703213314380584
10.926289405879977,22.364345521344315,12.73807817826334,27.024540951180448,9.114500633496615,17.704150091508183,12.73807817826334,27.024540951180448,9.114500633496615,17.704150091508183
11.0194933144767,22.328109745896647,12.924117436311104,26.95113980793675,9.114869192642296,17.705079683856543,12.924117436311104,26.95113980793675,9.114869192642296,17.705079683856543
11.111953915717502,22.29001726345996,13.108651562748863,26.874032807318795,9.11525626868614,17.706001719601122,13.108651562748863,26.874032807318795,9.11525626868614,17.706001719601122
11.203634226594678,22.250083310519333,13.291606746386464,26.79325079109875,9.115661706802893,17.706915829939916,13.291606746386464,26.79325079109875,9.115661706802893,17.706915829939916
11.294497576206266,22.208323860123496,13.472909807589822,26.708826071006023,9.11608534482271,17.70782164924097,13.472909807589822,26.708826071006023,9.11608534482271,17.70782164924097
11.384507620423918,22.164755615495825,13.6524882275518,26.620792415803002,9.116527013296036,17.708718815188647,13.6524882275518,26.620792415803002,9.116527013296036,17.708718815188647
11.473628356430062,22.119396003353266,13.830270177298758,26.529185037778007,9.116986535561367,17.709606968928526,13.830270177298758,26.529185037778007,9.116986535561367,17.709606968928526
11.561824137118556,22.072263166935894,14.00618454642119,26.434040578660827,9.117463727815922,17.71048575521096,14.00618454642119,26.434040578660827,9.117463727815922,17.71048575521096
11.649059685353055,22.023375958749842,14.180160971516944,26.335397094966538,9.117958399189167,17.711354822533146,14.180160971516944,26.335397094966538,9.117958399189167,17.711354822533146
11.73530010807739,21.972753933026564,14.352129864335634,26.23329404277338,9.118470351819145,17.712213823279747,14.352129864335634,26.23329404277338,9.118470351819145,17.712213823279747
11.820510910272326,21.920417337901398,14.522022439613021,26.127772261940883,9.11899938093163,17.713062413861913,14.522022439613021,26.127772261940883,9.11899938093163,17.713062413861913
11.904658008753115,21.866387107314583,14.689770742584198,26.01887395977444,9.119545274922032,17.713900254854728,14.689770742584198,26.01887395977444,9.119545274922032,17.713900254854728
11.987707745802313,21.810684852637962,14.855307676164593,25.906642694142956,9.120107815440033,17.714727011132968,14.855307676164593,25.906642694142956,9.120107815440033,17.714727011132968
12.069626902632413,21.753332854030717,15.0185670277879,25.79112335605629,9.120686777476925,17.715542352005144,15.0185670277879,25.79112335605629,9.120686777476925,17.715542352005144
12.150382712672924,21.694354051527608,15.179483495890235,25.67236215170944,9.121281929455613,17.716345951345776,15.179483495890235,25.67236215170944,9.121281929455613,17.716345951345776
12.22994287467656,21.633772035863263,15.337992716029879,25.550406584000683,9.121893033323241,17.717137487725843,15.337992716029879,25.550406584000683,9.121893033323241,17.717137487725843
12.308275565639308,21.571611039036195,15.494031286632206,25.425305433531044,9.12251984464641,17.717916644541347,15.494031286632206,25.425305433531044,9.12251984464641,17.717916644541347
12.385349453529205,21.50789592461634,15.647536794349461,25.297108739092725,9.123162112708949,17.718683110139953,15.647536794349461,25.297108739092725,9.123162112708949,17.718683110139953
12.461133709818732,21.442652177799932,15.79844783902527,25.16586777765423,9.123819580612194,17.719436577945633,15.79844783902527,25.16586777765423,9.123819580612194,17.719436577945633
12.535598021815819,21.3759058952158,15.946704058253884,25.031635043850283,9.124491985377754,17.72017674658132,15.946704058253884,25.031635043850283,9.124491985377754,17.72017674658132
12.608712604788508,21.30768377448704,16.092246151524332,24.894464228984656,9.125179058052684,17.72090331998942,16.092246151524332,24.894464228984656,9.125179058052684,17.72090331998942
12.68044821387846,21.238013103552323,16.235015903939846,24.754410199554375,9.125880523817075,17.72161600755027,16.235015903939846,24.754410199554375,9.125880523817075,17.72161600755027
12.750776155798501,21.166921749751094,16.374956209503026,24.61152897530385,9.126596102093977,17.722314524198335,16.374956209503026,24.61152897530385,9.126596102093977,17.722314524198335
12.819668300309557,21.094438148677003,16.512011093957494,24.465877706817732,9.12732550666162,17.722998590536275,16.512011093957494,24.465877706817732,9.12732550666162,17.722998590536275
12.887097091472372,21.020591292804045,16.646125737176845,24.317514652661412,9.128068445767898,17.72366793294668,16.646125737176845,24.317514652661412,9.128068445767898,17.72366793294668
12.95303555866952,20.945410719889956,16.77724649509196,24.166499156078412,9.128824622247079,17.7243222837015,16.77724649509196,24.166499156078412,9.128824622247079,17.7243222837015
13.017457327393288,20.868926501161507,16.905320921147926,24.01289162125385,9.12959373363865,17.724961381069164,16.905320921147926,24.01289162125385,9.12959373363865,17.724961381069164
13.080336629795134,20.791169229286414,17.03029778728196,23.856753489153586,9.13037547230831,17.72558496941924,17.03029778728196,23.856753489153586,9.13037547230831,17.72558496941924
13.141648314992478,20.712170006136677,17.15212710441394,23.69814721294864,9.131169525571018,17.726192799324714,17.15212710441394,23.69814721294864,9.131169525571018,17.726192799324714
13.201367859128718,20.631960430348247,17.270760142441386,23.537136233034776,9.13197557581605,17.72678462766172,17.270760142441386,23.537136233034776,9.13197557581605,17.72678462766172
13.259471375182448,20.550572584681994,17.386149449730837,23.37378495165717,9.13279330063406,17.727360217706817,17.386149449730837,23.37378495165717,9.13279330063406,17.727360217706817
13.315935622521952,20.468039023191025,17.498248872097886,23.208158707150396,9.133622372946018,17.727919339231654,17.498248872097886,23.208158707150396,9.133622372946018,17.727919339231654
13.37073801620114,20.384392758199507,17.60701357126822,23.040323747803924,9.13446246113406,17.72846176859509,17.60701357126822,23.040323747803924,9.13446246113406,17.72846176859509
13.423856635993229,20.299667247098164,17.712400042812348,22.870347205363732,9.135313229174109,17.728987288832595,17.712400042812348,22.870347205363732,9.135313229174109,17.728987288832595
13.47527023515854,20.21389637896178,17.814366133546788,22.698297068180466,9.136174336770292,17.729495689743096,17.814366133546788,22.698297068180466,9.136174336770292,17.729495689743096
13.524958248942914,20.127114460994015,17.912871058394778,22.52424215401503,9.13704543949105,17.729986767973,17.912871058394778,22.52424215401503,9.13704543949105,17.729986767973
13.572900802803334,20.039356204804978,18.007875416699754,22.348252082512396,9.137926188906913,17.73046032709756,18.007875416699754,22.348252082512396,9.137926188906913,17.73046032709756
13.619078720357482,19.95065671252705,18.099341207985105,22.17039724735465,9.138816232729857,17.73091617769945,18.099341207985105,22.17039724735465,9.138816232729857,17.73091617769945
13.663473531054034,19.861051462774498,18.18723184715385,21.990748788104497,9.139715214954219,17.731354137444498,18.18723184715385,21.990748788104497,9.139715214954219,17.731354137444498
13.706067477560634,19.7705762964525,18.271512179122176,21.809378561750353,9.140622775999093,17.731774031154647,18.271512179122176,21.809378561750353,9.140622775999093,17.731774031154647
13.746843522866591,19.67926740242127,18.352148492881014,21.626359113964526,9.141538552852166,17.732175690878016,18.352148492881014,21.626359113964526,9.141538552852166,17.732175690878016
13.785785357097456,19.58716130302098,18.429108534980006,21.441763650085896,9.142462179214906,17.732558955956065,18.429108534980006,21.441763650085896,9.142462179214906,17.732558955956065
13.822877404038755,19.49429483946333,18.50236152242843,21.25566600583878,9.143393285649081,17.73292367308788,18.50236152242843,21.25566600583878,9.143393285649081,17.73292367308788
13.858104827366263,19.400705157095537,18.571878155007994,21.06814061779961,9.144331499724533,17.733269696391464,18.571878155007994,21.06814061779961,9.144331499724533,17.733269696391464
13.891453536580345,19.306429690542704,18.63763062699255,20.879262493623294,9.14527644616814,17.733596887462113,18.63763062699255,20.879262493623294,9.14527644616814,17.733596887462113
13.922910192641957,19.21150614873446,18.699592638269987,20.68910718204116,9.146227747013928,17.733905115427763,18.699592638269987,20.68910718204116,9.146227747013928,17.733905115427763
13.952462213308092,19.1159724998219,18.757739404861947,20.49775074264247,9.147185021754236,17.73419425700133,18.757739404861947,20.49775074264247,9.147185021754236,17.73419425700133
13.980097778164502,19.019866955990825,18.812047668837067,20.3052697154516,9.148147887491938,17.73446419653005,18.812047668837067,20.3052697154516,9.148147887491938,17.73446419653005
14.005805833353717,18.923227958177375,18.862495707613867,20.11174109031305,9.14911595909357,17.7347148260417,18.862495707613867,20.11174109031305,9.14911595909357,17.7347148260417
14.02957609599643,18.826094160692172,18.90906334264946,19.91724227609652,9.150088849343403,17.734946045287824,18.90906334264946,19.91724227609652,9.150088849343403,17.734946045287824
14.051399058304519,18.72850441575911,18.951731947510726,19.72185106973442,9.15106616909831,17.735157761783803,18.951731947510726,19.72185106973442,9.15106616909831,17.735157761783803
14.071265991384024,18.630497757974986,18.990484455324633,19.525645625104108,9.152047527443417,17.735349890845864,18.990484455324633,19.525645625104108,9.152047527443417,17.735349890845864
14.089168948726607,18.532113388696175,19.025305365604744,19.328704421767405,9.153032531848472,17.735522355624944,19.025305365604744,19.328704421767405,9.153032531848472,17.735522355624944
14.105100769388033,18.43339066035861,19.05618075045122,19.131106233579793,9.154020788324846,17.73567508713743,19.05618075045122,19.131106233579793,9.154020788324846,17.73567508713743
14.119055080852457,18.334369060737348,19.083098260121787,18.932930097181945,9.155011901583126,17.73580802429275,19.083098260121787,18.932930097181945,9.155011901583126,17.73580802429275
14.131026301581349,18.23508819715196,19.10604712797148,18.7342552803861,9.15600547519122,17.73592111391782,19.10604712797148,18.7342552803861,9.15600547519122,17.73592111391782
14.141009643246031,18.135587780624157,19.125018174759127,18.53516125047002,9.157001111732935,17.736014310778295,19.125018174759127,18.53516125047002,9.157001111732935,17.736014310778295
14.149001112642948,18.035907609993895,19.14000381231897,18.335727642391117,9.157998412966926,17.736087577596674,19.14000381231897,18.335727642391117,9.157998412966926,17.736087577596674
14.154997513290892,17.936087556000373,19.15099804659578,18.136034226933543,9.158996979986004,17.736140885067204,19.15099804659578,18.136034226933543,9.158996979986004,17.736140885067204
14.158996446709555,17.836167545334277,19.157996480042442,17.93616087880094,9.159996413376666,17.736174211867613,19.157996480042442,17.93616087880094,9.159996413376666,17.736174211867613
14.160996313378888,17.73618754466762,19.160996313378888,17.73618754466762,9.160996313378888,17.73618754466762,19.160996313378888,17.73618754466762,9.160996313378888,17.73618754466762
14.160996313378888,17.636187544667617,19.160996313378888,17.636187544667617,9.160996313378888,17.636187544667617,19.160996313378888,17.636187544667617,9.160996313378888,17.636187544667617
14.160996313378888,17.53618754466762,19.160996313378888,17.53618754466762,9.160996313378888,17.53618754466762,19.160996313378888,17.53618754466762,9.160996313378888,17.53618754466762
14.160996313378888,17.436187544667618,19.160996313378888,17.436187544667618,9.160996313378888,17.436187544667618,19.160996313378888,17.436187544667618,9.160996313378888,17.436187544667618
14.160996313378888,17.33618754466762,19.160996313378888,17.33618754466762,9.160996313378888,17.33618754466762,19.160996313378888,17.33618754466762,9.160996313378888,17.33618754466762
14.160996313378888,17.23618754466762,19.160996313378888,17.23618754466762,9.160996313378888,17.23618754466762,19.160996313378888,17.23618754466762,9.160996313378888,17.23618754466762
14.160996313378888,17.136187544667617,19.160996313378888,17.136187544667617,9.160996313378888,17.136187544667617,19.160996313378888,17.136187544667617,9.160996313378888,17.136187544667617
14.160996313378888,17.03618754466762,19.160996313378888,17.03618754466762,9.160996313378888,17.03618754466762,19.160996313378888,17.03618754466762,9.160996313378888,17.03618754466762
14.160996313378888,16.936187544667618,19.160996313378888,16.936187544667618,9.160996313378888,16.936187544667618,19.160996313378888,16.936187544667618,9.160996313378888,16.936187544667618
14.160996313378888,16.83618754466762,19.160996313378888,16.83618754466762,9.160996313378888,16.83618754466762,19.160996313378888,16.83618754466762,9.160996313378888,16.83618754466762
14.160996313378888,16.73618754466762,19.160996313378888,16.73618754466762,9.160996313378888,16.73618754466762,19.160996313378888,16.73618754466762,9.160996313378888,16.73618754466762
14.160996313378888,16.636187544667617,19.160996313378888,16.636187544667617,9.160996313378888,16.636187544667617,19.160996313378888,16.636187544667617,9.160996313378888,16.636187544667617
14.160996313378888,16.53618754466762,19.160996313378888,16.53618754466762,9.160996313378888,16.53618754466762,19.160996313378888,16.53618754466762,9.160996313378888,16.53618754466762
14.160996313378888,16.436187544667618,19.160996313378888,16.436187544667618,9.160996313378888,16.436187544667618,19.160996313378888,16.436187544667618,9.160996313378888,16.436187544667618
14.160996313378888,16.33618754466762,19.160996313378888,16.33618754466762,9.160996313378888,16.33618754466762,19.160996313378888,16.33618754466762,9.160996313378888,16.33618754466762
14.160996313378888,16.23618754466762,19.160996313378888,16.23618754466762,9.160996313378888,16.23618754466762,19.160996313378888,16.23618754466762,9.160996313378888,16.23618754466762
14.160996313378888,16.136187544667617,19.160996313378888,16.136187544667617,9.160996313378888,16.136187544667617,19.160996313378888,16.136187544667617,9.160996313378888,16.136187544667617
14.160996313378888,16.03618754466762,19.160996313378888,16.03618754466762,9.160996313378888,16.03618754466762,19.160996313378888,16.03618754466762,9.160996313378888,16.03618754466762
14.160996313378888,15.936187544667618,19.160996313378888,15.936187544667618,9.160996313378888,15.936187544667618,19.160996313378888,15.936187544667618,9.160996313378888,15.936187544667618
14.160996313378888,15.836187544667618,19.160996313378888,15.836187544667618,9.160996313378888,15.836187544667618,19.160996313378888,15.836187544667618,9.160996313378888,15.836187544667618
14.160996313378888,15.736187544667619,19.160996313378888,15.736187544667619,9.160996313378888,15.736187544667619,19.160996313378888,15.736187544667619,9.160996313378888,15.736187544667619
14.160996313378888,15.636187544667619,19.160996313378888,15.636187544667619,9.160996313378888,15.636187544667619,19.160996313378888,15.636187544667619,9.160996313378888,15.636187544667619
14.160996313378888,15.53618754466762,19.160996313378888,15.53618754466762,9.160996313378888,15.53618754466762,19.160996313378888,15.53618754466762,9.160996313378888,15.53618754466762
14.160996313378888,15.436187544667618,19.160996313378888,15.436187544667618,9.160996313378888,15.436187544667618,19.160996313378888,15.436187544667618,9.160996313378888,15.436187544667618
14.160996313378888,15.336187544667618,19.160996313378888,15.336187544667618,9.160996313378888,15.336187544667618,19.160996313378888,15.336187544667618,9.160996313378888,15.336187544667618
14.160996313378888,15.236187544667619,19.160996313378888,15.236187544667619,9.160996313378888,15.236187544667619,19.160996313378888,15.236187544667619,9.160996313378888,15.236187544667619
14.160996313378888,15.136187544667619,19.160996313378888,15.136187544667619,9.160996313378888,15.136187544667619,19.160996313378888,15.136187544667619,9.160996313378888,15.136187544667619
14.160996313378888,15.03618754466762,19.160996313378888,15.03618754466762,9.160996313378888,15.03618754466762,19.160996313378888,15.03618754466762,9.160996313378888,15.03618754466762
14.160996313378888,14.936187544667618,19.160996313378888,14.936187544667618,9.160996313378888,14.936187544667618,19.160996313378888,14.936187544667618,9.160996313378888,14.936187544667618
14.160996313378888,14.836187544667618,19.160996313378888,14.836187544667618,9.160996313378888,14.836187544667618,19.160996313378888,14.836187544667618,9.160996313378888,14.836187544667618
14.160996313378888,14.736187544667619,19.160996313378888,14.736187544667619,9.160996313378888,14.736187544667619,19.160996313378888,14.736187544667619,9.160996313378888,14.736187544667619
14.160996313378888,14.636187544667619,19.160996313378888,14.636187544667619,9.160996313378888,14.636187544667619,19.160996313378888,14.636187544667619,9.160996313378888,14.636187544667619
14.160996313378888,14.53618754466762,19.160996313378888,14.53618754466762,9.160996313378888,14.53618754466762,19.160996313378888,14.53618754466762,9.160996313378888,14.53618754466762
14.160996313378888,14.436187544667618,19.160996313378888,14.436187544667618,9.160996313378888,14.436187544667618,19.160996313378888,14.436187544667618,9.160996313378888,14.436187544667618
14.160996313378888,14.336187544667618,19.160996313378888,14.336187544667618,9.160996313378888,14.336187544667618,19.160996313378888,14.336187544667618,9.160996313378888,14.336187544667618
14.160996313378888,14.236187544667619,19.160996313378888,14.236187544667619,9.160996313378888,14.236187544667619,19.160996313378888,14.236187544667619,9.160996313378888,14.236187544667619
14.160996313378888,14.136187544667619,19.160996313378888,14.136187544667619,9.160996313378888,14.136187544667619,19.160996313378888,14.136187544667619,9.160996313378888,14.136187544667619
14.160996313378888,14.03618754466762,19.160996313378888,14.03618754466762,9.160996313378888,14.03618754466762,19.160996313378888,14.03618754466762,9.160996313378888,14.03618754466762
14.160996313378888,13.936187544667618,19.160996313378888,13.936187544667618,9.160996313378888,13.936187544667618,19.160996313378888,13.936187544667618,9.160996313378888,13.936187544667618
14.160996313378888,13.836187544667618,19.160996313378888,13.836187544667618,9.160996313378888,13.836187544667618,19.160996313378888,13.836187544667618,9.160996313378888,13.836187544667618
14.160996313378888,13.736187544667619,19.160996313378888,13.736187544667619,9.160996313378888,13.736187544667619,19.160996313378888,13.736187544667619,9.160996313378888,13.736187544667619
14.160996313378888,13.636187544667619,19.160996313378888,13.636187544667619,9.160996313378888,13.636187544667619,19.160996313378888,13.636187544667619,9.160996313378888,13.636187544667619
14.160996313378888,13.53618754466762,19.160996313378888,13.53618754466762,9.160996313378888,13.53618754466762,19.160996313378888,13.53618754466762,9.160996313378888,13.53618754466762
14.160996313378888,13.436187544667618,19.160996313378888,13.436187544667618,9.160996313378888,13.436187544667618,19.160996313378888,13.436187544667618,9.160996313378888,13.436187544667618
14.160996313378888,13.33618754466762,19.160996313378888,13.33618754466762,9.160996313378888,13.33618754466762,19.160996313378888,13.33618754466762,9.160996313378888,13.33618754466762
14.160996313378888,13.236187544667619,19.160996313378888,13.236187544667619,9.160996313378888,13.236187544667619,19.160996313378888,13.236187544667619,9.160996313378888,13.236187544667619
14.160996313378888,13.136187544667619,19.160996313378888,13.136187544667619,9.160996313378888,13.136187544667619,19.160996313378888,13.136187544667619,9.160996313378888,13.136187544667619
14.160996313378888,13.03618754466762,19.160996313378888,13.03618754466762,9.160996313378888,13.03618754466762,19.160996313378888,13.03618754466762,9.160996313378888,13.03618754466762
14.160996313378888,12.936187544667618,19.160996313378888,12.936187544667618,9.160996313378888,12.936187544667618,19.160996313378888,12.936187544667618,9.160996313378888,12.936187544667618
14.160996313378886,12.836187544667618,19.160996313378888,12.836187544667618,9.160996313378886,12.836187544667618,19.160996313378888,12.836187544667618,9.160996313378886,12.836187544667618
14.160996313378886,12.736187544667619,19.160996313378888,12.736187544667619,9.160996313378886,12.736187544667619,19.160996313378888,12.736187544667619,9.160996313378886,12.736187544667619
14.160996313378886,12.636187544667619,19.159996346711775,12.536194211200954,9.161996280045997,12.736180878134284,19.159996346711775,12.536194211200954,9.161996280045997,12.736180878134284
14.158996446709553,12.53620754400096,19.15499698001444,12.33626087306779,9.162995913404664,12.736154214934132,19.15499698001444,12.33626087306779,9.162995913404664,12.736154214934132
14.154997513290889,12.436287533334863,19.14600021296691,12.13646750093764,9.163994813614867,12.736107565732086,19.14600021296691,12.13646750093764,9.163994813614867,12.736107565732086
14.149001112642944,12.336467479341342,19.13300964415604,11.936894009495479,9.164992581129848,12.736040949187206,19.13300964415604,11.936894009495479,9.164992581129848,12.736040949187206
14.141009643246027,12.236787308711081,19.116030469636158,11.73762022547694,9.165988816855899,12.735954391945222,19.116030469636158,11.73762022547694,9.165988816855899,12.735954391945222
14.131026301581345,12.137286892183278,19.095069480850675,11.53872585573868,9.166983122312015,12.735847928627877,19.095069480850675,11.53872585573868,9.166983122312015,12.735847928627877
14.119055080852453,12.038006028597891,19.07013506191564,11.340290455376708,9.167975099789267,12.735721601819074,19.07013506191564,11.340290455376708,9.167975099789267,12.735721601819074
14.105100769388029,11.938984428976628,19.041237186266166,11.142393395905398,9.168964352509894,12.735575462047859,19.041237186266166,11.142393395905398,9.168964352509894,12.735575462047859
14.089168948726604,11.840261700639065,19.00838741266721,10.945113833509943,9.169950484785996,12.735409567768187,19.00838741266721,10.945113833509943,9.169950484785996,12.735409567768187
14.07126599138402,11.741877331360254,18.97159888059023,10.748530677384947,9.170933102177813,12.73522398533556,18.97159888059023,10.748530677384947,9.170933102177813,12.73522398533556
14.051399058304515,11.64387067357613,18.930886304957543,10.552722558171782,9.171911811651487,12.735018788980478,18.930886304957543,10.552722558171782,9.171911811651487,12.735018788980478
14.029576095996427,11.54628092864307,18.886265970256574,10.357767796507396,9.17288622173628,12.734794060778743,18.886265970256574,10.357767796507396,9.17288622173628,12.734794060778743
14.005805833353714,11.449147131157867,18.83775572402628,10.16374437169709,9.173855942681147,12.734549890618643,18.83775572402628,10.16374437169709,9.173855942681147,12.734549890618643
13.980097778164499,11.352508133344415,18.785374969718355,9.970729890523845,9.174820586610643,12.734286376164984,18.785374969718355,9.970729890523845,9.174820586610643,12.734286376164984
13.952462213308088,11.256402589513337,18.729144658936118,9.778801556206638,9.175779767680059,12.734003622820037,18.729144658936118,9.778801556206638,9.175779767680059,12.734003622820037
13.922910192641954,11.160868940600777,18.669087283054157,9.588036137520186,9.17673310222975,12.733701743681367,18.669087283054157,9.588036137520186,9.17673310222975,12.733701743681367
13.891453536580341,11.065945398792532,18.60522686422207,9.39850993808846,9.177680208938611,12.733380859496606,18.60522686422207,9.39850993808846,9.177680208938611,12.733380859496606
13.85810482736626,10.971669932239697,18.537588945755935,9.210298765864245,9.178620708976586,12.73304109861515,18.537588945755935,9.210298765864245,9.178620708976586,12.73304109861515
13.822877404038751,10.878080249871903,18.466200581921303,9.023477902806988,9.179554226156199,12.732682596936819,18.466200581921303,9.023477902806988,9.179554226156199,12.732682596936819
13.785785357097453,10.785213786314252,18.391090327111876,8.838122074770997,9.180480387083028,12.732305497857507,18.391090327111876,8.838122074770997,9.180480387083028,12.732305497857507
13.746843522866588,10.693107686913963,18.31228822442813,8.65430542161611,9.181398821305047,12.731909952211817,18.31228822442813,8.65430542161611,9.181398821305047,12.731909952211817
13.70606747756063,10.601798792882732,18.229825793660446,8.472101467552733,9.182309161460815,12.731496118212732,18.229825793660446,8.472101467552733,9.182309161460815,12.731496118212732
13.66347353105403,10.511323626560737,18.143736018681658,8.291583091733136,9.183211043426406,12.731064161388337,18.143736018681658,8.291583091733136,9.183211043426406,12.731064161388337
13.619078720357479,10.421718376808185,18.054053334253897,8.11282249910077,9.18410410646106,12.7306142545156,18.054053334253897,8.11282249910077,9.18410410646106,12.7306142545156
13.57290080280333,10.333018884530256,17.960813612255194,7.9358911915092385,9.184987993351468,12.730146577551274,17.960813612255194,7.9358911915092385,9.184987993351468,12.730146577551274
13.52495824894291,10.245260628341219,17.86405414733116,7.760859939122533,9.185862350554661,12.729661317559906,17.86405414733116,7.760859939122533,9.185862350554661,12.729661317559906
13.475270235158536,10.158478710373455,17.763813641977656,7.587798752107887,9.186726828339417,12.729158668639023,17.763813641977656,7.587798752107887,9.186726828339417,12.729158668639023
13.423856635993225,10.072707842237072,17.660132191060306,7.416776852632653,9.187581080926146,12.728638831841492,17.660132191060306,7.416776852632653,9.187581080926146,12.728638831841492
13.370738016201136,9.987982331135731,17.553051265777068,7.247862647176361,9.188424766625204,12.7281020150951,17.553051265777068,7.247862647176361,9.188424766625204,12.7281020150951
13.315935622521948,9.904336066144213,17.44261369707034,7.081123699169034,9.189257547973558,12.727548433119392,17.44261369707034,7.081123699169034,9.189257547973558,12.727548433119392
13.259471375182445,9.821802504653245,17.328863658495113,6.916626701966718,9.190079091869777,12.726978307339774,17.328863658495113,6.916626701966718,9.190079091869777,12.726978307339774
13.201367859128714,9.740414658986992,17.211846648550175,6.754437452175029,9.190889069707254,12.726391865798956,17.211846648550175,6.754437452175029,9.190889069707254,12.726391865798956
13.141648314992475,9.660205083198564,17.0916094724793,6.594620823331392,9.191687157505651,12.725789343065735,17.0916094724793,6.594620823331392,9.191687157505651,12.725789343065735
13.08033662979513,9.581205860048827,16.96820022354977,6.437240739956483,9.192473036040493,12.725170980141172,16.96820022354977,6.437240739956483,9.192473036040493,12.725170980141172
13.017457327393284,9.503448588173734,16.841668263815723,6.2823601519852765,9.193246390970845,12.724537024362192,16.841668263815723,6.2823601519852765,9.193246390970845,12.724537024362192
12.953035558669516,9.426964369445285,16.712064204373988,6.1300410095879165,9.194006912965044,12.723887729302653,16.712064204373988,6.1300410095879165,9.194006912965044,12.723887729302653
12.887097091472368,9.351783796531196,16.579439885120305,5.980344238390468,9.194754297824431,12.723223354671923,16.579439885120305,5.980344238390468,9.194754297824431,12.723223354671923
12.819668300309553,9.277936940658238,16.443848354014076,5.833329715105479,9.19548824660503,12.722544166210998,16.443848354014076,5.833329715105479,9.19548824660503,12.722544166210998
12.750776155798498,9.205453339584148,16.30534384585988,5.689056243582094,9.196208465737113,12.721850435586202,16.30534384585988,5.689056243582094,9.196208465737113,12.721850435586202
12.680448213878456,9.13436198578292,16.16398176061428,5.547581531285304,9.196914667142632,12.721142440280538,16.16398176061428,5.547581531285304,9.196914667142632,12.721142440280538
12.608712604788504,9.064691314848204,16.019818641226568,5.408962166213722,9.197606568350439,12.720420463482686,16.019818641226568,5.408962166213722,9.197606568350439,12.720420463482686
12.535598021815815,8.996469194119443,15.872912151022353,5.273253594265144,9.198283892609277,12.719684793973743,15.872912151022353,5.273253594265144,9.198283892609277,12.719684793973743
12.461133709818728,8.929722911535313,15.723321050638985,5.140510097058925,9.198946368998472,12.7189357260117,15.723321050638985,5.140510097058925,9.198946368998472,12.7189357260117
12.385349453529201,8.864479164718908,15.5711051745221,5.010784770224059,9.199593732536304,12.718173559213756,15.5711051745221,5.010784770224059,9.199593732536304,12.718173559213756
12.308275565639304,8.80076405029905,15.416325406992623,4.884129502161629,9.200225724285986,12.71739859843647,15.416325406992623,4.884129502161629,9.200225724285986,12.71739859843647
12.229942874676556,8.738603053471984,15.259043657893868,4.76059495329015,9.200842091459245,12.716611153653817,15.259043657893868,4.76059495329015,9.200842091459245,12.716611153653817
12.15038271267292,8.678021037807637,15.099322837828408,4.640230535782063,9.201442587517432,12.715811539833211,15.099322837828408,4.640230535782063,9.201442587517432,12.715811539833211
12.06962690263241,8.619042235304528,14.93722683299469,4.523084393799534,9.20202697227013,12.715000076809522,14.93722683299469,4.523084393799534,9.20202697227013,12.715000076809522
11.98770774580231,8.561690236697283,14.772820479633392,4.409203384237427,9.202595011971226,12.714177089157138,14.772820479633392,4.409203384237427,9.202595011971226,12.714177089157138
11.904658008753112,8.505987982020661,14.606169538093805,4.298633057981176,9.203146479412418,12.713342906060147,14.606169538093805,4.298633057981176,9.203146479412418,12.713342906060147


==> plots/evaluation/dyn_weight/new_lat_100_driven.csv <==
sim_x,sim_y,sim_v
6.123233995736766e-18,0.1,0.0
6.123233995736766e-18,0.1,0.0
6.123233995736766e-18,0.1,0.0
3.737488722698429e-09,0.10345904582444122,0.0687127874638956
1.9800081703312566e-07,0.1148871137560313,0.1385831664119638
1.6257091853491122e-06,0.13386676260335398,0.20630903868193065
6.924423652838054e-06,0.1602099769079347,0.272425174011474
1.304733612076265e-05,0.17761901406959035,0.30775005266935423
3.4461246452692944e-05,0.21497779201987077,0.3712105345561609
7.622698425409346e-05,0.2591937015894456,0.4322086721033395
0.00012498103883791357,0.2954774484180848,0.47464009472023466
0.0002370610456271215,0.35611243283462607,0.5353562131045385
0.0004080304394801667,0.42382887666714136,0.5927311346804044
0.0006042283802509264,0.48539471118310656,0.6382734415787804
0.0008546062528091882,0.5514332332106522,0.6823519818686506
0.0011604639940201245,0.6219008297526765,0.7278255587084145
0.0015491217069052141,0.7052191658690503,0.7895450504687959
0.0018967745772672814,0.7873709499621984,0.8540799937130686
0.0021306981943321522,0.876059051008424,0.9195074897925094
0.0021402380198377287,0.9516785423098567,0.9707928850173942
0.001734758277788644,1.0617829317251604,1.03291634315291
0.0006444813126129906,1.1790573751061528,1.0989611719811736
-0.0013562294366567672,1.303464374451827,1.1628141854364331
-0.004486047096247621,1.4347512425151092,1.2244607661090694
-0.008948360442325668,1.57263953035943,1.2836151281765023
-0.014314786251780178,1.7034905069717197,1.3352534851034188
-0.0210525867581756,1.8393607544237,1.3851306996189818
-0.02837542254047796,1.9657569969594573,1.42814495883116
-0.03594136680690474,2.0812546770576588,1.4652587005098605
-0.04686116695531555,2.2295987608059717,1.5093347716563927
-0.05946932219142443,2.3821595102976483,1.5519387855440685
-0.07383284224108848,2.5387453591762217,1.5926948748806617
-0.0866319218431729,2.6667795967400103,1.6238829882121248
-0.10431994675530892,2.8300949247555387,1.6612437721926872
-0.12394774135797058,2.996855888045345,1.6967578771972798
-0.1455881530874153,3.1668596531666613,1.7303782850847995
-0.16931652239700926,3.3398773537099533,1.762147090331452
-0.19521686118688547,3.515700156590357,1.7920656148538885
-0.2090103857205865,3.604598889182509,1.8063640291579597
-0.23834410001496306,3.784222530152114,1.833490724338702
-0.27009626494355765,3.966114795459242,1.8591694702097172
-0.30438952649240064,4.150077580966645,1.883126211505884
-0.34135182324778574,4.335880980122743,1.9055588961627021
-0.377018514891354,4.504516477889832,1.9245472573604185
-0.4150707103363538,4.674318693265508,1.942267154005547
-0.4602813792869486,4.864153746341786,1.960444293150992
-0.5037276539366905,5.035871530284247,1.9755863778136338
-0.5446283940677639,5.189060805166674,1.9881738437503478
-0.5988799457021348,5.381084044597796,2.0024355564587544
-0.6567109260259045,5.573495522652464,2.0156275654385607
-0.718218438810496,5.766081436702746,2.027575253922651
-0.7569171273992115,5.881625650450622,2.034115994854963
-0.8244337282908493,6.074034648194468,2.043965946421936
-0.895738629291922,6.266064863745741,2.0527675964179006
-0.9708229062246561,6.457532964047204,2.060399472266472
-1.0496343027720532,6.648240977963883,2.066339110860563
-1.132064026286459,6.837949860998053,2.070239148712058
-1.1745919560254858,6.932358121546781,2.0714839849100692
-1.2711006148189095,7.138840068266865,2.072359920452279
-1.3714574886343274,7.343471327549322,2.0712659599827474
-1.475371743047548,7.5460561210032875,2.068126949967897
-1.5825095228953245,7.746452814828509,2.063286706634693
-1.6925068118508786,7.944639700934582,2.058176032441686
-1.8153611045863058,8.158790604990967,2.0578104008610754
-1.9090898125811788,8.318626845257798,2.0598457797801752
-2.0247994218816254,8.51359330974697,2.062176130645813
-2.1198786442824966,8.673063639455114,2.06357788140108
-2.235938676469221,8.86823226021325,2.064837918379713
-2.340735691630688,9.046175821222715,2.065278081728786
-2.4443182453922194,9.22485429682708,2.065317785158283
-2.515839611162252,9.350492644384419,2.065222916541177
-2.616230469730713,9.530938927081296,2.0644732075166377
-2.723723049250254,9.730863111594065,2.062435437332471
-2.818311971612156,9.913977282656242,2.0594835809681933
-2.909538168953071,10.098409572562112,2.0556565926534627
-2.997079332405947,10.284153196803835,2.0510674785977856
-3.064262634158702,10.433673405373202,2.0469152496535714
-3.144455870368632,10.621693263767307,2.041228659246135
-3.2202127731536323,10.810902452814206,2.035019320222356
-3.291305183357188,11.00122772417436,2.0284012249664767
-3.3575232585998687,11.192581195868057,2.0213900121559987
-3.418674784206298,11.384862445615,2.014099520414201
-3.474584040132498,11.577959688461132,2.006543268980218
-3.5154293109471237,11.732941406022356,2.000358327915841
-3.557156798527642,11.907739192477218,1.9932666169678843
-3.598167486185718,12.10238647216208,1.985259896408692
-3.6334364814397917,12.297334619883468,1.977078281527812
-3.662872598497817,12.492411916821135,1.9687659382395701
-3.686406619021931,12.687448082427556,1.960389693015108
-3.7009489307101453,12.843329763323357,1.9536684974787921
-3.7137413768630183,13.037847613903127,1.9452418341583513
-3.720534018210096,13.23182427246619,1.9368135743825323
-3.7213274919785913,13.42507393361452,1.9283689286546306
-3.716142063118177,13.617410477124281,1.9199206626377163
-3.705017168144389,13.80864775422607,1.911449627569134
-3.691880237585502,13.96072183961701,1.904666793523264
-3.6750195248346764,14.111881800147726,1.8978666184141437
-3.6487805629558143,14.29940789907221,1.8893287645038093
-3.6169090930306234,14.48519188803384,1.8807718392634138
-3.5795342413837883,14.669070326476922,1.872129606006905
-3.536803652925981,14.850888722893881,1.863435416763801
-3.4888821211527263,15.030503915519484,1.8546385745265732
-3.452345922239564,15.154851674433683,1.8483971056343258
-3.4018749399939234,15.312979629500093,1.8402890907607283
-3.3538259745852184,15.451828711387883,1.8329651247118737
-3.2897314936228086,15.6230542973339,1.823728495812673
-3.2213774906438877,15.79162404534643,1.8143620692772837
-3.14902165266245,15.957481186159903,1.8047469435286978
-3.096138483953272,16.071945302262645,1.7978375049556152
-3.01762022054372,16.23311311403648,1.7877276173860357
-2.935878157094836,16.391515565388698,1.7772838858460605
-2.851227990160917,16.547173195396102,1.7664471157096726
-2.7639982192488954,16.700131727085875,1.755199338373625
-2.674530920165256,16.85045852013543,1.7434888444365504
-2.619922464295504,16.939428560161762,1.7362347145114703
-2.5276030042439612,17.085756226071574,1.7240470269958406
-2.433964422554977,17.22976085758744,1.7113168311972589
-2.3393779508702686,17.371582799281825,1.6980077596809415
-2.244211547906792,17.511376365218585,1.6841409572161614
-2.1488257708270586,17.649303825027733,1.66971832863536
-2.053568087944592,17.78552833540115,1.6547265866624927
-1.9871412830796513,17.879958163991034,1.6439022496111166
-1.9022387664597011,18.000341173464935,1.6296005671685931
-1.8367231557166173,18.093235961635063,1.6181855710598982
-1.7441224515461533,18.224929319269116,1.6016129704431747
-1.6529190727151148,18.35555687743874,1.5846297673984935
-1.5633590861094222,18.48523138621679,1.5672184544272396
-1.5017657922239402,18.575489928753107,1.554806737077193
-1.4240329069369948,18.690969888815793,1.5385997337339534
-1.3480689362857101,18.805861982076216,1.522135064351587
-1.2739993733434443,18.92021148396338,1.5054619627848764
-1.201936802792378,19.034054859110526,1.4886225541577638
-1.1319815274233085,19.147420019530824,1.4716443660409093
-1.0790856547576069,19.235275433543308,1.4583658791200163
-1.013086608127911,19.347835893247172,1.4412594949805808
-0.949410420954609,19.45995727278149,1.42411566623943
-0.8814519172776974,19.584020984110268,1.4050614370604377
-0.8164919410764312,19.707532887268666,1.3860364308076016
-0.7545750458133025,19.830474883975363,1.3670803015906563
-0.6957297286707761,19.952821208429654,1.3482240972985464
-0.656373123977291,20.03809193487415,1.3350991895613495
-0.6079925375935821,20.147252863033366,1.3183278670368692
-0.5720854631201782,20.231769949174026,1.3053698794782138
-0.5281189625814754,20.33991237698922,1.2889090219777588
-0.48660010650108076,20.447443477330413,1.2726663748182665
-0.4474947180059193,20.554327495684838,1.2565750853309405
-0.4187212488593337,20.636987170226195,1.2441603900600267
-0.3837968027769341,20.742623482245506,1.2283368065742712
-0.3511479381924982,20.84750168242486,1.2126627793605607
-0.32071014083390553,20.951580785035077,1.1971330828860334
-0.292411717352695,21.054820014618702,1.1817462588086072
-0.26617444211537905,21.157179268572097,1.1664903571885754
-0.24713903468649798,21.236158689105533,1.1547109005173155
-0.22925769624611853,21.31456626470123,1.1430820063205718
-0.20789163106633107,21.414518794170966,1.128301415813688
-0.1882651920203631,21.51347626482681,1.113619834495982
-0.17028151415765883,21.61140655881382,1.0990307050212311
-0.15384215675699855,21.70828047380231,1.0845302979305242
-0.13884826707897513,21.80407194703401,1.0701167039648674
-0.12812284881817604,21.877813385095372,1.0589663616459277
-0.11545777261532413,21.971626516635705,1.0447075017580811
-0.10397135961017526,22.064302246010886,1.0305348910960728
-0.09357343728409413,22.155826804290243,1.0164675262457257
-0.08417703037210685,22.246198699419228,1.0026428084960015
-0.07570027424281797,22.335415242251546,0.988894467400614
-0.06806665323824744,22.42346935548687,0.9752204926772442
-0.06120429784105493,22.510355943594384,0.9616222151433981
-0.05504596766598861,22.596071763969046,0.9480997939101187
-0.04952898316838496,22.6806151408401,0.9346535590045267
-0.044595100094431545,22.763985780964898,0.9212841193428775
-0.04019035008332183,22.846184611496504,0.9079923384561105
-0.03709818622232642,22.909308142796753,0.8977086656709866
-0.03427403874004628,22.971725339115732,0.8874732214414122
-0.031004035870309136,23.05094084335103,0.8743852901740289
-0.028103045527344685,23.12899571112664,0.8613796953385903
-0.025534099177140886,23.205894843310592,0.8484580786862234
-0.02326338038471188,23.281643752453434,0.8356221727371335
-0.021260018604247498,23.356248494304303,0.8228737757337853
-0.019868590952388077,23.41348754583569,0.8130200335309846
-0.01827272454979292,23.48607463757643,0.8004317693485482
-0.01701891085320082,23.549651848068027,0.7893199383435457
-0.01577404112257248,23.62012040470169,0.7769082778093063
-0.014685708889161753,23.6894786848978,0.764592781465823
-0.013736161750496932,23.757734901847286,0.7523752608784758
-0.012909401529809437,23.824897535181513,0.7402574832790786
-0.012341990707105366,23.876384656306335,0.7309026035749241
-0.011698936072892865,23.941624818474498,0.7189663455766239
-0.011142251074882873,24.005796157419205,0.7071344471479931
-0.010661326258980745,24.068907962732684,0.6954084466749221
-0.010246690777368029,24.13096969664298,0.6837898101021896
-0.009964591248463488,24.17852011213013,0.6748282125320834
-0.009713896824412009,24.225445714817305,0.6659351802877488
-0.009432514585660913,24.284868170238795,0.6545969800677321
-0.009191473606370572,24.343275385190296,0.6433707226465718
-0.008985279091349684,24.40067744261737,0.6322575098283517
-0.008809086226377702,24.45708453453783,0.6212584076856932
-0.008658633927810981,24.51250694840175,0.6103743451216109
-0.008530184239943856,24.56695505912588,0.5996061903185662
-0.008443381995845517,24.60863668694409,0.591311601000147
-0.008356304721294049,24.65556521845589,0.5819189485694122
-0.008289360208778837,24.696014104018985,0.5737767429344837
-0.008214168431902246,24.74718679353222,0.5634148712922976
-0.008149365348901368,24.797432202031654,0.553170292601885
-0.008093212350820648,24.846760972771435,0.5430449892345005
-0.00805455397141661,24.884500950363012,0.5352524838157234
-0.008010229758116336,24.932226709697975,0.52534016797025
-0.00797092243775363,24.979065771433536,0.5155480394388189
-0.007935675003259207,25.025028960664205,0.505876295507491
-0.00790368019000032,25.070127117679043,0.49632506998459824
-0.007877421258082152,25.109496939439698,0.48793632722778046
-0.00785579737708793,25.143397889282337,0.48067434783544694
-0.007832324097614295,25.1815229216099,0.4724690372314445
-0.007809897628246852,25.218995508602852,0.4643613226836464
-0.0077882776137333425,25.255823260961993,0.45634813877993297
-0.007767266141648424,25.292013734898678,0.44842934855518035
-0.00774670215974789,25.32757447962155,0.44060488050165525
-0.0077264565211316175,25.36251303454846,0.43287457254589035
-0.007711419134178595,25.388313166181575,0.4271385188238003
-0.00769150031173569,25.422180986571295,0.4195725075579494
-0.007676625236541408,25.44718668413921,0.4139594107410488
-0.007656839551267719,25.480006720834282,0.4065569491010709
-0.007637078615821416,25.512238285038304,0.39924755037381565
-0.00761732206101845,25.54388880922482,0.39203089705243943
-0.007602501451269459,25.567249851103966,0.386679065526845
-0.00758273512674358,25.597901359021215,0.37962387567796757
-0.0075629674733938045,25.627992123970714,0.37266042928511695
-0.007543209550381619,25.657529469277524,0.36578831883644086
-0.007525941691907056,25.682926401022375,0.35984980941041006
-0.007506247522638033,25.711445705349824,0.35314778106681727
-0.007486617542347408,25.739432452345383,0.34653579998962364
-0.00746707535719924,25.76689394018953,0.3400151060334154
-0.0074476458849845155,25.793837221990028,0.33358168289059115
-0.007428354568848123,25.82026937435821,0.32723678026657005
-0.00740922688535927,25.846197458490398,0.32097989147730394
-0.007390287940809537,25.87162849292941,0.3148104456639376
-0.00737622230156193,25.890379776185387,0.3102404037336994
-0.0073669167454807685,25.90272892805998,0.3072207360199983
-0.007364599710873461,25.905797376799875,0.3064691869218888
-0.007348490123691269,25.927067024477633,0.3012459324591192
-0.007330327530611356,25.95093062139812,0.2953613191881968
-0.0073124492257684295,25.97432678529401,0.28955682763514007
-0.007301428249983878,25.98871486705651,0.2859718683996643
-0.007284051980691855,26.011365347186707,0.28030400256780535
-0.0072691185977713626,26.03081507287217,0.2754129816732091
-0.007260702810436651,26.04177619611858,0.2726465658761031
-0.007250306539175048,26.055322665194485,0.2692174913464301
-0.007244135814559169,26.06336853445678,0.2671761213615816
-0.00723194808534598,26.07927738267725,0.2631263952483825
-0.007216023281421966,26.10011381161627,0.25779774401369343
-0.007206263034890082,26.112921332547053,0.25450825743897204
-0.007192852324189749,26.130577209404183,0.2499554861811349
-0.007190960910413913,26.13307353645864,0.24931006801826872
-0.007179741760680653,26.147916524615166,0.24546355588105534
-0.007165130677462698,26.16735076198256,0.24040572132124993
-0.007156202381703913,26.17929285657084,0.23728306556991235
-0.007145696633131875,26.19341841064923,0.23357592427049195
-0.007142245364729444,26.198077661292537,0.23234986995957557
-0.007128694252925794,26.216470893488037,0.22749363283624774
-0.007117170856636583,26.232248579761016,0.22330701538557984
-0.007104382746921931,26.249924088687962,0.21859316882166135
-0.007098141003453667,26.25862117890065,0.21626437160791268
-0.007085960786894743,26.275738070023746,0.21166692722428088
-0.0070741829722418955,26.292489826671638,0.20713907263931408
-0.007062804178416414,26.3088822649841,0.2026838437314447
-0.007053171761123021,26.322935443411986,0.1988445878184424
-0.007045153512242584,26.33476850220217,0.1955972706002237
-0.007036073442555172,26.34832916121087,0.19185902219772
-0.007029766609425285,26.357856068062592,0.18922166290562242
-0.0070211842317156,26.37097363415778,0.18557460908866402
-0.0070140543429081815,26.382015390659333,0.18249016932952616
-0.007005995905727986,26.394665424930245,0.17895424150368267
-0.006998212141665767,26.40706950232771,0.17545520440952034
-0.006989646768261901,26.420947818517277,0.17151272743574547
-0.006983449485243306,26.431150890862554,0.16859509710983417
-0.0069754823082975115,26.44448453149471,0.16475511839454232
-0.0069687825289283314,26.455901118335017,0.16143975168180286
-0.0069614284764007855,26.46866634855716,0.157699369084084
-0.006954389403402721,26.481134351723743,0.15400879956810426
-0.006947656811191261,26.4933090435584,0.1503663645718472
-0.006942803192261597,26.502250123322106,0.1476737759239713
-0.006936585854492759,26.513921315351855,0.14411329322586647
-0.006930651219155833,26.525309444446606,0.1405973319030816
-0.006924990548480482,26.536418093123707,0.13712626347953566
-0.006919595063173417,26.54725084427757,0.13369979206004168
-0.006915084648624085,26.55650597054244,0.13073794523856408
-0.0069113703803594835,26.564274767324548,0.1282260036382295
-0.006906629313120306,26.57440012975888,0.12491523690220524
-0.006902121770407124,26.584262385495776,0.12164834820754106
-0.006897838934678852,26.593865524041835,0.11843499255082054
-0.006894269152740666,26.602058343706485,0.11565089195021361
-0.006890385076803206,26.611184467060717,0.11250927794756962
-0.006887604232812086,26.617865082753973,0.11018195529225963
-0.006884066157733197,26.626556760583824,0.10711725295615182
-0.006880714670216067,26.635005024117447,0.10409652967567984
-0.006877541876525152,26.643213392116284,0.10111987746405307
-0.006876020069564571,26.647228715478178,0.0996480390457114
-0.006873100890485879,26.655083848496496,0.09673749250412264
-0.006871016726055283,26.660823359457822,0.0945836050093414
-0.0068690492198412315,26.66634958313524,0.08391077861435717
-0.006866966889150344,26.672044825691838,0.04280730818427837
-0.006866124935150172,26.67407287739546,0.0024086863579515626
-0.006866772472046073,26.672476725802962,0.03798869181203802
-0.006867901675134441,26.66722792409436,0.07870184195439257
-0.006866153834071364,26.65959789612327,0.11200459696830065
-0.0068597895252663155,26.652121687233958,0.13719064232662537
-0.006837539939313559,26.63982071585529,0.17029679221503335
-0.00679612414397961,26.62690003756255,0.19878268009796557
-0.006693478644669731,26.607372713400867,0.23556746734433393
-0.006504592270673174,26.584554914751322,0.2711146020851701
-0.006188929774122945,26.558608319305367,0.3053116132039765
-0.005884067481352674,26.53962471320172,0.32753629651764926
-0.005326910669157945,26.512266177421246,0.35649691589181465
-0.004443253496069901,26.478760146861823,0.3881430892625909
-0.0032209670229089685,26.442457565468,0.41882630590812886
-0.001988573311025193,26.412345797835478,0.4420993523643384
-0.0002271281705323168,26.375983120796306,0.46794818699096274
0.001088510946450638,26.352228940529223,0.4836376277553478
0.0032381482719947025,26.31768519399386,0.5049786172738725
0.006176226974661649,26.27643513455203,0.5288734996146437
0.009680853373056224,26.23333472327524,0.5521437530637631
0.013805576572547152,26.188444965587994,0.5747424093787751
0.019253118961456952,26.1358836916091,0.5993689992300323
0.025627543526526974,26.08122834901421,0.6232451775318667
0.03213214737770135,26.030959781119307,0.6438325518911315
0.04046033214627301,25.972591846040917,0.6662763515451494
0.04992876060122563,25.91238750360962,0.6878938643143712
0.06060693673015381,25.850449614870648,0.7088182637306774
0.07256774111046364,25.786852788628398,0.729165818891211
0.08280165146296178,25.736299106344546,0.7444790763745356
0.09721270741251249,25.669972856891192,0.7637094797161607
0.11309543537570263,25.602232320583582,0.7823492124830697
0.13051566470920017,25.533162108421415,0.8005030180589502
0.1473429190705721,25.470718922506084,0.8162383136497603
0.1678391264773588,25.399375331803462,0.8331637593325517
0.18495420327718667,25.34316763850677,0.84546484719584
0.21122212934892537,25.261925422949467,0.8620249471082918
0.23966916502514152,25.179724575148335,0.8774777788703906
0.27033007888876803,25.09672780333049,0.8919598544561232
0.29984348852433856,25.021466703402165,0.9044527866550084
0.33120825193930076,24.94574383813089,0.9170222065562877
0.3569253210900594,24.886532162091314,0.9276327315370895
0.38782350022509937,24.81845108617864,0.9419988950779649
0.4246834133523628,24.741156928117494,0.9614934315972846
0.46395767343913874,24.662974666982322,0.9830312319403373
0.5057967172419454,24.58387966318731,1.0055234854273853
0.5503238024659822,24.503916788130397,1.0283771574383704
0.5922416553627105,24.43218668431098,1.0486248010216725
0.6421082854952582,24.35086879524757,1.0711314451544738
0.6949158953744289,24.269028377077454,1.0932910685101656
0.7507355251702772,24.186810881786133,1.1150571922728607
0.8029307438961607,24.1135395417676,1.1339982101009636
0.8646011665740965,24.031042448028813,1.1549220996658376
0.914761000058709,23.966926087465954,1.1709905979643203
0.9821071010077521,23.884693642249953,1.1910984298365623
1.052707699232545,23.802838697352183,1.2110508065409886
1.1266058186415473,23.72152324693371,1.2306634011654458
1.2038355412835442,23.64091602895215,1.2500715663234854
1.2844314853137735,23.561182123312225,1.2693274361325628
1.3684223999310712,23.48249012422996,1.288423437474439
1.436113493719717,23.422112929932663,1.303213110280298
1.526207641043888,23.345686817937384,1.3222375915796107
1.6092002321851908,23.279011371451798,1.3392532058548101
1.7167819072173798,23.197517051977226,1.3602106353158698
1.8286072178717006,23.118254983725063,1.381324587027876
1.9446511397816808,23.041384638907186,1.4027306680748033
2.028364175244261,22.989083005347904,1.4175486687017191
2.1514379764598415,22.916637270080702,1.4387938685288912
2.2656528350462732,22.85381843979756,1.4578806549750507
2.383060922536388,22.793356204657236,1.4768849367150418
2.5035819957716288,22.735340681007738,1.4956359684131513
2.6271303084725877,22.679854802728364,1.5141231539021487
2.7252606268235975,22.638496503779855,1.5284228742592811
2.8684400444770684,22.582214987312415,1.548587916991232
3.015037538377644,22.52930414768531,1.5685156474661743
3.1800798451589274,22.47509447652397,1.5900254258719981
3.3489061460725593,22.42515878323451,1.6110379175042098
3.5055023938883587,22.383537718152194,1.6296446676450282
3.664906795903282,22.34555920077836,1.647708513612659
3.7943447189661588,22.31782000092837,1.6617133239517103
3.9583936319726853,22.286464271857984,1.6786591625272267
4.091332105928362,22.264033999802987,1.6917704942011758
4.259467472997207,22.239302579468983,1.7071899853171535
4.4296320417400885,22.21820947485504,1.7220780781935459
4.601661082872887,22.200699432243415,1.7362077337021635
4.740516314720881,22.189219820734483,1.7469188759873224
4.915479525599065,22.177948225299925,1.759477030596851
5.091829915391691,22.169982636129685,1.7709949707181523
5.26939013079936,22.16517653331554,1.7813184938664006
5.4479676723894075,22.163357116013458,1.7902165752934518
5.6273715978794705,22.164325599469638,1.7977198943261825
5.7713686566787645,22.166957058503222,1.802651714148536
5.951807187935242,22.17235734715431,1.8075457817580698
6.132594725678111,22.179846027203588,1.8110989094093604
6.3135861139663225,22.189120997389875,1.8132612978850309
6.494646019806967,22.199853972655507,1.814096246415969
6.675655572965354,22.211692628258916,1.8136291204184938
6.85650588248632,22.224263723898144,1.811923172836979
7.001007661579976,22.234586758407154,1.809696716877674
7.163319675911304,22.246209099844396,1.8063221530142644
7.307326293999994,22.25632263783911,1.8025901995138047
7.4869216074652565,22.268358902560607,1.7971759765984097
7.665983170768064,22.27936270219574,1.79065365547784
7.844426591367273,22.28896583565921,1.783240980910514
7.986683962259358,22.29540411114426,1.7767693027461495
8.163822818683855,22.30161638754623,1.7680931286523494
8.340128695052833,22.30549403518081,1.7588308708923337
8.515522838264907,22.306739809763567,1.7491185068471446
8.689925454331382,22.3050749986866,1.7390910281545275
8.86325475045251,22.300238979912006,1.7289399516188906
9.00110699036371,22.293922649235427,1.7210507601134732
9.13821195021458,22.28530363262896,1.7134768776472253
9.308512697257664,22.271123321063214,1.7045005709251548
9.47756426846687,22.252967373595926,1.6961557361692796
9.6453055937881,22.230645227799066,1.688456752505765
9.811662583575943,22.203981712833546,1.681403140247798
9.976555555615333,22.172816858277717,1.6750570644433862
10.10734973981416,22.144548087033208,1.6704280623237484
10.253229084366618,22.10911449598026,1.6657971987243794
10.397695418899698,22.069758415306033,1.66177703856713
10.556453052813898,22.021345488923075,1.6580154863201944
10.713232246074382,21.9679291927427,1.6548341874639327
10.867894450867805,21.909455653960084,1.652384117532019
11.020306142559033,21.84588601989822,1.6506406979705217
11.125580664494924,21.79834294383198,1.6498370685081591
11.273844048022466,21.72607061499266,1.649243281595467
11.405035564970573,21.656651212491983,1.6493357420354566
11.533996288133928,21.58310067477347,1.6500124293271512
11.646672541266032,21.51427190993513,1.651042959694599
11.74369580860753,21.451400298366536,1.6522978439365545
11.839206361951057,21.386077066300004,1.6538718018716623
11.959706249545334,21.29852346917437,1.6563385187712443
12.077534335713505,21.207002846913642,1.6593504830373098
12.192605418794525,21.111566514452992,1.6631125456111595
12.304832727177205,21.012272947151537,1.666915393336715
12.41408530175564,20.90923875132209,1.6703741929865152
12.531845666636825,20.790536467258,1.6738573374429657
12.611931382117515,20.704907639881437,1.6759767326381387
12.722893084151101,20.57912356935819,1.6787821543362889
12.808685713256361,20.4756956279467,1.6807590407436643
12.912133742011857,20.343095739237178,1.68291112737102
13.011302130820743,20.207022093293073,1.6846871079477042
13.106135629015693,20.067700354319214,1.686079309381405
13.178853683308134,19.954056638369778,1.6869129020744371
13.265793420369176,19.80945837446609,1.6875971665671383
13.348324490152356,19.662244766466618,1.687855549567722
13.426449907958022,19.512640612654167,1.6876952403167997
13.500188472349405,19.3608688251375,1.6870777632405656
13.562830900459467,19.22260438485612,1.6861279470291766
13.621985096915694,19.082924478759846,1.6847763623704932
13.683681704413312,18.926252167063915,1.6828715094096898
13.741215744354907,18.768237166099006,1.6803981965507349
13.79468660714381,18.609089734364773,1.677387228577324
13.84421100031096,18.449015754290386,1.6737991340209695
13.889922725595788,18.288215386187385,1.6696098808590214
13.931971253100626,18.126883836660898,1.664775197940185
13.963082179512266,17.997563054870295,1.6604508566177747
13.99895784937819,17.835744357709434,1.6544516071189286
14.02216965037249,17.722445750010056,1.6498516481073022
14.049829941676117,17.57684626175506,1.643519846980528
14.07516128500324,17.431427117628775,1.6366187335889901
14.098298732199291,17.286296766472105,1.6291570082172082
14.114862548101193,17.173682844237593,1.6229611573272729
14.134423845250286,17.029314228371792,1.6144775492697907
14.1521485611861,16.885503037047304,1.6054294886595184
14.168156439917524,16.74233548980489,1.5958195436162452
14.181036928264513,16.615681199112018,1.5868132405883684
14.194109435755067,16.473945113059894,1.5761705319407404
14.203302811651268,16.36429877737032,1.567524969511467
14.211695553118433,16.25519720139891,1.5588184318947385
14.22138103056012,16.11576191155133,1.5471854285816813
14.229905319218297,15.977311910464843,1.5352216181617957
14.23735214559771,15.839904825688562,1.5226382938549923
14.243798060872548,15.703609687769266,1.5095185186615467
14.2493146440982,15.568469058400678,1.4960093013401627
14.253005592617736,15.464194059615465,1.4851444957377231
14.256621846166482,15.34594093689556,1.4724876720363291
14.259289736673567,15.24330019308824,1.4611036701082616
14.262080897193972,15.112497617720326,1.4461905107998565
14.264197793243893,14.98303765649753,1.4310309343562169
14.26568336802855,14.854953609753327,1.4154627122557837
14.266575278331059,14.728277159958276,1.3995734984712478
14.266879717702093,14.630743156653567,1.3870824920113873
14.266794055695785,14.506642006961979,1.3707250429229674
14.266193511681946,14.384024499743681,1.3541031194055717
14.265097071885886,14.262913334539052,1.3372948683497399
14.263519050686561,14.143327947719774,1.3203301353201387
14.261965026920327,14.05138408153478,1.3070221793710786
14.260128016119173,13.96037782108459,1.2936812450787827
14.25735099555462,13.844754498380428,1.2764062834117411
14.254104299640721,13.730703658234487,1.2590435166622458
14.250381397143071,13.618235989214883,1.2415889695200135
14.246172151543549,13.507363149788189,1.2240534711089388
14.241462899770157,13.398090929566585,1.206498082564395
14.236843865419088,13.302308235401604,1.1908496493746037
14.23180376408445,13.207798798083813,1.1752196456475776
14.226328112966353,13.114565618604477,1.1596115342463647
14.219627748963257,13.011204656406901,1.1421785088167582
14.212332250753407,12.90945242414697,1.1248194952516843
14.204417759014445,12.809309913948894,1.1075332594060534
14.196844227089514,12.721646106259179,1.0922434945951405
14.18769850417909,12.624544545654976,1.07513788296881
14.177871571481571,12.52905204507106,1.0581454798965868
14.16734655028402,12.435167115850824,1.04127576194143
14.157393864987025,12.353061865706096,1.0264006723963581
14.146871560164678,12.27222431786537,1.011608383803962
14.137193402607942,12.202530943764929,0.9987684035603956
14.124098617136216,12.114334004693047,0.9826356780073364
14.110269636862178,12.027716136530126,0.966635789902017
14.095708813080746,11.942671203941352,0.9507781379735709
14.080422712016025,11.85919676635337,0.9351062844920128
14.064420386233735,11.77728557715421,0.919583728252773
14.04771454410038,11.696932498100496,0.9042549855179376
14.032286944873837,11.626810574546287,0.8907675512580209
14.018351476474532,11.566454080508162,0.8790802012940329
13.99985197869677,11.490218304234228,0.864283306280766
13.980716784330617,11.415507355025147,0.8496130722796713
13.960970000535672,11.342312838068933,0.8351271557139812
13.942924463699597,11.278514823488873,0.8224186185477416
13.922093487015246,11.208153308305487,0.808303531443451
13.900728578175682,11.139273013330214,0.794371709473322
13.878858498013061,11.071858987236224,0.7806333492997473
13.859017870974242,11.013152950418199,0.7685837005725125
13.838822443746082,10.955581605346039,0.7567089043718822
13.818293734273936,10.899133506296456,0.7449848426073462
13.794826450045342,10.836954769099137,0.7319476043639261
13.770995287936385,10.776164645688278,0.7190747416694534
13.746831275273411,10.716745164712949,0.7064002430815279
13.7223646363395,10.658676413160341,0.6939013550688342
13.697625816998684,10.601939349156003,0.6815941635567104
13.672644661420605,10.546513975597502,0.6694567293417728
13.650259308942234,10.498331363105546,0.6588019777046743
13.630549786359325,10.456996781604285,0.6495950904305008
13.605063034828728,10.40496662334509,0.637943001620453
13.57943637594277,10.354168666102977,0.6264273437450882
13.553697299289043,10.304583424886443,0.6150921973268229
13.527871804720387,10.256189716299048,0.603918714734091
13.501984549107064,10.208965174627277,0.5928933939996142
13.4760595970076,10.16288798620553,0.5820377401670331
13.450119750397821,10.117935682742562,0.5713275076498889
13.427067470559212,10.078904635787788,0.5619442291334225
13.406913419397394,10.045455659619401,0.5538353510370464
13.383911942034803,10.008017645143688,0.5446929258074686
13.358091408628828,9.966886824037818,0.5345332500620528
13.33234942260693,9.926781886710888,0.5245079135043296
13.306703807909434,9.887681173082882,0.514638376243397
13.281171539591448,9.849563308731343,0.5049209601869777
13.255768674436036,9.81240712896047,0.495331282700665
13.230510537544372,9.776191838586195,0.48589446912708084
13.208191729205003,9.744773242261122,0.47759907444344324
13.191540847519988,9.721677733478906,0.47147113408342395
13.166715374340301,9.687772820255741,0.4623976656765872
13.142080979952842,9.65473518993539,0.4534287986174676
13.117649864160242,9.622546147404423,0.4446076815776255
13.093432754150781,9.59118625684859,0.43590842938467605
13.06943967858645,9.560636406772328,0.427337324646386
13.045680323648156,9.530878221170067,0.41889698909515344
13.022163018489032,9.501892772774625,0.4105812095862214
13.001468496340697,9.47676203247468,0.40330997375409877
12.983526787080805,9.455251640023244,0.3970170266666509
12.963215478520846,9.431204038963754,0.38995455525951755
12.940616201761586,9.40481783142957,0.38209286783529706
12.918290374912786,9.379124438982602,0.374344356644003
12.89624307531346,9.354106884760405,0.3667114778586339
12.874479466345983,9.329749199199696,0.3591862197152078
12.853003534445184,9.306034960301139,0.35178409370050945
12.831819565685578,9.282948948093876,0.3445057572459893
12.815546813257859,9.265417227168115,0.33893902499936784
12.801741527318422,9.25067918875454,0.3342069836003477
12.783540565374725,9.231435295716121,0.32801234209487945
12.765576119122734,9.212646468588474,0.3218696318002044
12.747851390825218,9.194304550175207,0.31581317841304485
12.730367546389404,9.17639962236463,0.3098483112334846
12.713125096595146,9.158921527850834,0.3039529809439809
12.696124837815244,9.141860816874981,0.29816671755469065
12.679367395478598,9.125208263811814,0.2924651089818952
12.664903849614666,9.110964674115992,0.2875375408553405
12.652654589228765,9.09899429011769,0.2833714688098627
12.636534484930728,9.083369007958115,0.2779092972977471
12.620655589260206,9.06811777908669,0.2725214248577032
12.60696018878078,9.055074121473346,0.2678649559362614
12.591534583479236,9.04050350031624,0.26263095747693316
12.576349491296547,9.026283661521857,0.2574764628585034
12.561404195202522,9.01240665280614,0.25239941876122346
12.548522730981484,9.000539026342956,0.24803281925510096
12.537626786199978,8.990567235654346,0.24432144645565818
12.526863934354022,8.980776619656874,0.24067006306865185
12.51271970457627,8.96799897002065,0.23589630990752058
12.498807861196362,8.955528777045167,0.2311901769944587
12.485128249683283,8.943360080106595,0.22654349312703925
12.473347528184103,8.932953977460937,0.22255555380864156
12.460098627754174,8.92133142339238,0.2180711637829113
12.447076544814763,8.909990026673231,0.21366635732054862
12.43427886992445,8.898922699102034,0.20933618496197265
12.423263086884969,8.889458201538295,0.20561502023679046
12.413955174986647,8.881505325480218,0.2024839716168062
12.40325121365024,8.872409382906165,0.19887726427842906
12.391220173634668,8.862248767206179,0.19481333460699457
12.379402977919336,8.852333177304763,0.19083687067254979
12.367797271878294,8.842656671105939,0.18694085153818513
12.356400258889828,8.833213114173999,0.18311515459111666
12.345209018846083,8.823996445457682,0.17935624333887784
12.335583115748873,8.816113286288378,0.1761227583531269
12.326110957024463,8.808395799267991,0.17296938606910978
12.318113064885221,8.80190999551703,0.17028958510332473
12.30762029043547,8.793443090674742,0.1667969161782191
12.297320438819153,8.78517801688893,0.16334822462391932
12.287212680218651,8.777111228441319,0.15996945061985332
12.277293775175295,8.769237366102566,0.15665888331464298
12.267560601898188,8.761551298629104,0.15341313558818917
12.258010249529919,8.754048187467816,0.15022773925160063
12.24863990850371,8.746723391390029,0.14711212265199444
12.240586150613145,8.740456776983372,0.14444635988107576
12.233789549467877,8.735189094106364,0.14219649496833572
12.22598262991126,8.729161661529718,0.13961825208621867
12.217219634736912,8.722425572530778,0.1367080814344215
12.20862517128909,8.715849145439702,0.13385373058246844
12.200196365787212,8.709428251079531,0.13105412378792783
12.191930400621251,8.703158894716514,0.128312355518339
12.183824937006488,8.697037530122987,0.12562225549316144
12.17686230470711,8.691799876390307,0.12332035456111044
12.17001894514368,8.686670408082232,0.1210442234375229
12.16424687333549,8.682358076960744,0.11912242601277968
12.15668358742014,8.676727005855724,0.11662271626339295
12.149270137819546,8.671228806061004,0.11413880101970027
12.142005052781222,8.66586097807143,0.1117018958937415
12.13576793791002,8.661268624396785,0.1095963088226329
12.128774945681322,8.656137135866622,0.10724462791933655
12.12192425495054,8.651127800273331,0.10493320283211453
12.115213903271071,8.64623797873949,0.10265528763385519
12.110271975573738,8.642647429101991,0.10096967661811286
12.106212343383095,8.639704615326947,0.09959155187460338
12.100617887820716,8.635659073717083,0.09767500465002636
12.095124975503005,8.631698022195435,0.09580459914746191
12.089733015840203,8.62782037581572,0.09395188880911558
12.085191230746029,8.624562250724088,0.09237472784964416
12.079984645705009,8.620836305783495,0.09055647065154802
12.07487599472578,8.617189831958468,0.08877131799129208
12.069864455380637,8.61362166651971,0.08700879514219063
12.066343581587939,8.61112014394356,0.08575229514146425
12.062871382145147,8.608657475446003,0.08452225158758468
12.058091313390339,8.605274112061338,0.08280671461906307
12.053404254240226,8.601964331578596,0.08113343560691318
12.048808982076235,8.598726789154895,0.07947558853626928
12.044305060202415,8.595560712755681,0.07782756031843897
12.041143485120523,8.593342440574189,0.07665849320147682
12.03679463469025,8.59029675903647,0.07504282200733912
12.032534967230134,8.58731982833017,0.07344438372880065
12.028363439694445,8.584410506759859,0.0718668719979292
12.024279340812859,8.581567899997262,0.07030908634920739
12.020847472131718,8.579183631932201,0.0689862720389713
12.017478483950535,8.57684692169824,0.06769202463039291
12.013625623655887,8.574179286409239,0.06620159315278933
12.009324511854274,8.57120717636439,0.06450319692658009
12.005132007965504,8.568316065461671,0.06281584748063467
12.001551971947576,8.565851935409224,0.06135831253294183
11.998053756237416,8.563448223141116,0.05991418412202926
11.994636722952537,8.561104190487029,0.05848173896107785
11.992245390003696,8.559466054464913,0.05746303361552335
11.989429821016987,8.55753970328295,0.0562533534998899
11.987585377118222,8.556279177133902,0.05544994615211672
11.985766824904243,8.55503742939931,0.05465316442048354
11.983973606840832,8.553814031217078,0.05388144146853116


==> plots/evaluation/dyn_weight/new_lat_10_corridor.csv <==
path_x,path_y,x_bound_left,y_bound_left,x_bound_right,y_bound_right,smooth_x_bound_left,smooth_y_bound_left,smooth_x_bound_right,smooth_y_bound_right
6.123233995736766e-18,0.1,5.0,0.0999999999999997,-5.0,0.10000000000000031,5.0,0.0999999999999997,-5.0,0.10000000000000031
1.2246467991473533e-17,0.2,5.0,0.1999999999999997,-5.0,0.20000000000000032,5.0,0.1999999999999997,-5.0,0.20000000000000032
1.83697019872103e-17,0.30000000000000004,5.0,0.2999999999999997,-5.0,0.3000000000000004,5.0,0.2999999999999997,-5.0,0.3000000000000004
2.4492935982947065e-17,0.4,5.0,0.3999999999999997,-5.0,0.40000000000000036,5.0,0.3999999999999997,-5.0,0.40000000000000036
3.061616997868383e-17,0.5,5.0,0.49999999999999967,-5.0,0.5000000000000003,5.0,0.49999999999999967,-5.0,0.5000000000000003
3.6739403974420595e-17,0.6,5.0,0.5999999999999996,-5.0,0.6000000000000003,5.0,0.5999999999999996,-5.0,0.6000000000000003
4.2862637970157366e-17,0.7000000000000001,5.0,0.6999999999999997,-5.0,0.7000000000000004,5.0,0.6999999999999997,-5.0,0.7000000000000004
4.898587196589413e-17,0.8,5.0,0.7999999999999997,-5.0,0.8000000000000004,5.0,0.7999999999999997,-5.0,0.8000000000000004
5.5109105961630896e-17,0.9,5.0,0.8999999999999997,-5.0,0.9000000000000004,5.0,0.8999999999999997,-5.0,0.9000000000000004
6.123233995736766e-17,1.0,5.0,0.9999999999999997,-5.0,1.0000000000000002,5.0,0.9999999999999997,-5.0,1.0000000000000002
6.735557395310444e-17,1.1,5.0,1.0999999999999999,-5.0,1.1000000000000003,5.0,1.0999999999999999,-5.0,1.1000000000000003
7.34788079488412e-17,1.2000000000000002,5.0,1.2,-5.0,1.2000000000000004,5.0,1.2,-5.0,1.2000000000000004
7.960204194457798e-17,1.3000000000000003,5.0,1.3,-5.0,1.3000000000000005,5.0,1.3,-5.0,1.3000000000000005
8.572527594031473e-17,1.4000000000000001,5.0,1.4,-5.0,1.4000000000000004,5.0,1.4,-5.0,1.4000000000000004
9.184850993605151e-17,1.5000000000000002,5.0,1.5,-5.0,1.5000000000000004,5.0,1.5,-5.0,1.5000000000000004
9.797174393178826e-17,1.6,5.0,1.5999999999999999,-5.0,1.6000000000000003,5.0,1.5999999999999999,-5.0,1.6000000000000003
1.0409497792752504e-16,1.7000000000000002,5.0,1.7,-5.0,1.7000000000000004,5.0,1.7,-5.0,1.7000000000000004
1.102182119232618e-16,1.8000000000000003,5.0,1.8,-5.0,1.8000000000000005,5.0,1.8,-5.0,1.8000000000000005
1.1634144591899857e-16,1.9000000000000001,5.0,1.9,-5.0,1.9000000000000004,5.0,1.9,-5.0,1.9000000000000004
1.2246467991473532e-16,2.0,5.0,1.9999999999999998,-5.0,2.0000000000000004,5.0,1.9999999999999998,-5.0,2.0000000000000004
1.285879139104721e-16,2.1,5.0,2.0999999999999996,-5.0,2.1000000000000005,5.0,2.0999999999999996,-5.0,2.1000000000000005
1.3471114790620887e-16,2.2,5.0,2.1999999999999997,-5.0,2.2000000000000006,5.0,2.1999999999999997,-5.0,2.2000000000000006
1.4083438190194563e-16,2.3000000000000003,5.0,2.3,-5.0,2.3000000000000007,5.0,2.3,-5.0,2.3000000000000007
1.469576158976824e-16,2.4000000000000004,5.0,2.4,-5.0,2.400000000000001,5.0,2.4,-5.0,2.400000000000001
1.5308084989341918e-16,2.5000000000000004,5.0,2.5,-5.0,2.500000000000001,5.0,2.5,-5.0,2.500000000000001
1.5920408388915593e-16,2.6,5.0,2.5999999999999996,-5.0,2.6000000000000005,5.0,2.5999999999999996,-5.0,2.6000000000000005
1.6532731788489269e-16,2.7,5.0,2.6999999999999997,-5.0,2.7000000000000006,5.0,2.6999999999999997,-5.0,2.7000000000000006
1.7145055188062946e-16,2.8000000000000003,5.0,2.8,-5.0,2.8000000000000007,5.0,2.8,-5.0,2.8000000000000007
1.7757378587636624e-16,2.9000000000000004,5.0,2.9,-5.0,2.900000000000001,5.0,2.9,-5.0,2.900000000000001
1.8369701987210302e-16,3.0000000000000004,5.0,3.0,-5.0,3.000000000000001,5.0,3.0,-5.0,3.000000000000001
1.8982025386783975e-16,3.1,5.0,3.0999999999999996,-5.0,3.1000000000000005,5.0,3.0999999999999996,-5.0,3.1000000000000005
1.9594348786357652e-16,3.2,5.0,3.1999999999999997,-5.0,3.2000000000000006,5.0,3.1999999999999997,-5.0,3.2000000000000006
2.020667218593133e-16,3.3000000000000003,5.0,3.3,-5.0,3.3000000000000007,5.0,3.3,-5.0,3.3000000000000007
2.0818995585505008e-16,3.4000000000000004,5.0,3.4,-5.0,3.400000000000001,5.0,3.4,-5.0,3.400000000000001
2.1431318985078683e-16,3.5000000000000004,5.0,3.5,-5.0,3.500000000000001,5.0,3.5,-5.0,3.500000000000001
2.2043642384652358e-16,3.6,5.0,3.5999999999999996,-5.0,3.6000000000000005,5.0,3.5999999999999996,-5.0,3.6000000000000005
2.2655965784226036e-16,3.7,5.0,3.6999999999999997,-5.0,3.7000000000000006,5.0,3.6999999999999997,-5.0,3.7000000000000006
2.3268289183799714e-16,3.8000000000000003,5.0,3.8,-5.0,3.8000000000000007,5.0,3.8,-5.0,3.8000000000000007
2.388061258337339e-16,3.9000000000000004,5.0,3.9,-5.0,3.900000000000001,5.0,3.9,-5.0,3.900000000000001
2.4492935982947064e-16,4.0,5.0,3.9999999999999996,-5.0,4.0,5.0,3.9999999999999996,-5.0,4.0
2.5105259382520737e-16,4.1,5.0,4.1,-5.0,4.1,5.0,4.1,-5.0,4.1
2.571758278209442e-16,4.2,5.0,4.2,-5.0,4.2,5.0,4.2,-5.0,4.2
2.632990618166809e-16,4.3,5.0,4.3,-5.0,4.3,5.0,4.3,-5.0,4.3
2.6942229581241765e-16,4.3999999999999995,5.0,4.3999999999999995,-5.0,4.3999999999999995,5.0,4.3999999999999995,-5.0,4.3999999999999995
2.755455298081545e-16,4.5,5.0,4.5,-5.0,4.5,5.0,4.5,-5.0,4.5
2.816687638038912e-16,4.6,5.0,4.6,-5.0,4.6,5.0,4.6,-5.0,4.6
2.8779199779962803e-16,4.7,5.0,4.7,-5.0,4.7,5.0,4.7,-5.0,4.7
2.9391523179536476e-16,4.8,5.0,4.8,-5.0,4.8,5.0,4.8,-5.0,4.8
3.0003846579110154e-16,4.9,5.0,4.9,-5.0,4.9,5.0,4.9,-5.0,4.9
3.061616997868383e-16,5.0,5.0,5.0,-5.0,5.0,5.0,5.0,-5.0,5.0
3.122849337825751e-16,5.1,4.999000033332889,5.199993333466665,-4.999000033332889,5.000006666533334,4.999000033332889,5.199993333466665,-4.999000033332889,5.000006666533334
-0.0019998666693329913,5.199980000666657,4.994000666635556,5.399926671599828,-4.998000399974223,5.000033329733486,4.994000666635556,5.399926671599828,-4.998000399974223,5.000033329733486
-0.005998800087996405,5.299900011332754,4.985003899588024,5.5997200437299774,-4.997001499764018,5.000079978935531,4.985003899588024,5.5997200437299774,-4.997001499764018,5.000079978935531
-0.011995200735940865,5.3997200653262745,4.972013330777156,5.799293535172138,-4.996003732249037,5.000146595480411,4.972013330777156,5.799293535172138,-4.996003732249037,5.000146595480411
-0.019986670132858132,5.499400235956537,4.955034156257271,5.998567319190678,-4.9950074965229865,5.000233152722395,4.955034156257271,5.998567319190678,-4.9950074965229865,5.000233152722395
-0.02997001179754095,5.598900652484339,4.93407316747179,6.197461688928936,-4.994013191066872,5.000339616039742,4.93407316747179,6.197461688928936,-4.994013191066872,5.000339616039742
-0.04194123252643289,5.698181516069726,4.909138748536752,6.395897089290909,-4.993021213589619,5.0004659428485425,4.909138748536752,6.395897089290909,-4.993021213589619,5.0004659428485425
-0.05589554399085655,5.797203115690989,4.880240872887279,6.593794148762219,-4.992031960868991,5.000612082619758,4.880240872887279,6.593794148762219,-4.992031960868991,5.000612082619758
-0.07182736465228115,5.895925844028552,4.847391099288326,6.791073711157673,-4.991045828592889,5.000777976899431,4.847391099288326,6.791073711157673,-4.991045828592889,5.000777976899431
-0.08973032199486358,5.994310213307364,4.810602567211344,6.987656867282671,-4.990063211201072,5.000963559332058,4.810602567211344,6.987656867282671,-4.990063211201072,5.000963559332058
-0.10959725507436971,6.092316871091488,4.769889991578658,7.183464986495835,-4.9890845017273975,5.001168755687141,4.769889991578658,7.183464986495835,-4.9890845017273975,5.001168755687141
-0.13142021738245666,6.189906616024548,4.725269656877692,7.378419748160222,-4.988110091642604,5.001393483888875,4.725269656877692,7.378419748160222,-4.988110091642604,5.001393483888875
-0.15519048002517014,6.287040413509751,4.676759410647396,7.5724431729705275,-4.987140370697736,5.001637654048975,4.676759410647396,7.5724431729705275,-4.987140370697736,5.001637654048975
-0.18089853521438568,6.383679411323202,4.624378656339469,7.765457654143772,-4.9861757267682405,5.0019011685026324,4.624378656339469,7.765457654143772,-4.9861757267682405,5.0019011685026324
-0.20853410007079706,6.479784955154279,4.5681483455572325,7.957385988460977,-4.985216545698827,5.00218392184758,4.5681483455572325,7.957385988460977,-4.985216545698827,5.00218392184758
-0.23808612073693103,6.575318604066839,4.508090969675274,8.148151407147429,-4.984263211149135,5.00248580098625,4.508090969675274,8.148151407147429,-4.984263211149135,5.00248580098625
-0.2695427767985428,6.670242145875084,4.444230550843188,8.337677606579156,-4.9833161044402745,5.00280668517101,4.444230550843188,8.337677606579156,-4.9833161044402745,5.00280668517101
-0.3028914860126243,6.764517612427918,4.376592632377049,8.525888778803369,-4.982375604402298,5.003146446052467,4.376592632377049,8.525888778803369,-4.982375604402298,5.003146446052467
-0.3381189093401333,6.858107294795711,4.3052042685424174,8.712709641860625,-4.981442087222685,5.0035049477307965,4.3052042685424174,8.712709641860625,-4.981442087222685,5.0035049477307965
-0.3752109562814316,6.950973758353362,4.230094013732993,8.898065469896615,-4.9805159262958565,5.003882046810108,4.230094013732993,8.898065469896615,-4.9805159262958565,5.003882046810108
-0.41415279051229664,7.04307985775365,4.151291911049244,9.081882123051503,-4.979597492073838,5.004277592455797,4.151291911049244,9.081882123051503,-4.979597492073838,5.004277592455797
-0.4549288358182537,7.134388751784881,4.068829480281563,9.26408607711488,-4.97868715191807,5.004691426454881,4.068829480281563,9.26408607711488,-4.97868715191807,5.004691426454881
-0.4975227823248537,7.224863918106878,3.9827397053027713,9.444604452934477,-4.977785269952479,5.005123383279278,3.9827397053027713,9.444604452934477,-4.977785269952479,5.005123383279278
-0.5419175930214057,7.31446916785943,3.8930570208750144,9.623365045566846,-4.976892206917826,5.0055732901520145,3.8930570208750144,9.623365045566846,-4.976892206917826,5.0055732901520145
-0.5880955105755541,7.403168660137359,3.7998172988763086,9.800296353158377,-4.976008320027417,5.006040967116342,3.7998172988763086,9.800296353158377,-4.976008320027417,5.006040967116342
-0.6360380644359744,7.490926916326396,3.703057833952274,9.975327605545083,-4.9751339628242235,5.0065262271077104,3.703057833952274,9.975327605545083,-4.9751339628242235,5.0065262271077104
-0.6857260782203481,7.577708834294161,3.6028173285987712,10.148388792559729,-4.974269485039468,5.007028876028594,3.6028173285987712,10.148388792559729,-4.974269485039468,5.007028876028594
-0.7371396773856594,7.663479702430544,3.49913587768142,10.319410692034962,-4.973415232452739,5.007548712826125,3.49913587768142,10.319410692034962,-4.973415232452739,5.007548712826125
-0.7902582971777479,7.748205213531885,3.392054952398186,10.488324897491255,-4.972571546753682,5.008085529572515,3.392054952398186,10.488324897491255,-4.972571546753682,5.008085529572515
-0.8450606908569352,7.8318514785234035,3.2816173836914544,10.655063845498582,-4.971738765405325,5.008639111548225,3.2816173836914544,10.655063845498582,-4.971738765405325,5.008639111548225
-0.9015249381964389,7.914385040014372,3.167867345116229,10.819560842700898,-4.970917221509107,5.009209237327844,3.167867345116229,10.819560842700898,-4.970917221509107,5.009209237327844
-0.9596284542501694,7.995772885680625,3.050850335171292,10.981750092492588,-4.970107243671631,5.009795678868663,3.050850335171292,10.981750092492588,-4.970107243671631,5.009795678868663
-1.0193479983864087,8.075982461469055,2.9306131591004148,11.141566721336225,-4.9693091558732325,5.010398201601884,2.9306131591004148,11.141566721336225,-4.9693091558732325,5.010398201601884
-1.080659683583752,8.154981684618791,2.8072039101708857,11.298946804711136,-4.96852327733839,5.011016564526447,2.8072039101708857,11.298946804711136,-4.96852327733839,5.011016564526447
-1.1435389859855989,8.232738956493884,2.6806719504368415,11.453827392682342,-4.967749922408039,5.011650520305427,2.6806719504368415,11.453827392682342,-4.967749922408039,5.011650520305427
-1.207960754709368,8.309223175222334,2.551067890995105,11.606146535079702,-4.966989400413841,5.012299815364966,2.551067890995105,11.606146535079702,-4.966989400413841,5.012299815364966
-1.2738992219065155,8.384403748136423,2.418443571741422,11.75584330627715,-4.966242015554453,5.012964189995696,2.418443571741422,11.75584330627715,-4.966242015554453,5.012964189995696
-1.3413280130693301,8.45825060400938,2.282852040635194,11.902857829562139,-4.965508066773854,5.013643378456623,2.282852040635194,11.902857829562139,-4.965508066773854,5.013643378456623
-1.4102201575803852,8.530734205083471,2.1443475324809995,12.047131301085525,-4.9647878476417695,5.014337109081418,2.1443475324809995,12.047131301085525,-4.9647878476417695,5.014337109081418
-1.4805480995004263,8.601825558884698,2.0029854472353983,12.188606013382314,-4.9640816462362505,5.015045104387083,2.0029854472353983,12.188606013382314,-4.9640816462362505,5.015045104387083
-1.5522837085903787,8.671496229819414,1.8588223278476865,12.327225378453896,-4.963389745028444,5.015767081184933,1.8588223278476865,12.327225378453896,-4.963389745028444,5.015767081184933
-1.6253982915630683,8.739718350548175,1.7119158376434698,12.462933950402475,-4.9627124207696065,5.016502750693876,1.7119158376434698,12.462933950402475,-4.9627124207696065,5.016502750693876
-1.6998626035601543,8.806464633132306,1.5623247372601026,12.595677447608693,-4.962049944380411,5.017251818655919,1.5623247372601026,12.595677447608693,-4.962049944380411,5.017251818655919
-1.775646859849682,8.87170837994871,1.4101088611432162,12.725402774443559,-4.96140258084258,5.018013985453862,1.4101088611432162,12.725402774443559,-4.96140258084258,5.018013985453862
-1.8527207477395788,8.93542349436857,1.2553290936137405,12.852058042505988,-4.960770589092898,5.01878894623115,1.2553290936137405,12.852058042505988,-4.960770589092898,5.01878894623115
-1.9310534387023273,8.997584491195635,1.0980473445149839,12.975592591377467,-4.960154221919638,5.0195763910138025,1.0980473445149839,12.975592591377467,-4.960154221919638,5.0195763910138025
-2.010613600705964,9.058166506859981,0.9383265244495242,13.095957008885556,-4.959553725861452,5.020376004834407,0.9383265244495242,13.095957008885556,-4.959553725861452,5.020376004834407
-2.0913694107464753,9.11714530936309,0.7762305196158046,13.213103150868085,-4.958969341108755,5.0211874678580966,0.7762305196158046,13.213103150868085,-4.958969341108755,5.0211874678580966
-2.1732885675765754,9.174497307970336,0.6118241662545079,13.32698416043019,-4.958401301407658,5.022010455510482,0.6118241662545079,13.32698416043019,-4.958401301407658,5.022010455510482
-2.2563383046257726,9.230199562646957,0.44517322471492227,13.437554486686441,-4.957849833966467,5.022844638607473,0.44517322471492227,13.437554486686441,-4.957849833966467,5.022844638607473
-2.340485403106562,9.284229793233772,0.4446273307245212,13.436716645693625,-5.125598136937645,5.1317429407739175,0.4446273307245212,13.436716645693625,-5.125598136937645,5.1317429407739175
-2.423535140155759,9.339932047910393,0.4440647902065207,13.435889889415387,-5.291135070518039,5.243974206405399,0.4440647902065207,13.435889889415387,-5.291135070518039,5.243974206405399
-2.5054542969858593,9.397284046517639,0.4434858281696288,13.435074548543213,-5.454394422141347,5.359493544492064,0.4434858281696288,13.435074548543213,-5.454394422141347,5.359493544492064
-2.5862101070263708,9.456262849020748,0.44289067619094036,13.434270949202581,-5.615310890243682,5.478254748838915,0.44289067619094036,13.434270949202581,-5.615310890243682,5.478254748838915
-2.6657702690300074,9.516844864685094,0.44227957232331194,13.433479412822514,-5.773820110383326,5.600210316547675,0.44227957232331194,13.433479412822514,-5.773820110383326,5.600210316547675
-2.7441029599927558,9.57900586151216,0.4416527610001424,13.432700256007008,-5.929858680985654,5.7253114670173115,0.4416527610001424,13.432700256007008,-5.929858680985654,5.7253114670173115
-2.821176847882653,9.642720975932018,0.44101049293760397,13.431933790408404,-6.08336418870291,5.853508161455632,0.44101049293760397,13.431933790408404,-6.08336418870291,5.853508161455632
-2.896961104172181,9.707964722748423,0.44035302503435725,13.431180322602723,-6.234275233378719,5.984749122894124,0.44035302503435725,13.431180322602723,-6.234275233378719,5.984749122894124
-2.9714254161692666,9.774711005332554,0.4396806202687986,13.430440153967035,-6.382531452607331,6.118981856698072,0.4396806202687986,13.430440153967035,-6.382531452607331,6.118981856698072
-3.044539999141956,9.842933126061315,0.43899354759386844,13.42971358055893,-6.528073545877781,6.256152671563699,0.43899354759386844,13.42971358055893,-6.528073545877781,6.256152671563699
-3.1162756082319083,9.91260379699603,0.4382920818294762,13.429000892998083,-6.670843298293293,6.396206700993978,0.4382920818294762,13.429000892998083,-6.670843298293293,6.396206700993978
-3.186603550151949,9.983695150797258,0.4375765035525747,13.428302376350016,-6.810783603856473,6.5390879252445,0.4375765035525747,13.428302376350016,-6.810783603856473,6.5390879252445
-3.2554956946630043,10.056178751871348,0.43684709898493335,13.427618310012075,-6.947838488310942,6.684739193730621,0.43684709898493335,13.427618310012075,-6.947838488310942,6.684739193730621
-3.3229244858258187,10.130025607744306,0.43610415987865414,13.426948967601675,-7.081953131530291,6.833102247886939,0.43610415987865414,13.426948967601675,-7.081953131530291,6.833102247886939
-3.388862953022966,10.205206180658395,0.43534798339947445,13.426294616846853,-7.213073889445406,6.984117744469938,0.43534798339947445,13.426294616846853,-7.213073889445406,6.984117744469938
-3.4532847217467353,10.281690399386845,0.43457887200790246,13.42565551947919,-7.341148315501373,7.1377252792945,0.43457887200790246,13.42565551947919,-7.341148315501373,7.1377252792945
-3.516164024148582,10.359447671261938,0.43379713333824155,13.425031931129109,-7.466125181635405,7.293863411394767,0.43379713333824155,13.425031931129109,-7.466125181635405,7.293863411394767
-3.5774757093459257,10.438446894411674,0.4330030800755358,13.424424101223636,-7.587954498767387,7.452469687599712,0.4330030800755358,13.424424101223636,-7.587954498767387,7.452469687599712
-3.6371952534821648,10.518656470200103,0.43219702983050334,13.423832272886632,-7.706587536794833,7.613480667513575,0.43219702983050334,13.423832272886632,-7.706587536794833,7.613480667513575
-3.695298769535895,10.600044315866356,0.43137930501249455,13.423256682841535,-7.8219768440842845,7.776831948891177,0.43137930501249455,13.423256682841535,-7.8219768440842845,7.776831948891177
-3.751763016875399,10.682577877357323,0.43055023270053505,13.422697561316692,-7.934076266451333,7.942458193397954,0.43055023270053505,13.422697561316692,-7.934076266451333,7.942458193397954
-3.8065654105545863,10.766224142348841,0.4297101445124931,13.42215513195326,-8.042840965621666,8.110293152744422,0.4297101445124931,13.42215513195326,-8.042840965621666,8.110293152744422
-3.8596840303466746,10.850949653450183,0.4288593764724449,13.42162961171575,-8.148227437165794,8.280269695184616,0.4288593764724449,13.42162961171575,-8.148227437165794,8.280269695184616
-3.911097629511986,10.936720521586565,0.4279982688762627,13.42112121080525,-8.250193527900235,8.45231983236788,0.4279982688762627,13.42112121080525,-8.250193527900235,8.45231983236788
-3.9607856432963597,11.02350243955433,0.42712716615550317,13.420630132575347,-8.348698452748224,8.626374746533312,0.42712716615550317,13.420630132575347,-8.348698452748224,8.626374746533312
-4.00872819715678,11.111260695743367,0.42624641673964003,13.420156573450782,-8.4437028110532,8.80236481803595,0.42624641673964003,13.420156573450782,-8.4437028110532,8.80236481803595
-4.054906114710929,11.199960188021295,0.4253563729166965,13.419700722848896,-8.535168602338555,8.980219653193695,0.4253563729166965,13.419700722848896,-8.535168602338555,8.980219653193695
-4.099300925407481,11.289565437773847,0.4244573906923357,13.419262763103847,-8.623059241507297,9.159868112443847,0.4244573906923357,13.419262763103847,-8.623059241507297,9.159868112443847
-4.141894871914081,11.380040604095843,0.4235498296474596,13.418842869393696,-8.707339573475622,9.34123833879799,0.4235498296474596,13.418842869393696,-8.707339573475622,9.34123833879799
-4.1826709172200385,11.471349498127074,0.42263405279438615,13.418441209670327,-8.787975887234463,9.52425778658382,0.42263405279438615,13.418441209670327,-8.787975887234463,9.52425778658382
-4.221612751450904,11.563455597527362,0.42171042643164736,13.418057944592277,-8.864935929333456,9.708853250462447,0.42171042643164736,13.418057944592277,-8.864935929333456,9.708853250462447
-4.258704798392202,11.656322061085014,0.42077931999747165,13.417693227460465,-8.938188916781876,9.894950894709563,0.42077931999747165,13.417693227460465,-8.938188916781876,9.894950894709563
-4.293932221719711,11.749911743452808,0.4198411059220204,13.417347204156881,-9.007705549361443,10.082476282748734,0.4198411059220204,13.417347204156881,-9.007705549361443,10.082476282748734
-4.327280930933792,11.844187210005643,0.41889615947841197,13.417020013086233,-9.073458021345996,10.271354406925052,0.41889615947841197,13.417020013086233,-9.073458021345996,10.271354406925052
-4.358737586995404,11.939110751813887,0.41794485863262576,13.416711785120587,-9.135420032623433,10.461509718507187,0.41794485863262576,13.416711785120587,-9.135420032623433,10.461509718507187
-4.388289607661538,12.034644400726448,0.4169875838923165,13.416422643547017,-9.193566799215393,10.652866157905878,0.4169875838923165,13.416422643547017,-9.193566799215393,10.652866157905878
-4.41592517251795,12.130749944557525,0.41602471815461595,13.416152704018302,-9.247875063190516,10.845347185096749,0.41602471815461595,13.416152704018302,-9.247875063190516,10.845347185096749
-4.4416332277071655,12.227388942370977,0.4150566465529826,13.41590207450665,-9.298323101967313,11.038875810235304,0.4150566465529826,13.41590207450665,-9.298323101967313,11.038875810235304
-4.465403490349879,12.32452273985618,0.41408375630314875,13.415670855260528,-9.344890737002906,11.233374624451832,0.41408375630314875,13.415670855260528,-9.344890737002906,11.233374624451832
-4.487226452657966,12.42211248478924,0.413106436548242,13.415459138764547,-9.387559341864174,11.428765830813933,0.413106436548242,13.415459138764547,-9.387559341864174,11.428765830813933
-4.507093385737472,12.520119142573364,0.41212507820313515,13.415267009702486,-9.42631184967808,11.624971275444242,0.41212507820313515,13.415267009702486,-9.42631184967808,11.624971275444242
-4.524996343080055,12.618503511852175,0.41114007379808015,13.415094544923406,-9.46113275995819,11.821912478780945,0.41114007379808015,13.415094544923406,-9.46113275995819,11.821912478780945
-4.540928163741479,12.717226240189738,0.41015181732170625,13.414941813410922,-9.492008144804664,12.019510666968555,0.41015181732170625,13.414941813410922,-9.492008144804664,12.019510666968555
-4.554882475205903,12.816247839811002,0.40916070406342797,13.414808876255599,-9.518925654475234,12.217686803366405,0.40916070406342797,13.414808876255599,-9.518925654475234,12.217686803366405
-4.566853695934795,12.915528703396388,0.40816713045533337,13.41469578663053,-9.541874522324925,12.416361620162247,0.40816713045533337,13.41469578663053,-9.541874522324925,12.416361620162247
-4.576837037599478,13.015029119924192,0.4071714939136193,13.414602589770055,-9.560845569112574,12.615455650078328,0.4071714939136193,13.414602589770055,-9.560845569112574,12.615455650078328
-4.584828506996395,13.114709290554453,0.40617419267962607,13.414529322951676,-9.575831206672415,12.81488925815723,0.40617419267962607,13.414529322951676,-9.575831206672415,12.81488925815723
-4.59082490764434,13.214529344547973,0.4051756256605499,13.414476015481144,-9.58682544094923,13.014582673614802,0.4051756256605499,13.414476015481144,-9.58682544094923,13.014582673614802
-4.594823841063003,13.314449355214071,0.4041761922698859,13.414442688680737,-9.593823874395891,13.214456021747406,0.4041761922698859,13.414442688680737,-9.593823874395891,13.214456021747406
-4.596823707732336,13.41442935588073,0.4031762922676636,13.41442935588073,-9.596823707732337,13.41442935588073,0.4031762922676636,13.41442935588073,-9.596823707732337,13.41442935588073
-4.596823707732336,13.51442935588073,0.4021763256005526,13.414436022414064,-9.595823741065225,13.614422689347395,0.4021763256005526,13.414436022414064,-9.595823741065225,13.614422689347395
-4.594823841063003,13.614409356547387,0.40117669224188646,13.414462685614216,-9.590824374367893,13.814356027480558,0.40117669224188646,13.414462685614216,-9.590824374367893,13.814356027480558
-4.59082490764434,13.714329367213486,0.40017779203168136,13.414509334816263,-9.58182760732036,14.014149399610709,0.40017779203168136,13.414509334816263,-9.58182760732036,14.014149399610709
-4.584828506996395,13.814149421207006,0.39918002451670187,13.414575951361142,-9.568837038509493,14.21372289105287,0.39918002451670187,13.414575951361142,-9.568837038509493,14.21372289105287
-4.576837037599478,13.913829591837267,0.39818378879065097,13.414662508603126,-9.551857863989607,14.412996675071408,0.39818378879065097,13.414662508603126,-9.551857863989607,14.412996675071408
-4.566853695934795,14.01333000836507,0.39718948333453596,13.414768971920473,-9.530896875204126,14.611891044809667,0.39718948333453596,13.414768971920473,-9.530896875204126,14.611891044809667
-4.554882475205903,14.112610871950457,0.3961975058572822,13.414895298729274,-9.505962456269089,14.81032644517164,0.3961975058572822,13.414895298729274,-9.505962456269089,14.81032644517164
-4.540928163741479,14.21163247157172,0.39520825313665586,13.41504143850049,-9.477064580619615,15.00822350464295,0.39520825313665586,13.41504143850049,-9.477064580619615,15.00822350464295
-4.524996343080055,14.310355199909283,0.39422212086055186,13.415207332780161,-9.44421480702066,15.205503067038405,0.39422212086055186,13.415207332780161,-9.44421480702066,15.205503067038405
-4.507093385737472,14.408739569188095,0.3932395034687355,13.415392915212788,-9.407426274943681,15.402086223163401,0.3932395034687355,13.415392915212788,-9.407426274943681,15.402086223163401
-4.487226452657966,14.506746226972218,0.3922607939950611,13.41559811156787,-9.366713699310992,15.597894342376566,0.3922607939950611,13.41559811156787,-9.366713699310992,15.597894342376566
-4.465403490349879,14.604335971905279,0.39128638391026893,13.415822839769604,-9.322093364610026,15.792849104040954,0.39128638391026893,13.415822839769604,-9.322093364610026,15.792849104040954
-4.4416332277071655,14.701469769390481,0.39031666296540024,13.416067009929705,-9.273583118379731,15.986872528851258,0.39031666296540024,13.416067009929705,-9.273583118379731,15.986872528851258
-4.41592517251795,14.798108767203933,0.389352019035905,13.416330524383364,-9.221202364071804,16.179887010024505,0.389352019035905,13.416330524383364,-9.221202364071804,16.179887010024505
-4.388289607661538,14.894214311035011,0.3883928379664914,13.416613277728311,-9.164972053289567,16.37181534434171,0.3883928379664914,13.416613277728311,-9.164972053289567,16.37181534434171
-4.358737586995404,14.989747959947572,0.38743950341679945,13.416915156866981,-9.104914677407606,16.562580763028162,0.38743950341679945,13.416915156866981,-9.104914677407606,16.562580763028162
-4.327280930933792,15.084671501755816,0.3864923967079381,13.417236041051742,-9.041054258575523,16.75210696245989,0.3864923967079381,13.417236041051742,-9.041054258575523,16.75210696245989
-4.293932221719711,15.17894696830865,0.3855518966699627,13.4175758019332,-8.973416340109384,16.9403181346841,0.3855518966699627,13.4175758019332,-8.973416340109384,16.9403181346841
-4.258704798392202,15.272536650676445,0.38461837949034905,13.41793430361153,-8.902027976274752,17.127138997741362,0.38461837949034905,13.41793430361153,-8.902027976274752,17.127138997741362
-4.221612751450904,15.365403114234097,0.383692218563521,13.418311402690842,-8.826917721465328,17.31249482577735,0.383692218563521,13.418311402690842,-8.826917721465328,17.31249482577735
-4.1826709172200385,15.457509213634385,0.3827737843415022,13.418706948336531,-8.74811561878158,17.49631147893224,0.3827737843415022,13.418706948336531,-8.74811561878158,17.49631147893224
-4.141894871914081,15.548818107665616,0.38186344418573537,13.419120782335616,-8.665653188013899,17.678515432995617,0.38186344418573537,13.419120782335616,-8.665653188013899,17.678515432995617
-4.099300925407481,15.639293273987612,0.3809615622201443,13.419552739160011,-8.579563413035107,17.859033808815212,0.3809615622201443,13.419552739160011,-8.579563413035107,17.859033808815212
-4.054906114710929,15.728898523740163,0.3800684991854908,13.420002646032746,-8.489880728607348,18.03779440144758,0.3800684991854908,13.420002646032746,-8.489880728607348,18.03779440144758
-4.00872819715678,15.817598016018092,0.3791846122950817,13.420470322997074,-8.396641006608643,18.214725709039108,0.3791846122950817,13.420470322997074,-8.396641006608643,18.214725709039108
-3.9607856432963597,15.905356272207129,0.37831025509188887,13.420955582988443,-8.29988154168461,18.389756961425814,0.37831025509188887,13.420955582988443,-8.29988154168461,18.389756961425814
-3.911097629511986,15.992138190174893,0.3774457773071336,13.421458231909327,-8.199641036331105,18.56281814844046,0.3774457773071336,13.421458231909327,-8.199641036331105,18.56281814844046
-3.8596840303466746,16.077909058311274,0.3765915247204048,13.421978068706855,-8.095959585413754,18.73384004791569,0.3765915247204048,13.421978068706855,-8.095959585413754,18.73384004791569
-3.8065654105545863,16.162634569412617,0.3757478390213467,13.422514885453246,-7.988878660130519,18.902754253371988,0.3757478390213467,13.422514885453246,-7.988878660130519,18.902754253371988
-3.751763016875399,16.246280834404136,0.37491505767299094,13.423068467428957,-7.878441091423788,19.069493201379316,0.37491505767299094,13.423068467428957,-7.878441091423788,19.069493201379316
-3.695298769535895,16.328814395895105,0.3740935137767729,13.423638593208576,-7.764691052848564,19.233990198581633,0.3740935137767729,13.423638593208576,-7.764691052848564,19.233990198581633
-3.6371952534821648,16.410202241561358,0.37328353593929586,13.424225034749394,-7.647674042903626,19.39617944837332,0.37328353593929586,13.424225034749394,-7.647674042903626,19.39617944837332
-3.5774757093459257,16.490411817349788,0.3724854481408979,13.424827557482615,-7.527436866832749,19.55599607721696,0.3724854481408979,13.424827557482615,-7.527436866832749,19.55599607721696
-3.516164024148582,16.569411040499524,0.3716995696060552,13.42544592040718,-7.404027617903219,19.71337616059187,0.3716995696060552,13.42544592040718,-7.404027617903219,19.71337616059187
-3.4532847217467353,16.647168312374617,0.37092621467570464,13.42607987618616,-7.277495658169175,19.868256748563077,0.37092621467570464,13.42607987618616,-7.277495658169175,19.868256748563077
-3.388862953022966,16.723652531103067,0.37016569268150645,13.426729171245698,-7.147891598727439,20.020575890960437,0.37016569268150645,13.426729171245698,-7.147891598727439,20.020575890960437
-3.3229244858258187,16.798833104017156,0.36941830782211804,13.427393545876427,-7.015267279473756,20.170272662157885,0.36941830782211804,13.427393545876427,-7.015267279473756,20.170272662157885
-3.2554956946630043,16.872679959890114,0.3686843590415192,13.428072734337356,-6.879675748367528,20.317287185442872,0.3686843590415192,13.428072734337356,-6.879675748367528,20.317287185442872
-3.186603550151949,16.945163560964204,0.36796413990943533,13.42876646496215,-6.741171240213333,20.461560656966256,0.36796413990943533,13.42876646496215,-6.741171240213333,20.461560656966256
-3.1162756082319083,17.016254914765433,0.36725793850391586,13.429474460267816,-6.5998091549677325,20.60303536926305,0.36725793850391586,13.429474460267816,-6.5998091549677325,20.60303536926305
-3.044539999141956,17.08592558570015,0.3665660372961086,13.430196437065668,-6.4556460355800205,20.74165473433463,0.3665660372961086,13.430196437065668,-6.4556460355800205,20.74165473433463
-2.9714254161692666,17.154147706428912,0.36588871303727144,13.430932106574613,-6.308739545375804,20.87736330628321,0.36588871303727144,13.430932106574613,-6.308739545375804,20.87736330628321
-2.896961104172181,17.220893989013042,0.36522623664807563,13.431681174536655,-6.159148444992438,21.01010680348943,0.36522623664807563,13.431681174536655,-6.159148444992438,21.01010680348943
-2.821176847882653,17.28613773582945,0.36457887311024484,13.4324433413346,-6.00693256887555,21.139832130324297,0.36457887311024484,13.4324433413346,-6.00693256887555,21.139832130324297
-2.7441029599927558,17.349852850249306,0.3639468813605635,13.433218302111886,-5.852152801346075,21.266487398386726,0.3639468813605635,13.433218302111886,-5.852152801346075,21.266487398386726
-2.6657702690300074,17.412013847076373,0.36333051418730333,13.43400574689454,-5.6948710522473185,21.390021947258205,0.36333051418730333,13.43400574689454,-5.6948710522473185,21.390021947258205
-2.5862101070263708,17.472595862740718,0.36273001812911687,13.434805360715144,-5.535150232181858,21.51038636476629,0.36273001812911687,13.434805360715144,-5.535150232181858,21.51038636476629
-2.5054542969858593,17.531574665243827,0.36214563337642014,13.435616823738833,-5.373054227348138,21.62753250674882,0.36214563337642014,13.435616823738833,-5.373054227348138,21.62753250674882
-2.423535140155759,17.588926663851073,0.3615775936753236,13.436439811391217,-5.208647873986842,21.741413516310928,0.3615775936753236,13.436439811391217,-5.208647873986842,21.741413516310928
-2.340485403106562,17.644628918527694,0.3610261262341323,13.437273994488208,-5.041996932447256,21.85198384256718,0.3610261262341323,13.437273994488208,-5.041996932447256,21.85198384256718
-2.256338304625772,17.69865914911451,0.5287744292053107,13.546172296654653,-5.041451038456855,21.851146001574364,0.5287744292053107,13.546172296654653,-5.041451038456855,21.851146001574364
-2.173288567576575,17.75436140379113,0.6943113627857045,13.658403562286136,-5.040888497938854,21.850319245296124,0.6943113627857045,13.658403562286136,-5.040888497938854,21.850319245296124
-2.091369410746475,17.811713402398375,0.8575707144090128,13.773922900372801,-5.0403095359019625,21.849503904423948,0.8575707144090128,13.773922900372801,-5.0403095359019625,21.849503904423948
-2.0106136007059634,17.870692204901484,1.0184871825113473,13.89268410471965,-5.039714383923274,21.848700305083316,1.0184871825113473,13.89268410471965,-5.039714383923274,21.848700305083316
-1.9310534387023268,17.93127422056583,1.1769964026509925,14.014639672428409,-5.039103280055646,21.84790876870325,1.1769964026509925,14.014639672428409,-5.039103280055646,21.84790876870325
-1.8527207477395784,17.993435217392896,1.3330349732533193,14.139740822898048,-5.038476468732476,21.847129611887745,1.3330349732533193,14.139740822898048,-5.038476468732476,21.847129611887745
-1.7756468598496813,18.057150331812753,1.4865404809705751,14.267937517336366,-5.037834200669938,21.846363146289143,1.4865404809705751,14.267937517336366,-5.037834200669938,21.846363146289143
-1.6998626035601536,18.12239407862916,1.6374515256463844,14.39917847877486,-5.037176732766691,21.84560967848346,1.6374515256463844,14.39917847877486,-5.037176732766691,21.84560967848346
-1.6253982915630676,18.18914036121329,1.7857077448749972,14.533411212578809,-5.036504328001133,21.844869509847772,1.7857077448749972,14.533411212578809,-5.036504328001133,21.844869509847772
-1.552283708590378,18.257362481942053,1.9312498381454462,14.670582027444436,-5.035817255326203,21.84414293643967,1.9312498381454462,14.670582027444436,-5.035817255326203,21.84414293643967
-1.4805480995004257,18.32703315287677,2.074019590560959,14.810636056874715,-5.03511578956181,21.84343024887882,2.074019590560959,14.810636056874715,-5.03511578956181,21.84343024887882
-1.4102201575803845,18.398124506678,2.213959896124139,14.95351728112524,-5.0344002112849076,21.842731732230757,2.213959896124139,14.95351728112524,-5.0344002112849076,21.842731732230757
-1.3413280130693295,18.47060810775209,2.3510147805786072,15.09916854961136,-5.033670806717266,21.842047665892817,2.3510147805786072,15.09916854961136,-5.033670806717266,21.842047665892817
-1.2738992219065148,18.544454963625046,2.4851294237979573,15.247531603767678,-5.032927867610987,21.841378323482417,2.4851294237979573,15.247531603767678,-5.032927867610987,21.841378323482417
-1.2079607547093674,18.619635536539136,2.6162501817130726,15.398547100350678,-5.032171691131808,21.840723972727595,2.6162501817130726,15.398547100350678,-5.032171691131808,21.840723972727595
-1.1435389859855982,18.696119755267585,2.7443246077690393,15.55215463517524,-5.031402579740235,21.84008487535993,2.7443246077690393,15.55215463517524,-5.031402579740235,21.84008487535993
-1.0806596835837514,18.773877027142678,2.8693014739030724,15.708292767275505,-5.030620841070575,21.83946128700985,2.8693014739030724,15.708292767275505,-5.030620841070575,21.83946128700985
-1.019347998386408,18.852876250292415,2.9911307910350526,15.866899043480451,-5.029826787807869,21.838853457104378,2.9911307910350526,15.866899043480451,-5.029826787807869,21.838853457104378
-0.9596284542501687,18.933085826080845,3.1097638290624996,16.027910023394316,-5.029020737562837,21.838261628767373,3.1097638290624996,16.027910023394316,-5.029020737562837,21.838261628767373
-0.9015249381964382,19.014473671747098,3.2251531363519517,16.19126130477192,-5.028203012744828,21.837686038722275,3.2251531363519517,16.19126130477192,-5.028203012744828,21.837686038722275
-0.8450606908569346,19.097007233238067,3.3372525587189985,16.356887549278696,-5.0273739404328674,21.837126917197438,3.3372525587189985,16.356887549278696,-5.0273739404328674,21.837126917197438
-0.7902582971777472,19.180653498229585,3.4460172578893324,16.524722508625167,-5.026533852244826,21.836584487834003,3.4460172578893324,16.524722508625167,-5.026533852244826,21.836584487834003
-0.7371396773856588,19.26537900933093,3.551403729433461,16.69469905106536,-5.025683084204778,21.836058967596497,3.551403729433461,16.69469905106536,-5.025683084204778,21.836058967596497
-0.6857260782203474,19.35114987746731,3.6533698201679012,16.866749188248626,-5.024821976608596,21.835550566685995,3.6533698201679012,16.866749188248626,-5.024821976608596,21.835550566685995
-0.6360380644359737,19.437931795435077,3.7518747450158885,17.04080410241406,-5.023950873887836,21.835059488456093,3.7518747450158885,17.04080410241406,-5.023950873887836,21.835059488456093
-0.5880955105755533,19.525690051624114,3.846879103320866,17.216794173916696,-5.023070124471973,21.83458592933153,3.846879103320866,17.216794173916696,-5.023070124471973,21.83458592933153
-0.541917593021405,19.614389543902043,3.93834489460622,17.394649009074442,-5.02218008064903,21.834130078729643,3.93834489460622,17.394649009074442,-5.02218008064903,21.834130078729643
-0.4975227823248529,19.703994793654594,4.026235533774964,17.574297468324595,-5.021281098424669,21.833692118984594,4.026235533774964,17.574297468324595,-5.021281098424669,21.833692118984594
-0.45492883581825294,19.794469959976592,4.110515865743288,17.75566769467874,-5.020373537379793,21.833272225274445,4.110515865743288,17.75566769467874,-5.020373537379793,21.833272225274445
-0.41415279051229587,19.88577885400782,4.1911521795021285,17.938687142464566,-5.019457760526721,21.832870565551076,4.1911521795021285,17.938687142464566,-5.019457760526721,21.832870565551076
-0.37521095628143075,19.97788495340811,4.26811222160112,18.123282606343196,-5.018534134163982,21.832487300473026,4.26811222160112,18.123282606343196,-5.018534134163982,21.832487300473026
-0.33811890934013245,20.070751416965763,4.341365209049541,18.309380250590312,-5.017603027729806,21.832122583341214,4.341365209049541,18.309380250590312,-5.017603027729806,21.832122583341214
-0.3028914860126234,20.164341099333555,4.410881841629107,18.49690563862948,-5.016664813654354,21.83177656003763,4.410881841629107,18.49690563862948,-5.016664813654354,21.83177656003763
-0.26954277679854194,20.25861656588639,4.476634313613661,18.685783762805798,-5.015719867210746,21.83144936896698,4.476634313613661,18.685783762805798,-5.015719867210746,21.83144936896698
-0.23808612073693014,20.35354010769463,4.5385963248911,18.875939074387933,-5.0147685663649595,21.83114114100133,4.5385963248911,18.875939074387933,-5.0147685663649595,21.83114114100133
-0.20853410007079615,20.44907375660719,4.5967430914830585,19.067295513786622,-5.013811291624651,21.83085199942776,4.5967430914830585,19.067295513786622,-5.013811291624651,21.83085199942776
-0.18089853521438473,20.545179300438267,4.651051355458181,19.25977654097749,-5.012848425886951,21.830582059899044,4.651051355458181,19.25977654097749,-5.012848425886951,21.830582059899044
-0.1551904800251692,20.641818298251717,4.701499394234979,19.453305166116042,-5.011880354285317,21.830331430387393,4.701499394234979,19.453305166116042,-5.011880354285317,21.830331430387393
-0.1314202173824557,20.73895209573692,4.748067029270572,19.647803980332572,-5.0109074640354825,21.830100211141268,4.748067029270572,19.647803980332572,-5.0109074640354825,21.830100211141268
-0.10959725507436875,20.83654184066998,4.790735634131839,19.843195186694672,-5.009930144280577,21.82988849464529,4.790735634131839,19.843195186694672,-5.009930144280577,21.82988849464529
-0.08973032199486261,20.934548498454106,4.8294881419457445,20.039400631324984,-5.008948785935469,21.829696365583228,4.8294881419457445,20.039400631324984,-5.008948785935469,21.829696365583228
-0.07182736465228017,21.032932867732917,4.864309052225855,20.236341834661687,-5.007963781530415,21.829523900804148,4.864309052225855,20.236341834661687,-5.007963781530415,21.829523900804148
-0.05589554399085554,21.13165559607048,4.89518443707233,20.433940022849296,-5.006975525054041,21.829371169291665,4.89518443707233,20.433940022849296,-5.006975525054041,21.829371169291665
-0.04194123252643188,21.230677195691744,4.9221019467429,20.632116159247147,-5.005984411795763,21.82923823213634,4.9221019467429,20.632116159247147,-5.005984411795763,21.82923823213634
-0.029970011797539928,21.329958059277132,4.945050814592588,20.83079097604299,-5.004990838187669,21.829125142511273,4.945050814592588,20.83079097604299,-5.004990838187669,21.829125142511273
-0.0199866701328571,21.429458475804935,4.96402186138024,21.02988500595907,-5.003995201645954,21.8290319456508,4.96402186138024,21.02988500595907,-5.003995201645954,21.8290319456508
-0.011995200735939815,21.529138646435197,4.979007498940081,21.22931861403797,-5.002997900411961,21.82895867883242,4.979007498940081,21.22931861403797,-5.002997900411961,21.82895867883242
-0.005998800087995344,21.62895870042872,4.990001733216895,21.429012029495546,-5.0019993333928845,21.82890537136189,4.990001733216895,21.429012029495546,-5.0019993333928845,21.82890537136189
-0.0019998666693319183,21.728878711094815,4.9970001666635575,21.628885377628148,-5.0009999000022205,21.828872044561482,4.9970001666635575,21.628885377628148,-5.0009999000022205,21.828872044561482
1.3977534407683123e-15,21.828858711761473,5.000000000000002,21.828858711761473,-4.999999999999998,21.828858711761473,5.000000000000002,21.828858711761473,-4.999999999999998,21.828858711761473
1.403876674764049e-15,21.928858711761475,5.000000000000002,21.928858711761475,-4.999999999999998,21.928858711761475,5.000000000000002,21.928858711761475,-4.999999999999998,21.928858711761475
1.4099999087597859e-15,22.028858711761472,5.000000000000002,22.028858711761472,-4.999999999999998,22.028858711761472,5.000000000000002,22.028858711761472,-4.999999999999998,22.028858711761472
1.4161231427555225e-15,22.128858711761474,5.000000000000002,22.128858711761474,-4.999999999999998,22.128858711761474,5.000000000000002,22.128858711761474,-4.999999999999998,22.128858711761474
1.4222463767512594e-15,22.22885871176147,5.000000000000002,22.22885871176147,-4.999999999999998,22.22885871176147,5.000000000000002,22.22885871176147,-4.999999999999998,22.22885871176147
1.4283696107469961e-15,22.328858711761473,5.000000000000002,22.328858711761473,-4.999999999999998,22.328858711761473,5.000000000000002,22.328858711761473,-4.999999999999998,22.328858711761473
1.434492844742733e-15,22.428858711761475,5.000000000000002,22.428858711761475,-4.999999999999998,22.428858711761475,5.000000000000002,22.428858711761475,-4.999999999999998,22.428858711761475
1.4406160787384697e-15,22.528858711761472,5.000000000000002,22.528858711761472,-4.999999999999998,22.528858711761472,5.000000000000002,22.528858711761472,-4.999999999999998,22.528858711761472
1.4467393127342065e-15,22.628858711761474,5.000000000000002,22.628858711761474,-4.999999999999998,22.628858711761474,5.000000000000002,22.628858711761474,-4.999999999999998,22.628858711761474
1.4528625467299432e-15,22.72885871176147,5.000000000000002,22.72885871176147,-4.999999999999998,22.72885871176147,5.000000000000002,22.72885871176147,-4.999999999999998,22.72885871176147
1.4589857807256799e-15,22.828858711761473,5.000000000000002,22.828858711761473,-4.999999999999998,22.828858711761473,5.000000000000002,22.828858711761473,-4.999999999999998,22.828858711761473
1.4651090147214168e-15,22.928858711761475,5.000000000000002,22.928858711761475,-4.999999999999998,22.928858711761475,5.000000000000002,22.928858711761475,-4.999999999999998,22.928858711761475
1.4712322487171534e-15,23.028858711761472,5.000000000000002,23.028858711761472,-4.999999999999998,23.028858711761472,5.000000000000002,23.028858711761472,-4.999999999999998,23.028858711761472
1.4773554827128903e-15,23.128858711761474,5.000000000000002,23.128858711761474,-4.999999999999998,23.128858711761474,5.000000000000002,23.128858711761474,-4.999999999999998,23.128858711761474
1.483478716708627e-15,23.22885871176147,5.000000000000002,23.22885871176147,-4.999999999999998,23.22885871176147,5.000000000000002,23.22885871176147,-4.999999999999998,23.22885871176147
1.4896019507043639e-15,23.328858711761473,5.000000000000002,23.328858711761473,-4.999999999999998,23.328858711761473,5.000000000000002,23.328858711761473,-4.999999999999998,23.328858711761473
1.4957251847001006e-15,23.428858711761475,5.000000000000002,23.428858711761475,-4.999999999999998,23.428858711761475,5.000000000000002,23.428858711761475,-4.999999999999998,23.428858711761475
1.5018484186958374e-15,23.528858711761472,5.000000000000002,23.528858711761472,-4.999999999999998,23.528858711761472,5.000000000000002,23.528858711761472,-4.999999999999998,23.528858711761472
1.5079716526915741e-15,23.628858711761474,5.000000000000002,23.628858711761474,-4.999999999999998,23.628858711761474,5.000000000000002,23.628858711761474,-4.999999999999998,23.628858711761474
1.5140948866873108e-15,23.72885871176147,5.000000000000002,23.72885871176147,-4.999999999999998,23.72885871176147,5.000000000000002,23.72885871176147,-4.999999999999998,23.72885871176147
1.5202181206830477e-15,23.828858711761473,5.000000000000002,23.828858711761473,-4.999999999999998,23.828858711761473,5.000000000000002,23.828858711761473,-4.999999999999998,23.828858711761473
1.5263413546787843e-15,23.928858711761475,5.000000000000002,23.928858711761475,-4.999999999999998,23.928858711761475,5.000000000000002,23.928858711761475,-4.999999999999998,23.928858711761475
1.5324645886745212e-15,24.028858711761472,5.000000000000002,24.028858711761472,-4.999999999999998,24.028858711761472,5.000000000000002,24.028858711761472,-4.999999999999998,24.028858711761472
1.5385878226702579e-15,24.128858711761474,5.000000000000002,24.128858711761474,-4.999999999999998,24.128858711761474,5.000000000000002,24.128858711761474,-4.999999999999998,24.128858711761474
1.5447110566659948e-15,24.228858711761475,5.000000000000002,24.228858711761475,-4.999999999999998,24.228858711761475,5.000000000000002,24.228858711761475,-4.999999999999998,24.228858711761475
1.5508342906617314e-15,24.328858711761473,5.000000000000002,24.328858711761473,-4.999999999999998,24.328858711761473,5.000000000000002,24.328858711761473,-4.999999999999998,24.328858711761473
1.5569575246574683e-15,24.428858711761475,5.000000000000002,24.428858711761475,-4.999999999999998,24.428858711761475,5.000000000000002,24.428858711761475,-4.999999999999998,24.428858711761475
1.563080758653205e-15,24.528858711761472,5.000000000000002,24.528858711761472,-4.999999999999998,24.528858711761472,5.000000000000002,24.528858711761472,-4.999999999999998,24.528858711761472
1.5692039926489417e-15,24.628858711761474,5.000000000000002,24.628858711761474,-4.999999999999998,24.628858711761474,5.000000000000002,24.628858711761474,-4.999999999999998,24.628858711761474
1.5753272266446786e-15,24.728858711761475,5.000000000000002,24.728858711761475,-4.999999999999998,24.728858711761475,5.000000000000002,24.728858711761475,-4.999999999999998,24.728858711761475
1.5814504606404154e-15,24.828858711761473,5.000000000000002,24.828858711761473,-4.999999999999998,24.828858711761473,5.000000000000002,24.828858711761473,-4.999999999999998,24.828858711761473
1.5875736946361521e-15,24.928858711761475,5.000000000000002,24.928858711761475,-4.999999999999998,24.928858711761475,5.000000000000002,24.928858711761475,-4.999999999999998,24.928858711761475
1.5936969286318888e-15,25.028858711761472,5.000000000000002,25.028858711761472,-4.999999999999998,25.028858711761472,5.000000000000002,25.028858711761472,-4.999999999999998,25.028858711761472
1.5998201626276257e-15,25.128858711761474,5.000000000000002,25.128858711761474,-4.999999999999998,25.128858711761474,5.000000000000002,25.128858711761474,-4.999999999999998,25.128858711761474
1.6059433966233623e-15,25.228858711761475,5.000000000000002,25.228858711761475,-4.999999999999998,25.228858711761475,5.000000000000002,25.228858711761475,-4.999999999999998,25.228858711761475
1.6120666306190992e-15,25.328858711761473,5.000000000000002,25.328858711761473,-4.999999999999998,25.328858711761473,5.000000000000002,25.328858711761473,-4.999999999999998,25.328858711761473
1.6181898646148359e-15,25.428858711761475,5.000000000000002,25.428858711761475,-4.999999999999998,25.428858711761475,5.000000000000002,25.428858711761475,-4.999999999999998,25.428858711761475
1.6243130986105726e-15,25.528858711761472,5.000000000000002,25.528858711761472,-4.999999999999998,25.528858711761472,5.000000000000002,25.528858711761472,-4.999999999999998,25.528858711761472
1.6304363326063095e-15,25.628858711761474,5.000000000000002,25.628858711761474,-4.999999999999998,25.628858711761474,5.000000000000002,25.628858711761474,-4.999999999999998,25.628858711761474
1.6365595666020463e-15,25.728858711761475,5.000000000000002,25.728858711761475,-4.999999999999998,25.728858711761475,5.000000000000002,25.728858711761475,-4.999999999999998,25.728858711761475
1.642682800597783e-15,25.828858711761473,5.000000000000002,25.828858711761473,-4.999999999999998,25.828858711761473,5.000000000000002,25.828858711761473,-4.999999999999998,25.828858711761473
1.6488060345935197e-15,25.92885871176147,5.000000000000002,25.92885871176147,-4.999999999999998,25.92885871176147,5.000000000000002,25.92885871176147,-4.999999999999998,25.92885871176147
1.6549292685892566e-15,26.028858711761472,5.000000000000002,26.028858711761472,-4.999999999999998,26.028858711761472,5.000000000000002,26.028858711761472,-4.999999999999998,26.028858711761472
1.6610525025849932e-15,26.128858711761474,5.000000000000002,26.128858711761474,-4.999999999999998,26.128858711761474,5.000000000000002,26.128858711761474,-4.999999999999998,26.128858711761474
1.66717573658073e-15,26.22885871176147,5.000000000000002,26.22885871176147,-4.999999999999998,26.22885871176147,5.000000000000002,26.22885871176147,-4.999999999999998,26.22885871176147
1.6732989705764668e-15,26.328858711761473,5.000000000000002,26.328858711761473,-4.999999999999998,26.328858711761473,5.000000000000002,26.328858711761473,-4.999999999999998,26.328858711761473
1.6794222045722035e-15,26.42885871176147,5.000000000000002,26.42885871176147,-4.999999999999998,26.42885871176147,5.000000000000002,26.42885871176147,-4.999999999999998,26.42885871176147
1.6855454385679403e-15,26.528858711761472,5.000000000000002,26.528858711761472,-4.999999999999998,26.528858711761472,5.000000000000002,26.528858711761472,-4.999999999999998,26.528858711761472
1.691668672563677e-15,26.628858711761474,5.000000000000002,26.628858711761474,-4.999999999999998,26.628858711761474,5.000000000000002,26.628858711761474,-4.999999999999998,26.628858711761474
1.697791906559414e-15,26.728858711761475,5.000000000000002,26.728858711761475,-4.999999999999998,26.728858711761475,5.000000000000002,26.728858711761475,-4.999999999999998,26.728858711761475
1.7039151405551506e-15,26.828858711761473,5.000000000000002,26.828858711761473,-4.999999999999998,26.828858711761473,5.000000000000002,26.828858711761473,-4.999999999999998,26.828858711761473
1.697791906559414e-15,26.72885871176147,4.999000033332891,26.828852045228135,-4.999000033332887,26.628865378294808,4.999000033332891,26.828852045228135,-4.999000033332887,26.628865378294808
0.0019998666693350014,26.628878711094814,4.998000399974225,26.828825382027983,-4.9940006666355545,26.428932040161644,4.998000399974225,26.828825382027983,-4.9940006666355545,26.428932040161644
0.005998800087998414,26.528958700428717,4.9970014997640195,26.82877873282594,-4.985003899588023,26.229138668031496,4.9970014997640195,26.82877873282594,-4.985003899588023,26.229138668031496
0.011995200735942874,26.429138646435195,4.99600373224904,26.828712116281057,-4.972013330777154,26.029565176589333,4.99600373224904,26.828712116281057,-4.972013330777154,26.029565176589333
0.019986670132860145,26.329458475804934,4.995007496522988,26.828625559039075,-4.955034156257269,25.830291392570793,4.995007496522988,26.828625559039075,-4.955034156257269,25.830291392570793
0.029970011797542963,26.22995805927713,4.994013191066874,26.828519095721727,-4.934073167471788,25.631397022832534,4.994013191066874,26.828519095721727,-4.934073167471788,25.631397022832534
0.041941232526434905,26.130677195691742,4.99302121358962,26.828392768912924,-4.90913874853675,25.43296162247056,4.99302121358962,26.828392768912924,-4.90913874853675,25.43296162247056
0.05589554399085856,26.03165559607048,4.992031960868993,26.82824662914171,-4.880240872887277,25.23506456299925,4.992031960868993,26.82824662914171,-4.880240872887277,25.23506456299925
0.07182736465228316,25.932932867732916,4.991045828592891,26.828080734862038,-4.847391099288324,25.037785000603794,4.991045828592891,26.828080734862038,-4.847391099288324,25.037785000603794
0.0897303219948656,25.834548498454105,4.990063211201074,26.827895152429413,-4.810602567211342,24.841201844478796,4.990063211201074,26.827895152429413,-4.810602567211342,24.841201844478796
0.10959725507437174,25.73654184066998,4.989084501727399,26.827689956074327,-4.769889991578657,24.64539372526563,4.989084501727399,26.827689956074327,-4.769889991578657,24.64539372526563
0.13142021738245868,25.63895209573692,4.988110091642607,26.827465227872594,-4.725269656877689,24.450438963601243,4.988110091642607,26.827465227872594,-4.725269656877689,24.450438963601243
0.15519048002517216,25.541818298251716,4.9871403706977375,26.827221057712492,-4.676759410647394,24.25641553879094,4.9871403706977375,26.827221057712492,-4.676759410647394,24.25641553879094
0.1808985352143877,25.445179300438266,4.986175726768242,26.826957543258835,-4.624378656339467,24.063401057617696,4.986175726768242,26.826957543258835,-4.624378656339467,24.063401057617696
0.2085341000707991,25.34907375660719,4.985216545698829,26.826674789913888,-4.568148345557231,23.871472723300492,4.985216545698829,26.826674789913888,-4.568148345557231,23.871472723300492
0.23808612073693308,25.25354010769463,4.984263211149138,26.82637291077522,-4.508090969675271,23.68070730461404,4.984263211149138,26.82637291077522,-4.508090969675271,23.68070730461404
0.2695427767985449,25.158616565886387,4.983316104440276,26.82605202659046,-4.444230550843186,23.491181105182314,4.983316104440276,26.82605202659046,-4.444230550843186,23.491181105182314
0.30289148601262633,25.064341099333554,4.9823756044023,26.825712265709004,-4.376592632377047,23.302969932958103,4.9823756044023,26.825712265709004,-4.376592632377047,23.302969932958103
0.33811890934013533,24.97075141696576,4.981442087222686,26.825353764030677,-4.305204268542416,23.116149069900846,4.981442087222686,26.825353764030677,-4.305204268542416,23.116149069900846
0.37521095628143364,24.87788495340811,4.980515926295858,26.824976664951365,-4.230094013732991,22.930793241864855,4.980515926295858,26.824976664951365,-4.230094013732991,22.930793241864855
0.4141527905122987,24.78577885400782,4.9795974920738395,26.824581119305673,-4.151291911049242,22.746976588709966,4.9795974920738395,26.824581119305673,-4.151291911049242,22.746976588709966
0.4549288358182557,24.69446995997659,4.978687151918072,26.82416728530659,-4.068829480281561,22.56477263464659,4.978687151918072,26.82416728530659,-4.068829480281561,22.56477263464659
0.4975227823248557,24.603994793654593,4.977785269952481,26.823735328482194,-3.9827397053027696,22.384254258826992,4.977785269952481,26.823735328482194,-3.9827397053027696,22.384254258826992
0.5419175930214077,24.51438954390204,4.976892206917828,26.82328542160946,-3.8930570208750126,22.205493666194624,4.976892206917828,26.82328542160946,-3.8930570208750126,22.205493666194624
0.5880955105755561,24.425690051624112,4.976008320027419,26.82281774464513,-3.799817298876307,22.028562358603097,4.976008320027419,26.82281774464513,-3.799817298876307,22.028562358603097
0.6360380644359764,24.337931795435075,4.975133962824225,26.82233248465376,-3.703057833952272,21.85353110621639,4.975133962824225,26.82233248465376,-3.703057833952272,21.85353110621639
0.6857260782203501,24.25114987746731,4.9742694850394695,26.821829835732878,-3.6028173285987695,21.68046991920174,4.9742694850394695,26.821829835732878,-3.6028173285987695,21.68046991920174
0.7371396773856614,24.165379009330927,4.973415232452741,26.821309998935345,-3.499135877681418,21.50944801972651,4.973415232452741,26.821309998935345,-3.499135877681418,21.50944801972651
0.7902582971777499,24.080653498229584,4.9725715467536835,26.820773182188955,-3.392054952398184,21.340533814270213,4.9725715467536835,26.820773182188955,-3.392054952398184,21.340533814270213
0.8450606908569372,23.997007233238065,4.971738765405327,26.820219600213242,-3.2816173836914526,21.173794866262888,4.971738765405327,26.820219600213242,-3.2816173836914526,21.173794866262888
0.9015249381964409,23.914473671747096,4.970917221509109,26.819649474433625,-3.1678673451162274,21.009297869060568,4.970917221509109,26.819649474433625,-3.1678673451162274,21.009297869060568
0.9596284542501714,23.833085826080843,4.970107243671633,26.819063032892807,-3.0508503351712903,20.84710861926888,4.970107243671633,26.819063032892807,-3.0508503351712903,20.84710861926888
1.0193479983864107,23.752876250292413,4.969309155873234,26.818460510159586,-2.930613159100413,20.68729199042524,4.969309155873234,26.818460510159586,-2.930613159100413,20.68729199042524
1.080659683583754,23.673877027142677,4.968523277338392,26.81784214723502,-2.807203910170884,20.529911907050334,4.968523277338392,26.81784214723502,-2.807203910170884,20.529911907050334
1.1435389859856009,23.596119755267583,4.967749922408041,26.81720819145604,-2.6806719504368397,20.375031319079127,4.967749922408041,26.81720819145604,-2.6806719504368397,20.375031319079127
1.20796075470937,23.519635536539134,4.966989400413842,26.8165588963965,-2.551067890995103,20.222712176681767,4.966989400413842,26.8165588963965,-2.551067890995103,20.222712176681767
1.2738992219065173,23.444454963625045,4.966242015554455,26.815894521765774,-2.4184435717414203,20.073015405484316,4.966242015554455,26.815894521765774,-2.4184435717414203,20.073015405484316
1.341328013069332,23.370608107752087,4.965508066773856,26.815215333304845,-2.282852040635192,19.92600088219933,4.965508066773856,26.815215333304845,-2.282852040635192,19.92600088219933
1.410220157580387,23.298124506677997,4.964787847641771,26.81452160268005,-2.1443475324809977,19.781727410675945,4.964787847641771,26.81452160268005,-2.1443475324809977,19.781727410675945
1.480548099500428,23.227033152876768,4.964081646236252,26.813813607374385,-2.0029854472353965,19.64025269837915,4.964081646236252,26.813813607374385,-2.0029854472353965,19.64025269837915
1.5522837085903805,23.15736248194205,4.963389745028445,26.813091630576533,-1.8588223278476848,19.50163333330757,4.963389745028445,26.813091630576533,-1.8588223278476848,19.50163333330757
1.62539829156307,23.08914036121329,4.962712420769608,26.81235596106759,-1.711915837643468,19.36592476135899,4.962712420769608,26.81235596106759,-1.711915837643468,19.36592476135899
1.699862603560156,23.02239407862916,4.9620499443804125,26.811606893105544,-1.5623247372601008,19.233181264152773,4.9620499443804125,26.811606893105544,-1.5623247372601008,19.233181264152773
1.7756468598496837,22.957150331812752,4.961402580842582,26.8108447263076,-1.4101088611432144,19.103455937317904,4.961402580842582,26.8108447263076,-1.4101088611432144,19.103455937317904
1.8527207477395806,22.893435217392895,4.9607705890929,26.810069765530315,-1.2553290936137387,18.976800669255475,4.9607705890929,26.810069765530315,-1.2553290936137387,18.976800669255475
1.931053438702329,22.831274220565827,4.96015422191964,26.80928232074766,-1.098047344514982,18.853266120383996,4.96015422191964,26.80928232074766,-1.098047344514982,18.853266120383996
2.0106136007059656,22.770692204901483,4.959553725861454,26.80848270692706,-0.9383265244495225,18.732901702875907,4.959553725861454,26.80848270692706,-0.9383265244495225,18.732901702875907
2.091369410746477,22.711713402398374,4.958969341108757,26.807671243903368,-0.7762305196158028,18.61575556089338,4.958969341108757,26.807671243903368,-0.7762305196158028,18.61575556089338
2.173288567576577,22.65436140379113,4.95840130140766,26.806848256250984,-0.6118241662545061,18.501874551331273,4.95840130140766,26.806848256250984,-0.6118241662545061,18.501874551331273
2.2563383046257743,22.598659149114507,4.957849833966469,26.806014073153992,-0.4451732247149205,18.39130422507502,4.957849833966469,26.806014073153992,-0.4451732247149205,18.39130422507502
2.340485403106564,22.544628918527692,4.957315159364809,26.80516902827451,-0.2763443531516807,18.284088808780876,4.957315159364809,26.80516902827451,-0.2763443531516807,18.284088808780876
2.4256962053015,22.492292323402527,4.956797491465388,26.804313459619223,-0.10540508086238809,18.18027118718583,4.956797491465388,26.804313459619223,-0.10540508086238809,18.18027118718583
2.511936628025834,22.44167029767925,4.9562970373284685,26.803447709404182,0.06757621872319985,18.079892885954315,4.9562970373284685,26.803447709404182,0.06757621872319985,18.079892885954315
2.599172176260333,22.392783089493197,4.955813997129029,26.802572123917937,0.24253035539163648,17.982994055068456,4.955813997129029,26.802572123917937,0.24253035539163648,17.982994055068456
2.687367956948828,22.345650253075824,4.9553485640767105,26.801687053383002,0.41938734982094505,17.889613452768646,4.9553485640767105,26.801687053383002,0.41938734982094505,17.889613452768646
2.7764886929549712,22.300290640933266,4.954900924338528,26.800792851815793,0.5980764615714147,17.79978843005074,4.954900924338528,26.800792851815793,0.5980764615714147,17.79978843005074
2.8664987371726216,22.256722396305594,4.954471256964408,26.79988987688501,0.7785262173808354,17.713554915726178,4.954471256964408,26.79988987688501,0.7785262173808354,17.713554915726178
2.95736208678421,22.214962945909758,4.954059733815571,26.798978489768594,0.9606644397528485,17.63094740205092,4.954059733815571,26.798978489768594,0.9606644397528485,17.63094740205092
3.0490423976613865,22.175028992969132,4.9536665194957905,26.798059055009237,1.1444182758269823,17.551998930929027,4.9536665194957905,26.798059055009237,1.1444182758269823,17.551998930929027
3.1415029989021885,22.136936510532443,4.953291771285551,26.797131940368576,1.3297142265188255,17.47674108069631,4.953291771285551,26.797131940368576,1.3297142265188255,17.47674108069631
3.234706907498911,22.100700735084775,4.952935639079142,26.796197516680117,1.516478175918681,17.405203953489433,4.952935639079142,26.796197516680117,1.516478175918681,17.405203953489433
3.328616843130818,22.06633616045317,4.952598265324694,26.795256157700866,1.7046354209369416,17.33741616320547,4.952598265324694,26.795256157700866,1.7046354209369416,17.33741616320547
3.4231952430757717,22.033856532009292,4.952279784967214,26.79430823996187,1.8941107011843301,17.273404824056712,4.952279784967214,26.79430823996187,1.8941107011843301,17.273404824056712
3.5184042772348234,22.003274841171464,4.9519803253945955,26.79335414261759,2.0848282290750513,17.213195539725337,4.9519803253945955,26.79335414261759,2.0848282290750513,17.213195539725337
3.614205863263746,21.974603320208267,4.951700006386678,26.792394247294233,2.2767117201408142,17.1568123931223,4.951700006386678,26.792394247294233,2.2767117201408142,17.1568123931223
3.710561681805465,21.94785343734581,4.951438940067325,26.791428937937138,2.469684423543606,17.10427793675448,4.951438940067325,26.791428937937138,2.469684423543606,17.10427793675448
3.807433191817292,21.92303589218057,4.9511972308595835,26.790458600657168,2.6636691527750003,17.055613183703976,4.9511972308595835,26.790458600657168,2.6636691527750003,17.055613183703976
3.904781645986824,21.900160611399727,4.9509749754439145,26.78948362357631,2.8585883165297328,17.010837599223144,4.9509749754439145,26.78948362357631,2.8585883165297328,17.010837599223144
4.002568106230355,21.879236744810584,4.950772262719521,26.788504396672383,3.054363949741189,16.969969092948784,4.950772262719521,26.788504396672383,3.054363949741189,16.969969092948784
4.100753459267591,21.8602726616808,4.95058917376879,26.787521311623102,3.250917744766392,16.933024011738496,4.95058917376879,26.787521311623102,3.250917744766392,16.933024011738496
4.1992984322664375,21.843275947390776,4.95042578182486,26.786534761649378,3.4481710827080145,16.900017133132174,4.95042578182486,26.786534761649378,3.4481710827080145,16.900017133132174
4.29816360855161,21.828253400399607,4.950282152242331,26.78554514135804,3.646045064860888,16.870961659441175,4.950282152242331,26.78554514135804,3.646045064860888,16.870961659441175
4.397309443370778,21.81521102952579,4.95015834247112,26.784552846584017,3.8444605442704365,16.845869212467566,4.95015834247112,26.784552846584017,3.8444605442704365,16.845869212467566
4.4966962797119425,21.804154051543783,4.9500544020334845,26.783558274231986,4.043338157390401,16.82474982885558,4.9500544020334845,26.783558274231986,4.043338157390401,16.82474982885558
4.596284364165706,21.79508688909735,4.949970372504215,26.782561822117625,4.242598355827198,16.80761195607708,4.949970372504215,26.782561822117625,4.242598355827198,16.80761195607708
4.696033862826112,21.788013168930583,4.949906287494001,26.7815638888085,4.442161438158222,16.794462449052666,4.949906287494001,26.7815638888085,4.442161438158222,16.794462449052666
4.79590487722367,21.782935720437226,4.949862172635994,26.78056487346462,4.641947581811346,16.785306567409833,4.949862172635994,26.78056487346462,4.641947581811346,16.785306567409833
4.895857460284218,21.77985657452898,4.949838045575548,26.779565175678812,4.841876874992888,16.78014797337915,4.949838045575548,26.779565175678812,4.841876874992888,16.78014797337915
4.995851632307215,21.778776962823155,4.949833915963167,26.778565195316855,5.041869348651263,16.778988730329456,4.949833915963167,26.778565195316855,5.041869348651263,16.778988730329456
5.0958473969570885,21.779697317150035,4.949849785450638,26.77756533235756,5.241845008463539,16.78182930194251,4.949849785450638,26.77756533235756,5.241845008463539,16.78182930194251
5.195804757261239,21.782617269380165,4.9498856476903805,26.776565986732784,5.441723866832098,16.788668552027545,4.9498856476903805,26.776565986732784,5.441723866832098,16.788668552027545
5.295683731608292,21.78753565157158,4.949941488337974,26.77556755816745,5.641425974878609,16.799503744975713,4.949941488337974,26.77556755816745,5.641425974878609,16.799503744975713
5.395444369740209,21.794450496436987,4.950017285057906,26.77457044601967,5.840871454422511,16.814330546854304,4.950017285057906,26.77457044601967,5.840871454422511,16.814330546854304
5.4950467687318625,21.803359038130633,4.950113007532499,26.773575049121014,6.039980529931226,16.833143027140252,4.950113007532499,26.773575049121014,6.039980529931226,16.833143027140252
5.59445108895167,21.81425771335462,4.95022861747404,26.772581765616962,6.238673560429301,16.85593366109228,4.95022861747404,26.772581765616962,6.238673560429301,16.85593366109228
5.693617569996917,21.827142162784174,4.950364068640091,26.77159099280768,6.4368710713537425,16.882693332760667,4.950364068640091,26.77159099280768,6.4368710713537425,16.882693332760667
5.792506546597387,21.842007232811312,4.950519306851994,26.77060312698908,6.63449378634278,16.913411338633544,4.950519306851994,26.77060312698908,6.63449378634278,16.913411338633544
5.891078464480943,21.85884697760622,4.950694270016535,26.76961856329431,6.831462658945351,16.94807539191813,4.950694270016535,26.76961856329431,6.831462658945351,16.94807539191813
5.989293896194705,21.87765466149551,4.950888888150779,26.76863769553573,7.0276989042386315,16.986671627455287,4.950888888150779,26.76863769553573,7.0276989042386315,16.986671627455287
6.08711355687551,21.898422761656388,4.951103083410067,26.76766091604736,7.223124030340952,17.029184607265414,4.951103083410067,26.76766091604736,7.223124030340952,17.029184607265414
6.184498319963329,21.921142971125697,4.951336770119152,26.766688615527976,7.4176598698075065,17.07559732672342,4.951336770119152,26.766688615527976,7.4176598698075065,17.07559732672342
6.281409232851375,21.94580620212258,4.951589854806466,26.765721182884818,7.611228610896283,17.12589122136034,4.951589854806466,26.765721182884818,7.611228610896283,17.12589122136034
6.377807532466619,21.972402589683476,4.9518622362415075,26.764759005078044,7.803752828691731,17.180046174288908,4.9518622362415075,26.764759005078044,7.803752828691731,17.180046174288908
6.4736546607745105,22.00092149560798,4.952153805475336,26.763802466965956,7.995155516073685,17.238040524250003,4.952153805475336,26.763802466965956,7.995155516073685,17.238040524250003
6.56891228020167,22.031351512713965,4.952464445884145,26.762851951151035,8.185360114519195,17.299851074276894,4.952464445884145,26.762851951151035,8.185360114519195,17.299851074276894
6.663542288970412,22.063680469400314,4.952794033215913,26.761907837826936,8.37429054472491,17.365453100973692,4.952794033215913,26.761907837826936,8.37429054472491,17.365453100973692
6.757506836338944,22.097895434515404,4.953142435640101,26.760970504626403,8.561871237037789,17.434820364404406,4.953142435640101,26.760970504626403,8.561871237037789,17.434820364404406
6.850768337741164,22.13398272252938,4.953509513800384,26.760040326470218,8.748027161681945,17.507925118588545,4.953509513800384,26.760040326470218,8.748027161681945,17.507925118588545
6.943289489819981,22.171927899008196,4.953895120870394,26.759117675417244,8.932683858769568,17.58473812259915,4.953895120870394,26.759117675417244,8.932683858769568,17.58473812259915
7.035033285348162,22.211715786387188,4.954299102612442,26.758202920515593,9.115767468083883,17.665228652258783,4.954299102612442,26.758202920515593,9.115767468083883,17.665228652258783
7.12596302803073,22.253330470041902,5.136568659081142,26.84052024645095,9.115357396980318,17.666140693632855,5.136568659081142,26.84052024645095,9.115357396980318,17.666140693632855
7.2177068235589115,22.293118357420894,5.320447999618131,26.91917596136173,9.114965647499691,17.667060753480058,5.320447999618131,26.91917596136173,9.114965647499691,17.667060753480058
7.310227975637728,22.33106353389971,5.505863574938885,26.994138604010708,9.114592376336573,17.66798846378871,5.505863574938885,26.994138604010708,9.114592376336573,17.66798846378871
7.403489477039948,22.367150821913686,5.692741221285449,27.065378190340308,9.114237732794447,17.668923453487064,5.692741221285449,27.065378190340308,9.114237732794447,17.668923453487064
7.497454024408481,22.401365787028777,5.881006190090956,27.132866225465847,9.113901858726006,17.669865348591706,5.881006190090956,27.132866225465847,9.113901858726006,17.669865348591706
7.592084033177223,22.433694743715126,6.070583177878048,27.196575715073102,9.113584888476396,17.67081377235715,6.070583177878048,27.196575715073102,9.113584888476396,17.67081377235715
7.687341652604382,22.46412476082111,6.2613963563792705,27.25648117621568,9.113286948829494,17.671768345426543,6.2613963563792705,27.25648117621568,9.113286948829494,17.671768345426543
7.7831887809122735,22.492643666745614,6.453369402867365,27.312558647507853,9.113008158957182,17.672728685983376,6.453369402867365,27.312558647507853,9.113008158957182,17.672728685983376
7.879587080527518,22.51924005430651,6.646425530683341,27.36478569870879,9.112748630371696,17.673694409904233,6.646425530683341,27.36478569870879,9.112748630371696,17.673694409904233
7.976497993415563,22.543903285303394,6.840487519950121,27.413141439694368,9.112508466881007,17.67466513091242,6.840487519950121,27.413141439694368,9.112508466881007,17.67466513091242
8.073882756503382,22.566623494772703,7.0354777484594555,27.457606528812924,9.112287764547307,17.67564046073248,7.0354777484594555,27.457606528812924,9.112287764547307,17.67564046073248
8.171702417184186,22.58739159493358,7.231318222719778,27.498163180621674,9.112086611648593,17.67662000924549,7.231318222719778,27.498163180621674,9.112086611648593,17.67662000924549
8.269917848897947,22.60619927882287,7.427930609152554,27.53479517300064,9.11190508864334,17.677603384645103,7.427930609152554,27.53479517300064,9.11190508864334,17.677603384645103
8.368489766781503,22.62303902361778,7.625236265424677,27.567487853641286,9.111743268138328,17.67859019359427,7.625236265424677,27.567487853641286,9.111743268138328,17.67859019359427
8.467378743381973,22.637904093644917,7.823156271904343,27.596228145907258,9.111601214859604,17.679580041382575,7.823156271904343,27.596228145907258,9.111601214859604,17.679580041382575
8.56654522442722,22.65078854307447,8.021611463227856,27.621004554064847,9.111478985626583,17.680572532084092,8.021611463227856,27.621004554064847,9.111478985626583,17.680572532084092
8.665949544647027,22.661687218298457,8.220522459964725,27.64180716788114,9.11137662932933,17.681567268715774,8.220522459964725,27.64180716788114,9.11137662932933,17.681567268715774
8.76555194363868,22.670595759992104,8.419809700368363,27.65862766658797,9.111294186908998,17.682563853396235,8.419809700368363,27.65862766658797,9.111294186908998,17.682563853396235
8.865312581770597,22.67751060485751,8.619393472199738,27.67145932221013,9.111231691341457,17.68356188750489,8.619393472199738,27.67145932221013,9.111231691341457,17.68356188750489
8.96519155611765,22.682428987048926,8.8191939446112,27.680297002256452,9.1111891676241,17.6845609718414,8.8191939446112,27.680297002256452,9.1111891676241,17.6845609718414
9.065148916421801,22.685348939279056,9.019131200077753,27.685137171772755,9.11116663276585,17.685560706785356,9.019131200077753,27.685137171772755,9.11116663276585,17.685560706785356
9.165144681071675,22.686269293605935,9.219125266363006,27.685977894755766,9.111164095780344,17.686560692456105,9.219125266363006,27.685977894755766,9.111164095780344,17.686560692456105
9.265138853094673,22.68518968190011,9.419096148506997,27.682818834927502,9.111181557682348,17.687560528872716,9.419096148506997,27.682818834927502,9.111181557682348,17.687560528872716
9.36509143615522,22.682110535991864,9.61896386082311,27.67566125586978,9.11121901148733,17.688559816113948,9.61896386082311,27.67566125586978,9.11121901148733,17.688559816113948
9.464962450552779,22.677033087498508,9.818648458891287,27.66450802051878,9.11127644221427,17.689558154478235,9.818648458891287,27.66450802051878,9.11127644221427,17.689558154478235
9.564711949213184,22.66995936733174,10.018070071534726,27.649363590019938,9.11135382689164,17.69055514464354,10.018070071534726,27.649363590019938,9.11135382689164,17.69055514464354
9.664300033666947,22.660892204885307,10.217148932767289,27.630234021943533,9.111451134566606,17.691550387827082,10.217148932767289,27.630234021943533,9.111451134566606,17.691550387827082
9.763686870008112,22.6498352269033,10.415805413698834,27.60712696786173,9.11156832631739,17.692543485944867,10.415805413698834,27.60712696786173,9.11156832631739,17.692543485944867
9.86283270482728,22.636792856029484,10.613960054385704,27.580051670288086,9.111705355268857,17.69353404177088,10.613960054385704,27.580051670288086,9.111705355268857,17.69353404177088
9.961697881112451,22.621770309038315,10.81153359561365,27.549018958980618,9.111862166611253,17.69452165909601,10.81153359561365,27.549018958980618,9.111862166611253,17.69452165909601
10.060242854111298,22.60477359474829,11.008447010600463,27.51404124661009,9.112038697622133,17.69550594288649,11.008447010600463,27.51404124661009,9.112038697622133,17.69550594288649
10.158428207148534,22.585809511618507,11.204621536605625,27.47513252379509,9.112234877691442,17.696486499441924,11.204621536605625,27.47513252379509,9.112234877691442,17.696486499441924
10.256214667392065,22.564885645029364,11.399978706434357,27.43230835350596,9.112450628349773,17.697462936552768,11.399978706434357,27.43230835350596,9.112450628349773,17.697462936552768
10.353563121561598,22.54201036424852,11.594440379823457,27.385585864839847,9.112685863299738,17.69843486365719,11.594440379823457,27.385585864839847,9.112685863299738,17.69843486365719
10.450434631573424,22.51719281908328,11.787928774696356,27.334983746169247,9.112940488450493,17.699401891997315,11.787928774696356,27.334983746169247,9.112940488450493,17.699401891997315
10.546790450115143,22.490442936220823,11.980366498274915,27.28052223766695,9.113214401955371,17.700363634774696,11.980366498274915,27.28052223766695,9.113214401955371,17.700363634774696
10.642592036144066,22.461771415257626,12.171676578035507,27.222223123210206,9.113507494252625,17.701319707305046,12.171676578035507,27.222223123210206,9.113507494252625,17.701319707305046
10.737801070303117,22.4311897244198,12.361782492496994,27.160109721667496,9.11381964810924,17.7022697271721,12.361782492496994,27.160109721667496,9.11381964810924,17.7022697271721
10.832379470248071,22.39871009597592,12.550608201828302,27.09420687757126,9.11415073866784,17.703213314380584,12.550608201828302,27.09420687757126,9.11415073866784,17.703213314380584
10.926289405879977,22.364345521344315,12.73807817826334,27.024540951180448,9.114500633496615,17.704150091508183,12.73807817826334,27.024540951180448,9.114500633496615,17.704150091508183
11.0194933144767,22.328109745896647,12.924117436311104,26.95113980793675,9.114869192642296,17.705079683856543,12.924117436311104,26.95113980793675,9.114869192642296,17.705079683856543
11.111953915717502,22.29001726345996,13.108651562748863,26.874032807318795,9.11525626868614,17.706001719601122,13.108651562748863,26.874032807318795,9.11525626868614,17.706001719601122
11.203634226594678,22.250083310519333,13.291606746386464,26.79325079109875,9.115661706802893,17.706915829939916,13.291606746386464,26.79325079109875,9.115661706802893,17.706915829939916
11.294497576206266,22.208323860123496,13.472909807589822,26.708826071006023,9.11608534482271,17.70782164924097,13.472909807589822,26.708826071006023,9.11608534482271,17.70782164924097
11.384507620423918,22.164755615495825,13.6524882275518,26.620792415803002,9.116527013296036,17.708718815188647,13.6524882275518,26.620792415803002,9.116527013296036,17.708718815188647
11.473628356430062,22.119396003353266,13.830270177298758,26.529185037778007,9.116986535561367,17.709606968928526,13.830270177298758,26.529185037778007,9.116986535561367,17.709606968928526
11.561824137118556,22.072263166935894,14.00618454642119,26.434040578660827,9.117463727815922,17.71048575521096,14.00618454642119,26.434040578660827,9.117463727815922,17.71048575521096
11.649059685353055,22.023375958749842,14.180160971516944,26.335397094966538,9.117958399189167,17.711354822533146,14.180160971516944,26.335397094966538,9.117958399189167,17.711354822533146
11.73530010807739,21.972753933026564,14.352129864335634,26.23329404277338,9.118470351819145,17.712213823279747,14.352129864335634,26.23329404277338,9.118470351819145,17.712213823279747
11.820510910272326,21.920417337901398,14.522022439613021,26.127772261940883,9.11899938093163,17.713062413861913,14.522022439613021,26.127772261940883,9.11899938093163,17.713062413861913
11.904658008753115,21.866387107314583,14.689770742584198,26.01887395977444,9.119545274922032,17.713900254854728,14.689770742584198,26.01887395977444,9.119545274922032,17.713900254854728
11.987707745802313,21.810684852637962,14.855307676164593,25.906642694142956,9.120107815440033,17.714727011132968,14.855307676164593,25.906642694142956,9.120107815440033,17.714727011132968
12.069626902632413,21.753332854030717,15.0185670277879,25.79112335605629,9.120686777476925,17.715542352005144,15.0185670277879,25.79112335605629,9.120686777476925,17.715542352005144
12.150382712672924,21.694354051527608,15.179483495890235,25.67236215170944,9.121281929455613,17.716345951345776,15.179483495890235,25.67236215170944,9.121281929455613,17.716345951345776
12.22994287467656,21.633772035863263,15.337992716029879,25.550406584000683,9.121893033323241,17.717137487725843,15.337992716029879,25.550406584000683,9.121893033323241,17.717137487725843
12.308275565639308,21.571611039036195,15.494031286632206,25.425305433531044,9.12251984464641,17.717916644541347,15.494031286632206,25.425305433531044,9.12251984464641,17.717916644541347
12.385349453529205,21.50789592461634,15.647536794349461,25.297108739092725,9.123162112708949,17.718683110139953,15.647536794349461,25.297108739092725,9.123162112708949,17.718683110139953
12.461133709818732,21.442652177799932,15.79844783902527,25.16586777765423,9.123819580612194,17.719436577945633,15.79844783902527,25.16586777765423,9.123819580612194,17.719436577945633
12.535598021815819,21.3759058952158,15.946704058253884,25.031635043850283,9.124491985377754,17.72017674658132,15.946704058253884,25.031635043850283,9.124491985377754,17.72017674658132
12.608712604788508,21.30768377448704,16.092246151524332,24.894464228984656,9.125179058052684,17.72090331998942,16.092246151524332,24.894464228984656,9.125179058052684,17.72090331998942
12.68044821387846,21.238013103552323,16.235015903939846,24.754410199554375,9.125880523817075,17.72161600755027,16.235015903939846,24.754410199554375,9.125880523817075,17.72161600755027
12.750776155798501,21.166921749751094,16.374956209503026,24.61152897530385,9.126596102093977,17.722314524198335,16.374956209503026,24.61152897530385,9.126596102093977,17.722314524198335
12.819668300309557,21.094438148677003,16.512011093957494,24.465877706817732,9.12732550666162,17.722998590536275,16.512011093957494,24.465877706817732,9.12732550666162,17.722998590536275
12.887097091472372,21.020591292804045,16.646125737176845,24.317514652661412,9.128068445767898,17.72366793294668,16.646125737176845,24.317514652661412,9.128068445767898,17.72366793294668
12.95303555866952,20.945410719889956,16.77724649509196,24.166499156078412,9.128824622247079,17.7243222837015,16.77724649509196,24.166499156078412,9.128824622247079,17.7243222837015
13.017457327393288,20.868926501161507,16.905320921147926,24.01289162125385,9.12959373363865,17.724961381069164,16.905320921147926,24.01289162125385,9.12959373363865,17.724961381069164
13.080336629795134,20.791169229286414,17.03029778728196,23.856753489153586,9.13037547230831,17.72558496941924,17.03029778728196,23.856753489153586,9.13037547230831,17.72558496941924
13.141648314992478,20.712170006136677,17.15212710441394,23.69814721294864,9.131169525571018,17.726192799324714,17.15212710441394,23.69814721294864,9.131169525571018,17.726192799324714
13.201367859128718,20.631960430348247,17.270760142441386,23.537136233034776,9.13197557581605,17.72678462766172,17.270760142441386,23.537136233034776,9.13197557581605,17.72678462766172
13.259471375182448,20.550572584681994,17.386149449730837,23.37378495165717,9.13279330063406,17.727360217706817,17.386149449730837,23.37378495165717,9.13279330063406,17.727360217706817
13.315935622521952,20.468039023191025,17.498248872097886,23.208158707150396,9.133622372946018,17.727919339231654,17.498248872097886,23.208158707150396,9.133622372946018,17.727919339231654
13.37073801620114,20.384392758199507,17.60701357126822,23.040323747803924,9.13446246113406,17.72846176859509,17.60701357126822,23.040323747803924,9.13446246113406,17.72846176859509
13.423856635993229,20.299667247098164,17.712400042812348,22.870347205363732,9.135313229174109,17.728987288832595,17.712400042812348,22.870347205363732,9.135313229174109,17.728987288832595
13.47527023515854,20.21389637896178,17.814366133546788,22.698297068180466,9.136174336770292,17.729495689743096,17.814366133546788,22.698297068180466,9.136174336770292,17.729495689743096
13.524958248942914,20.127114460994015,17.912871058394778,22.52424215401503,9.13704543949105,17.729986767973,17.912871058394778,22.52424215401503,9.13704543949105,17.729986767973
13.572900802803334,20.039356204804978,18.007875416699754,22.348252082512396,9.137926188906913,17.73046032709756,18.007875416699754,22.348252082512396,9.137926188906913,17.73046032709756
13.619078720357482,19.95065671252705,18.099341207985105,22.17039724735465,9.138816232729857,17.73091617769945,18.099341207985105,22.17039724735465,9.138816232729857,17.73091617769945
13.663473531054034,19.861051462774498,18.18723184715385,21.990748788104497,9.139715214954219,17.731354137444498,18.18723184715385,21.990748788104497,9.139715214954219,17.731354137444498
13.706067477560634,19.7705762964525,18.271512179122176,21.809378561750353,9.140622775999093,17.731774031154647,18.271512179122176,21.809378561750353,9.140622775999093,17.731774031154647
13.746843522866591,19.67926740242127,18.352148492881014,21.626359113964526,9.141538552852166,17.732175690878016,18.352148492881014,21.626359113964526,9.141538552852166,17.732175690878016
13.785785357097456,19.58716130302098,18.429108534980006,21.441763650085896,9.142462179214906,17.732558955956065,18.429108534980006,21.441763650085896,9.142462179214906,17.732558955956065
13.822877404038755,19.49429483946333,18.50236152242843,21.25566600583878,9.143393285649081,17.73292367308788,18.50236152242843,21.25566600583878,9.143393285649081,17.73292367308788
13.858104827366263,19.400705157095537,18.571878155007994,21.06814061779961,9.144331499724533,17.733269696391464,18.571878155007994,21.06814061779961,9.144331499724533,17.733269696391464
13.891453536580345,19.306429690542704,18.63763062699255,20.879262493623294,9.14527644616814,17.733596887462113,18.63763062699255,20.879262493623294,9.14527644616814,17.733596887462113
13.922910192641957,19.21150614873446,18.699592638269987,20.68910718204116,9.146227747013928,17.733905115427763,18.699592638269987,20.68910718204116,9.146227747013928,17.733905115427763
13.952462213308092,19.1159724998219,18.757739404861947,20.49775074264247,9.147185021754236,17.73419425700133,18.757739404861947,20.49775074264247,9.147185021754236,17.73419425700133
13.980097778164502,19.019866955990825,18.812047668837067,20.3052697154516,9.148147887491938,17.73446419653005,18.812047668837067,20.3052697154516,9.148147887491938,17.73446419653005
14.005805833353717,18.923227958177375,18.862495707613867,20.11174109031305,9.14911595909357,17.7347148260417,18.862495707613867,20.11174109031305,9.14911595909357,17.7347148260417
14.02957609599643,18.826094160692172,18.90906334264946,19.91724227609652,9.150088849343403,17.734946045287824,18.90906334264946,19.91724227609652,9.150088849343403,17.734946045287824
14.051399058304519,18.72850441575911,18.951731947510726,19.72185106973442,9.15106616909831,17.735157761783803,18.951731947510726,19.72185106973442,9.15106616909831,17.735157761783803
14.071265991384024,18.630497757974986,18.990484455324633,19.525645625104108,9.152047527443417,17.735349890845864,18.990484455324633,19.525645625104108,9.152047527443417,17.735349890845864
14.089168948726607,18.532113388696175,19.025305365604744,19.328704421767405,9.153032531848472,17.735522355624944,19.025305365604744,19.328704421767405,9.153032531848472,17.735522355624944
14.105100769388033,18.43339066035861,19.05618075045122,19.131106233579793,9.154020788324846,17.73567508713743,19.05618075045122,19.131106233579793,9.154020788324846,17.73567508713743
14.119055080852457,18.334369060737348,19.083098260121787,18.932930097181945,9.155011901583126,17.73580802429275,19.083098260121787,18.932930097181945,9.155011901583126,17.73580802429275
14.131026301581349,18.23508819715196,19.10604712797148,18.7342552803861,9.15600547519122,17.73592111391782,19.10604712797148,18.7342552803861,9.15600547519122,17.73592111391782
14.141009643246031,18.135587780624157,19.125018174759127,18.53516125047002,9.157001111732935,17.736014310778295,19.125018174759127,18.53516125047002,9.157001111732935,17.736014310778295
14.149001112642948,18.035907609993895,19.14000381231897,18.335727642391117,9.157998412966926,17.736087577596674,19.14000381231897,18.335727642391117,9.157998412966926,17.736087577596674
14.154997513290892,17.936087556000373,19.15099804659578,18.136034226933543,9.158996979986004,17.736140885067204,19.15099804659578,18.136034226933543,9.158996979986004,17.736140885067204
14.158996446709555,17.836167545334277,19.157996480042442,17.93616087880094,9.159996413376666,17.736174211867613,19.157996480042442,17.93616087880094,9.159996413376666,17.736174211867613
14.160996313378888,17.73618754466762,19.160996313378888,17.73618754466762,9.160996313378888,17.73618754466762,19.160996313378888,17.73618754466762,9.160996313378888,17.73618754466762
14.160996313378888,17.636187544667617,19.160996313378888,17.636187544667617,9.160996313378888,17.636187544667617,19.160996313378888,17.636187544667617,9.160996313378888,17.636187544667617
14.160996313378888,17.53618754466762,19.160996313378888,17.53618754466762,9.160996313378888,17.53618754466762,19.160996313378888,17.53618754466762,9.160996313378888,17.53618754466762
14.160996313378888,17.436187544667618,19.160996313378888,17.436187544667618,9.160996313378888,17.436187544667618,19.160996313378888,17.436187544667618,9.160996313378888,17.436187544667618
14.160996313378888,17.33618754466762,19.160996313378888,17.33618754466762,9.160996313378888,17.33618754466762,19.160996313378888,17.33618754466762,9.160996313378888,17.33618754466762
14.160996313378888,17.23618754466762,19.160996313378888,17.23618754466762,9.160996313378888,17.23618754466762,19.160996313378888,17.23618754466762,9.160996313378888,17.23618754466762
14.160996313378888,17.136187544667617,19.160996313378888,17.136187544667617,9.160996313378888,17.136187544667617,19.160996313378888,17.136187544667617,9.160996313378888,17.136187544667617
14.160996313378888,17.03618754466762,19.160996313378888,17.03618754466762,9.160996313378888,17.03618754466762,19.160996313378888,17.03618754466762,9.160996313378888,17.03618754466762
14.160996313378888,16.936187544667618,19.160996313378888,16.936187544667618,9.160996313378888,16.936187544667618,19.160996313378888,16.936187544667618,9.160996313378888,16.936187544667618
14.160996313378888,16.83618754466762,19.160996313378888,16.83618754466762,9.160996313378888,16.83618754466762,19.160996313378888,16.83618754466762,9.160996313378888,16.83618754466762
14.160996313378888,16.73618754466762,19.160996313378888,16.73618754466762,9.160996313378888,16.73618754466762,19.160996313378888,16.73618754466762,9.160996313378888,16.73618754466762
14.160996313378888,16.636187544667617,19.160996313378888,16.636187544667617,9.160996313378888,16.636187544667617,19.160996313378888,16.636187544667617,9.160996313378888,16.636187544667617
14.160996313378888,16.53618754466762,19.160996313378888,16.53618754466762,9.160996313378888,16.53618754466762,19.160996313378888,16.53618754466762,9.160996313378888,16.53618754466762
14.160996313378888,16.436187544667618,19.160996313378888,16.436187544667618,9.160996313378888,16.436187544667618,19.160996313378888,16.436187544667618,9.160996313378888,16.436187544667618
14.160996313378888,16.33618754466762,19.160996313378888,16.33618754466762,9.160996313378888,16.33618754466762,19.160996313378888,16.33618754466762,9.160996313378888,16.33618754466762
14.160996313378888,16.23618754466762,19.160996313378888,16.23618754466762,9.160996313378888,16.23618754466762,19.160996313378888,16.23618754466762,9.160996313378888,16.23618754466762
14.160996313378888,16.136187544667617,19.160996313378888,16.136187544667617,9.160996313378888,16.136187544667617,19.160996313378888,16.136187544667617,9.160996313378888,16.136187544667617
14.160996313378888,16.03618754466762,19.160996313378888,16.03618754466762,9.160996313378888,16.03618754466762,19.160996313378888,16.03618754466762,9.160996313378888,16.03618754466762
14.160996313378888,15.936187544667618,19.160996313378888,15.936187544667618,9.160996313378888,15.936187544667618,19.160996313378888,15.936187544667618,9.160996313378888,15.936187544667618
14.160996313378888,15.836187544667618,19.160996313378888,15.836187544667618,9.160996313378888,15.836187544667618,19.160996313378888,15.836187544667618,9.160996313378888,15.836187544667618
14.160996313378888,15.736187544667619,19.160996313378888,15.736187544667619,9.160996313378888,15.736187544667619,19.160996313378888,15.736187544667619,9.160996313378888,15.736187544667619
14.160996313378888,15.636187544667619,19.160996313378888,15.636187544667619,9.160996313378888,15.636187544667619,19.160996313378888,15.636187544667619,9.160996313378888,15.636187544667619
14.160996313378888,15.53618754466762,19.160996313378888,15.53618754466762,9.160996313378888,15.53618754466762,19.160996313378888,15.53618754466762,9.160996313378888,15.53618754466762
14.160996313378888,15.436187544667618,19.160996313378888,15.436187544667618,9.160996313378888,15.436187544667618,19.160996313378888,15.436187544667618,9.160996313378888,15.436187544667618
14.160996313378888,15.336187544667618,19.160996313378888,15.336187544667618,9.160996313378888,15.336187544667618,19.160996313378888,15.336187544667618,9.160996313378888,15.336187544667618
14.160996313378888,15.236187544667619,19.160996313378888,15.236187544667619,9.160996313378888,15.236187544667619,19.160996313378888,15.236187544667619,9.160996313378888,15.236187544667619
14.160996313378888,15.136187544667619,19.160996313378888,15.136187544667619,9.160996313378888,15.136187544667619,19.160996313378888,15.136187544667619,9.160996313378888,15.136187544667619
14.160996313378888,15.03618754466762,19.160996313378888,15.03618754466762,9.160996313378888,15.03618754466762,19.160996313378888,15.03618754466762,9.160996313378888,15.03618754466762
14.160996313378888,14.936187544667618,19.160996313378888,14.936187544667618,9.160996313378888,14.936187544667618,19.160996313378888,14.936187544667618,9.160996313378888,14.936187544667618
14.160996313378888,14.836187544667618,19.160996313378888,14.836187544667618,9.160996313378888,14.836187544667618,19.160996313378888,14.836187544667618,9.160996313378888,14.836187544667618
14.160996313378888,14.736187544667619,19.160996313378888,14.736187544667619,9.160996313378888,14.736187544667619,19.160996313378888,14.736187544667619,9.160996313378888,14.736187544667619
14.160996313378888,14.636187544667619,19.160996313378888,14.636187544667619,9.160996313378888,14.636187544667619,19.160996313378888,14.636187544667619,9.160996313378888,14.636187544667619
14.160996313378888,14.53618754466762,19.160996313378888,14.53618754466762,9.160996313378888,14.53618754466762,19.160996313378888,14.53618754466762,9.160996313378888,14.53618754466762
14.160996313378888,14.436187544667618,19.160996313378888,14.436187544667618,9.160996313378888,14.436187544667618,19.160996313378888,14.436187544667618,9.160996313378888,14.436187544667618
14.160996313378888,14.336187544667618,19.160996313378888,14.336187544667618,9.160996313378888,14.336187544667618,19.160996313378888,14.336187544667618,9.160996313378888,14.336187544667618
14.160996313378888,14.236187544667619,19.160996313378888,14.236187544667619,9.160996313378888,14.236187544667619,19.160996313378888,14.236187544667619,9.160996313378888,14.236187544667619
14.160996313378888,14.136187544667619,19.160996313378888,14.136187544667619,9.160996313378888,14.136187544667619,19.160996313378888,14.136187544667619,9.160996313378888,14.136187544667619
14.160996313378888,14.03618754466762,19.160996313378888,14.03618754466762,9.160996313378888,14.03618754466762,19.160996313378888,14.03618754466762,9.160996313378888,14.03618754466762
14.160996313378888,13.936187544667618,19.160996313378888,13.936187544667618,9.160996313378888,13.936187544667618,19.160996313378888,13.936187544667618,9.160996313378888,13.936187544667618
14.160996313378888,13.836187544667618,19.160996313378888,13.836187544667618,9.160996313378888,13.836187544667618,19.160996313378888,13.836187544667618,9.160996313378888,13.836187544667618
14.160996313378888,13.736187544667619,19.160996313378888,13.736187544667619,9.160996313378888,13.736187544667619,19.160996313378888,13.736187544667619,9.160996313378888,13.736187544667619
14.160996313378888,13.636187544667619,19.160996313378888,13.636187544667619,9.160996313378888,13.636187544667619,19.160996313378888,13.636187544667619,9.160996313378888,13.636187544667619
14.160996313378888,13.53618754466762,19.160996313378888,13.53618754466762,9.160996313378888,13.53618754466762,19.160996313378888,13.53618754466762,9.160996313378888,13.53618754466762
14.160996313378888,13.436187544667618,19.160996313378888,13.436187544667618,9.160996313378888,13.436187544667618,19.160996313378888,13.436187544667618,9.160996313378888,13.436187544667618
14.160996313378888,13.33618754466762,19.160996313378888,13.33618754466762,9.160996313378888,13.33618754466762,19.160996313378888,13.33618754466762,9.160996313378888,13.33618754466762
14.160996313378888,13.236187544667619,19.160996313378888,13.236187544667619,9.160996313378888,13.236187544667619,19.160996313378888,13.236187544667619,9.160996313378888,13.236187544667619
14.160996313378888,13.136187544667619,19.160996313378888,13.136187544667619,9.160996313378888,13.136187544667619,19.160996313378888,13.136187544667619,9.160996313378888,13.136187544667619
14.160996313378888,13.03618754466762,19.160996313378888,13.03618754466762,9.160996313378888,13.03618754466762,19.160996313378888,13.03618754466762,9.160996313378888,13.03618754466762
14.160996313378888,12.936187544667618,19.160996313378888,12.936187544667618,9.160996313378888,12.936187544667618,19.160996313378888,12.936187544667618,9.160996313378888,12.936187544667618
14.160996313378886,12.836187544667618,19.160996313378888,12.836187544667618,9.160996313378886,12.836187544667618,19.160996313378888,12.836187544667618,9.160996313378886,12.836187544667618
14.160996313378886,12.736187544667619,19.160996313378888,12.736187544667619,9.160996313378886,12.736187544667619,19.160996313378888,12.736187544667619,9.160996313378886,12.736187544667619
14.160996313378886,12.636187544667619,19.159996346711775,12.536194211200954,9.161996280045997,12.736180878134284,19.159996346711775,12.536194211200954,9.161996280045997,12.736180878134284
14.158996446709553,12.53620754400096,19.15499698001444,12.33626087306779,9.162995913404664,12.736154214934132,19.15499698001444,12.33626087306779,9.162995913404664,12.736154214934132
14.154997513290889,12.436287533334863,19.14600021296691,12.13646750093764,9.163994813614867,12.736107565732086,19.14600021296691,12.13646750093764,9.163994813614867,12.736107565732086
14.149001112642944,12.336467479341342,19.13300964415604,11.936894009495479,9.164992581129848,12.736040949187206,19.13300964415604,11.936894009495479,9.164992581129848,12.736040949187206
14.141009643246027,12.236787308711081,19.116030469636158,11.73762022547694,9.165988816855899,12.735954391945222,19.116030469636158,11.73762022547694,9.165988816855899,12.735954391945222
14.131026301581345,12.137286892183278,19.095069480850675,11.53872585573868,9.166983122312015,12.735847928627877,19.095069480850675,11.53872585573868,9.166983122312015,12.735847928627877
14.119055080852453,12.038006028597891,19.07013506191564,11.340290455376708,9.167975099789267,12.735721601819074,19.07013506191564,11.340290455376708,9.167975099789267,12.735721601819074
14.105100769388029,11.938984428976628,19.041237186266166,11.142393395905398,9.168964352509894,12.735575462047859,19.041237186266166,11.142393395905398,9.168964352509894,12.735575462047859
14.089168948726604,11.840261700639065,19.00838741266721,10.945113833509943,9.169950484785996,12.735409567768187,19.00838741266721,10.945113833509943,9.169950484785996,12.735409567768187
14.07126599138402,11.741877331360254,18.97159888059023,10.748530677384947,9.170933102177813,12.73522398533556,18.97159888059023,10.748530677384947,9.170933102177813,12.73522398533556
14.051399058304515,11.64387067357613,18.930886304957543,10.552722558171782,9.171911811651487,12.735018788980478,18.930886304957543,10.552722558171782,9.171911811651487,12.735018788980478
14.029576095996427,11.54628092864307,18.886265970256574,10.357767796507396,9.17288622173628,12.734794060778743,18.886265970256574,10.357767796507396,9.17288622173628,12.734794060778743
14.005805833353714,11.449147131157867,18.83775572402628,10.16374437169709,9.173855942681147,12.734549890618643,18.83775572402628,10.16374437169709,9.173855942681147,12.734549890618643
13.980097778164499,11.352508133344415,18.785374969718355,9.970729890523845,9.174820586610643,12.734286376164984,18.785374969718355,9.970729890523845,9.174820586610643,12.734286376164984
13.952462213308088,11.256402589513337,18.729144658936118,9.778801556206638,9.175779767680059,12.734003622820037,18.729144658936118,9.778801556206638,9.175779767680059,12.734003622820037
13.922910192641954,11.160868940600777,18.669087283054157,9.588036137520186,9.17673310222975,12.733701743681367,18.669087283054157,9.588036137520186,9.17673310222975,12.733701743681367
13.891453536580341,11.065945398792532,18.60522686422207,9.39850993808846,9.177680208938611,12.733380859496606,18.60522686422207,9.39850993808846,9.177680208938611,12.733380859496606
13.85810482736626,10.971669932239697,18.537588945755935,9.210298765864245,9.178620708976586,12.73304109861515,18.537588945755935,9.210298765864245,9.178620708976586,12.73304109861515
13.822877404038751,10.878080249871903,18.466200581921303,9.023477902806988,9.179554226156199,12.732682596936819,18.466200581921303,9.023477902806988,9.179554226156199,12.732682596936819
13.785785357097453,10.785213786314252,18.391090327111876,8.838122074770997,9.180480387083028,12.732305497857507,18.391090327111876,8.838122074770997,9.180480387083028,12.732305497857507
13.746843522866588,10.693107686913963,18.31228822442813,8.65430542161611,9.181398821305047,12.731909952211817,18.31228822442813,8.65430542161611,9.181398821305047,12.731909952211817
13.70606747756063,10.601798792882732,18.229825793660446,8.472101467552733,9.182309161460815,12.731496118212732,18.229825793660446,8.472101467552733,9.182309161460815,12.731496118212732
13.66347353105403,10.511323626560737,18.143736018681658,8.291583091733136,9.183211043426406,12.731064161388337,18.143736018681658,8.291583091733136,9.183211043426406,12.731064161388337
13.619078720357479,10.421718376808185,18.054053334253897,8.11282249910077,9.18410410646106,12.7306142545156,18.054053334253897,8.11282249910077,9.18410410646106,12.7306142545156
13.57290080280333,10.333018884530256,17.960813612255194,7.9358911915092385,9.184987993351468,12.730146577551274,17.960813612255194,7.9358911915092385,9.184987993351468,12.730146577551274
13.52495824894291,10.245260628341219,17.86405414733116,7.760859939122533,9.185862350554661,12.729661317559906,17.86405414733116,7.760859939122533,9.185862350554661,12.729661317559906
13.475270235158536,10.158478710373455,17.763813641977656,7.587798752107887,9.186726828339417,12.729158668639023,17.763813641977656,7.587798752107887,9.186726828339417,12.729158668639023
13.423856635993225,10.072707842237072,17.660132191060306,7.416776852632653,9.187581080926146,12.728638831841492,17.660132191060306,7.416776852632653,9.187581080926146,12.728638831841492
13.370738016201136,9.987982331135731,17.553051265777068,7.247862647176361,9.188424766625204,12.7281020150951,17.553051265777068,7.247862647176361,9.188424766625204,12.7281020150951
13.315935622521948,9.904336066144213,17.44261369707034,7.081123699169034,9.189257547973558,12.727548433119392,17.44261369707034,7.081123699169034,9.189257547973558,12.727548433119392
13.259471375182445,9.821802504653245,17.328863658495113,6.916626701966718,9.190079091869777,12.726978307339774,17.328863658495113,6.916626701966718,9.190079091869777,12.726978307339774
13.201367859128714,9.740414658986992,17.211846648550175,6.754437452175029,9.190889069707254,12.726391865798956,17.211846648550175,6.754437452175029,9.190889069707254,12.726391865798956
13.141648314992475,9.660205083198564,17.0916094724793,6.594620823331392,9.191687157505651,12.725789343065735,17.0916094724793,6.594620823331392,9.191687157505651,12.725789343065735
13.08033662979513,9.581205860048827,16.96820022354977,6.437240739956483,9.192473036040493,12.725170980141172,16.96820022354977,6.437240739956483,9.192473036040493,12.725170980141172
13.017457327393284,9.503448588173734,16.841668263815723,6.2823601519852765,9.193246390970845,12.724537024362192,16.841668263815723,6.2823601519852765,9.193246390970845,12.724537024362192
12.953035558669516,9.426964369445285,16.712064204373988,6.1300410095879165,9.194006912965044,12.723887729302653,16.712064204373988,6.1300410095879165,9.194006912965044,12.723887729302653
12.887097091472368,9.351783796531196,16.579439885120305,5.980344238390468,9.194754297824431,12.723223354671923,16.579439885120305,5.980344238390468,9.194754297824431,12.723223354671923
12.819668300309553,9.277936940658238,16.443848354014076,5.833329715105479,9.19548824660503,12.722544166210998,16.443848354014076,5.833329715105479,9.19548824660503,12.722544166210998
12.750776155798498,9.205453339584148,16.30534384585988,5.689056243582094,9.196208465737113,12.721850435586202,16.30534384585988,5.689056243582094,9.196208465737113,12.721850435586202
12.680448213878456,9.13436198578292,16.16398176061428,5.547581531285304,9.196914667142632,12.721142440280538,16.16398176061428,5.547581531285304,9.196914667142632,12.721142440280538
12.608712604788504,9.064691314848204,16.019818641226568,5.408962166213722,9.197606568350439,12.720420463482686,16.019818641226568,5.408962166213722,9.197606568350439,12.720420463482686
12.535598021815815,8.996469194119443,15.872912151022353,5.273253594265144,9.198283892609277,12.719684793973743,15.872912151022353,5.273253594265144,9.198283892609277,12.719684793973743
12.461133709818728,8.929722911535313,15.723321050638985,5.140510097058925,9.198946368998472,12.7189357260117,15.723321050638985,5.140510097058925,9.198946368998472,12.7189357260117
12.385349453529201,8.864479164718908,15.5711051745221,5.010784770224059,9.199593732536304,12.718173559213756,15.5711051745221,5.010784770224059,9.199593732536304,12.718173559213756
12.308275565639304,8.80076405029905,15.416325406992623,4.884129502161629,9.200225724285986,12.71739859843647,15.416325406992623,4.884129502161629,9.200225724285986,12.71739859843647
12.229942874676556,8.738603053471984,15.259043657893868,4.76059495329015,9.200842091459245,12.716611153653817,15.259043657893868,4.76059495329015,9.200842091459245,12.716611153653817
12.15038271267292,8.678021037807637,15.099322837828408,4.640230535782063,9.201442587517432,12.715811539833211,15.099322837828408,4.640230535782063,9.201442587517432,12.715811539833211
12.06962690263241,8.619042235304528,14.93722683299469,4.523084393799534,9.20202697227013,12.715000076809522,14.93722683299469,4.523084393799534,9.20202697227013,12.715000076809522
11.98770774580231,8.561690236697283,14.772820479633392,4.409203384237427,9.202595011971226,12.714177089157138,14.772820479633392,4.409203384237427,9.202595011971226,12.714177089157138
11.904658008753112,8.505987982020661,14.606169538093805,4.298633057981176,9.203146479412418,12.713342906060147,14.606169538093805,4.298633057981176,9.203146479412418,12.713342906060147


==> plots/evaluation/dyn_weight/new_lat_10_driven.csv <==
sim_x,sim_y,sim_v
6.123233995736766e-18,0.1,0.0
6.123233995736766e-18,0.1,0.0
6.123233995736766e-18,0.1,0.0
-2.4702448530974126e-08,0.10378427780315676,0.0692395581846547
-1.4072757387820693e-06,0.1166828878408972,0.1457789477818345
-1.2733202286099833e-05,0.1387834550140773,0.22256161749956097
-5.8402554957006714e-05,0.17009305986031184,0.29923865245346154
-0.0001188952242672085,0.19260278372075623,0.34388761545768903
-0.0003294731984747328,0.23845343090766472,0.4202431177343329
-0.0007149341963904635,0.2885130397712929,0.4898655649286536
-0.0011687930205978002,0.3297087477408848,0.5399891821855256
-0.0021234253102883267,0.39283079001652843,0.6075208160371186
-0.0034229714005518438,0.4566118504371319,0.6685703657844353
-0.004838395028501024,0.5120667418386597,0.7184081625898564
-0.007194818592479884,0.5870073505654049,0.7811227305612907
-0.010351428891266395,0.6681623096985351,0.8431858888201027
-0.014480412874261139,0.7554703936372466,0.9047841352291168
-0.019177858917276216,0.839240026876383,0.9595298525834757
-0.025652345351255497,0.9379469939117856,1.018652222494888
-0.031890404969011646,1.021068224863087,1.065106205575755
-0.03723544158971867,1.0857874846631987,1.0994446429318467
-0.04974986355699846,1.2212251249751338,1.1674030188751778
-0.06482853349562294,1.3645935722168165,1.2353106417468618
-0.0825671412311114,1.5158887867264956,1.3036661823141278
-0.10118071467261286,1.6615889726027775,1.367168140841062
-0.12400145654178482,1.8283540099020295,1.4387314241092939
-0.14061368735222374,1.9442524848314402,1.4885111968080038
-0.16515144277231716,2.1099833628215947,1.5577037687441326
-0.19148986741058663,2.283172100273475,1.6274774452014837
-0.21168296689206692,2.41385617127576,1.6784001615264004
-0.24075803944987528,2.6000714284029134,1.7484502866791083
-0.27123475102748984,2.7938833105816308,1.8186129830685849
-0.2971224709309152,2.9580456356758726,1.8740911116035146
-0.3297948890412414,3.1652027594750907,1.938314678031803
-0.36347232836220245,3.379140049614964,1.9987257377763934
-0.3980375144546714,3.5994568535940283,2.0554442474229466
-0.43339127630595065,3.8257633785691803,2.1085645224290896
-0.46614346858813194,4.036375242415832,2.1538210660384305
-0.4927257769451777,4.208016209336344,2.1880619798030096
-0.5196174182930675,4.382306542082169,2.220436006058687
-0.5536290518532708,4.603684075916481,2.2586143780140677
-0.5880408307368381,4.828731931885896,2.294240355740489
-0.62280894883023,5.057198350514957,2.3273170173222653
-0.6578903221295763,5.288841345866506,2.3579789494912458
-0.6932404393652986,5.523425013820013,2.386255633654848
-0.7216823972699569,5.713053225231232,2.4072550904878796
-0.7573967444302503,5.9523597118628535,2.4315885568195696
-0.7896595439295249,6.169740556486953,2.4517191412640367
-0.8148110744150657,6.340027295544019,2.466233764642979
-0.8507838480104913,6.584925202707743,2.4834046666375835
-0.8867381151075902,6.83139104925307,2.4977272702832947
-0.9226215751962109,7.0792116047966145,2.5100371290411285
-0.9583742207537115,7.328196291624074,2.52042173762268
-0.9939291239892404,7.57816336096458,2.5289492541054797
-1.0292143785788717,7.828940579104756,2.5357171424546614
-1.0641540268713283,8.080363599213454,2.5407938715411635
-1.0952389982407744,8.307067270565948,2.543995970215806
-1.1157419362804684,8.45836957439971,2.545423406802718
-1.149467654733038,8.71075165748337,2.547036401059162
-1.1825646353935544,8.963332483997876,2.5475237500106367
-1.2149392165284003,9.215984691971615,2.546605973893458
-1.2433810517291082,9.443326214503971,2.544633038327226
-1.271092723747572,9.670531306897377,2.5416181028099283
-1.2980045320314426,9.897513143610496,2.537597024220446
-1.3183375790030503,10.073846311819793,2.533787487638741
-1.3408867966533151,10.275092796600486,2.528738541184609
-1.3599762945744516,10.45089871599374,2.5237252058526574
-1.3835823012215562,10.676482713587646,2.5165813575251663
-1.4060675174597588,10.901531294000685,2.5092432998040346
-1.427355323367138,11.125991077771616,2.5009954874212568
-1.443036651824759,11.300113420869694,2.493980187541369
-1.4620132528369945,11.523332534813816,2.4842066312049274
-1.4795932690659195,11.745745643697806,2.47359740042125
-1.4957120643894053,11.967275321688978,2.462176989624997
-1.5103091991011988,12.187844518454698,2.4499621050535834
-1.521961823556216,12.383037402753084,2.438456127233381
-1.5311074692466422,12.553116305919486,2.427896357675547
-1.5413885826616944,12.77071306598424,2.411932180451194
-1.549969559547337,12.986786179301086,2.393399303344697
-1.5568250889976865,13.201227048090722,2.3743174651081778
-1.5619344252342313,13.413975736793528,2.3547198158722025
-1.5652848225806206,13.624972157944523,2.33461228714804
-1.5668720772097757,13.834157514463241,2.3140221665635745
-1.5668900426167827,13.995568850513644,2.297695840371347
-1.5656145398514678,14.178622931674422,2.2787249597803245
-1.5633739556412882,14.337529023700032,2.2618710726095315
-1.5589703051597672,14.540061869509072,2.2398792499281837
-1.552882243569955,14.740547765459041,2.217380156646723
-1.5451470606427165,14.93893715143173,2.194591896776752
-1.5390964032865357,15.070013375084628,2.1792565896743485
-1.5287154874917275,15.264827421986842,2.1560636216887654
-1.5168161820170663,15.457454085693463,2.132670394054228
-1.5034564946002,15.647866620703724,2.109108184864851
-1.4886988324826647,15.836042275802527,2.0854040452916327
-1.4726094148881825,16.021962199080704,2.0615860364147314
-1.4631208404023577,16.124270677735556,2.04831520450422
-1.445094735647234,16.306697150489114,2.0261127575078492
-1.4259027664148085,16.48708557757431,2.0051251645051544
-1.4056288106129828,16.665447532676666,1.9839748951587304
-1.384356216105201,16.841768915083822,1.9626784005726983
-1.3621656977343388,17.01604001318185,1.9412714712145636
-1.3391357686366887,17.188254245788773,1.919770732171019
-1.3206924708044836,17.32077386689414,1.9029937234910184
-1.296358748297311,17.489322672730555,1.881363490237285
-1.2769931364619127,17.618989921872917,1.8645022047841684
-1.251589278017148,17.78387306360675,1.8428979365412663
-1.225676328123666,17.94674899624615,1.82207977762698
-1.1993235324543534,18.107653143928168,1.8012007702046702
-1.1785689083539617,18.23143961785047,1.7849194340733325
-1.1516097768355646,18.38884686211087,1.7639475984299602
-1.1244035072074632,18.544294209506702,1.7429426324417223
-1.0970145670705178,18.69778832563426,1.721912190154117
-1.0695051014385961,18.849336725726502,1.7008636382460542
-1.0419348899456256,18.998947682363887,1.6798038303805836
-1.020486182638324,19.113977946996314,1.6634211010741309
-0.9990615387912604,19.227845164403597,1.6469581284587327
-0.9715944766581864,19.37252374129719,1.6255527514893888
-0.9442630159684523,19.51526817383688,1.6041742240712282
-0.9171141342700597,19.656090003192837,1.5828307513545612
-0.8901923975291531,19.79500100377567,1.5615259059569344
-0.863539855860051,19.93201302007182,1.5402654049599938
-0.8430215354951497,20.03727269017728,1.5237640467307445
-0.8169431000657195,20.170938267619952,1.5025965154461285
-0.7912363980614459,20.302738119016446,1.4814899021264711
-0.7715195493104026,20.40396690966079,1.4651194994457306
-0.7465498752995083,20.5324778847942,1.4440893096007903
-0.7220330618200014,20.659151202246136,1.4231253438766718
-0.6979923198053951,20.78399872792133,1.4022475648023351
-0.6796361999911276,20.87984773871129,1.386072817042447
-0.6564901365973087,21.00147886848203,1.3653629838455095
-0.6338696354787681,21.12131719757065,1.3447557457177928
-0.6117873435423932,21.239374477572877,1.3242571961044007
-0.5902533095033534,21.35566244265992,1.3038731904186365
-0.5715784013523741,21.457553662365093,1.2858550437456702
-0.5556011774193008,21.54557581097965,1.2701704664444542
-0.5355590624018924,21.65720911057212,1.250271696672857
-0.5160798763505214,21.767131196454823,1.2305214324525493
-0.497164030285685,21.875353666975272,1.2109049103887166
-0.4788103129358332,21.981888152358962,1.1914283791239053
-0.4610160738931532,22.08674658349491,1.1720974392022865
-0.4437774305080842,22.189941118795826,1.152916924803581
-0.4307505749405932,22.2690611089838,1.1381056504063367
-0.4144868184878946,22.369328343816857,1.1192035397298814
-0.40221064226468317,22.446187149013554,1.1046138908696146
-0.3869008637920192,22.543569404343756,1.0861277633638462
-0.37211338401239136,22.63937173753064,1.0680512669544906
-0.35783916943998667,22.73361391081116,1.0501319528886266
-0.34708649519592044,22.805842597284702,1.0363038226165937
-0.3337036576957941,22.8973416683793,1.0186705977507602
-0.32080944027995983,22.98731550943701,1.0012041232719961
-0.30839410000741635,23.075777237893302,0.9839070759262915
-0.29644753878886765,23.16274018364839,0.9667819162494605
-0.28621351324881616,23.238793280284074,0.9517056773088254
-0.2775499657026375,23.3043846504081,0.9386279750891583
-0.2668018568263877,23.387418295709615,0.9219997865729216
-0.256482780587128,23.469007497085354,0.9055673051886909
-0.2465816072414396,23.549166604969624,0.8893135657957981
-0.23708713403358353,23.627909810940395,0.873239936653264
-0.22798807448469305,23.7052514849957,0.8573478825219213
-0.21927309289215058,23.78120614782101,0.8416384677076904
-0.21367087465525583,23.831079259847968,0.8312674438228614
-0.20645312357087872,23.89663551182736,0.8175667094183913
-0.20036801265493104,23.953122317233746,0.8056982461369008
-0.19285138561828633,24.024560161646328,0.7906050944363122
-0.18566983182551686,24.094675473787145,0.7756956952657371
-0.17881222940207953,24.163483247666463,0.7609721598655156
-0.17369544248167457,24.21610616045231,0.7496491579505699
-0.16738661101146876,24.282627021536573,0.7352564994499838
-0.16137143235711524,24.34788276797594,0.7210500048989693
-0.15563928004395158,24.411888790771595,0.7070295811922417
-0.15017970082911536,24.474660529310363,0.6931950394708909
-0.14611522787040468,24.522639567931602,0.6825631751950779
-0.1427540852466975,24.5631831560032,0.673539387432608
-0.13950308478349235,24.603195012890755,0.6645978441800543
-0.1353346940808101,24.655725522393038,0.6528150963018154
-0.1318383835855569,24.700930135042654,0.6426209069129906
-0.12847838804412925,24.745433377204755,0.6325373249581762
-0.12479972967948773,24.795444739477556,0.6211483688764455
-0.12128707296047353,24.84456040064515,0.6099031308105546
-0.1191731944984798,24.874807667998713,0.6029476179983669
-0.1171202454954897,24.904711946232506,0.5960479191450067
-0.11434569795372995,24.946006756427547,0.5864818482574427
-0.11168377309330156,24.986641758671265,0.5770245145393514
-0.10877455057574244,25.03228313192881,0.5663487482155568
-0.10600181533017698,25.077082983788568,0.5558138177691697
-0.10400855741905096,25.11013710734881,0.548004635722405
-0.10177327480765849,25.14811569377224,0.5389931681422534
-0.09933335622324632,25.19075774299917,0.5288246192820693
-0.09729500156965461,25.227410782653227,0.5200405568977348
-0.09534335348838338,25.263456465734034,0.5113618023068062
-0.09347523195741785,25.298901907545964,0.5027878158824398
-0.09193811853557361,25.328811377120143,0.4955236808140227
-0.09021697823304742,25.363161014285975,0.4871427213238931
-0.08834154582286065,25.40170787217741,0.4776907521584159
-0.0865597539854369,25.439507555815986,0.4683726036842987
-0.08486751723522544,25.476570471166827,0.4591874051826374
-0.08345717045012624,25.508404279847724,0.45125867347539933
-0.08248849216550815,25.5308060283658,0.44565682059697814
-0.0810032011011536,25.566072174946154,0.4367998533591007
-0.0795942745277287,25.600637515992624,0.4280724921451952
-0.07825823898431741,25.634512441436076,0.41947853703022625
-0.07699176691748955,25.667706884958957,0.41100723937384925
-0.07579165737565405,25.700230711678593,0.4026624948483554
-0.07493326684518757,25.724189464076222,0.39648642840007403
-0.0739751231244117,25.751677189326017,0.3893696967274674
-0.07293485932116164,25.782487704324932,0.3813523626024555
-0.07207045653257473,25.808925702042377,0.37443795687453535
-0.07124695208543287,25.834884028750878,0.36761684003165823
-0.0704626230065792,25.860369113943577,0.3608882843989702
-0.07003138063064034,25.874722058050192,0.35709579954226484
-0.06930524925105738,25.89947745093034,0.3505167941694208
-0.06861414314217754,25.92377602677094,0.3440236622510782
-0.06795655615146819,25.947623976798234,0.3376198154849646
-0.06733103741347331,25.97102747456607,0.3313047903508322
-0.06665363688573754,25.9972379748899,0.32419530657102497
-0.06617067106888538,26.0165256161352,0.31893794400010983
-0.06563318765248263,26.038632381060538,0.3128846458647275
-0.06512249751452909,26.060318941863105,0.3069171104786009
-0.06463739685754778,26.081591661815857,0.30105507112279345
-0.06411284518951095,26.105404881966788,0.2944369814530106
-0.0636185944167162,26.12869335095477,0.28792285676859125
-0.0632668509415152,26.145820285210288,0.28310482142229504
-0.06282191828647025,26.168210184516877,0.2767694543918095
-0.06240317107690422,26.19009756544185,0.27053062903429986
-0.06200924670271745,26.21148990611731,0.26438311455141067
-0.06168390583447234,26.22980767759372,0.259074851386555
-0.06141875072144622,26.2452146792504,0.2545752824733191
-0.0610839845377024,26.2653404013414,0.24866064980860925
-0.060846356297796916,26.280126186603017,0.24426728391514668
-0.06054659336093043,26.299432873708316,0.2384701727290891
-0.06026539002187696,26.318278966527107,0.2327465004492802
-0.060001748645319236,26.336670288122903,0.2270955516353026
-0.05975471734390062,26.354612590985056,0.22151619067545625
-0.05952338824511844,26.372111554198284,0.21600771929924018
-0.059386394879137015,26.38282577724149,0.21260064939476725
-0.059229365764197794,26.395459084023077,0.20854843905769338
-0.05903193232172113,26.411927646976455,0.2032067344254891
-0.05884742934794386,26.427972419811667,0.19795060055070313
-0.05867512039406117,26.4435990204792,0.1927491889984258
-0.05851431174936309,26.458812321306922,0.18761580116768478
-0.058400849575640186,26.469954375830287,0.18381170932100405
-0.058258578956447524,26.4844577125732,0.17880066614044132
-0.05812604833444753,26.498563045360196,0.1738596438709653
-0.058002675347629186,26.512275967642815,0.16898875982339573
-0.05791582137904413,26.52230650924269,0.16538161709598315
-0.05780715953035919,26.53534620507452,0.16063357423111946
-0.057718413068632575,26.54644679866713,0.1565501048999755
-0.057623791078787776,26.558785351919806,0.15193407536064485
-0.05753599421966329,26.570757442333583,0.14738785314477676
-0.05745458916923166,26.58236869263317,0.14291220065441157
-0.057379165413212155,26.593624768075042,0.13850759530663004
-0.05730933460175826,26.60453133403233,0.13417385194185732
-0.05724472957789305,26.615094060355496,0.1299109176491337
-0.057199495833769716,26.622793872846014,0.12676033399121833
-0.05714321302360381,26.632768527831097,0.12262170473505879
-0.05709124634510747,26.64241532322236,0.11856543899024027
-0.057043299877761154,26.651740070305085,0.11456794288728214
-0.05699909829817127,26.6607478790246,0.11064148835169832
-0.056958379566576574,26.669444414350174,0.1067860735561943
-0.0569299772271763,26.67576597011333,0.10394107901444138
-0.05689476913980068,26.683931473356292,0.10020995014843143
-0.0568782434577731,26.687903002378707,0.09837102969516273
-0.05684352103975044,26.696572379878486,0.0942981047850723
-0.05681880355551698,26.70304321022045,0.08699604434081862
-0.056797361691860164,26.708864732074357,0.042256262881272946
-0.056791386691218054,26.710504085475815,0.01240151674038661
-0.05679464214931497,26.70960837450981,0.03238317117006945
-0.056812068172240986,26.704653953012173,0.07780776837140492
-0.05684012133752492,26.695651754930076,0.1217476031279706
-0.05686923270869123,26.682758457831103,0.16467630209436246
-0.05688208386164742,26.668075944284052,0.20229940059675178
-0.05686784500666822,26.652776823506656,0.23473681461445467
-0.056822908254262436,26.637869212523896,0.26213484193041126
-0.05669044982485017,26.615458113535816,0.29806781984937747
-0.056394947402046425,26.586854346334118,0.3374384359450946
-0.055876426180316005,26.55475791201937,0.37571213938070314
-0.05505315081831458,26.51927629809423,0.41278113419451784
-0.05414450941745847,26.489410955720484,0.4407685188659496
-0.052756415455299556,26.45292699520654,0.47183555341215766
-0.05066915312004583,26.408983367298372,0.5055906751998362
-0.04827402592246023,26.36744111054904,0.5345348141933448
-0.045708174394691624,26.32924615984596,0.5590790915824575
-0.04169153704190124,26.2777052795811,0.5895347573249339
-0.037374702248478484,26.229686295331884,0.6156298858607419
-0.03159505948376988,26.173296043249664,0.6438689202269294
-0.024750560009500887,26.114516681979012,0.6709872717677665
-0.017700579941811036,26.0603644497497,0.6941085718655495
-0.008603406467529757,25.99741633634323,0.7191134167177906
0.0018102690167216412,25.932441866071784,0.7430460079048429
0.012238799475677768,25.873086547766782,0.7634344811132485
0.02081909267050336,25.827637939811094,0.7782011544920491
0.0349635232696904,25.75805648570895,0.7995178071135687
0.050707042768061095,25.686874431375134,0.8206924360032068
0.06815250004111122,25.614089740525266,0.8427066629873678
0.08741292403750762,25.539684328481087,0.865355661946049
0.10860229962115535,25.463663721777195,0.8885061170897464
0.12915292815570106,25.39474184168328,0.9096377530201629
0.15432104456439447,25.315684628409773,0.9342277669471073
0.1786275819063511,25.24404041308835,0.9574270541547474
0.20148930841928464,25.180253504657593,0.978741396978396
0.2332100713618288,25.096700871142033,1.0075538261469332
0.26772195429827794,25.011391960337477,1.037632153963072
0.3052046780426111,24.924355026336013,1.0682603043503098
0.34581048344007215,24.835705284584822,1.098479929935849
0.3896630170284292,24.745625772125024,1.1277811019558128
0.436867386951179,24.654330919619206,1.156036042925328
0.48752232788469596,24.56203654381246,1.183482433475005
0.5355263423755664,24.479323368724916,1.2073514110241876
0.5734133545791501,24.416958425694915,1.22502500395849
0.6333436770125294,24.32301694528541,1.251188962461908
0.697079354769462,24.228777855427985,1.277063145349949
0.7647215736771495,24.13442933340376,1.3028044643581471
0.8363695040520556,24.04016270211886,1.328496092729393
0.9121203420473167,23.94617302615414,1.3541957241302387
0.9739371971355202,23.873386707717884,1.3743064626744825
1.066748673024144,23.770087146591358,1.4032727764126318
1.1649799789668671,23.667838684504705,1.43276646455221
1.2794663566931175,23.556904755983247,1.466042571845977
1.367033755503897,23.47741614287805,1.4907421825614118
1.5052029456504907,23.360270176862205,1.5287376008085274
1.614161258644833,23.274147131182563,1.5578141998549913
1.7664253580657592,23.16170625704076,1.5971334014935765
1.9264722099421259,23.052020057461892,1.636818210032566
2.0940397198435217,22.945058698265434,1.6765596353331125
2.2688380775803147,22.840744576528063,1.7161227107268129
2.4505583435686717,22.738963343523697,1.7552423529484455
2.6070440443130303,22.65597951910418,1.7872969066971347
2.735402203897836,22.59072431546495,1.8125061337053232
2.932982977348851,22.49460539427453,1.8493566191891428
3.1362985264389263,22.400440573997308,1.8848543701947005
3.3449869432047987,22.308037683019936,1.9187890981445173
3.5586835103208316,22.217192986844402,1.951012708437848
3.777013329686809,22.12769534283908,1.9813811936318384
3.9808935782325854,22.046652139217745,2.0074286399211587
4.207039104094801,21.959115041353638,2.0338694309733816
4.417437563053057,21.879479200015627,2.056158045362544
4.591572583186334,21.814619807844544,2.0730289396022528
4.826238479296964,21.72836464874097,2.093574705472128
5.06339535354682,21.642132669201835,2.1118497626276467
5.242664563003087,21.57732012103575,2.1240816504593454
5.483251030598267,21.49050982276219,2.13836140433388
5.72526671439456,21.40301028417883,2.15039545608873
5.94804166037145,21.32197186770363,2.159430335803698
6.171398797918112,21.239929955995414,2.166614272412004
6.374709334676829,21.164304160767262,2.171551036178025
6.537380281402331,21.102983569266904,2.1744498762913835
6.699951591305279,21.040849600598087,2.1764676870118826
6.923127198578171,20.953942254554814,2.1777831518949755
7.145611726535131,20.865153612732563,2.177390037194203
7.367115535227727,20.77429097209509,2.175412353236749
7.58735035950841,20.68116517163679,2.17191835885591
7.80602836561337,20.585592414330954,2.166988210113381
8.00323442784122,20.49643573120711,2.161322880715516
8.198702463333962,20.40498429684437,2.154597207892003
8.41132725888896,20.30166904863852,2.1432972755148167
8.564124315567705,20.224767843540622,2.132689263419972
8.771339707161129,20.116643114137194,2.116977392449031
8.956693512513773,20.01589065743232,2.1023511220662687
9.102810670986736,19.93357192029979,2.0903919897273378
9.282639286700775,19.828498951732545,2.0751219399729406
9.459217225148642,19.72098835335992,2.059542799842913
9.632421947715917,19.611028084250968,2.0437087296691034
9.80213707533859,19.49862100113616,2.0276133082142795
9.96825266356918,19.383788749250993,2.011259524243619
10.09848453662866,19.290205350519457,1.9979802240109057
10.226300162339724,19.195129853434743,1.9844350646019924
10.382596484981304,19.07428209270238,1.966948209605005
10.535012361482275,18.951360045421392,1.9492205026408882
10.683536198963312,18.826519549718167,1.9312408841080406
10.828157275498892,18.699908795833228,1.9130334498842159
10.968869417323551,18.571671249978845,1.894607121299306
11.078623439250991,18.468005316858907,1.8797112437337702
11.21229897619213,18.337196885263754,1.8609036840663025
11.342075527044665,18.205157341859717,1.8419002555454858
11.455553620007425,18.085384636786575,1.8246386249582118
11.57798287408917,17.95137352161384,1.8058532379397907
11.696598319982435,17.81645397975972,1.787108619649674
11.788742730033691,17.707932677802862,1.772006676945219
11.900498562464374,17.5716436480351,1.7530291653487875
12.008473708008061,17.43475554656721,1.7339546965256576
12.112704223060515,17.29738724314832,1.7147964937354463
12.213234059185874,17.15965714381546,1.6955686892684436
12.310113120496075,17.02168168523006,1.6762800272265659
12.394227719108697,16.89738792678053,1.658875484285671
12.46658459215399,16.78688004223783,1.6433733899365415
12.553906579208835,16.648762406894456,1.624952430194975
12.637817143459893,16.510679871441248,1.6066601048682554
12.718333405131217,16.372708236633123,1.58831126543488
12.795487512764208,16.23492983524327,1.5699318556072528
12.8693237188586,16.097428977882732,1.5515341650249865
12.919062842091268,16.001388947213673,1.5386483162263114
12.98738267091323,15.86455414289038,1.5202351983288709
13.04616410294411,15.74183171317019,1.5036526519688567
13.108528473077964,15.60602517738964,1.4852083835684675
13.16785383295166,15.470874102324508,1.4668000017511718
13.218705004427292,15.349858987120813,1.4502238282515951
13.251293469675105,15.269536374073038,1.439181338967126
13.298244836786742,15.149620575027596,1.4226137909828025
13.342922794856893,15.030430028476664,1.4060578684708416
13.38537707619011,14.91201107756953,1.3895047975050119
13.425656928716853,14.794408092644243,1.3729591644893144
13.459675177471032,14.69059129211631,1.3582646951325352
13.488089914288993,14.600330068460632,1.3454124337282511
13.511459419973646,14.523407482309056,1.3344028512528832
13.544839130630098,14.408816606628715,1.3179317127725514
13.57285605283185,14.307780019654551,1.3033156651503233
13.599348709990991,14.207541487746976,1.2887116070836377
13.624347634490123,14.108123477322314,1.2741275932233371
13.647882845269992,14.009547225797725,1.259562800436743
13.669983826405433,13.911832950621765,1.2450192439465244
13.690679512561509,13.814999743426876,1.2305009830834628
13.70999821315626,13.719065845232057,1.2160098556461953
13.723600258327407,13.647716032159721,1.2051627293136233
13.740575636670046,13.553396093225322,1.1907546740486143
13.756249201468993,13.460016193107434,1.1764163673572128
13.7671653924153,13.390606562203487,1.1656888038105429
13.780621748277111,13.298905161958679,1.1514181334293347
13.792845174637458,13.208181349177144,1.1371909986491051
13.803859990539495,13.11844740347768,1.1230150518121769
13.813690172390276,13.029714863605054,1.1088922681887188
13.821338412175827,12.952903865982279,1.0965787252888868
13.827198470764516,12.887687810700893,1.0860599697688418
13.83403084756785,12.801633485817145,1.0720912533848517
13.839106065418076,12.72718463152099,1.0599808427499733
13.843354207104538,12.653530984622895,1.0479240135312393
13.846790090857995,12.580677989221131,1.0359206511161352
13.84942861592617,12.508630808168748,1.023969657960015
13.850833399639141,12.457664497479657,1.015465975302003
13.852139935403306,12.387009325494631,1.0036173912603767
13.852657104177965,12.327098223427845,0.9935084327585946
13.852570644988486,12.257964154015024,0.981770955077184
13.852062001137316,12.209087129724105,0.9734258758778855
13.850736053282743,12.141367727164774,0.961817463320906
13.84903983448782,12.083979977091628,0.9519568713900182
13.846421319040259,12.017795993196431,0.940514651291882
13.84312854528552,11.95244155836436,0.9291433313529684
13.839176797147559,11.887918721013456,0.9178420563733669
13.834581466642705,11.824228945487638,0.9066168276227444
13.829357988070146,11.761373457748455,0.8954666722168858
13.823521877297964,11.699352899817297,0.8843986848160266
13.818986751209241,11.65556394918143,0.8765397846106846
13.812136609736147,11.59497540112602,0.8656121739820803
13.804716118041034,11.535221738449113,0.8547709489205817
13.796740891677336,11.476302343344287,0.844013475575679
13.788226643141138,11.418216323679124,0.8333462731913694
13.779189066608756,11.360962047724756,0.822766319872489
13.77242197108258,11.320574452646309,0.8152700389098204
13.76252385395907,11.26474167989063,0.8048488235797258
13.752145092562658,11.209734917137252,0.7945274389497741
13.741301380551098,11.15555132606971,0.7842998596371151
13.73000834417003,11.102187542459358,0.7741691614657993
13.718281555175652,11.04963986987655,0.7641463385635767
13.709648344500712,11.012603471283805,0.7570393428870221
13.69721418087533,10.961445828918981,0.7471853487056097
13.68438845402338,10.911093181387665,0.7374255096962126
13.671186624332844,10.861540693861029,0.7277685494887092
13.657624032823568,10.812783067706643,0.7182174234795364
13.643716068159408,10.764815161865661,0.708767722127835
13.633578707589372,10.731032362399946,0.702081953080508
13.623278440097703,10.697647391078284,0.6954439743358141
13.608594769465254,10.651572134022445,0.6862470048870757
13.593617369062086,10.606265015556477,0.6771595376474533
13.578361146717192,10.561719481181887,0.6681697754198614
13.562840938712172,10.517928713687185,0.659274736839288
13.547071400583002,10.474885390194068,0.6504900122176636
13.535662970251943,10.444593916637066,0.6442687926067132
13.519499980314926,10.402814727511956,0.6356544676725631
13.505478306602004,10.367582727998814,0.6283527465820262
13.488936600918937,10.327146678193508,0.6199160251466216
13.4722111668501,10.287422130417548,0.6115873477301079
13.45531582578737,10.248400359005819,0.6033594237272004
13.443151294106658,10.22095307947554,0.597535842501445
13.42599666949847,10.183116034726403,0.5894620446957133
13.408709246816922,10.145958311922186,0.5814812079293494
13.39130227748672,10.109470878741984,0.5735903730627161
13.373788867735083,10.073644787329632,0.565791175341545
13.356181621174667,10.038470676034676,0.5580779681580625
13.343554468534348,10.013740537996588,0.552624857705603
13.330890084866741,9.98933502333883,0.5472127586132662
13.313105513779018,9.955706413179612,0.539714489772045
13.29526733234382,9.92269795361532,0.5323048881185242
13.277386472598819,9.890300650778544,0.5249716311051769
13.259473727314836,9.858505995393653,0.517716413166583
13.24153901654431,9.827304643222826,0.5105438948308851
13.228720472405094,9.805376260600235,0.5054702667522732
13.21077062237836,9.775171333771954,0.49843180986828917
13.192824341973703,9.74553548104248,0.4914717359763835
13.174890385408315,9.71645989665776,0.4845890052716505
13.15697718214049,9.687935861663307,0.4777822982108778
13.139092490293322,9.659954192934233,0.4710578165808944
13.123791355561936,9.636395100770036,0.46534945085642887
13.105980133601662,9.609398209433405,0.45875287368637496
13.088218845822823,9.582919439396065,0.45222912157486184
13.07051448173871,9.556950551200066,0.4457796904371164
13.05287343815729,9.531482937913674,0.43939704002632607
13.035302107716095,9.506508480096867,0.43308764290446666
13.020300956028695,9.48548801345521,0.4277331143613786
13.007845035518084,9.468239322896782,0.4233121440780634
12.99047959478837,9.44449509398468,0.4171807208528777
12.973203707805474,9.421214586038483,0.4111227936620586
12.956022508905429,9.398389986386919,0.4051297859919343
12.938940857965608,9.37601352245381,0.399202567735371
12.92438213939228,9.35718448592622,0.3941735989468348
12.907497321136788,9.335619772737225,0.3883678653783851
12.890724582838063,9.314481370330762,0.3826262312477383
12.874067943039288,9.29376188427571,0.3769474933099476
12.862243443005491,9.279214559158609,0.37293005406262636
12.845794360952977,9.259196006920996,0.3673616528041256
12.829470782141431,9.239576201933637,0.3618595452233839
12.817889796112771,9.225802347778451,0.35796512198636254
12.801789133092282,9.206850083234075,0.3525641174549715
12.785822463295784,9.188277708805828,0.3472226738774862
12.769992512307898,9.170078370905484,0.34194640241079954
12.754301868054746,9.152245349192297,0.3367285925270649
12.738752856239733,9.134771909342325,0.33156881499396407
12.727734357212787,9.122507374109537,0.32792190747726246
12.716790042982108,9.110420606237073,0.3243028889565839
12.701593914712197,9.093793234705482,0.3192866686239889
12.686545998264757,9.077502875223532,0.3143426649497373
12.67164830060659,9.061543612209336,0.30944316653761916
12.65690236053574,9.045909263815382,0.3046013382884728
12.642309635265066,9.030593798752124,0.29981995596065314
12.631980831809226,9.019846149790299,0.29643643764626093
12.61765372197768,9.005063518208782,0.2917491671561375
12.60348307654384,8.990583802252534,0.28711865435149764
12.593457529955392,8.980423444444522,0.2838439424011482
12.579557267924967,8.966449735123945,0.2793057410476716
12.565815573482872,8.952763382415084,0.2748329588224444
12.55609750380911,8.943160291117458,0.2716669712034633
12.542629171822158,8.929953931344835,0.26727803214018864
12.529321129084405,8.917020458116227,0.26294331038426244
12.51617381509693,8.904354691657216,0.2586597456097919
12.503187570473651,8.891951533664159,0.2544291183863834
12.490362621417404,8.879805948859827,0.25024725870257714
12.481300796201657,8.871285502477495,0.24729377971913974
12.472321432926577,8.862892232672003,0.24436312145143863
12.459888764617212,8.851351880755828,0.24030762983480242
12.447616947398986,8.84005194955043,0.23631815365116754
12.43550628695242,8.828988189727324,0.23236284801657014
12.423556777823917,8.818156205801419,0.22845288558327753
12.413442546447182,8.809052843394689,0.2251415182283938
12.401791956454426,8.79863979659581,0.22132158805506463
12.391933466118012,8.789889088514283,0.2180833825673933
12.382192637236951,8.7812968998533,0.214882321910228
12.374165018529304,8.774255992552463,0.21223776664246435
12.36463932206422,8.765947787500288,0.20909484733289008
12.35367325999388,8.756445507016931,0.2054876792384807
12.342865587916165,8.747145047508184,0.20190215515140691
12.332216750729145,8.738043405641676,0.19834583576228687
12.321726841662006,8.729137354707463,0.1948219031668338
12.311395902792215,8.720423709283901,0.19132735394480155
12.301223986229434,8.711899377297918,0.18786286577357436
12.29405575274986,8.705924831511837,0.18540413485459833
12.286968751496799,8.700044310013853,0.1829589498961373
12.277183540801119,8.691967614000836,0.17955776126797712
12.267557224699036,8.68406999878064,0.1761976445082138
12.258090010159998,8.676348862955454,0.17284978342141233
12.248782380898213,8.668801900598051,0.16952076301682567
12.24093155177381,8.662469806008945,0.1666872576730558
12.231920609995031,8.655239638544074,0.16340373462870017
12.223069385834176,8.648176429238958,0.1601426661694001
12.21437782044111,8.641277709691755,0.15690759288893918
12.205845800186294,8.634541040640089,0.15369657394441272
12.197472958616487,8.627963856464191,0.15051788566060637
12.191589550065412,8.623362081770653,0.14825677783674607
12.184636525594657,8.61794466945726,0.14555890279963257
12.176671968390368,8.611766830335242,0.14243484600708112
12.16886573304603,8.605740253331282,0.13933750551480778
12.16121738236749,8.599862640374049,0.13626549610118044
12.154786914659624,8.594941503761849,0.13365201153260137
12.150564047666931,8.591719948750654,0.1319205193348218
12.14329699276397,8.586194713058294,0.12891097341530766
12.136185946757651,8.580810787887076,0.1259298448869134
12.129229658726207,8.575565556698646,0.12298707393357618
12.121468777214485,8.569738523632036,0.11964220195911764
12.113908708245262,8.564087247521385,0.11633343930486555
12.108369715080599,8.559962258527005,0.11387743353626585
12.10115810049801,8.554611093545365,0.11063230435679329
12.09500978211548,8.550066137195017,0.10782338673166007
12.089859253671461,8.546270855730848,0.10544076392145092
12.083988741285163,8.541958361513696,0.10268692870348244
12.07746032216225,8.537179084377067,0.09959077458403277
12.072689499459694,8.533697395121932,0.09728451892730734
12.06649492380399,8.529190271164858,0.09424165689635262
12.060488976320688,8.524834925971275,0.09123833755483544
12.054669729738581,8.520628478023905,0.08827666166339983
12.049035222165362,8.51656810408805,0.08535699749695284
12.044254973811414,8.513132904995153,0.0828360615881371
12.040925355470392,8.510745309865197,0.08105376407000735
12.035743615898157,8.507037933489194,0.0782384642810398
12.030738895484513,8.503466754246759,0.07547390927825857
12.027100201299055,8.500876151923443,0.0734190842396643
12.02472867354238,8.499190342931337,0.07206507610943504
12.022400198945844,8.497537139565203,0.07072008294343128


==> plots/evaluation/dyn_weight/new_lat_1_corridor.csv <==
path_x,path_y,x_bound_left,y_bound_left,x_bound_right,y_bound_right,smooth_x_bound_left,smooth_y_bound_left,smooth_x_bound_right,smooth_y_bound_right
6.123233995736766e-18,0.1,5.0,0.0999999999999997,-5.0,0.10000000000000031,5.0,0.0999999999999997,-5.0,0.10000000000000031
1.2246467991473533e-17,0.2,5.0,0.1999999999999997,-5.0,0.20000000000000032,5.0,0.1999999999999997,-5.0,0.20000000000000032
1.83697019872103e-17,0.30000000000000004,5.0,0.2999999999999997,-5.0,0.3000000000000004,5.0,0.2999999999999997,-5.0,0.3000000000000004
2.4492935982947065e-17,0.4,5.0,0.3999999999999997,-5.0,0.40000000000000036,5.0,0.3999999999999997,-5.0,0.40000000000000036
3.061616997868383e-17,0.5,5.0,0.49999999999999967,-5.0,0.5000000000000003,5.0,0.49999999999999967,-5.0,0.5000000000000003
3.6739403974420595e-17,0.6,5.0,0.5999999999999996,-5.0,0.6000000000000003,5.0,0.5999999999999996,-5.0,0.6000000000000003
4.2862637970157366e-17,0.7000000000000001,5.0,0.6999999999999997,-5.0,0.7000000000000004,5.0,0.6999999999999997,-5.0,0.7000000000000004
4.898587196589413e-17,0.8,5.0,0.7999999999999997,-5.0,0.8000000000000004,5.0,0.7999999999999997,-5.0,0.8000000000000004
5.5109105961630896e-17,0.9,5.0,0.8999999999999997,-5.0,0.9000000000000004,5.0,0.8999999999999997,-5.0,0.9000000000000004
6.123233995736766e-17,1.0,5.0,0.9999999999999997,-5.0,1.0000000000000002,5.0,0.9999999999999997,-5.0,1.0000000000000002
6.735557395310444e-17,1.1,5.0,1.0999999999999999,-5.0,1.1000000000000003,5.0,1.0999999999999999,-5.0,1.1000000000000003
7.34788079488412e-17,1.2000000000000002,5.0,1.2,-5.0,1.2000000000000004,5.0,1.2,-5.0,1.2000000000000004
7.960204194457798e-17,1.3000000000000003,5.0,1.3,-5.0,1.3000000000000005,5.0,1.3,-5.0,1.3000000000000005
8.572527594031473e-17,1.4000000000000001,5.0,1.4,-5.0,1.4000000000000004,5.0,1.4,-5.0,1.4000000000000004
9.184850993605151e-17,1.5000000000000002,5.0,1.5,-5.0,1.5000000000000004,5.0,1.5,-5.0,1.5000000000000004
9.797174393178826e-17,1.6,5.0,1.5999999999999999,-5.0,1.6000000000000003,5.0,1.5999999999999999,-5.0,1.6000000000000003
1.0409497792752504e-16,1.7000000000000002,5.0,1.7,-5.0,1.7000000000000004,5.0,1.7,-5.0,1.7000000000000004
1.102182119232618e-16,1.8000000000000003,5.0,1.8,-5.0,1.8000000000000005,5.0,1.8,-5.0,1.8000000000000005
1.1634144591899857e-16,1.9000000000000001,5.0,1.9,-5.0,1.9000000000000004,5.0,1.9,-5.0,1.9000000000000004
1.2246467991473532e-16,2.0,5.0,1.9999999999999998,-5.0,2.0000000000000004,5.0,1.9999999999999998,-5.0,2.0000000000000004
1.285879139104721e-16,2.1,5.0,2.0999999999999996,-5.0,2.1000000000000005,5.0,2.0999999999999996,-5.0,2.1000000000000005
1.3471114790620887e-16,2.2,5.0,2.1999999999999997,-5.0,2.2000000000000006,5.0,2.1999999999999997,-5.0,2.2000000000000006
1.4083438190194563e-16,2.3000000000000003,5.0,2.3,-5.0,2.3000000000000007,5.0,2.3,-5.0,2.3000000000000007
1.469576158976824e-16,2.4000000000000004,5.0,2.4,-5.0,2.400000000000001,5.0,2.4,-5.0,2.400000000000001
1.5308084989341918e-16,2.5000000000000004,5.0,2.5,-5.0,2.500000000000001,5.0,2.5,-5.0,2.500000000000001
1.5920408388915593e-16,2.6,5.0,2.5999999999999996,-5.0,2.6000000000000005,5.0,2.5999999999999996,-5.0,2.6000000000000005
1.6532731788489269e-16,2.7,5.0,2.6999999999999997,-5.0,2.7000000000000006,5.0,2.6999999999999997,-5.0,2.7000000000000006
1.7145055188062946e-16,2.8000000000000003,5.0,2.8,-5.0,2.8000000000000007,5.0,2.8,-5.0,2.8000000000000007
1.7757378587636624e-16,2.9000000000000004,5.0,2.9,-5.0,2.900000000000001,5.0,2.9,-5.0,2.900000000000001
1.8369701987210302e-16,3.0000000000000004,5.0,3.0,-5.0,3.000000000000001,5.0,3.0,-5.0,3.000000000000001
1.8982025386783975e-16,3.1,5.0,3.0999999999999996,-5.0,3.1000000000000005,5.0,3.0999999999999996,-5.0,3.1000000000000005
1.9594348786357652e-16,3.2,5.0,3.1999999999999997,-5.0,3.2000000000000006,5.0,3.1999999999999997,-5.0,3.2000000000000006
2.020667218593133e-16,3.3000000000000003,5.0,3.3,-5.0,3.3000000000000007,5.0,3.3,-5.0,3.3000000000000007
2.0818995585505008e-16,3.4000000000000004,5.0,3.4,-5.0,3.400000000000001,5.0,3.4,-5.0,3.400000000000001
2.1431318985078683e-16,3.5000000000000004,5.0,3.5,-5.0,3.500000000000001,5.0,3.5,-5.0,3.500000000000001
2.2043642384652358e-16,3.6,5.0,3.5999999999999996,-5.0,3.6000000000000005,5.0,3.5999999999999996,-5.0,3.6000000000000005
2.2655965784226036e-16,3.7,5.0,3.6999999999999997,-5.0,3.7000000000000006,5.0,3.6999999999999997,-5.0,3.7000000000000006
2.3268289183799714e-16,3.8000000000000003,5.0,3.8,-5.0,3.8000000000000007,5.0,3.8,-5.0,3.8000000000000007
2.388061258337339e-16,3.9000000000000004,5.0,3.9,-5.0,3.900000000000001,5.0,3.9,-5.0,3.900000000000001
2.4492935982947064e-16,4.0,5.0,3.9999999999999996,-5.0,4.0,5.0,3.9999999999999996,-5.0,4.0
2.5105259382520737e-16,4.1,5.0,4.1,-5.0,4.1,5.0,4.1,-5.0,4.1
2.571758278209442e-16,4.2,5.0,4.2,-5.0,4.2,5.0,4.2,-5.0,4.2
2.632990618166809e-16,4.3,5.0,4.3,-5.0,4.3,5.0,4.3,-5.0,4.3
2.6942229581241765e-16,4.3999999999999995,5.0,4.3999999999999995,-5.0,4.3999999999999995,5.0,4.3999999999999995,-5.0,4.3999999999999995
2.755455298081545e-16,4.5,5.0,4.5,-5.0,4.5,5.0,4.5,-5.0,4.5
2.816687638038912e-16,4.6,5.0,4.6,-5.0,4.6,5.0,4.6,-5.0,4.6
2.8779199779962803e-16,4.7,5.0,4.7,-5.0,4.7,5.0,4.7,-5.0,4.7
2.9391523179536476e-16,4.8,5.0,4.8,-5.0,4.8,5.0,4.8,-5.0,4.8
3.0003846579110154e-16,4.9,5.0,4.9,-5.0,4.9,5.0,4.9,-5.0,4.9
3.061616997868383e-16,5.0,5.0,5.0,-5.0,5.0,5.0,5.0,-5.0,5.0
3.122849337825751e-16,5.1,4.999000033332889,5.199993333466665,-4.999000033332889,5.000006666533334,4.999000033332889,5.199993333466665,-4.999000033332889,5.000006666533334
-0.0019998666693329913,5.199980000666657,4.994000666635556,5.399926671599828,-4.998000399974223,5.000033329733486,4.994000666635556,5.399926671599828,-4.998000399974223,5.000033329733486
-0.005998800087996405,5.299900011332754,4.985003899588024,5.5997200437299774,-4.997001499764018,5.000079978935531,4.985003899588024,5.5997200437299774,-4.997001499764018,5.000079978935531
-0.011995200735940865,5.3997200653262745,4.972013330777156,5.799293535172138,-4.996003732249037,5.000146595480411,4.972013330777156,5.799293535172138,-4.996003732249037,5.000146595480411
-0.019986670132858132,5.499400235956537,4.955034156257271,5.998567319190678,-4.9950074965229865,5.000233152722395,4.955034156257271,5.998567319190678,-4.9950074965229865,5.000233152722395
-0.02997001179754095,5.598900652484339,4.93407316747179,6.197461688928936,-4.994013191066872,5.000339616039742,4.93407316747179,6.197461688928936,-4.994013191066872,5.000339616039742
-0.04194123252643289,5.698181516069726,4.909138748536752,6.395897089290909,-4.993021213589619,5.0004659428485425,4.909138748536752,6.395897089290909,-4.993021213589619,5.0004659428485425
-0.05589554399085655,5.797203115690989,4.880240872887279,6.593794148762219,-4.992031960868991,5.000612082619758,4.880240872887279,6.593794148762219,-4.992031960868991,5.000612082619758
-0.07182736465228115,5.895925844028552,4.847391099288326,6.791073711157673,-4.991045828592889,5.000777976899431,4.847391099288326,6.791073711157673,-4.991045828592889,5.000777976899431
-0.08973032199486358,5.994310213307364,4.810602567211344,6.987656867282671,-4.990063211201072,5.000963559332058,4.810602567211344,6.987656867282671,-4.990063211201072,5.000963559332058
-0.10959725507436971,6.092316871091488,4.769889991578658,7.183464986495835,-4.9890845017273975,5.001168755687141,4.769889991578658,7.183464986495835,-4.9890845017273975,5.001168755687141
-0.13142021738245666,6.189906616024548,4.725269656877692,7.378419748160222,-4.988110091642604,5.001393483888875,4.725269656877692,7.378419748160222,-4.988110091642604,5.001393483888875
-0.15519048002517014,6.287040413509751,4.676759410647396,7.5724431729705275,-4.987140370697736,5.001637654048975,4.676759410647396,7.5724431729705275,-4.987140370697736,5.001637654048975
-0.18089853521438568,6.383679411323202,4.624378656339469,7.765457654143772,-4.9861757267682405,5.0019011685026324,4.624378656339469,7.765457654143772,-4.9861757267682405,5.0019011685026324
-0.20853410007079706,6.479784955154279,4.5681483455572325,7.957385988460977,-4.985216545698827,5.00218392184758,4.5681483455572325,7.957385988460977,-4.985216545698827,5.00218392184758
-0.23808612073693103,6.575318604066839,4.508090969675274,8.148151407147429,-4.984263211149135,5.00248580098625,4.508090969675274,8.148151407147429,-4.984263211149135,5.00248580098625
-0.2695427767985428,6.670242145875084,4.444230550843188,8.337677606579156,-4.9833161044402745,5.00280668517101,4.444230550843188,8.337677606579156,-4.9833161044402745,5.00280668517101
-0.3028914860126243,6.764517612427918,4.376592632377049,8.525888778803369,-4.982375604402298,5.003146446052467,4.376592632377049,8.525888778803369,-4.982375604402298,5.003146446052467
-0.3381189093401333,6.858107294795711,4.3052042685424174,8.712709641860625,-4.981442087222685,5.0035049477307965,4.3052042685424174,8.712709641860625,-4.981442087222685,5.0035049477307965
-0.3752109562814316,6.950973758353362,4.230094013732993,8.898065469896615,-4.9805159262958565,5.003882046810108,4.230094013732993,8.898065469896615,-4.9805159262958565,5.003882046810108
-0.41415279051229664,7.04307985775365,4.151291911049244,9.081882123051503,-4.979597492073838,5.004277592455797,4.151291911049244,9.081882123051503,-4.979597492073838,5.004277592455797
-0.4549288358182537,7.134388751784881,4.068829480281563,9.26408607711488,-4.97868715191807,5.004691426454881,4.068829480281563,9.26408607711488,-4.97868715191807,5.004691426454881
-0.4975227823248537,7.224863918106878,3.9827397053027713,9.444604452934477,-4.977785269952479,5.005123383279278,3.9827397053027713,9.444604452934477,-4.977785269952479,5.005123383279278
-0.5419175930214057,7.31446916785943,3.8930570208750144,9.623365045566846,-4.976892206917826,5.0055732901520145,3.8930570208750144,9.623365045566846,-4.976892206917826,5.0055732901520145
-0.5880955105755541,7.403168660137359,3.7998172988763086,9.800296353158377,-4.976008320027417,5.006040967116342,3.7998172988763086,9.800296353158377,-4.976008320027417,5.006040967116342
-0.6360380644359744,7.490926916326396,3.703057833952274,9.975327605545083,-4.9751339628242235,5.0065262271077104,3.703057833952274,9.975327605545083,-4.9751339628242235,5.0065262271077104
-0.6857260782203481,7.577708834294161,3.6028173285987712,10.148388792559729,-4.974269485039468,5.007028876028594,3.6028173285987712,10.148388792559729,-4.974269485039468,5.007028876028594
-0.7371396773856594,7.663479702430544,3.49913587768142,10.319410692034962,-4.973415232452739,5.007548712826125,3.49913587768142,10.319410692034962,-4.973415232452739,5.007548712826125
-0.7902582971777479,7.748205213531885,3.392054952398186,10.488324897491255,-4.972571546753682,5.008085529572515,3.392054952398186,10.488324897491255,-4.972571546753682,5.008085529572515
-0.8450606908569352,7.8318514785234035,3.2816173836914544,10.655063845498582,-4.971738765405325,5.008639111548225,3.2816173836914544,10.655063845498582,-4.971738765405325,5.008639111548225
-0.9015249381964389,7.914385040014372,3.167867345116229,10.819560842700898,-4.970917221509107,5.009209237327844,3.167867345116229,10.819560842700898,-4.970917221509107,5.009209237327844
-0.9596284542501694,7.995772885680625,3.050850335171292,10.981750092492588,-4.970107243671631,5.009795678868663,3.050850335171292,10.981750092492588,-4.970107243671631,5.009795678868663
-1.0193479983864087,8.075982461469055,2.9306131591004148,11.141566721336225,-4.9693091558732325,5.010398201601884,2.9306131591004148,11.141566721336225,-4.9693091558732325,5.010398201601884
-1.080659683583752,8.154981684618791,2.8072039101708857,11.298946804711136,-4.96852327733839,5.011016564526447,2.8072039101708857,11.298946804711136,-4.96852327733839,5.011016564526447
-1.1435389859855989,8.232738956493884,2.6806719504368415,11.453827392682342,-4.967749922408039,5.011650520305427,2.6806719504368415,11.453827392682342,-4.967749922408039,5.011650520305427
-1.207960754709368,8.309223175222334,2.551067890995105,11.606146535079702,-4.966989400413841,5.012299815364966,2.551067890995105,11.606146535079702,-4.966989400413841,5.012299815364966
-1.2738992219065155,8.384403748136423,2.418443571741422,11.75584330627715,-4.966242015554453,5.012964189995696,2.418443571741422,11.75584330627715,-4.966242015554453,5.012964189995696
-1.3413280130693301,8.45825060400938,2.282852040635194,11.902857829562139,-4.965508066773854,5.013643378456623,2.282852040635194,11.902857829562139,-4.965508066773854,5.013643378456623
-1.4102201575803852,8.530734205083471,2.1443475324809995,12.047131301085525,-4.9647878476417695,5.014337109081418,2.1443475324809995,12.047131301085525,-4.9647878476417695,5.014337109081418
-1.4805480995004263,8.601825558884698,2.0029854472353983,12.188606013382314,-4.9640816462362505,5.015045104387083,2.0029854472353983,12.188606013382314,-4.9640816462362505,5.015045104387083
-1.5522837085903787,8.671496229819414,1.8588223278476865,12.327225378453896,-4.963389745028444,5.015767081184933,1.8588223278476865,12.327225378453896,-4.963389745028444,5.015767081184933
-1.6253982915630683,8.739718350548175,1.7119158376434698,12.462933950402475,-4.9627124207696065,5.016502750693876,1.7119158376434698,12.462933950402475,-4.9627124207696065,5.016502750693876
-1.6998626035601543,8.806464633132306,1.5623247372601026,12.595677447608693,-4.962049944380411,5.017251818655919,1.5623247372601026,12.595677447608693,-4.962049944380411,5.017251818655919
-1.775646859849682,8.87170837994871,1.4101088611432162,12.725402774443559,-4.96140258084258,5.018013985453862,1.4101088611432162,12.725402774443559,-4.96140258084258,5.018013985453862
-1.8527207477395788,8.93542349436857,1.2553290936137405,12.852058042505988,-4.960770589092898,5.01878894623115,1.2553290936137405,12.852058042505988,-4.960770589092898,5.01878894623115
-1.9310534387023273,8.997584491195635,1.0980473445149839,12.975592591377467,-4.960154221919638,5.0195763910138025,1.0980473445149839,12.975592591377467,-4.960154221919638,5.0195763910138025
-2.010613600705964,9.058166506859981,0.9383265244495242,13.095957008885556,-4.959553725861452,5.020376004834407,0.9383265244495242,13.095957008885556,-4.959553725861452,5.020376004834407
-2.0913694107464753,9.11714530936309,0.7762305196158046,13.213103150868085,-4.958969341108755,5.0211874678580966,0.7762305196158046,13.213103150868085,-4.958969341108755,5.0211874678580966
-2.1732885675765754,9.174497307970336,0.6118241662545079,13.32698416043019,-4.958401301407658,5.022010455510482,0.6118241662545079,13.32698416043019,-4.958401301407658,5.022010455510482
-2.2563383046257726,9.230199562646957,0.44517322471492227,13.437554486686441,-4.957849833966467,5.022844638607473,0.44517322471492227,13.437554486686441,-4.957849833966467,5.022844638607473
-2.340485403106562,9.284229793233772,0.4446273307245212,13.436716645693625,-5.125598136937645,5.1317429407739175,0.4446273307245212,13.436716645693625,-5.125598136937645,5.1317429407739175
-2.423535140155759,9.339932047910393,0.4440647902065207,13.435889889415387,-5.291135070518039,5.243974206405399,0.4440647902065207,13.435889889415387,-5.291135070518039,5.243974206405399
-2.5054542969858593,9.397284046517639,0.4434858281696288,13.435074548543213,-5.454394422141347,5.359493544492064,0.4434858281696288,13.435074548543213,-5.454394422141347,5.359493544492064
-2.5862101070263708,9.456262849020748,0.44289067619094036,13.434270949202581,-5.615310890243682,5.478254748838915,0.44289067619094036,13.434270949202581,-5.615310890243682,5.478254748838915
-2.6657702690300074,9.516844864685094,0.44227957232331194,13.433479412822514,-5.773820110383326,5.600210316547675,0.44227957232331194,13.433479412822514,-5.773820110383326,5.600210316547675
-2.7441029599927558,9.57900586151216,0.4416527610001424,13.432700256007008,-5.929858680985654,5.7253114670173115,0.4416527610001424,13.432700256007008,-5.929858680985654,5.7253114670173115
-2.821176847882653,9.642720975932018,0.44101049293760397,13.431933790408404,-6.08336418870291,5.853508161455632,0.44101049293760397,13.431933790408404,-6.08336418870291,5.853508161455632
-2.896961104172181,9.707964722748423,0.44035302503435725,13.431180322602723,-6.234275233378719,5.984749122894124,0.44035302503435725,13.431180322602723,-6.234275233378719,5.984749122894124
-2.9714254161692666,9.774711005332554,0.4396806202687986,13.430440153967035,-6.382531452607331,6.118981856698072,0.4396806202687986,13.430440153967035,-6.382531452607331,6.118981856698072
-3.044539999141956,9.842933126061315,0.43899354759386844,13.42971358055893,-6.528073545877781,6.256152671563699,0.43899354759386844,13.42971358055893,-6.528073545877781,6.256152671563699
-3.1162756082319083,9.91260379699603,0.4382920818294762,13.429000892998083,-6.670843298293293,6.396206700993978,0.4382920818294762,13.429000892998083,-6.670843298293293,6.396206700993978
-3.186603550151949,9.983695150797258,0.4375765035525747,13.428302376350016,-6.810783603856473,6.5390879252445,0.4375765035525747,13.428302376350016,-6.810783603856473,6.5390879252445
-3.2554956946630043,10.056178751871348,0.43684709898493335,13.427618310012075,-6.947838488310942,6.684739193730621,0.43684709898493335,13.427618310012075,-6.947838488310942,6.684739193730621
-3.3229244858258187,10.130025607744306,0.43610415987865414,13.426948967601675,-7.081953131530291,6.833102247886939,0.43610415987865414,13.426948967601675,-7.081953131530291,6.833102247886939
-3.388862953022966,10.205206180658395,0.43534798339947445,13.426294616846853,-7.213073889445406,6.984117744469938,0.43534798339947445,13.426294616846853,-7.213073889445406,6.984117744469938
-3.4532847217467353,10.281690399386845,0.43457887200790246,13.42565551947919,-7.341148315501373,7.1377252792945,0.43457887200790246,13.42565551947919,-7.341148315501373,7.1377252792945
-3.516164024148582,10.359447671261938,0.43379713333824155,13.425031931129109,-7.466125181635405,7.293863411394767,0.43379713333824155,13.425031931129109,-7.466125181635405,7.293863411394767
-3.5774757093459257,10.438446894411674,0.4330030800755358,13.424424101223636,-7.587954498767387,7.452469687599712,0.4330030800755358,13.424424101223636,-7.587954498767387,7.452469687599712
-3.6371952534821648,10.518656470200103,0.43219702983050334,13.423832272886632,-7.706587536794833,7.613480667513575,0.43219702983050334,13.423832272886632,-7.706587536794833,7.613480667513575
-3.695298769535895,10.600044315866356,0.43137930501249455,13.423256682841535,-7.8219768440842845,7.776831948891177,0.43137930501249455,13.423256682841535,-7.8219768440842845,7.776831948891177
-3.751763016875399,10.682577877357323,0.43055023270053505,13.422697561316692,-7.934076266451333,7.942458193397954,0.43055023270053505,13.422697561316692,-7.934076266451333,7.942458193397954
-3.8065654105545863,10.766224142348841,0.4297101445124931,13.42215513195326,-8.042840965621666,8.110293152744422,0.4297101445124931,13.42215513195326,-8.042840965621666,8.110293152744422
-3.8596840303466746,10.850949653450183,0.4288593764724449,13.42162961171575,-8.148227437165794,8.280269695184616,0.4288593764724449,13.42162961171575,-8.148227437165794,8.280269695184616
-3.911097629511986,10.936720521586565,0.4279982688762627,13.42112121080525,-8.250193527900235,8.45231983236788,0.4279982688762627,13.42112121080525,-8.250193527900235,8.45231983236788
-3.9607856432963597,11.02350243955433,0.42712716615550317,13.420630132575347,-8.348698452748224,8.626374746533312,0.42712716615550317,13.420630132575347,-8.348698452748224,8.626374746533312
-4.00872819715678,11.111260695743367,0.42624641673964003,13.420156573450782,-8.4437028110532,8.80236481803595,0.42624641673964003,13.420156573450782,-8.4437028110532,8.80236481803595
-4.054906114710929,11.199960188021295,0.4253563729166965,13.419700722848896,-8.535168602338555,8.980219653193695,0.4253563729166965,13.419700722848896,-8.535168602338555,8.980219653193695
-4.099300925407481,11.289565437773847,0.4244573906923357,13.419262763103847,-8.623059241507297,9.159868112443847,0.4244573906923357,13.419262763103847,-8.623059241507297,9.159868112443847
-4.141894871914081,11.380040604095843,0.4235498296474596,13.418842869393696,-8.707339573475622,9.34123833879799,0.4235498296474596,13.418842869393696,-8.707339573475622,9.34123833879799
-4.1826709172200385,11.471349498127074,0.42263405279438615,13.418441209670327,-8.787975887234463,9.52425778658382,0.42263405279438615,13.418441209670327,-8.787975887234463,9.52425778658382
-4.221612751450904,11.563455597527362,0.42171042643164736,13.418057944592277,-8.864935929333456,9.708853250462447,0.42171042643164736,13.418057944592277,-8.864935929333456,9.708853250462447
-4.258704798392202,11.656322061085014,0.42077931999747165,13.417693227460465,-8.938188916781876,9.894950894709563,0.42077931999747165,13.417693227460465,-8.938188916781876,9.894950894709563
-4.293932221719711,11.749911743452808,0.4198411059220204,13.417347204156881,-9.007705549361443,10.082476282748734,0.4198411059220204,13.417347204156881,-9.007705549361443,10.082476282748734
-4.327280930933792,11.844187210005643,0.41889615947841197,13.417020013086233,-9.073458021345996,10.271354406925052,0.41889615947841197,13.417020013086233,-9.073458021345996,10.271354406925052
-4.358737586995404,11.939110751813887,0.41794485863262576,13.416711785120587,-9.135420032623433,10.461509718507187,0.41794485863262576,13.416711785120587,-9.135420032623433,10.461509718507187
-4.388289607661538,12.034644400726448,0.4169875838923165,13.416422643547017,-9.193566799215393,10.652866157905878,0.4169875838923165,13.416422643547017,-9.193566799215393,10.652866157905878
-4.41592517251795,12.130749944557525,0.41602471815461595,13.416152704018302,-9.247875063190516,10.845347185096749,0.41602471815461595,13.416152704018302,-9.247875063190516,10.845347185096749
-4.4416332277071655,12.227388942370977,0.4150566465529826,13.41590207450665,-9.298323101967313,11.038875810235304,0.4150566465529826,13.41590207450665,-9.298323101967313,11.038875810235304
-4.465403490349879,12.32452273985618,0.41408375630314875,13.415670855260528,-9.344890737002906,11.233374624451832,0.41408375630314875,13.415670855260528,-9.344890737002906,11.233374624451832
-4.487226452657966,12.42211248478924,0.413106436548242,13.415459138764547,-9.387559341864174,11.428765830813933,0.413106436548242,13.415459138764547,-9.387559341864174,11.428765830813933
-4.507093385737472,12.520119142573364,0.41212507820313515,13.415267009702486,-9.42631184967808,11.624971275444242,0.41212507820313515,13.415267009702486,-9.42631184967808,11.624971275444242
-4.524996343080055,12.618503511852175,0.41114007379808015,13.415094544923406,-9.46113275995819,11.821912478780945,0.41114007379808015,13.415094544923406,-9.46113275995819,11.821912478780945
-4.540928163741479,12.717226240189738,0.41015181732170625,13.414941813410922,-9.492008144804664,12.019510666968555,0.41015181732170625,13.414941813410922,-9.492008144804664,12.019510666968555
-4.554882475205903,12.816247839811002,0.40916070406342797,13.414808876255599,-9.518925654475234,12.217686803366405,0.40916070406342797,13.414808876255599,-9.518925654475234,12.217686803366405
-4.566853695934795,12.915528703396388,0.40816713045533337,13.41469578663053,-9.541874522324925,12.416361620162247,0.40816713045533337,13.41469578663053,-9.541874522324925,12.416361620162247
-4.576837037599478,13.015029119924192,0.4071714939136193,13.414602589770055,-9.560845569112574,12.615455650078328,0.4071714939136193,13.414602589770055,-9.560845569112574,12.615455650078328
-4.584828506996395,13.114709290554453,0.40617419267962607,13.414529322951676,-9.575831206672415,12.81488925815723,0.40617419267962607,13.414529322951676,-9.575831206672415,12.81488925815723
-4.59082490764434,13.214529344547973,0.4051756256605499,13.414476015481144,-9.58682544094923,13.014582673614802,0.4051756256605499,13.414476015481144,-9.58682544094923,13.014582673614802
-4.594823841063003,13.314449355214071,0.4041761922698859,13.414442688680737,-9.593823874395891,13.214456021747406,0.4041761922698859,13.414442688680737,-9.593823874395891,13.214456021747406
-4.596823707732336,13.41442935588073,0.4031762922676636,13.41442935588073,-9.596823707732337,13.41442935588073,0.4031762922676636,13.41442935588073,-9.596823707732337,13.41442935588073
-4.596823707732336,13.51442935588073,0.4021763256005526,13.414436022414064,-9.595823741065225,13.614422689347395,0.4021763256005526,13.414436022414064,-9.595823741065225,13.614422689347395
-4.594823841063003,13.614409356547387,0.40117669224188646,13.414462685614216,-9.590824374367893,13.814356027480558,0.40117669224188646,13.414462685614216,-9.590824374367893,13.814356027480558
-4.59082490764434,13.714329367213486,0.40017779203168136,13.414509334816263,-9.58182760732036,14.014149399610709,0.40017779203168136,13.414509334816263,-9.58182760732036,14.014149399610709
-4.584828506996395,13.814149421207006,0.39918002451670187,13.414575951361142,-9.568837038509493,14.21372289105287,0.39918002451670187,13.414575951361142,-9.568837038509493,14.21372289105287
-4.576837037599478,13.913829591837267,0.39818378879065097,13.414662508603126,-9.551857863989607,14.412996675071408,0.39818378879065097,13.414662508603126,-9.551857863989607,14.412996675071408
-4.566853695934795,14.01333000836507,0.39718948333453596,13.414768971920473,-9.530896875204126,14.611891044809667,0.39718948333453596,13.414768971920473,-9.530896875204126,14.611891044809667
-4.554882475205903,14.112610871950457,0.3961975058572822,13.414895298729274,-9.505962456269089,14.81032644517164,0.3961975058572822,13.414895298729274,-9.505962456269089,14.81032644517164
-4.540928163741479,14.21163247157172,0.39520825313665586,13.41504143850049,-9.477064580619615,15.00822350464295,0.39520825313665586,13.41504143850049,-9.477064580619615,15.00822350464295
-4.524996343080055,14.310355199909283,0.39422212086055186,13.415207332780161,-9.44421480702066,15.205503067038405,0.39422212086055186,13.415207332780161,-9.44421480702066,15.205503067038405
-4.507093385737472,14.408739569188095,0.3932395034687355,13.415392915212788,-9.407426274943681,15.402086223163401,0.3932395034687355,13.415392915212788,-9.407426274943681,15.402086223163401
-4.487226452657966,14.506746226972218,0.3922607939950611,13.41559811156787,-9.366713699310992,15.597894342376566,0.3922607939950611,13.41559811156787,-9.366713699310992,15.597894342376566
-4.465403490349879,14.604335971905279,0.39128638391026893,13.415822839769604,-9.322093364610026,15.792849104040954,0.39128638391026893,13.415822839769604,-9.322093364610026,15.792849104040954
-4.4416332277071655,14.701469769390481,0.39031666296540024,13.416067009929705,-9.273583118379731,15.986872528851258,0.39031666296540024,13.416067009929705,-9.273583118379731,15.986872528851258
-4.41592517251795,14.798108767203933,0.389352019035905,13.416330524383364,-9.221202364071804,16.179887010024505,0.389352019035905,13.416330524383364,-9.221202364071804,16.179887010024505
-4.388289607661538,14.894214311035011,0.3883928379664914,13.416613277728311,-9.164972053289567,16.37181534434171,0.3883928379664914,13.416613277728311,-9.164972053289567,16.37181534434171
-4.358737586995404,14.989747959947572,0.38743950341679945,13.416915156866981,-9.104914677407606,16.562580763028162,0.38743950341679945,13.416915156866981,-9.104914677407606,16.562580763028162
-4.327280930933792,15.084671501755816,0.3864923967079381,13.417236041051742,-9.041054258575523,16.75210696245989,0.3864923967079381,13.417236041051742,-9.041054258575523,16.75210696245989
-4.293932221719711,15.17894696830865,0.3855518966699627,13.4175758019332,-8.973416340109384,16.9403181346841,0.3855518966699627,13.4175758019332,-8.973416340109384,16.9403181346841
-4.258704798392202,15.272536650676445,0.38461837949034905,13.41793430361153,-8.902027976274752,17.127138997741362,0.38461837949034905,13.41793430361153,-8.902027976274752,17.127138997741362
-4.221612751450904,15.365403114234097,0.383692218563521,13.418311402690842,-8.826917721465328,17.31249482577735,0.383692218563521,13.418311402690842,-8.826917721465328,17.31249482577735
-4.1826709172200385,15.457509213634385,0.3827737843415022,13.418706948336531,-8.74811561878158,17.49631147893224,0.3827737843415022,13.418706948336531,-8.74811561878158,17.49631147893224
-4.141894871914081,15.548818107665616,0.38186344418573537,13.419120782335616,-8.665653188013899,17.678515432995617,0.38186344418573537,13.419120782335616,-8.665653188013899,17.678515432995617
-4.099300925407481,15.639293273987612,0.3809615622201443,13.419552739160011,-8.579563413035107,17.859033808815212,0.3809615622201443,13.419552739160011,-8.579563413035107,17.859033808815212
-4.054906114710929,15.728898523740163,0.3800684991854908,13.420002646032746,-8.489880728607348,18.03779440144758,0.3800684991854908,13.420002646032746,-8.489880728607348,18.03779440144758
-4.00872819715678,15.817598016018092,0.3791846122950817,13.420470322997074,-8.396641006608643,18.214725709039108,0.3791846122950817,13.420470322997074,-8.396641006608643,18.214725709039108
-3.9607856432963597,15.905356272207129,0.37831025509188887,13.420955582988443,-8.29988154168461,18.389756961425814,0.37831025509188887,13.420955582988443,-8.29988154168461,18.389756961425814
-3.911097629511986,15.992138190174893,0.3774457773071336,13.421458231909327,-8.199641036331105,18.56281814844046,0.3774457773071336,13.421458231909327,-8.199641036331105,18.56281814844046
-3.8596840303466746,16.077909058311274,0.3765915247204048,13.421978068706855,-8.095959585413754,18.73384004791569,0.3765915247204048,13.421978068706855,-8.095959585413754,18.73384004791569
-3.8065654105545863,16.162634569412617,0.3757478390213467,13.422514885453246,-7.988878660130519,18.902754253371988,0.3757478390213467,13.422514885453246,-7.988878660130519,18.902754253371988
-3.751763016875399,16.246280834404136,0.37491505767299094,13.423068467428957,-7.878441091423788,19.069493201379316,0.37491505767299094,13.423068467428957,-7.878441091423788,19.069493201379316
-3.695298769535895,16.328814395895105,0.3740935137767729,13.423638593208576,-7.764691052848564,19.233990198581633,0.3740935137767729,13.423638593208576,-7.764691052848564,19.233990198581633
-3.6371952534821648,16.410202241561358,0.37328353593929586,13.424225034749394,-7.647674042903626,19.39617944837332,0.37328353593929586,13.424225034749394,-7.647674042903626,19.39617944837332
-3.5774757093459257,16.490411817349788,0.3724854481408979,13.424827557482615,-7.527436866832749,19.55599607721696,0.3724854481408979,13.424827557482615,-7.527436866832749,19.55599607721696
-3.516164024148582,16.569411040499524,0.3716995696060552,13.42544592040718,-7.404027617903219,19.71337616059187,0.3716995696060552,13.42544592040718,-7.404027617903219,19.71337616059187
-3.4532847217467353,16.647168312374617,0.37092621467570464,13.42607987618616,-7.277495658169175,19.868256748563077,0.37092621467570464,13.42607987618616,-7.277495658169175,19.868256748563077
-3.388862953022966,16.723652531103067,0.37016569268150645,13.426729171245698,-7.147891598727439,20.020575890960437,0.37016569268150645,13.426729171245698,-7.147891598727439,20.020575890960437
-3.3229244858258187,16.798833104017156,0.36941830782211804,13.427393545876427,-7.015267279473756,20.170272662157885,0.36941830782211804,13.427393545876427,-7.015267279473756,20.170272662157885
-3.2554956946630043,16.872679959890114,0.3686843590415192,13.428072734337356,-6.879675748367528,20.317287185442872,0.3686843590415192,13.428072734337356,-6.879675748367528,20.317287185442872
-3.186603550151949,16.945163560964204,0.36796413990943533,13.42876646496215,-6.741171240213333,20.461560656966256,0.36796413990943533,13.42876646496215,-6.741171240213333,20.461560656966256
-3.1162756082319083,17.016254914765433,0.36725793850391586,13.429474460267816,-6.5998091549677325,20.60303536926305,0.36725793850391586,13.429474460267816,-6.5998091549677325,20.60303536926305
-3.044539999141956,17.08592558570015,0.3665660372961086,13.430196437065668,-6.4556460355800205,20.74165473433463,0.3665660372961086,13.430196437065668,-6.4556460355800205,20.74165473433463
-2.9714254161692666,17.154147706428912,0.36588871303727144,13.430932106574613,-6.308739545375804,20.87736330628321,0.36588871303727144,13.430932106574613,-6.308739545375804,20.87736330628321
-2.896961104172181,17.220893989013042,0.36522623664807563,13.431681174536655,-6.159148444992438,21.01010680348943,0.36522623664807563,13.431681174536655,-6.159148444992438,21.01010680348943
-2.821176847882653,17.28613773582945,0.36457887311024484,13.4324433413346,-6.00693256887555,21.139832130324297,0.36457887311024484,13.4324433413346,-6.00693256887555,21.139832130324297
-2.7441029599927558,17.349852850249306,0.3639468813605635,13.433218302111886,-5.852152801346075,21.266487398386726,0.3639468813605635,13.433218302111886,-5.852152801346075,21.266487398386726
-2.6657702690300074,17.412013847076373,0.36333051418730333,13.43400574689454,-5.6948710522473185,21.390021947258205,0.36333051418730333,13.43400574689454,-5.6948710522473185,21.390021947258205
-2.5862101070263708,17.472595862740718,0.36273001812911687,13.434805360715144,-5.535150232181858,21.51038636476629,0.36273001812911687,13.434805360715144,-5.535150232181858,21.51038636476629
-2.5054542969858593,17.531574665243827,0.36214563337642014,13.435616823738833,-5.373054227348138,21.62753250674882,0.36214563337642014,13.435616823738833,-5.373054227348138,21.62753250674882
-2.423535140155759,17.588926663851073,0.3615775936753236,13.436439811391217,-5.208647873986842,21.741413516310928,0.3615775936753236,13.436439811391217,-5.208647873986842,21.741413516310928
-2.340485403106562,17.644628918527694,0.3610261262341323,13.437273994488208,-5.041996932447256,21.85198384256718,0.3610261262341323,13.437273994488208,-5.041996932447256,21.85198384256718
-2.256338304625772,17.69865914911451,0.5287744292053107,13.546172296654653,-5.041451038456855,21.851146001574364,0.5287744292053107,13.546172296654653,-5.041451038456855,21.851146001574364
-2.173288567576575,17.75436140379113,0.6943113627857045,13.658403562286136,-5.040888497938854,21.850319245296124,0.6943113627857045,13.658403562286136,-5.040888497938854,21.850319245296124
-2.091369410746475,17.811713402398375,0.8575707144090128,13.773922900372801,-5.0403095359019625,21.849503904423948,0.8575707144090128,13.773922900372801,-5.0403095359019625,21.849503904423948
-2.0106136007059634,17.870692204901484,1.0184871825113473,13.89268410471965,-5.039714383923274,21.848700305083316,1.0184871825113473,13.89268410471965,-5.039714383923274,21.848700305083316
-1.9310534387023268,17.93127422056583,1.1769964026509925,14.014639672428409,-5.039103280055646,21.84790876870325,1.1769964026509925,14.014639672428409,-5.039103280055646,21.84790876870325
-1.8527207477395784,17.993435217392896,1.3330349732533193,14.139740822898048,-5.038476468732476,21.847129611887745,1.3330349732533193,14.139740822898048,-5.038476468732476,21.847129611887745
-1.7756468598496813,18.057150331812753,1.4865404809705751,14.267937517336366,-5.037834200669938,21.846363146289143,1.4865404809705751,14.267937517336366,-5.037834200669938,21.846363146289143
-1.6998626035601536,18.12239407862916,1.6374515256463844,14.39917847877486,-5.037176732766691,21.84560967848346,1.6374515256463844,14.39917847877486,-5.037176732766691,21.84560967848346
-1.6253982915630676,18.18914036121329,1.7857077448749972,14.533411212578809,-5.036504328001133,21.844869509847772,1.7857077448749972,14.533411212578809,-5.036504328001133,21.844869509847772
-1.552283708590378,18.257362481942053,1.9312498381454462,14.670582027444436,-5.035817255326203,21.84414293643967,1.9312498381454462,14.670582027444436,-5.035817255326203,21.84414293643967
-1.4805480995004257,18.32703315287677,2.074019590560959,14.810636056874715,-5.03511578956181,21.84343024887882,2.074019590560959,14.810636056874715,-5.03511578956181,21.84343024887882
-1.4102201575803845,18.398124506678,2.213959896124139,14.95351728112524,-5.0344002112849076,21.842731732230757,2.213959896124139,14.95351728112524,-5.0344002112849076,21.842731732230757
-1.3413280130693295,18.47060810775209,2.3510147805786072,15.09916854961136,-5.033670806717266,21.842047665892817,2.3510147805786072,15.09916854961136,-5.033670806717266,21.842047665892817
-1.2738992219065148,18.544454963625046,2.4851294237979573,15.247531603767678,-5.032927867610987,21.841378323482417,2.4851294237979573,15.247531603767678,-5.032927867610987,21.841378323482417
-1.2079607547093674,18.619635536539136,2.6162501817130726,15.398547100350678,-5.032171691131808,21.840723972727595,2.6162501817130726,15.398547100350678,-5.032171691131808,21.840723972727595
-1.1435389859855982,18.696119755267585,2.7443246077690393,15.55215463517524,-5.031402579740235,21.84008487535993,2.7443246077690393,15.55215463517524,-5.031402579740235,21.84008487535993
-1.0806596835837514,18.773877027142678,2.8693014739030724,15.708292767275505,-5.030620841070575,21.83946128700985,2.8693014739030724,15.708292767275505,-5.030620841070575,21.83946128700985
-1.019347998386408,18.852876250292415,2.9911307910350526,15.866899043480451,-5.029826787807869,21.838853457104378,2.9911307910350526,15.866899043480451,-5.029826787807869,21.838853457104378
-0.9596284542501687,18.933085826080845,3.1097638290624996,16.027910023394316,-5.029020737562837,21.838261628767373,3.1097638290624996,16.027910023394316,-5.029020737562837,21.838261628767373
-0.9015249381964382,19.014473671747098,3.2251531363519517,16.19126130477192,-5.028203012744828,21.837686038722275,3.2251531363519517,16.19126130477192,-5.028203012744828,21.837686038722275
-0.8450606908569346,19.097007233238067,3.3372525587189985,16.356887549278696,-5.0273739404328674,21.837126917197438,3.3372525587189985,16.356887549278696,-5.0273739404328674,21.837126917197438
-0.7902582971777472,19.180653498229585,3.4460172578893324,16.524722508625167,-5.026533852244826,21.836584487834003,3.4460172578893324,16.524722508625167,-5.026533852244826,21.836584487834003
-0.7371396773856588,19.26537900933093,3.551403729433461,16.69469905106536,-5.025683084204778,21.836058967596497,3.551403729433461,16.69469905106536,-5.025683084204778,21.836058967596497
-0.6857260782203474,19.35114987746731,3.6533698201679012,16.866749188248626,-5.024821976608596,21.835550566685995,3.6533698201679012,16.866749188248626,-5.024821976608596,21.835550566685995
-0.6360380644359737,19.437931795435077,3.7518747450158885,17.04080410241406,-5.023950873887836,21.835059488456093,3.7518747450158885,17.04080410241406,-5.023950873887836,21.835059488456093
-0.5880955105755533,19.525690051624114,3.846879103320866,17.216794173916696,-5.023070124471973,21.83458592933153,3.846879103320866,17.216794173916696,-5.023070124471973,21.83458592933153
-0.541917593021405,19.614389543902043,3.93834489460622,17.394649009074442,-5.02218008064903,21.834130078729643,3.93834489460622,17.394649009074442,-5.02218008064903,21.834130078729643
-0.4975227823248529,19.703994793654594,4.026235533774964,17.574297468324595,-5.021281098424669,21.833692118984594,4.026235533774964,17.574297468324595,-5.021281098424669,21.833692118984594
-0.45492883581825294,19.794469959976592,4.110515865743288,17.75566769467874,-5.020373537379793,21.833272225274445,4.110515865743288,17.75566769467874,-5.020373537379793,21.833272225274445
-0.41415279051229587,19.88577885400782,4.1911521795021285,17.938687142464566,-5.019457760526721,21.832870565551076,4.1911521795021285,17.938687142464566,-5.019457760526721,21.832870565551076
-0.37521095628143075,19.97788495340811,4.26811222160112,18.123282606343196,-5.018534134163982,21.832487300473026,4.26811222160112,18.123282606343196,-5.018534134163982,21.832487300473026
-0.33811890934013245,20.070751416965763,4.341365209049541,18.309380250590312,-5.017603027729806,21.832122583341214,4.341365209049541,18.309380250590312,-5.017603027729806,21.832122583341214
-0.3028914860126234,20.164341099333555,4.410881841629107,18.49690563862948,-5.016664813654354,21.83177656003763,4.410881841629107,18.49690563862948,-5.016664813654354,21.83177656003763
-0.26954277679854194,20.25861656588639,4.476634313613661,18.685783762805798,-5.015719867210746,21.83144936896698,4.476634313613661,18.685783762805798,-5.015719867210746,21.83144936896698
-0.23808612073693014,20.35354010769463,4.5385963248911,18.875939074387933,-5.0147685663649595,21.83114114100133,4.5385963248911,18.875939074387933,-5.0147685663649595,21.83114114100133
-0.20853410007079615,20.44907375660719,4.5967430914830585,19.067295513786622,-5.013811291624651,21.83085199942776,4.5967430914830585,19.067295513786622,-5.013811291624651,21.83085199942776
-0.18089853521438473,20.545179300438267,4.651051355458181,19.25977654097749,-5.012848425886951,21.830582059899044,4.651051355458181,19.25977654097749,-5.012848425886951,21.830582059899044
-0.1551904800251692,20.641818298251717,4.701499394234979,19.453305166116042,-5.011880354285317,21.830331430387393,4.701499394234979,19.453305166116042,-5.011880354285317,21.830331430387393
-0.1314202173824557,20.73895209573692,4.748067029270572,19.647803980332572,-5.0109074640354825,21.830100211141268,4.748067029270572,19.647803980332572,-5.0109074640354825,21.830100211141268
-0.10959725507436875,20.83654184066998,4.790735634131839,19.843195186694672,-5.009930144280577,21.82988849464529,4.790735634131839,19.843195186694672,-5.009930144280577,21.82988849464529
-0.08973032199486261,20.934548498454106,4.8294881419457445,20.039400631324984,-5.008948785935469,21.829696365583228,4.8294881419457445,20.039400631324984,-5.008948785935469,21.829696365583228
-0.07182736465228017,21.032932867732917,4.864309052225855,20.236341834661687,-5.007963781530415,21.829523900804148,4.864309052225855,20.236341834661687,-5.007963781530415,21.829523900804148
-0.05589554399085554,21.13165559607048,4.89518443707233,20.433940022849296,-5.006975525054041,21.829371169291665,4.89518443707233,20.433940022849296,-5.006975525054041,21.829371169291665
-0.04194123252643188,21.230677195691744,4.9221019467429,20.632116159247147,-5.005984411795763,21.82923823213634,4.9221019467429,20.632116159247147,-5.005984411795763,21.82923823213634
-0.029970011797539928,21.329958059277132,4.945050814592588,20.83079097604299,-5.004990838187669,21.829125142511273,4.945050814592588,20.83079097604299,-5.004990838187669,21.829125142511273
-0.0199866701328571,21.429458475804935,4.96402186138024,21.02988500595907,-5.003995201645954,21.8290319456508,4.96402186138024,21.02988500595907,-5.003995201645954,21.8290319456508
-0.011995200735939815,21.529138646435197,4.979007498940081,21.22931861403797,-5.002997900411961,21.82895867883242,4.979007498940081,21.22931861403797,-5.002997900411961,21.82895867883242
-0.005998800087995344,21.62895870042872,4.990001733216895,21.429012029495546,-5.0019993333928845,21.82890537136189,4.990001733216895,21.429012029495546,-5.0019993333928845,21.82890537136189
-0.0019998666693319183,21.728878711094815,4.9970001666635575,21.628885377628148,-5.0009999000022205,21.828872044561482,4.9970001666635575,21.628885377628148,-5.0009999000022205,21.828872044561482
1.3977534407683123e-15,21.828858711761473,5.000000000000002,21.828858711761473,-4.999999999999998,21.828858711761473,5.000000000000002,21.828858711761473,-4.999999999999998,21.828858711761473
1.403876674764049e-15,21.928858711761475,5.000000000000002,21.928858711761475,-4.999999999999998,21.928858711761475,5.000000000000002,21.928858711761475,-4.999999999999998,21.928858711761475
1.4099999087597859e-15,22.028858711761472,5.000000000000002,22.028858711761472,-4.999999999999998,22.028858711761472,5.000000000000002,22.028858711761472,-4.999999999999998,22.028858711761472
1.4161231427555225e-15,22.128858711761474,5.000000000000002,22.128858711761474,-4.999999999999998,22.128858711761474,5.000000000000002,22.128858711761474,-4.999999999999998,22.128858711761474
1.4222463767512594e-15,22.22885871176147,5.000000000000002,22.22885871176147,-4.999999999999998,22.22885871176147,5.000000000000002,22.22885871176147,-4.999999999999998,22.22885871176147
1.4283696107469961e-15,22.328858711761473,5.000000000000002,22.328858711761473,-4.999999999999998,22.328858711761473,5.000000000000002,22.328858711761473,-4.999999999999998,22.328858711761473
1.434492844742733e-15,22.428858711761475,5.000000000000002,22.428858711761475,-4.999999999999998,22.428858711761475,5.000000000000002,22.428858711761475,-4.999999999999998,22.428858711761475
1.4406160787384697e-15,22.528858711761472,5.000000000000002,22.528858711761472,-4.999999999999998,22.528858711761472,5.000000000000002,22.528858711761472,-4.999999999999998,22.528858711761472
1.4467393127342065e-15,22.628858711761474,5.000000000000002,22.628858711761474,-4.999999999999998,22.628858711761474,5.000000000000002,22.628858711761474,-4.999999999999998,22.628858711761474
1.4528625467299432e-15,22.72885871176147,5.000000000000002,22.72885871176147,-4.999999999999998,22.72885871176147,5.000000000000002,22.72885871176147,-4.999999999999998,22.72885871176147
1.4589857807256799e-15,22.828858711761473,5.000000000000002,22.828858711761473,-4.999999999999998,22.828858711761473,5.000000000000002,22.828858711761473,-4.999999999999998,22.828858711761473
1.4651090147214168e-15,22.928858711761475,5.000000000000002,22.928858711761475,-4.999999999999998,22.928858711761475,5.000000000000002,22.928858711761475,-4.999999999999998,22.928858711761475
1.4712322487171534e-15,23.028858711761472,5.000000000000002,23.028858711761472,-4.999999999999998,23.028858711761472,5.000000000000002,23.028858711761472,-4.999999999999998,23.028858711761472
1.4773554827128903e-15,23.128858711761474,5.000000000000002,23.128858711761474,-4.999999999999998,23.128858711761474,5.000000000000002,23.128858711761474,-4.999999999999998,23.128858711761474
1.483478716708627e-15,23.22885871176147,5.000000000000002,23.22885871176147,-4.999999999999998,23.22885871176147,5.000000000000002,23.22885871176147,-4.999999999999998,23.22885871176147
1.4896019507043639e-15,23.328858711761473,5.000000000000002,23.328858711761473,-4.999999999999998,23.328858711761473,5.000000000000002,23.328858711761473,-4.999999999999998,23.328858711761473
1.4957251847001006e-15,23.428858711761475,5.000000000000002,23.428858711761475,-4.999999999999998,23.428858711761475,5.000000000000002,23.428858711761475,-4.999999999999998,23.428858711761475
1.5018484186958374e-15,23.528858711761472,5.000000000000002,23.528858711761472,-4.999999999999998,23.528858711761472,5.000000000000002,23.528858711761472,-4.999999999999998,23.528858711761472
1.5079716526915741e-15,23.628858711761474,5.000000000000002,23.628858711761474,-4.999999999999998,23.628858711761474,5.000000000000002,23.628858711761474,-4.999999999999998,23.628858711761474
1.5140948866873108e-15,23.72885871176147,5.000000000000002,23.72885871176147,-4.999999999999998,23.72885871176147,5.000000000000002,23.72885871176147,-4.999999999999998,23.72885871176147
1.5202181206830477e-15,23.828858711761473,5.000000000000002,23.828858711761473,-4.999999999999998,23.828858711761473,5.000000000000002,23.828858711761473,-4.999999999999998,23.828858711761473
1.5263413546787843e-15,23.928858711761475,5.000000000000002,23.928858711761475,-4.999999999999998,23.928858711761475,5.000000000000002,23.928858711761475,-4.999999999999998,23.928858711761475
1.5324645886745212e-15,24.028858711761472,5.000000000000002,24.028858711761472,-4.999999999999998,24.028858711761472,5.000000000000002,24.028858711761472,-4.999999999999998,24.028858711761472
1.5385878226702579e-15,24.128858711761474,5.000000000000002,24.128858711761474,-4.999999999999998,24.128858711761474,5.000000000000002,24.128858711761474,-4.999999999999998,24.128858711761474
1.5447110566659948e-15,24.228858711761475,5.000000000000002,24.228858711761475,-4.999999999999998,24.228858711761475,5.000000000000002,24.228858711761475,-4.999999999999998,24.228858711761475
1.5508342906617314e-15,24.328858711761473,5.000000000000002,24.328858711761473,-4.999999999999998,24.328858711761473,5.000000000000002,24.328858711761473,-4.999999999999998,24.328858711761473
1.5569575246574683e-15,24.428858711761475,5.000000000000002,24.428858711761475,-4.999999999999998,24.428858711761475,5.000000000000002,24.428858711761475,-4.999999999999998,24.428858711761475
1.563080758653205e-15,24.528858711761472,5.000000000000002,24.528858711761472,-4.999999999999998,24.528858711761472,5.000000000000002,24.528858711761472,-4.999999999999998,24.528858711761472
1.5692039926489417e-15,24.628858711761474,5.000000000000002,24.628858711761474,-4.999999999999998,24.628858711761474,5.000000000000002,24.628858711761474,-4.999999999999998,24.628858711761474
1.5753272266446786e-15,24.728858711761475,5.000000000000002,24.728858711761475,-4.999999999999998,24.728858711761475,5.000000000000002,24.728858711761475,-4.999999999999998,24.728858711761475
1.5814504606404154e-15,24.828858711761473,5.000000000000002,24.828858711761473,-4.999999999999998,24.828858711761473,5.000000000000002,24.828858711761473,-4.999999999999998,24.828858711761473
1.5875736946361521e-15,24.928858711761475,5.000000000000002,24.928858711761475,-4.999999999999998,24.928858711761475,5.000000000000002,24.928858711761475,-4.999999999999998,24.928858711761475
1.5936969286318888e-15,25.028858711761472,5.000000000000002,25.028858711761472,-4.999999999999998,25.028858711761472,5.000000000000002,25.028858711761472,-4.999999999999998,25.028858711761472
1.5998201626276257e-15,25.128858711761474,5.000000000000002,25.128858711761474,-4.999999999999998,25.128858711761474,5.000000000000002,25.128858711761474,-4.999999999999998,25.128858711761474
1.6059433966233623e-15,25.228858711761475,5.000000000000002,25.228858711761475,-4.999999999999998,25.228858711761475,5.000000000000002,25.228858711761475,-4.999999999999998,25.228858711761475
1.6120666306190992e-15,25.328858711761473,5.000000000000002,25.328858711761473,-4.999999999999998,25.328858711761473,5.000000000000002,25.328858711761473,-4.999999999999998,25.328858711761473
1.6181898646148359e-15,25.428858711761475,5.000000000000002,25.428858711761475,-4.999999999999998,25.428858711761475,5.000000000000002,25.428858711761475,-4.999999999999998,25.428858711761475
1.6243130986105726e-15,25.528858711761472,5.000000000000002,25.528858711761472,-4.999999999999998,25.528858711761472,5.000000000000002,25.528858711761472,-4.999999999999998,25.528858711761472
1.6304363326063095e-15,25.628858711761474,5.000000000000002,25.628858711761474,-4.999999999999998,25.628858711761474,5.000000000000002,25.628858711761474,-4.999999999999998,25.628858711761474
1.6365595666020463e-15,25.728858711761475,5.000000000000002,25.728858711761475,-4.999999999999998,25.728858711761475,5.000000000000002,25.728858711761475,-4.999999999999998,25.728858711761475
1.642682800597783e-15,25.828858711761473,5.000000000000002,25.828858711761473,-4.999999999999998,25.828858711761473,5.000000000000002,25.828858711761473,-4.999999999999998,25.828858711761473
1.6488060345935197e-15,25.92885871176147,5.000000000000002,25.92885871176147,-4.999999999999998,25.92885871176147,5.000000000000002,25.92885871176147,-4.999999999999998,25.92885871176147
1.6549292685892566e-15,26.028858711761472,5.000000000000002,26.028858711761472,-4.999999999999998,26.028858711761472,5.000000000000002,26.028858711761472,-4.999999999999998,26.028858711761472
1.6610525025849932e-15,26.128858711761474,5.000000000000002,26.128858711761474,-4.999999999999998,26.128858711761474,5.000000000000002,26.128858711761474,-4.999999999999998,26.128858711761474
1.66717573658073e-15,26.22885871176147,5.000000000000002,26.22885871176147,-4.999999999999998,26.22885871176147,5.000000000000002,26.22885871176147,-4.999999999999998,26.22885871176147
1.6732989705764668e-15,26.328858711761473,5.000000000000002,26.328858711761473,-4.999999999999998,26.328858711761473,5.000000000000002,26.328858711761473,-4.999999999999998,26.328858711761473
1.6794222045722035e-15,26.42885871176147,5.000000000000002,26.42885871176147,-4.999999999999998,26.42885871176147,5.000000000000002,26.42885871176147,-4.999999999999998,26.42885871176147
1.6855454385679403e-15,26.528858711761472,5.000000000000002,26.528858711761472,-4.999999999999998,26.528858711761472,5.000000000000002,26.528858711761472,-4.999999999999998,26.528858711761472
1.691668672563677e-15,26.628858711761474,5.000000000000002,26.628858711761474,-4.999999999999998,26.628858711761474,5.000000000000002,26.628858711761474,-4.999999999999998,26.628858711761474
1.697791906559414e-15,26.728858711761475,5.000000000000002,26.728858711761475,-4.999999999999998,26.728858711761475,5.000000000000002,26.728858711761475,-4.999999999999998,26.728858711761475
1.7039151405551506e-15,26.828858711761473,5.000000000000002,26.828858711761473,-4.999999999999998,26.828858711761473,5.000000000000002,26.828858711761473,-4.999999999999998,26.828858711761473
1.697791906559414e-15,26.72885871176147,4.999000033332891,26.828852045228135,-4.999000033332887,26.628865378294808,4.999000033332891,26.828852045228135,-4.999000033332887,26.628865378294808
0.0019998666693350014,26.628878711094814,4.998000399974225,26.828825382027983,-4.9940006666355545,26.428932040161644,4.998000399974225,26.828825382027983,-4.9940006666355545,26.428932040161644
0.005998800087998414,26.528958700428717,4.9970014997640195,26.82877873282594,-4.985003899588023,26.229138668031496,4.9970014997640195,26.82877873282594,-4.985003899588023,26.229138668031496
0.011995200735942874,26.429138646435195,4.99600373224904,26.828712116281057,-4.972013330777154,26.029565176589333,4.99600373224904,26.828712116281057,-4.972013330777154,26.029565176589333
0.019986670132860145,26.329458475804934,4.995007496522988,26.828625559039075,-4.955034156257269,25.830291392570793,4.995007496522988,26.828625559039075,-4.955034156257269,25.830291392570793
0.029970011797542963,26.22995805927713,4.994013191066874,26.828519095721727,-4.934073167471788,25.631397022832534,4.994013191066874,26.828519095721727,-4.934073167471788,25.631397022832534
0.041941232526434905,26.130677195691742,4.99302121358962,26.828392768912924,-4.90913874853675,25.43296162247056,4.99302121358962,26.828392768912924,-4.90913874853675,25.43296162247056
0.05589554399085856,26.03165559607048,4.992031960868993,26.82824662914171,-4.880240872887277,25.23506456299925,4.992031960868993,26.82824662914171,-4.880240872887277,25.23506456299925
0.07182736465228316,25.932932867732916,4.991045828592891,26.828080734862038,-4.847391099288324,25.037785000603794,4.991045828592891,26.828080734862038,-4.847391099288324,25.037785000603794
0.0897303219948656,25.834548498454105,4.990063211201074,26.827895152429413,-4.810602567211342,24.841201844478796,4.990063211201074,26.827895152429413,-4.810602567211342,24.841201844478796
0.10959725507437174,25.73654184066998,4.989084501727399,26.827689956074327,-4.769889991578657,24.64539372526563,4.989084501727399,26.827689956074327,-4.769889991578657,24.64539372526563
0.13142021738245868,25.63895209573692,4.988110091642607,26.827465227872594,-4.725269656877689,24.450438963601243,4.988110091642607,26.827465227872594,-4.725269656877689,24.450438963601243
0.15519048002517216,25.541818298251716,4.9871403706977375,26.827221057712492,-4.676759410647394,24.25641553879094,4.9871403706977375,26.827221057712492,-4.676759410647394,24.25641553879094
0.1808985352143877,25.445179300438266,4.986175726768242,26.826957543258835,-4.624378656339467,24.063401057617696,4.986175726768242,26.826957543258835,-4.624378656339467,24.063401057617696
0.2085341000707991,25.34907375660719,4.985216545698829,26.826674789913888,-4.568148345557231,23.871472723300492,4.985216545698829,26.826674789913888,-4.568148345557231,23.871472723300492
0.23808612073693308,25.25354010769463,4.984263211149138,26.82637291077522,-4.508090969675271,23.68070730461404,4.984263211149138,26.82637291077522,-4.508090969675271,23.68070730461404
0.2695427767985449,25.158616565886387,4.983316104440276,26.82605202659046,-4.444230550843186,23.491181105182314,4.983316104440276,26.82605202659046,-4.444230550843186,23.491181105182314
0.30289148601262633,25.064341099333554,4.9823756044023,26.825712265709004,-4.376592632377047,23.302969932958103,4.9823756044023,26.825712265709004,-4.376592632377047,23.302969932958103
0.33811890934013533,24.97075141696576,4.981442087222686,26.825353764030677,-4.305204268542416,23.116149069900846,4.981442087222686,26.825353764030677,-4.305204268542416,23.116149069900846
0.37521095628143364,24.87788495340811,4.980515926295858,26.824976664951365,-4.230094013732991,22.930793241864855,4.980515926295858,26.824976664951365,-4.230094013732991,22.930793241864855
0.4141527905122987,24.78577885400782,4.9795974920738395,26.824581119305673,-4.151291911049242,22.746976588709966,4.9795974920738395,26.824581119305673,-4.151291911049242,22.746976588709966
0.4549288358182557,24.69446995997659,4.978687151918072,26.82416728530659,-4.068829480281561,22.56477263464659,4.978687151918072,26.82416728530659,-4.068829480281561,22.56477263464659
0.4975227823248557,24.603994793654593,4.977785269952481,26.823735328482194,-3.9827397053027696,22.384254258826992,4.977785269952481,26.823735328482194,-3.9827397053027696,22.384254258826992
0.5419175930214077,24.51438954390204,4.976892206917828,26.82328542160946,-3.8930570208750126,22.205493666194624,4.976892206917828,26.82328542160946,-3.8930570208750126,22.205493666194624
0.5880955105755561,24.425690051624112,4.976008320027419,26.82281774464513,-3.799817298876307,22.028562358603097,4.976008320027419,26.82281774464513,-3.799817298876307,22.028562358603097
0.6360380644359764,24.337931795435075,4.975133962824225,26.82233248465376,-3.703057833952272,21.85353110621639,4.975133962824225,26.82233248465376,-3.703057833952272,21.85353110621639
0.6857260782203501,24.25114987746731,4.9742694850394695,26.821829835732878,-3.6028173285987695,21.68046991920174,4.9742694850394695,26.821829835732878,-3.6028173285987695,21.68046991920174
0.7371396773856614,24.165379009330927,4.973415232452741,26.821309998935345,-3.499135877681418,21.50944801972651,4.973415232452741,26.821309998935345,-3.499135877681418,21.50944801972651
0.7902582971777499,24.080653498229584,4.9725715467536835,26.820773182188955,-3.392054952398184,21.340533814270213,4.9725715467536835,26.820773182188955,-3.392054952398184,21.340533814270213
0.8450606908569372,23.997007233238065,4.971738765405327,26.820219600213242,-3.2816173836914526,21.173794866262888,4.971738765405327,26.820219600213242,-3.2816173836914526,21.173794866262888
0.9015249381964409,23.914473671747096,4.970917221509109,26.819649474433625,-3.1678673451162274,21.009297869060568,4.970917221509109,26.819649474433625,-3.1678673451162274,21.009297869060568
0.9596284542501714,23.833085826080843,4.970107243671633,26.819063032892807,-3.0508503351712903,20.84710861926888,4.970107243671633,26.819063032892807,-3.0508503351712903,20.84710861926888
1.0193479983864107,23.752876250292413,4.969309155873234,26.818460510159586,-2.930613159100413,20.68729199042524,4.969309155873234,26.818460510159586,-2.930613159100413,20.68729199042524
1.080659683583754,23.673877027142677,4.968523277338392,26.81784214723502,-2.807203910170884,20.529911907050334,4.968523277338392,26.81784214723502,-2.807203910170884,20.529911907050334
1.1435389859856009,23.596119755267583,4.967749922408041,26.81720819145604,-2.6806719504368397,20.375031319079127,4.967749922408041,26.81720819145604,-2.6806719504368397,20.375031319079127
1.20796075470937,23.519635536539134,4.966989400413842,26.8165588963965,-2.551067890995103,20.222712176681767,4.966989400413842,26.8165588963965,-2.551067890995103,20.222712176681767
1.2738992219065173,23.444454963625045,4.966242015554455,26.815894521765774,-2.4184435717414203,20.073015405484316,4.966242015554455,26.815894521765774,-2.4184435717414203,20.073015405484316
1.341328013069332,23.370608107752087,4.965508066773856,26.815215333304845,-2.282852040635192,19.92600088219933,4.965508066773856,26.815215333304845,-2.282852040635192,19.92600088219933
1.410220157580387,23.298124506677997,4.964787847641771,26.81452160268005,-2.1443475324809977,19.781727410675945,4.964787847641771,26.81452160268005,-2.1443475324809977,19.781727410675945
1.480548099500428,23.227033152876768,4.964081646236252,26.813813607374385,-2.0029854472353965,19.64025269837915,4.964081646236252,26.813813607374385,-2.0029854472353965,19.64025269837915
1.5522837085903805,23.15736248194205,4.963389745028445,26.813091630576533,-1.8588223278476848,19.50163333330757,4.963389745028445,26.813091630576533,-1.8588223278476848,19.50163333330757
1.62539829156307,23.08914036121329,4.962712420769608,26.81235596106759,-1.711915837643468,19.36592476135899,4.962712420769608,26.81235596106759,-1.711915837643468,19.36592476135899
1.699862603560156,23.02239407862916,4.9620499443804125,26.811606893105544,-1.5623247372601008,19.233181264152773,4.9620499443804125,26.811606893105544,-1.5623247372601008,19.233181264152773
1.7756468598496837,22.957150331812752,4.961402580842582,26.8108447263076,-1.4101088611432144,19.103455937317904,4.961402580842582,26.8108447263076,-1.4101088611432144,19.103455937317904
1.8527207477395806,22.893435217392895,4.9607705890929,26.810069765530315,-1.2553290936137387,18.976800669255475,4.9607705890929,26.810069765530315,-1.2553290936137387,18.976800669255475
1.931053438702329,22.831274220565827,4.96015422191964,26.80928232074766,-1.098047344514982,18.853266120383996,4.96015422191964,26.80928232074766,-1.098047344514982,18.853266120383996
2.0106136007059656,22.770692204901483,4.959553725861454,26.80848270692706,-0.9383265244495225,18.732901702875907,4.959553725861454,26.80848270692706,-0.9383265244495225,18.732901702875907
2.091369410746477,22.711713402398374,4.958969341108757,26.807671243903368,-0.7762305196158028,18.61575556089338,4.958969341108757,26.807671243903368,-0.7762305196158028,18.61575556089338
2.173288567576577,22.65436140379113,4.95840130140766,26.806848256250984,-0.6118241662545061,18.501874551331273,4.95840130140766,26.806848256250984,-0.6118241662545061,18.501874551331273
2.2563383046257743,22.598659149114507,4.957849833966469,26.806014073153992,-0.4451732247149205,18.39130422507502,4.957849833966469,26.806014073153992,-0.4451732247149205,18.39130422507502
2.340485403106564,22.544628918527692,4.957315159364809,26.80516902827451,-0.2763443531516807,18.284088808780876,4.957315159364809,26.80516902827451,-0.2763443531516807,18.284088808780876
2.4256962053015,22.492292323402527,4.956797491465388,26.804313459619223,-0.10540508086238809,18.18027118718583,4.956797491465388,26.804313459619223,-0.10540508086238809,18.18027118718583
2.511936628025834,22.44167029767925,4.9562970373284685,26.803447709404182,0.06757621872319985,18.079892885954315,4.9562970373284685,26.803447709404182,0.06757621872319985,18.079892885954315
2.599172176260333,22.392783089493197,4.955813997129029,26.802572123917937,0.24253035539163648,17.982994055068456,4.955813997129029,26.802572123917937,0.24253035539163648,17.982994055068456
2.687367956948828,22.345650253075824,4.9553485640767105,26.801687053383002,0.41938734982094505,17.889613452768646,4.9553485640767105,26.801687053383002,0.41938734982094505,17.889613452768646
2.7764886929549712,22.300290640933266,4.954900924338528,26.800792851815793,0.5980764615714147,17.79978843005074,4.954900924338528,26.800792851815793,0.5980764615714147,17.79978843005074
2.8664987371726216,22.256722396305594,4.954471256964408,26.79988987688501,0.7785262173808354,17.713554915726178,4.954471256964408,26.79988987688501,0.7785262173808354,17.713554915726178
2.95736208678421,22.214962945909758,4.954059733815571,26.798978489768594,0.9606644397528485,17.63094740205092,4.954059733815571,26.798978489768594,0.9606644397528485,17.63094740205092
3.0490423976613865,22.175028992969132,4.9536665194957905,26.798059055009237,1.1444182758269823,17.551998930929027,4.9536665194957905,26.798059055009237,1.1444182758269823,17.551998930929027
3.1415029989021885,22.136936510532443,4.953291771285551,26.797131940368576,1.3297142265188255,17.47674108069631,4.953291771285551,26.797131940368576,1.3297142265188255,17.47674108069631
3.234706907498911,22.100700735084775,4.952935639079142,26.796197516680117,1.516478175918681,17.405203953489433,4.952935639079142,26.796197516680117,1.516478175918681,17.405203953489433
3.328616843130818,22.06633616045317,4.952598265324694,26.795256157700866,1.7046354209369416,17.33741616320547,4.952598265324694,26.795256157700866,1.7046354209369416,17.33741616320547
3.4231952430757717,22.033856532009292,4.952279784967214,26.79430823996187,1.8941107011843301,17.273404824056712,4.952279784967214,26.79430823996187,1.8941107011843301,17.273404824056712
3.5184042772348234,22.003274841171464,4.9519803253945955,26.79335414261759,2.0848282290750513,17.213195539725337,4.9519803253945955,26.79335414261759,2.0848282290750513,17.213195539725337
3.614205863263746,21.974603320208267,4.951700006386678,26.792394247294233,2.2767117201408142,17.1568123931223,4.951700006386678,26.792394247294233,2.2767117201408142,17.1568123931223
3.710561681805465,21.94785343734581,4.951438940067325,26.791428937937138,2.469684423543606,17.10427793675448,4.951438940067325,26.791428937937138,2.469684423543606,17.10427793675448
3.807433191817292,21.92303589218057,4.9511972308595835,26.790458600657168,2.6636691527750003,17.055613183703976,4.9511972308595835,26.790458600657168,2.6636691527750003,17.055613183703976
3.904781645986824,21.900160611399727,4.9509749754439145,26.78948362357631,2.8585883165297328,17.010837599223144,4.9509749754439145,26.78948362357631,2.8585883165297328,17.010837599223144
4.002568106230355,21.879236744810584,4.950772262719521,26.788504396672383,3.054363949741189,16.969969092948784,4.950772262719521,26.788504396672383,3.054363949741189,16.969969092948784
4.100753459267591,21.8602726616808,4.95058917376879,26.787521311623102,3.250917744766392,16.933024011738496,4.95058917376879,26.787521311623102,3.250917744766392,16.933024011738496
4.1992984322664375,21.843275947390776,4.95042578182486,26.786534761649378,3.4481710827080145,16.900017133132174,4.95042578182486,26.786534761649378,3.4481710827080145,16.900017133132174
4.29816360855161,21.828253400399607,4.950282152242331,26.78554514135804,3.646045064860888,16.870961659441175,4.950282152242331,26.78554514135804,3.646045064860888,16.870961659441175
4.397309443370778,21.81521102952579,4.95015834247112,26.784552846584017,3.8444605442704365,16.845869212467566,4.95015834247112,26.784552846584017,3.8444605442704365,16.845869212467566
4.4966962797119425,21.804154051543783,4.9500544020334845,26.783558274231986,4.043338157390401,16.82474982885558,4.9500544020334845,26.783558274231986,4.043338157390401,16.82474982885558
4.596284364165706,21.79508688909735,4.949970372504215,26.782561822117625,4.242598355827198,16.80761195607708,4.949970372504215,26.782561822117625,4.242598355827198,16.80761195607708
4.696033862826112,21.788013168930583,4.949906287494001,26.7815638888085,4.442161438158222,16.794462449052666,4.949906287494001,26.7815638888085,4.442161438158222,16.794462449052666
4.79590487722367,21.782935720437226,4.949862172635994,26.78056487346462,4.641947581811346,16.785306567409833,4.949862172635994,26.78056487346462,4.641947581811346,16.785306567409833
4.895857460284218,21.77985657452898,4.949838045575548,26.779565175678812,4.841876874992888,16.78014797337915,4.949838045575548,26.779565175678812,4.841876874992888,16.78014797337915
4.995851632307215,21.778776962823155,4.949833915963167,26.778565195316855,5.041869348651263,16.778988730329456,4.949833915963167,26.778565195316855,5.041869348651263,16.778988730329456
5.0958473969570885,21.779697317150035,4.949849785450638,26.77756533235756,5.241845008463539,16.78182930194251,4.949849785450638,26.77756533235756,5.241845008463539,16.78182930194251
5.195804757261239,21.782617269380165,4.9498856476903805,26.776565986732784,5.441723866832098,16.788668552027545,4.9498856476903805,26.776565986732784,5.441723866832098,16.788668552027545
5.295683731608292,21.78753565157158,4.949941488337974,26.77556755816745,5.641425974878609,16.799503744975713,4.949941488337974,26.77556755816745,5.641425974878609,16.799503744975713
5.395444369740209,21.794450496436987,4.950017285057906,26.77457044601967,5.840871454422511,16.814330546854304,4.950017285057906,26.77457044601967,5.840871454422511,16.814330546854304
5.4950467687318625,21.803359038130633,4.950113007532499,26.773575049121014,6.039980529931226,16.833143027140252,4.950113007532499,26.773575049121014,6.039980529931226,16.833143027140252
5.59445108895167,21.81425771335462,4.95022861747404,26.772581765616962,6.238673560429301,16.85593366109228,4.95022861747404,26.772581765616962,6.238673560429301,16.85593366109228
5.693617569996917,21.827142162784174,4.950364068640091,26.77159099280768,6.4368710713537425,16.882693332760667,4.950364068640091,26.77159099280768,6.4368710713537425,16.882693332760667
5.792506546597387,21.842007232811312,4.950519306851994,26.77060312698908,6.63449378634278,16.913411338633544,4.950519306851994,26.77060312698908,6.63449378634278,16.913411338633544
5.891078464480943,21.85884697760622,4.950694270016535,26.76961856329431,6.831462658945351,16.94807539191813,4.950694270016535,26.76961856329431,6.831462658945351,16.94807539191813
5.989293896194705,21.87765466149551,4.950888888150779,26.76863769553573,7.0276989042386315,16.986671627455287,4.950888888150779,26.76863769553573,7.0276989042386315,16.986671627455287
6.08711355687551,21.898422761656388,4.951103083410067,26.76766091604736,7.223124030340952,17.029184607265414,4.951103083410067,26.76766091604736,7.223124030340952,17.029184607265414
6.184498319963329,21.921142971125697,4.951336770119152,26.766688615527976,7.4176598698075065,17.07559732672342,4.951336770119152,26.766688615527976,7.4176598698075065,17.07559732672342
6.281409232851375,21.94580620212258,4.951589854806466,26.765721182884818,7.611228610896283,17.12589122136034,4.951589854806466,26.765721182884818,7.611228610896283,17.12589122136034
6.377807532466619,21.972402589683476,4.9518622362415075,26.764759005078044,7.803752828691731,17.180046174288908,4.9518622362415075,26.764759005078044,7.803752828691731,17.180046174288908
6.4736546607745105,22.00092149560798,4.952153805475336,26.763802466965956,7.995155516073685,17.238040524250003,4.952153805475336,26.763802466965956,7.995155516073685,17.238040524250003
6.56891228020167,22.031351512713965,4.952464445884145,26.762851951151035,8.185360114519195,17.299851074276894,4.952464445884145,26.762851951151035,8.185360114519195,17.299851074276894
6.663542288970412,22.063680469400314,4.952794033215913,26.761907837826936,8.37429054472491,17.365453100973692,4.952794033215913,26.761907837826936,8.37429054472491,17.365453100973692
6.757506836338944,22.097895434515404,4.953142435640101,26.760970504626403,8.561871237037789,17.434820364404406,4.953142435640101,26.760970504626403,8.561871237037789,17.434820364404406
6.850768337741164,22.13398272252938,4.953509513800384,26.760040326470218,8.748027161681945,17.507925118588545,4.953509513800384,26.760040326470218,8.748027161681945,17.507925118588545
6.943289489819981,22.171927899008196,4.953895120870394,26.759117675417244,8.932683858769568,17.58473812259915,4.953895120870394,26.759117675417244,8.932683858769568,17.58473812259915
7.035033285348162,22.211715786387188,4.954299102612442,26.758202920515593,9.115767468083883,17.665228652258783,4.954299102612442,26.758202920515593,9.115767468083883,17.665228652258783
7.12596302803073,22.253330470041902,5.136568659081142,26.84052024645095,9.115357396980318,17.666140693632855,5.136568659081142,26.84052024645095,9.115357396980318,17.666140693632855
7.2177068235589115,22.293118357420894,5.320447999618131,26.91917596136173,9.114965647499691,17.667060753480058,5.320447999618131,26.91917596136173,9.114965647499691,17.667060753480058
7.310227975637728,22.33106353389971,5.505863574938885,26.994138604010708,9.114592376336573,17.66798846378871,5.505863574938885,26.994138604010708,9.114592376336573,17.66798846378871
7.403489477039948,22.367150821913686,5.692741221285449,27.065378190340308,9.114237732794447,17.668923453487064,5.692741221285449,27.065378190340308,9.114237732794447,17.668923453487064
7.497454024408481,22.401365787028777,5.881006190090956,27.132866225465847,9.113901858726006,17.669865348591706,5.881006190090956,27.132866225465847,9.113901858726006,17.669865348591706
7.592084033177223,22.433694743715126,6.070583177878048,27.196575715073102,9.113584888476396,17.67081377235715,6.070583177878048,27.196575715073102,9.113584888476396,17.67081377235715
7.687341652604382,22.46412476082111,6.2613963563792705,27.25648117621568,9.113286948829494,17.671768345426543,6.2613963563792705,27.25648117621568,9.113286948829494,17.671768345426543
7.7831887809122735,22.492643666745614,6.453369402867365,27.312558647507853,9.113008158957182,17.672728685983376,6.453369402867365,27.312558647507853,9.113008158957182,17.672728685983376
7.879587080527518,22.51924005430651,6.646425530683341,27.36478569870879,9.112748630371696,17.673694409904233,6.646425530683341,27.36478569870879,9.112748630371696,17.673694409904233
7.976497993415563,22.543903285303394,6.840487519950121,27.413141439694368,9.112508466881007,17.67466513091242,6.840487519950121,27.413141439694368,9.112508466881007,17.67466513091242
8.073882756503382,22.566623494772703,7.0354777484594555,27.457606528812924,9.112287764547307,17.67564046073248,7.0354777484594555,27.457606528812924,9.112287764547307,17.67564046073248
8.171702417184186,22.58739159493358,7.231318222719778,27.498163180621674,9.112086611648593,17.67662000924549,7.231318222719778,27.498163180621674,9.112086611648593,17.67662000924549
8.269917848897947,22.60619927882287,7.427930609152554,27.53479517300064,9.11190508864334,17.677603384645103,7.427930609152554,27.53479517300064,9.11190508864334,17.677603384645103
8.368489766781503,22.62303902361778,7.625236265424677,27.567487853641286,9.111743268138328,17.67859019359427,7.625236265424677,27.567487853641286,9.111743268138328,17.67859019359427
8.467378743381973,22.637904093644917,7.823156271904343,27.596228145907258,9.111601214859604,17.679580041382575,7.823156271904343,27.596228145907258,9.111601214859604,17.679580041382575
8.56654522442722,22.65078854307447,8.021611463227856,27.621004554064847,9.111478985626583,17.680572532084092,8.021611463227856,27.621004554064847,9.111478985626583,17.680572532084092
8.665949544647027,22.661687218298457,8.220522459964725,27.64180716788114,9.11137662932933,17.681567268715774,8.220522459964725,27.64180716788114,9.11137662932933,17.681567268715774
8.76555194363868,22.670595759992104,8.419809700368363,27.65862766658797,9.111294186908998,17.682563853396235,8.419809700368363,27.65862766658797,9.111294186908998,17.682563853396235
8.865312581770597,22.67751060485751,8.619393472199738,27.67145932221013,9.111231691341457,17.68356188750489,8.619393472199738,27.67145932221013,9.111231691341457,17.68356188750489
8.96519155611765,22.682428987048926,8.8191939446112,27.680297002256452,9.1111891676241,17.6845609718414,8.8191939446112,27.680297002256452,9.1111891676241,17.6845609718414
9.065148916421801,22.685348939279056,9.019131200077753,27.685137171772755,9.11116663276585,17.685560706785356,9.019131200077753,27.685137171772755,9.11116663276585,17.685560706785356
9.165144681071675,22.686269293605935,9.219125266363006,27.685977894755766,9.111164095780344,17.686560692456105,9.219125266363006,27.685977894755766,9.111164095780344,17.686560692456105
9.265138853094673,22.68518968190011,9.419096148506997,27.682818834927502,9.111181557682348,17.687560528872716,9.419096148506997,27.682818834927502,9.111181557682348,17.687560528872716
9.36509143615522,22.682110535991864,9.61896386082311,27.67566125586978,9.11121901148733,17.688559816113948,9.61896386082311,27.67566125586978,9.11121901148733,17.688559816113948
9.464962450552779,22.677033087498508,9.818648458891287,27.66450802051878,9.11127644221427,17.689558154478235,9.818648458891287,27.66450802051878,9.11127644221427,17.689558154478235
9.564711949213184,22.66995936733174,10.018070071534726,27.649363590019938,9.11135382689164,17.69055514464354,10.018070071534726,27.649363590019938,9.11135382689164,17.69055514464354
9.664300033666947,22.660892204885307,10.217148932767289,27.630234021943533,9.111451134566606,17.691550387827082,10.217148932767289,27.630234021943533,9.111451134566606,17.691550387827082
9.763686870008112,22.6498352269033,10.415805413698834,27.60712696786173,9.11156832631739,17.692543485944867,10.415805413698834,27.60712696786173,9.11156832631739,17.692543485944867
9.86283270482728,22.636792856029484,10.613960054385704,27.580051670288086,9.111705355268857,17.69353404177088,10.613960054385704,27.580051670288086,9.111705355268857,17.69353404177088
9.961697881112451,22.621770309038315,10.81153359561365,27.549018958980618,9.111862166611253,17.69452165909601,10.81153359561365,27.549018958980618,9.111862166611253,17.69452165909601
10.060242854111298,22.60477359474829,11.008447010600463,27.51404124661009,9.112038697622133,17.69550594288649,11.008447010600463,27.51404124661009,9.112038697622133,17.69550594288649
10.158428207148534,22.585809511618507,11.204621536605625,27.47513252379509,9.112234877691442,17.696486499441924,11.204621536605625,27.47513252379509,9.112234877691442,17.696486499441924
10.256214667392065,22.564885645029364,11.399978706434357,27.43230835350596,9.112450628349773,17.697462936552768,11.399978706434357,27.43230835350596,9.112450628349773,17.697462936552768
10.353563121561598,22.54201036424852,11.594440379823457,27.385585864839847,9.112685863299738,17.69843486365719,11.594440379823457,27.385585864839847,9.112685863299738,17.69843486365719
10.450434631573424,22.51719281908328,11.787928774696356,27.334983746169247,9.112940488450493,17.699401891997315,11.787928774696356,27.334983746169247,9.112940488450493,17.699401891997315
10.546790450115143,22.490442936220823,11.980366498274915,27.28052223766695,9.113214401955371,17.700363634774696,11.980366498274915,27.28052223766695,9.113214401955371,17.700363634774696
10.642592036144066,22.461771415257626,12.171676578035507,27.222223123210206,9.113507494252625,17.701319707305046,12.171676578035507,27.222223123210206,9.113507494252625,17.701319707305046
10.737801070303117,22.4311897244198,12.361782492496994,27.160109721667496,9.11381964810924,17.7022697271721,12.361782492496994,27.160109721667496,9.11381964810924,17.7022697271721
10.832379470248071,22.39871009597592,12.550608201828302,27.09420687757126,9.11415073866784,17.703213314380584,12.550608201828302,27.09420687757126,9.11415073866784,17.703213314380584
10.926289405879977,22.364345521344315,12.73807817826334,27.024540951180448,9.114500633496615,17.704150091508183,12.73807817826334,27.024540951180448,9.114500633496615,17.704150091508183
11.0194933144767,22.328109745896647,12.924117436311104,26.95113980793675,9.114869192642296,17.705079683856543,12.924117436311104,26.95113980793675,9.114869192642296,17.705079683856543
11.111953915717502,22.29001726345996,13.108651562748863,26.874032807318795,9.11525626868614,17.706001719601122,13.108651562748863,26.874032807318795,9.11525626868614,17.706001719601122
11.203634226594678,22.250083310519333,13.291606746386464,26.79325079109875,9.115661706802893,17.706915829939916,13.291606746386464,26.79325079109875,9.115661706802893,17.706915829939916
11.294497576206266,22.208323860123496,13.472909807589822,26.708826071006023,9.11608534482271,17.70782164924097,13.472909807589822,26.708826071006023,9.11608534482271,17.70782164924097
11.384507620423918,22.164755615495825,13.6524882275518,26.620792415803002,9.116527013296036,17.708718815188647,13.6524882275518,26.620792415803002,9.116527013296036,17.708718815188647
11.473628356430062,22.119396003353266,13.830270177298758,26.529185037778007,9.116986535561367,17.709606968928526,13.830270177298758,26.529185037778007,9.116986535561367,17.709606968928526
11.561824137118556,22.072263166935894,14.00618454642119,26.434040578660827,9.117463727815922,17.71048575521096,14.00618454642119,26.434040578660827,9.117463727815922,17.71048575521096
11.649059685353055,22.023375958749842,14.180160971516944,26.335397094966538,9.117958399189167,17.711354822533146,14.180160971516944,26.335397094966538,9.117958399189167,17.711354822533146
11.73530010807739,21.972753933026564,14.352129864335634,26.23329404277338,9.118470351819145,17.712213823279747,14.352129864335634,26.23329404277338,9.118470351819145,17.712213823279747
11.820510910272326,21.920417337901398,14.522022439613021,26.127772261940883,9.11899938093163,17.713062413861913,14.522022439613021,26.127772261940883,9.11899938093163,17.713062413861913
11.904658008753115,21.866387107314583,14.689770742584198,26.01887395977444,9.119545274922032,17.713900254854728,14.689770742584198,26.01887395977444,9.119545274922032,17.713900254854728
11.987707745802313,21.810684852637962,14.855307676164593,25.906642694142956,9.120107815440033,17.714727011132968,14.855307676164593,25.906642694142956,9.120107815440033,17.714727011132968
12.069626902632413,21.753332854030717,15.0185670277879,25.79112335605629,9.120686777476925,17.715542352005144,15.0185670277879,25.79112335605629,9.120686777476925,17.715542352005144
12.150382712672924,21.694354051527608,15.179483495890235,25.67236215170944,9.121281929455613,17.716345951345776,15.179483495890235,25.67236215170944,9.121281929455613,17.716345951345776
12.22994287467656,21.633772035863263,15.337992716029879,25.550406584000683,9.121893033323241,17.717137487725843,15.337992716029879,25.550406584000683,9.121893033323241,17.717137487725843
12.308275565639308,21.571611039036195,15.494031286632206,25.425305433531044,9.12251984464641,17.717916644541347,15.494031286632206,25.425305433531044,9.12251984464641,17.717916644541347
12.385349453529205,21.50789592461634,15.647536794349461,25.297108739092725,9.123162112708949,17.718683110139953,15.647536794349461,25.297108739092725,9.123162112708949,17.718683110139953
12.461133709818732,21.442652177799932,15.79844783902527,25.16586777765423,9.123819580612194,17.719436577945633,15.79844783902527,25.16586777765423,9.123819580612194,17.719436577945633
12.535598021815819,21.3759058952158,15.946704058253884,25.031635043850283,9.124491985377754,17.72017674658132,15.946704058253884,25.031635043850283,9.124491985377754,17.72017674658132
12.608712604788508,21.30768377448704,16.092246151524332,24.894464228984656,9.125179058052684,17.72090331998942,16.092246151524332,24.894464228984656,9.125179058052684,17.72090331998942
12.68044821387846,21.238013103552323,16.235015903939846,24.754410199554375,9.125880523817075,17.72161600755027,16.235015903939846,24.754410199554375,9.125880523817075,17.72161600755027
12.750776155798501,21.166921749751094,16.374956209503026,24.61152897530385,9.126596102093977,17.722314524198335,16.374956209503026,24.61152897530385,9.126596102093977,17.722314524198335
12.819668300309557,21.094438148677003,16.512011093957494,24.465877706817732,9.12732550666162,17.722998590536275,16.512011093957494,24.465877706817732,9.12732550666162,17.722998590536275
12.887097091472372,21.020591292804045,16.646125737176845,24.317514652661412,9.128068445767898,17.72366793294668,16.646125737176845,24.317514652661412,9.128068445767898,17.72366793294668
12.95303555866952,20.945410719889956,16.77724649509196,24.166499156078412,9.128824622247079,17.7243222837015,16.77724649509196,24.166499156078412,9.128824622247079,17.7243222837015
13.017457327393288,20.868926501161507,16.905320921147926,24.01289162125385,9.12959373363865,17.724961381069164,16.905320921147926,24.01289162125385,9.12959373363865,17.724961381069164
13.080336629795134,20.791169229286414,17.03029778728196,23.856753489153586,9.13037547230831,17.72558496941924,17.03029778728196,23.856753489153586,9.13037547230831,17.72558496941924
13.141648314992478,20.712170006136677,17.15212710441394,23.69814721294864,9.131169525571018,17.726192799324714,17.15212710441394,23.69814721294864,9.131169525571018,17.726192799324714
13.201367859128718,20.631960430348247,17.270760142441386,23.537136233034776,9.13197557581605,17.72678462766172,17.270760142441386,23.537136233034776,9.13197557581605,17.72678462766172
13.259471375182448,20.550572584681994,17.386149449730837,23.37378495165717,9.13279330063406,17.727360217706817,17.386149449730837,23.37378495165717,9.13279330063406,17.727360217706817
13.315935622521952,20.468039023191025,17.498248872097886,23.208158707150396,9.133622372946018,17.727919339231654,17.498248872097886,23.208158707150396,9.133622372946018,17.727919339231654
13.37073801620114,20.384392758199507,17.60701357126822,23.040323747803924,9.13446246113406,17.72846176859509,17.60701357126822,23.040323747803924,9.13446246113406,17.72846176859509
13.423856635993229,20.299667247098164,17.712400042812348,22.870347205363732,9.135313229174109,17.728987288832595,17.712400042812348,22.870347205363732,9.135313229174109,17.728987288832595
13.47527023515854,20.21389637896178,17.814366133546788,22.698297068180466,9.136174336770292,17.729495689743096,17.814366133546788,22.698297068180466,9.136174336770292,17.729495689743096
13.524958248942914,20.127114460994015,17.912871058394778,22.52424215401503,9.13704543949105,17.729986767973,17.912871058394778,22.52424215401503,9.13704543949105,17.729986767973
13.572900802803334,20.039356204804978,18.007875416699754,22.348252082512396,9.137926188906913,17.73046032709756,18.007875416699754,22.348252082512396,9.137926188906913,17.73046032709756
13.619078720357482,19.95065671252705,18.099341207985105,22.17039724735465,9.138816232729857,17.73091617769945,18.099341207985105,22.17039724735465,9.138816232729857,17.73091617769945
13.663473531054034,19.861051462774498,18.18723184715385,21.990748788104497,9.139715214954219,17.731354137444498,18.18723184715385,21.990748788104497,9.139715214954219,17.731354137444498
13.706067477560634,19.7705762964525,18.271512179122176,21.809378561750353,9.140622775999093,17.731774031154647,18.271512179122176,21.809378561750353,9.140622775999093,17.731774031154647
13.746843522866591,19.67926740242127,18.352148492881014,21.626359113964526,9.141538552852166,17.732175690878016,18.352148492881014,21.626359113964526,9.141538552852166,17.732175690878016
13.785785357097456,19.58716130302098,18.429108534980006,21.441763650085896,9.142462179214906,17.732558955956065,18.429108534980006,21.441763650085896,9.142462179214906,17.732558955956065
13.822877404038755,19.49429483946333,18.50236152242843,21.25566600583878,9.143393285649081,17.73292367308788,18.50236152242843,21.25566600583878,9.143393285649081,17.73292367308788
13.858104827366263,19.400705157095537,18.571878155007994,21.06814061779961,9.144331499724533,17.733269696391464,18.571878155007994,21.06814061779961,9.144331499724533,17.733269696391464
13.891453536580345,19.306429690542704,18.63763062699255,20.879262493623294,9.14527644616814,17.733596887462113,18.63763062699255,20.879262493623294,9.14527644616814,17.733596887462113
13.922910192641957,19.21150614873446,18.699592638269987,20.68910718204116,9.146227747013928,17.733905115427763,18.699592638269987,20.68910718204116,9.146227747013928,17.733905115427763
13.952462213308092,19.1159724998219,18.757739404861947,20.49775074264247,9.147185021754236,17.73419425700133,18.757739404861947,20.49775074264247,9.147185021754236,17.73419425700133
13.980097778164502,19.019866955990825,18.812047668837067,20.3052697154516,9.148147887491938,17.73446419653005,18.812047668837067,20.3052697154516,9.148147887491938,17.73446419653005
14.005805833353717,18.923227958177375,18.862495707613867,20.11174109031305,9.14911595909357,17.7347148260417,18.862495707613867,20.11174109031305,9.14911595909357,17.7347148260417
14.02957609599643,18.826094160692172,18.90906334264946,19.91724227609652,9.150088849343403,17.734946045287824,18.90906334264946,19.91724227609652,9.150088849343403,17.734946045287824
14.051399058304519,18.72850441575911,18.951731947510726,19.72185106973442,9.15106616909831,17.735157761783803,18.951731947510726,19.72185106973442,9.15106616909831,17.735157761783803
14.071265991384024,18.630497757974986,18.990484455324633,19.525645625104108,9.152047527443417,17.735349890845864,18.990484455324633,19.525645625104108,9.152047527443417,17.735349890845864
14.089168948726607,18.532113388696175,19.025305365604744,19.328704421767405,9.153032531848472,17.735522355624944,19.025305365604744,19.328704421767405,9.153032531848472,17.735522355624944
14.105100769388033,18.43339066035861,19.05618075045122,19.131106233579793,9.154020788324846,17.73567508713743,19.05618075045122,19.131106233579793,9.154020788324846,17.73567508713743
14.119055080852457,18.334369060737348,19.083098260121787,18.932930097181945,9.155011901583126,17.73580802429275,19.083098260121787,18.932930097181945,9.155011901583126,17.73580802429275
14.131026301581349,18.23508819715196,19.10604712797148,18.7342552803861,9.15600547519122,17.73592111391782,19.10604712797148,18.7342552803861,9.15600547519122,17.73592111391782
14.141009643246031,18.135587780624157,19.125018174759127,18.53516125047002,9.157001111732935,17.736014310778295,19.125018174759127,18.53516125047002,9.157001111732935,17.736014310778295
14.149001112642948,18.035907609993895,19.14000381231897,18.335727642391117,9.157998412966926,17.736087577596674,19.14000381231897,18.335727642391117,9.157998412966926,17.736087577596674
14.154997513290892,17.936087556000373,19.15099804659578,18.136034226933543,9.158996979986004,17.736140885067204,19.15099804659578,18.136034226933543,9.158996979986004,17.736140885067204
14.158996446709555,17.836167545334277,19.157996480042442,17.93616087880094,9.159996413376666,17.736174211867613,19.157996480042442,17.93616087880094,9.159996413376666,17.736174211867613
14.160996313378888,17.73618754466762,19.160996313378888,17.73618754466762,9.160996313378888,17.73618754466762,19.160996313378888,17.73618754466762,9.160996313378888,17.73618754466762
14.160996313378888,17.636187544667617,19.160996313378888,17.636187544667617,9.160996313378888,17.636187544667617,19.160996313378888,17.636187544667617,9.160996313378888,17.636187544667617
14.160996313378888,17.53618754466762,19.160996313378888,17.53618754466762,9.160996313378888,17.53618754466762,19.160996313378888,17.53618754466762,9.160996313378888,17.53618754466762
14.160996313378888,17.436187544667618,19.160996313378888,17.436187544667618,9.160996313378888,17.436187544667618,19.160996313378888,17.436187544667618,9.160996313378888,17.436187544667618
14.160996313378888,17.33618754466762,19.160996313378888,17.33618754466762,9.160996313378888,17.33618754466762,19.160996313378888,17.33618754466762,9.160996313378888,17.33618754466762
14.160996313378888,17.23618754466762,19.160996313378888,17.23618754466762,9.160996313378888,17.23618754466762,19.160996313378888,17.23618754466762,9.160996313378888,17.23618754466762
14.160996313378888,17.136187544667617,19.160996313378888,17.136187544667617,9.160996313378888,17.136187544667617,19.160996313378888,17.136187544667617,9.160996313378888,17.136187544667617
14.160996313378888,17.03618754466762,19.160996313378888,17.03618754466762,9.160996313378888,17.03618754466762,19.160996313378888,17.03618754466762,9.160996313378888,17.03618754466762
14.160996313378888,16.936187544667618,19.160996313378888,16.936187544667618,9.160996313378888,16.936187544667618,19.160996313378888,16.936187544667618,9.160996313378888,16.936187544667618
14.160996313378888,16.83618754466762,19.160996313378888,16.83618754466762,9.160996313378888,16.83618754466762,19.160996313378888,16.83618754466762,9.160996313378888,16.83618754466762
14.160996313378888,16.73618754466762,19.160996313378888,16.73618754466762,9.160996313378888,16.73618754466762,19.160996313378888,16.73618754466762,9.160996313378888,16.73618754466762
14.160996313378888,16.636187544667617,19.160996313378888,16.636187544667617,9.160996313378888,16.636187544667617,19.160996313378888,16.636187544667617,9.160996313378888,16.636187544667617
14.160996313378888,16.53618754466762,19.160996313378888,16.53618754466762,9.160996313378888,16.53618754466762,19.160996313378888,16.53618754466762,9.160996313378888,16.53618754466762
14.160996313378888,16.436187544667618,19.160996313378888,16.436187544667618,9.160996313378888,16.436187544667618,19.160996313378888,16.436187544667618,9.160996313378888,16.436187544667618
14.160996313378888,16.33618754466762,19.160996313378888,16.33618754466762,9.160996313378888,16.33618754466762,19.160996313378888,16.33618754466762,9.160996313378888,16.33618754466762
14.160996313378888,16.23618754466762,19.160996313378888,16.23618754466762,9.160996313378888,16.23618754466762,19.160996313378888,16.23618754466762,9.160996313378888,16.23618754466762
14.160996313378888,16.136187544667617,19.160996313378888,16.136187544667617,9.160996313378888,16.136187544667617,19.160996313378888,16.136187544667617,9.160996313378888,16.136187544667617
14.160996313378888,16.03618754466762,19.160996313378888,16.03618754466762,9.160996313378888,16.03618754466762,19.160996313378888,16.03618754466762,9.160996313378888,16.03618754466762
14.160996313378888,15.936187544667618,19.160996313378888,15.936187544667618,9.160996313378888,15.936187544667618,19.160996313378888,15.936187544667618,9.160996313378888,15.936187544667618
14.160996313378888,15.836187544667618,19.160996313378888,15.836187544667618,9.160996313378888,15.836187544667618,19.160996313378888,15.836187544667618,9.160996313378888,15.836187544667618
14.160996313378888,15.736187544667619,19.160996313378888,15.736187544667619,9.160996313378888,15.736187544667619,19.160996313378888,15.736187544667619,9.160996313378888,15.736187544667619
14.160996313378888,15.636187544667619,19.160996313378888,15.636187544667619,9.160996313378888,15.636187544667619,19.160996313378888,15.636187544667619,9.160996313378888,15.636187544667619
14.160996313378888,15.53618754466762,19.160996313378888,15.53618754466762,9.160996313378888,15.53618754466762,19.160996313378888,15.53618754466762,9.160996313378888,15.53618754466762
14.160996313378888,15.436187544667618,19.160996313378888,15.436187544667618,9.160996313378888,15.436187544667618,19.160996313378888,15.436187544667618,9.160996313378888,15.436187544667618
14.160996313378888,15.336187544667618,19.160996313378888,15.336187544667618,9.160996313378888,15.336187544667618,19.160996313378888,15.336187544667618,9.160996313378888,15.336187544667618
14.160996313378888,15.236187544667619,19.160996313378888,15.236187544667619,9.160996313378888,15.236187544667619,19.160996313378888,15.236187544667619,9.160996313378888,15.236187544667619
14.160996313378888,15.136187544667619,19.160996313378888,15.136187544667619,9.160996313378888,15.136187544667619,19.160996313378888,15.136187544667619,9.160996313378888,15.136187544667619
14.160996313378888,15.03618754466762,19.160996313378888,15.03618754466762,9.160996313378888,15.03618754466762,19.160996313378888,15.03618754466762,9.160996313378888,15.03618754466762
14.160996313378888,14.936187544667618,19.160996313378888,14.936187544667618,9.160996313378888,14.936187544667618,19.160996313378888,14.936187544667618,9.160996313378888,14.936187544667618
14.160996313378888,14.836187544667618,19.160996313378888,14.836187544667618,9.160996313378888,14.836187544667618,19.160996313378888,14.836187544667618,9.160996313378888,14.836187544667618
14.160996313378888,14.736187544667619,19.160996313378888,14.736187544667619,9.160996313378888,14.736187544667619,19.160996313378888,14.736187544667619,9.160996313378888,14.736187544667619
14.160996313378888,14.636187544667619,19.160996313378888,14.636187544667619,9.160996313378888,14.636187544667619,19.160996313378888,14.636187544667619,9.160996313378888,14.636187544667619
14.160996313378888,14.53618754466762,19.160996313378888,14.53618754466762,9.160996313378888,14.53618754466762,19.160996313378888,14.53618754466762,9.160996313378888,14.53618754466762
14.160996313378888,14.436187544667618,19.160996313378888,14.436187544667618,9.160996313378888,14.436187544667618,19.160996313378888,14.436187544667618,9.160996313378888,14.436187544667618
14.160996313378888,14.336187544667618,19.160996313378888,14.336187544667618,9.160996313378888,14.336187544667618,19.160996313378888,14.336187544667618,9.160996313378888,14.336187544667618
14.160996313378888,14.236187544667619,19.160996313378888,14.236187544667619,9.160996313378888,14.236187544667619,19.160996313378888,14.236187544667619,9.160996313378888,14.236187544667619
14.160996313378888,14.136187544667619,19.160996313378888,14.136187544667619,9.160996313378888,14.136187544667619,19.160996313378888,14.136187544667619,9.160996313378888,14.136187544667619
14.160996313378888,14.03618754466762,19.160996313378888,14.03618754466762,9.160996313378888,14.03618754466762,19.160996313378888,14.03618754466762,9.160996313378888,14.03618754466762
14.160996313378888,13.936187544667618,19.160996313378888,13.936187544667618,9.160996313378888,13.936187544667618,19.160996313378888,13.936187544667618,9.160996313378888,13.936187544667618
14.160996313378888,13.836187544667618,19.160996313378888,13.836187544667618,9.160996313378888,13.836187544667618,19.160996313378888,13.836187544667618,9.160996313378888,13.836187544667618
14.160996313378888,13.736187544667619,19.160996313378888,13.736187544667619,9.160996313378888,13.736187544667619,19.160996313378888,13.736187544667619,9.160996313378888,13.736187544667619
14.160996313378888,13.636187544667619,19.160996313378888,13.636187544667619,9.160996313378888,13.636187544667619,19.160996313378888,13.636187544667619,9.160996313378888,13.636187544667619
14.160996313378888,13.53618754466762,19.160996313378888,13.53618754466762,9.160996313378888,13.53618754466762,19.160996313378888,13.53618754466762,9.160996313378888,13.53618754466762
14.160996313378888,13.436187544667618,19.160996313378888,13.436187544667618,9.160996313378888,13.436187544667618,19.160996313378888,13.436187544667618,9.160996313378888,13.436187544667618
14.160996313378888,13.33618754466762,19.160996313378888,13.33618754466762,9.160996313378888,13.33618754466762,19.160996313378888,13.33618754466762,9.160996313378888,13.33618754466762
14.160996313378888,13.236187544667619,19.160996313378888,13.236187544667619,9.160996313378888,13.236187544667619,19.160996313378888,13.236187544667619,9.160996313378888,13.236187544667619
14.160996313378888,13.136187544667619,19.160996313378888,13.136187544667619,9.160996313378888,13.136187544667619,19.160996313378888,13.136187544667619,9.160996313378888,13.136187544667619
14.160996313378888,13.03618754466762,19.160996313378888,13.03618754466762,9.160996313378888,13.03618754466762,19.160996313378888,13.03618754466762,9.160996313378888,13.03618754466762
14.160996313378888,12.936187544667618,19.160996313378888,12.936187544667618,9.160996313378888,12.936187544667618,19.160996313378888,12.936187544667618,9.160996313378888,12.936187544667618
14.160996313378886,12.836187544667618,19.160996313378888,12.836187544667618,9.160996313378886,12.836187544667618,19.160996313378888,12.836187544667618,9.160996313378886,12.836187544667618
14.160996313378886,12.736187544667619,19.160996313378888,12.736187544667619,9.160996313378886,12.736187544667619,19.160996313378888,12.736187544667619,9.160996313378886,12.736187544667619
14.160996313378886,12.636187544667619,19.159996346711775,12.536194211200954,9.161996280045997,12.736180878134284,19.159996346711775,12.536194211200954,9.161996280045997,12.736180878134284
14.158996446709553,12.53620754400096,19.15499698001444,12.33626087306779,9.162995913404664,12.736154214934132,19.15499698001444,12.33626087306779,9.162995913404664,12.736154214934132
14.154997513290889,12.436287533334863,19.14600021296691,12.13646750093764,9.163994813614867,12.736107565732086,19.14600021296691,12.13646750093764,9.163994813614867,12.736107565732086
14.149001112642944,12.336467479341342,19.13300964415604,11.936894009495479,9.164992581129848,12.736040949187206,19.13300964415604,11.936894009495479,9.164992581129848,12.736040949187206
14.141009643246027,12.236787308711081,19.116030469636158,11.73762022547694,9.165988816855899,12.735954391945222,19.116030469636158,11.73762022547694,9.165988816855899,12.735954391945222
14.131026301581345,12.137286892183278,19.095069480850675,11.53872585573868,9.166983122312015,12.735847928627877,19.095069480850675,11.53872585573868,9.166983122312015,12.735847928627877
14.119055080852453,12.038006028597891,19.07013506191564,11.340290455376708,9.167975099789267,12.735721601819074,19.07013506191564,11.340290455376708,9.167975099789267,12.735721601819074
14.105100769388029,11.938984428976628,19.041237186266166,11.142393395905398,9.168964352509894,12.735575462047859,19.041237186266166,11.142393395905398,9.168964352509894,12.735575462047859
14.089168948726604,11.840261700639065,19.00838741266721,10.945113833509943,9.169950484785996,12.735409567768187,19.00838741266721,10.945113833509943,9.169950484785996,12.735409567768187
14.07126599138402,11.741877331360254,18.97159888059023,10.748530677384947,9.170933102177813,12.73522398533556,18.97159888059023,10.748530677384947,9.170933102177813,12.73522398533556
14.051399058304515,11.64387067357613,18.930886304957543,10.552722558171782,9.171911811651487,12.735018788980478,18.930886304957543,10.552722558171782,9.171911811651487,12.735018788980478
14.029576095996427,11.54628092864307,18.886265970256574,10.357767796507396,9.17288622173628,12.734794060778743,18.886265970256574,10.357767796507396,9.17288622173628,12.734794060778743
14.005805833353714,11.449147131157867,18.83775572402628,10.16374437169709,9.173855942681147,12.734549890618643,18.83775572402628,10.16374437169709,9.173855942681147,12.734549890618643
13.980097778164499,11.352508133344415,18.785374969718355,9.970729890523845,9.174820586610643,12.734286376164984,18.785374969718355,9.970729890523845,9.174820586610643,12.734286376164984
13.952462213308088,11.256402589513337,18.729144658936118,9.778801556206638,9.175779767680059,12.734003622820037,18.729144658936118,9.778801556206638,9.175779767680059,12.734003622820037
13.922910192641954,11.160868940600777,18.669087283054157,9.588036137520186,9.17673310222975,12.733701743681367,18.669087283054157,9.588036137520186,9.17673310222975,12.733701743681367
13.891453536580341,11.065945398792532,18.60522686422207,9.39850993808846,9.177680208938611,12.733380859496606,18.60522686422207,9.39850993808846,9.177680208938611,12.733380859496606
13.85810482736626,10.971669932239697,18.537588945755935,9.210298765864245,9.178620708976586,12.73304109861515,18.537588945755935,9.210298765864245,9.178620708976586,12.73304109861515
13.822877404038751,10.878080249871903,18.466200581921303,9.023477902806988,9.179554226156199,12.732682596936819,18.466200581921303,9.023477902806988,9.179554226156199,12.732682596936819
13.785785357097453,10.785213786314252,18.391090327111876,8.838122074770997,9.180480387083028,12.732305497857507,18.391090327111876,8.838122074770997,9.180480387083028,12.732305497857507
13.746843522866588,10.693107686913963,18.31228822442813,8.65430542161611,9.181398821305047,12.731909952211817,18.31228822442813,8.65430542161611,9.181398821305047,12.731909952211817
13.70606747756063,10.601798792882732,18.229825793660446,8.472101467552733,9.182309161460815,12.731496118212732,18.229825793660446,8.472101467552733,9.182309161460815,12.731496118212732
13.66347353105403,10.511323626560737,18.143736018681658,8.291583091733136,9.183211043426406,12.731064161388337,18.143736018681658,8.291583091733136,9.183211043426406,12.731064161388337
13.619078720357479,10.421718376808185,18.054053334253897,8.11282249910077,9.18410410646106,12.7306142545156,18.054053334253897,8.11282249910077,9.18410410646106,12.7306142545156
13.57290080280333,10.333018884530256,17.960813612255194,7.9358911915092385,9.184987993351468,12.730146577551274,17.960813612255194,7.9358911915092385,9.184987993351468,12.730146577551274
13.52495824894291,10.245260628341219,17.86405414733116,7.760859939122533,9.185862350554661,12.729661317559906,17.86405414733116,7.760859939122533,9.185862350554661,12.729661317559906
13.475270235158536,10.158478710373455,17.763813641977656,7.587798752107887,9.186726828339417,12.729158668639023,17.763813641977656,7.587798752107887,9.186726828339417,12.729158668639023
13.423856635993225,10.072707842237072,17.660132191060306,7.416776852632653,9.187581080926146,12.728638831841492,17.660132191060306,7.416776852632653,9.187581080926146,12.728638831841492
13.370738016201136,9.987982331135731,17.553051265777068,7.247862647176361,9.188424766625204,12.7281020150951,17.553051265777068,7.247862647176361,9.188424766625204,12.7281020150951
13.315935622521948,9.904336066144213,17.44261369707034,7.081123699169034,9.189257547973558,12.727548433119392,17.44261369707034,7.081123699169034,9.189257547973558,12.727548433119392
13.259471375182445,9.821802504653245,17.328863658495113,6.916626701966718,9.190079091869777,12.726978307339774,17.328863658495113,6.916626701966718,9.190079091869777,12.726978307339774
13.201367859128714,9.740414658986992,17.211846648550175,6.754437452175029,9.190889069707254,12.726391865798956,17.211846648550175,6.754437452175029,9.190889069707254,12.726391865798956
13.141648314992475,9.660205083198564,17.0916094724793,6.594620823331392,9.191687157505651,12.725789343065735,17.0916094724793,6.594620823331392,9.191687157505651,12.725789343065735
13.08033662979513,9.581205860048827,16.96820022354977,6.437240739956483,9.192473036040493,12.725170980141172,16.96820022354977,6.437240739956483,9.192473036040493,12.725170980141172
13.017457327393284,9.503448588173734,16.841668263815723,6.2823601519852765,9.193246390970845,12.724537024362192,16.841668263815723,6.2823601519852765,9.193246390970845,12.724537024362192
12.953035558669516,9.426964369445285,16.712064204373988,6.1300410095879165,9.194006912965044,12.723887729302653,16.712064204373988,6.1300410095879165,9.194006912965044,12.723887729302653
12.887097091472368,9.351783796531196,16.579439885120305,5.980344238390468,9.194754297824431,12.723223354671923,16.579439885120305,5.980344238390468,9.194754297824431,12.723223354671923
12.819668300309553,9.277936940658238,16.443848354014076,5.833329715105479,9.19548824660503,12.722544166210998,16.443848354014076,5.833329715105479,9.19548824660503,12.722544166210998
12.750776155798498,9.205453339584148,16.30534384585988,5.689056243582094,9.196208465737113,12.721850435586202,16.30534384585988,5.689056243582094,9.196208465737113,12.721850435586202
12.680448213878456,9.13436198578292,16.16398176061428,5.547581531285304,9.196914667142632,12.721142440280538,16.16398176061428,5.547581531285304,9.196914667142632,12.721142440280538
12.608712604788504,9.064691314848204,16.019818641226568,5.408962166213722,9.197606568350439,12.720420463482686,16.019818641226568,5.408962166213722,9.197606568350439,12.720420463482686
12.535598021815815,8.996469194119443,15.872912151022353,5.273253594265144,9.198283892609277,12.719684793973743,15.872912151022353,5.273253594265144,9.198283892609277,12.719684793973743
12.461133709818728,8.929722911535313,15.723321050638985,5.140510097058925,9.198946368998472,12.7189357260117,15.723321050638985,5.140510097058925,9.198946368998472,12.7189357260117
12.385349453529201,8.864479164718908,15.5711051745221,5.010784770224059,9.199593732536304,12.718173559213756,15.5711051745221,5.010784770224059,9.199593732536304,12.718173559213756
12.308275565639304,8.80076405029905,15.416325406992623,4.884129502161629,9.200225724285986,12.71739859843647,15.416325406992623,4.884129502161629,9.200225724285986,12.71739859843647
12.229942874676556,8.738603053471984,15.259043657893868,4.76059495329015,9.200842091459245,12.716611153653817,15.259043657893868,4.76059495329015,9.200842091459245,12.716611153653817
12.15038271267292,8.678021037807637,15.099322837828408,4.640230535782063,9.201442587517432,12.715811539833211,15.099322837828408,4.640230535782063,9.201442587517432,12.715811539833211
12.06962690263241,8.619042235304528,14.93722683299469,4.523084393799534,9.20202697227013,12.715000076809522,14.93722683299469,4.523084393799534,9.20202697227013,12.715000076809522
11.98770774580231,8.561690236697283,14.772820479633392,4.409203384237427,9.202595011971226,12.714177089157138,14.772820479633392,4.409203384237427,9.202595011971226,12.714177089157138
11.904658008753112,8.505987982020661,14.606169538093805,4.298633057981176,9.203146479412418,12.713342906060147,14.606169538093805,4.298633057981176,9.203146479412418,12.713342906060147


==> plots/evaluation/dyn_weight/new_lat_1_driven.csv <==
sim_x,sim_y,sim_v
6.123233995736766e-18,0.1,0.0
6.123233995736766e-18,0.1,0.0
6.123233995736766e-18,0.1,0.0
-2.5528508073174553e-08,0.10300523639361693,0.060443856513120314
-1.6616675696482204e-06,0.11342187237388643,0.12939236137143956
-1.527363584070453e-05,0.13157623558726167,0.20102149809639303
-7.727821267388505e-05,0.16047905860805614,0.2808842478132437
-0.0001604875237216019,0.18178014454065639,0.3277057956467627
-0.00044123097723972575,0.22585965696048635,0.4065666840254283
-0.0008687786157504539,0.2697332147851899,0.4707673278085117
-0.0013867825892623009,0.30943446041456296,0.5218828753310757
-0.00256334205194974,0.37664959205138815,0.598457855027522
-0.004393231835009339,0.453006139463409,0.6744087433105183
-0.0068492495941837395,0.53093096358969,0.7428219682721825
-0.010271608656903405,0.6162695030702271,0.8098697971699954
-0.014422522021228632,0.7001576256828707,0.8698337536358837
-0.019761716736079196,0.7899378734001186,0.9286849107232059
-0.0264826118637138,0.8854570341617454,0.9862333800200355
-0.03386966482585469,0.9762183347701208,1.037215194222907
-0.039566960836943915,1.0392016295731257,1.070739075341517
-0.05054589422295388,1.1484647924085698,1.125141174544254
-0.06490094751951225,1.2746096799977245,1.1829186188828256
-0.08342781690779395,1.4190614747391106,1.2440365812653387
-0.1050243936037818,1.5703884688379504,1.303403333577598
-0.12968586875528268,1.7283882695877586,1.3617949958051614
-0.1525274956283823,1.8651321679609787,1.4114188462881254
-0.18261939374423894,2.0358770286742454,1.4820205786744725
-0.20986847127526162,2.184939214356058,1.5486761995038572
-0.23288801392440808,2.3088476236948106,1.6020447502842277
-0.26599779495060916,2.486038195268812,1.6753826307203183
-0.30046442414307467,2.671185675085046,1.7487632857795103
-0.335965494992274,2.864292153310003,1.8204182553192394
-0.3622525577204004,3.009561794478194,1.8699744075561384
-0.39882815048787945,3.2156323825848245,1.9346689356175013
-0.4357115473887953,3.428661270921685,1.9955768334705153
-0.472743083182684,3.648250580461718,2.052749318831275
-0.5098059836923924,3.874008948972736,2.106312539775874
-0.5434543616233426,4.084271535915808,2.1519696468436016
-0.5602463444660134,4.191105704967605,2.173759732247691
-0.5970832944975131,4.4299252572951024,2.2192066626370965
-0.6337410648947824,4.67364914766183,2.261445659305862
-0.6701846777193589,4.9219247924625495,2.3005141548586665
-0.7063839273619453,5.174406739452696,2.336528542059845
-0.7423122956353132,5.430763611453934,2.36957284367703
-0.7714888793939197,5.643164681132197,2.3944624028033776
-0.8068606583614526,5.905745403690039,2.4223989904297034
-0.8355481313400268,6.122820196338099,2.4431391434848977
-0.8608419610707343,6.317322280028691,2.460128715445117
-0.8921627911714245,6.562279182123838,2.4779240855548745
-0.9231158019522715,6.808882831107479,2.4924958653456515
-0.9536844786438454,7.056896892168274,2.504978394920879
-0.9718348299840617,7.206296452210994,2.5115102876592936
-1.001755896469613,7.456142117451338,2.5208008150677634
-1.031249678073993,7.706878613858879,2.5281970983013937
-1.0602976221919498,7.958319643385424,2.5337713702032336
-1.0860438266028518,8.185071365314165,2.537293551552519
-1.1141915509007525,8.437365237234355,2.5396125626553157
-1.1308401478484857,8.5888508829873,2.5402266282008212
-1.1581770286579114,8.84143458099999,2.5407591132934155
-1.1849835371455073,9.094058088876313,2.5398238979016585
-1.2112353269380203,9.346571138713138,2.537410496365345
-1.234367732864858,9.573619333904139,2.5340304761862167
-1.2570136562316403,9.800360706654002,2.52955405616903
-1.274279499623076,9.976440885269731,2.5253397750818505
-1.2960166168445604,10.202400728222917,2.5190096977305863
-1.314888485431142,10.402781691876996,2.5125556301550396
-1.3310431495239843,10.57770057338882,2.5063012611236553
-1.3513080498876,10.801973856942924,2.497914456323732
-1.3709895607711045,11.025525910789154,2.4889820069471837
-1.3900660642723932,11.24828381817846,2.479173648119773
-1.4044712248199183,11.420941467838366,2.4709602688776227
-1.4224193321464518,11.64209954808271,2.459690047521861
-1.4397039775283471,11.862257858634182,2.447648928434471
-1.4563049600689983,12.081348227855583,2.434867181570881
-1.4722025763208857,12.299305441042847,2.4213822323954743
-1.4873779890915635,12.516066978562096,2.407226133022015
-1.4954901955711926,12.635951331964295,2.3990829042132265
-1.509502947545087,12.850649965645221,2.3811362501555977
-1.5227365935491215,13.063655159335664,2.361372164623049
-1.5351874137674615,13.2749072468447,2.341210432124169
-1.546854195075008,13.484370107209704,2.320674162168388
-1.5577375302525962,13.692007756562903,2.29977422820061
-1.5678398690301403,13.897786218946884,2.2785361329240064
-1.5751598292575064,14.056530287615582,2.2617992516887964
-1.5829531449951122,14.236533153874344,2.242452831234625
-1.5892748298670933,14.392779151208416,2.225346009365541
-1.5967263339928108,14.591924784328254,2.2033342557269253
-1.60342647166712,14.789143501290997,2.1817915225789
-1.6093845922028887,14.984434917026828,2.1599997545601997
-1.6135116749862684,15.134980095480584,2.142886948763022
-1.6181746233545167,15.326786215320917,2.1207001418979075
-1.6221243699345058,15.516602510904331,2.0983256979133906
-1.6253730755511286,15.70441034794099,2.075782038047771
-1.6279336644457911,15.890192900279084,2.053090218207885
-1.629988290701845,16.094224375883687,2.0277245054611304
-1.630709426724606,16.195289758960286,2.0149889702646164
-1.6315035731421528,16.37565788221832,1.9938197444924488
-1.6316430009968557,16.57390582014015,1.9711058924909621
-1.631116248285588,16.750377262022397,1.9504694527269226
-1.6298256998248342,16.944265451982215,1.927354149747989
-1.627813882991275,17.135827623758072,1.9040779023842638
-1.6254049876220384,17.306230232049842,1.8830096960714737
-1.622446434890853,17.474723237350275,1.8618435528445545
-1.6189549259952494,17.64129685759474,1.8405947845561847
-1.6158816338942232,17.769521715222158,1.8240194864834502
-1.6109650889631253,17.95068471917342,1.800753593352046
-1.605449372294513,18.129523874523528,1.7777191087552815
-1.5999923504299964,18.28848952334859,1.7569234337003627
-1.5954366494517305,18.410822192669983,1.7407155183205627
-1.5884732958381511,18.5835941847174,1.7175255211361864
-1.580995568086836,18.754021925629257,1.6943069477526804
-1.5730268796408524,18.92210218215656,1.6710745546458647
-1.5654545324537408,19.071365904329113,1.6501648522373515
-1.559313816598575,19.186144225130132,1.63390784183066
-1.552961998676428,19.299771636964635,1.6176608403957453
-1.5435386776786855,19.46007567766564,1.5939659763073109
-1.5337256470601042,19.617985444170994,1.570334467445659
-1.5235449248775454,19.773507602069323,1.546780163103977
-1.5130182497230706,19.926649876218207,1.523308360298096
-1.5021670337226292,20.077420881030005,1.4999286638252722
-1.4943893687029757,20.181554808270555,1.4836224845215575
-1.4841824319163934,20.31374670875947,1.4627347988567547
-1.4725848916438267,20.458400011834243,1.4396353696131325
-1.4607367021468887,20.600720099621785,1.4165803009273135
-1.4486588367505882,20.740701820628818,1.3934807068309243
-1.4363707067470177,20.87835364392812,1.3705300801120854
-1.4276537815233752,20.973332076451715,1.3545573402525197
-1.4163181150147504,21.09379006962,1.3341357950400186
-1.4035682990380578,21.225459663806944,1.3116016708086633
-1.3906723505550833,21.354859157554323,1.2892379493522381
-1.3789549267291057,21.46939268668503,1.2692608853922098
-1.3658271825971262,21.594529268435803,1.2472360412005208
-1.3565781261309535,21.680805156476964,1.231928929305989
-1.3432915015438815,21.802190375941752,1.2103071399973255
-1.3299315955057802,21.921401608719005,1.188875519496003
-1.3165134162148855,22.038459078177365,1.1676378951427835
-1.303051651242058,22.153383503736126,1.1465991610811366
-1.2895606815544458,22.266196093556072,1.1257631603067164
-1.2801071816513194,22.34391993096357,1.111300494606935
-1.267949439100072,22.442357754312244,1.0928559876530244
-1.2544477446431495,22.54978176296081,1.0725630020531325
-1.2409657821441746,22.655176793999527,1.0527013467245645
-1.227510002434777,22.758615893323505,1.0335423187965471
-1.2140908139374542,22.860136945167767,1.0145699000710375
-1.2047258024993592,22.93007110432128,1.0014004674957748
-1.1913970456787304,23.02837765233604,0.9827523930165648
-1.1781374630223362,23.124821457990166,0.9643012915857244
-1.16495844358701,23.21942376066509,0.9460495120341806
-1.1531753192276066,23.303009092972673,0.9297951504324747
-1.1414741371477974,23.385136003599875,0.9137054878033865
-1.132434675299087,23.448014389904966,0.9013060354748087
-1.1208973814086651,23.52758870719497,0.8855293207496574
-1.109461937192119,23.60575055125578,0.8699194442134704
-1.0981350470359967,23.682516027863105,0.8544779971680844
-1.0869231104155261,23.7579013402888,0.8392060341356532
-1.075832216204284,23.83192275986195,0.8241044110118484
-1.064868136674715,23.9045966045111,0.8091738663506759
-1.0564316935827953,23.96019951625802,0.7976799130380835
-1.0468911331790236,24.022769493100725,0.7846715102826668
-1.0386341733724966,24.07667269464295,0.7734010180588152
-1.0281465490719963,24.14483020421867,0.759065769792504
-1.017807402108958,24.21171304639305,0.7449020817300022
-1.007620715723512,24.277337471052526,0.7309119220453434
-0.9998054751276476,24.327519141802014,0.7201507821705319
-0.9898985649638853,24.390946738089447,0.7064695456183773
-0.9801533530704678,24.45316126265,0.6929621692701676
-0.9705725327438278,24.514178964532736,0.6796286284679539
-0.9611584684043728,24.57401604083378,0.6664688270950786
-0.9529320608770511,24.62622645846176,0.6549169482082734
-0.9468505251852263,24.664787258116895,0.6463429443655823
-0.9408451483836151,24.70284160805537,0.6378459100860806
-0.9329570226961379,24.75280161791723,0.6266469935224958
-0.9252056132514986,24.80188148494921,0.6155803698143899
-0.9175915021556937,24.8500922174514,0.6046491118755969
-0.9101150851468929,24.897444829854894,0.5938529821600825
-0.9036863520630749,24.938183061430326,0.5845169400232636
-0.8982600918366778,24.97259085423213,0.5765965517548176
-0.892027514127026,25.012143909206397,0.5674514385967903
-0.8867692645591567,25.0455465711291,0.5596942738781422
-0.8798785821345572,25.089373807782177,0.5494680520010601
-0.8731249682575183,25.132400018422786,0.5393775317019226
-0.866507872898413,25.174635698565787,0.5294163948459686
-0.8616342271367802,25.20580000965523,0.5220320080866275
-0.8552542814811175,25.246677593877738,0.5123010330552812
-0.8490086296571185,25.286793526583608,0.5027007211411386
-0.8482373156480412,25.29175498260074,0.5015098367787799
-0.8428962428946046,25.32615819377054,0.4932304110509865
-0.8376563346819089,25.359994114948712,0.4850499890698073
-0.8332448823860571,25.38855002044314,0.4781166340501006
-0.8274766573434854,25.425991596438458,0.46898601040551585
-0.8218371324269527,25.46271898445819,0.4599808986184007
-0.817006984558461,25.494277451425507,0.45220527115086623
-0.8116047998361868,25.5296926602114,0.4434368293504339
-0.80697992802141,25.560118253173297,0.43586704002741533
-0.8030906756675998,25.585784557873534,0.429454409602869
-0.7986396205360698,25.61525279241482,0.42206087773110706
-0.7942805077463415,25.644214825593732,0.41476140819989943
-0.7894097160713314,25.676702724753067,0.40653355657621076
-0.7846555418322084,25.708548056242293,0.39843903906442507
-0.7800161365866316,25.739760241272958,0.39045804851578353
-0.7771739638590709,25.758950430037604,0.3855300165760401
-0.7727170664180495,25.789153416999685,0.37774067451859555
-0.7683699680088967,25.81874743476372,0.3700681447217425
-0.7641307277449473,25.847741589798378,0.36251145096819465
-0.7605083316864791,25.872626499025568,0.35599360807645136
-0.7569656974700143,25.897065048323345,0.3495630604947689
-0.7539916343298821,25.917661622053775,0.3441201410321347
-0.7501142909826365,25.944627692402257,0.33697922025654964
-0.7468027921523639,25.967764053626517,0.3308100953348612
-0.7431092805955827,25.99368842925975,0.3238617873981275
-0.7395110183351734,26.01906926682349,0.31702172578532123
-0.7360060461783546,26.043914986291195,0.31028889509863694
-0.7334373651766466,26.062203122638717,0.305309057340362
-0.7300909644501089,26.086132400037556,0.29876153383251597
-0.7268325183321026,26.109549298948732,0.2923183317677404
-0.7244452565267984,26.12678057755642,0.2875529639052011
-0.7213360212968731,26.14932112906869,0.2813144832337899
-0.7183094180405604,26.171372183858672,0.2751448304492547
-0.7153638477780843,26.1929397170063,0.26906314698892747
-0.7132068229112645,26.208802138701934,0.26455819809495457
-0.7103989960338493,26.229539627807355,0.2586226422510854
-0.7076676524989481,26.249811436437934,0.25276438378744454
-0.7050112402096164,26.269623436694225,0.24697990262814398
-0.7024282496118299,26.288981267740088,0.2412666533587853
-0.7002272021131434,26.30555110722997,0.23632449248974732
-0.6983836983369001,26.319483111343924,0.2321297772870715
-0.6959863918658447,26.337675268355294,0.22661265865376293
-0.693657237514713,26.355433004046617,0.22114393451983103
-0.6913949276209623,26.372760909858936,0.21574073979661304
-0.689198104353362,26.38966407798947,0.21040311514191465
-0.6870654262422167,26.40614760429412,0.20513061176150146
-0.6849955726510845,26.42221655928632,0.19992300841898644
-0.6832349623439797,26.43594080124323,0.19541964401248132
-0.6812794097401915,26.45124609468244,0.1903339384314541
-0.6798516183906533,26.462462291589702,0.18656235072475694
-0.6779986590731711,26.477071443251123,0.18160259617364707
-0.676202600031269,26.491289958452573,0.17669561842408213
-0.6744622844926766,26.50512246928635,0.17185403571834781
-0.6731929074025379,26.515246620216875,0.16826596662127394
-0.6715472650330243,26.528415995494907,0.16353969861901216
-0.6699541070156909,26.541213548992225,0.15887960756480382
-0.6684122824454019,26.55364447333741,0.1542857877232666
-0.666920658622465,26.56571398071637,0.14975840912070645
-0.6658342137816432,26.574532078347954,0.1464067449981656
-0.6647749165835175,26.583152031136258,0.14309264495702886
-0.6634038479570933,26.59434182626761,0.13874733852365387
-0.6620791304500048,26.60518883040908,0.1344534751432442
-0.6607997531519854,26.615698005680727,0.13022664314903729
-0.6595646834293282,26.62587465134578,0.12606747431398183
-0.6583729038169676,26.635724101024948,0.12197586061978646
-0.6572234161061896,26.645251686196,0.11795208373549887
-0.6563884639550354,26.65218936238793,0.11497878799517328
-0.6553106374527652,26.661166541671314,0.11107366676632172
-0.6545283292649909,26.66769756771369,0.10818954849823528
-0.653519233151942,26.676140895478916,0.10441370948686879
-0.6525480612993674,26.68428718755299,0.10069645392907128
-0.652076445292653,26.688250355341648,0.09886269174370715
-0.6513861716248321,26.694059500774394,0.09614394001139881
-0.6503886113074181,26.70247260552782,0.0921378883511019
-0.6496050938213098,26.709095096126042,0.05161758547745214
-0.6493010983699087,26.71166694692383,0.005944084454529866
-0.6494800888686538,26.71015234900315,0.03995478443715486
-0.6501469694338844,26.704503047542524,0.08657108379166546
-0.6510004018989998,26.697252067592537,0.12171407802330404
-0.6521320229110078,26.687586839507293,0.15628375120292207
-0.6539792035741538,26.67164466701182,0.20026302354280948
-0.6559672530037282,26.654191486814682,0.23879588400341176
-0.6585512001939507,26.63091959954356,0.28138719398182344
-0.6614433987941051,26.60386559582001,0.3230781233070732
-0.6645660161147856,26.57311000272492,0.36370017690592715
-0.6667301484716189,26.550595531837775,0.39014854233587704
-0.6700228487878999,26.513881534994752,0.4287822352085623
-0.672559588298043,26.48294450967564,0.4579738439823654
-0.6756955461547576,26.440195049260964,0.4943589754749631
-0.6785845512285754,26.394205478052417,0.5294414664203541
-0.6808535190882482,26.350697335043403,0.5595786798028227
-0.68254246593531,26.31066440307116,0.5851115695037862
-0.6842173183434564,26.25659341724001,0.6168439219423146
-0.6852278618138463,26.199702251393337,0.6473732511727354
-0.6854603536416638,26.14011238582195,0.6766683911908905
-0.6848022170976311,26.077942851336754,0.70477121401036
-0.6836035149395168,26.02788328957691,0.7258137659275236
-0.6814258704543523,25.968924880484575,0.7490231477386181
-0.6778565922819539,25.900470813053357,0.7740727461733817
-0.6736080214523774,25.837829564563886,0.7954259697134903
-0.6675262640516344,25.7654528558196,0.8184521446084415
-0.6599721933532174,25.69117888440986,0.8404666967847972
-0.6508524077501819,25.615131785043147,0.8614479517039458
-0.6400783767219731,25.537440324883054,0.8814114043205717
-0.6290447608985887,25.46710418423016,0.8983878889900917
-0.6198343394447818,25.41361826852298,0.9106600185829034
-0.6044618737276638,25.33229939721084,0.9283232145925479
-0.5871580133333347,25.249785414050056,0.9450929565731282
-0.5701004758556686,25.175533938330982,0.9596842179174273
-0.5489184813719524,25.090904780431305,0.9805597799362352
-0.5308572512397991,25.02405403982954,0.9977218166271761
-0.5055240036963182,24.936910507616076,1.0190307856437437
-0.47771367293669853,24.84849259620659,1.040893910408669
-0.44729316949473086,24.758812565494523,1.0637643292532437
-0.41411371635402267,24.667865646030915,1.0877907309858128
-0.39038662116609807,24.606539109500236,1.1041397454488613
-0.3610184743356438,24.534326377845275,1.1231899110418961
-0.32050537335461604,24.440522324931205,1.1474196846967009
-0.28181501858731817,24.356353777881022,1.1684161336240293
-0.23518602646140593,24.260930771706512,1.1917854988809804
-0.18517269122048108,24.164876589703546,1.2147342192902015
-0.1316845658220231,24.068363711823718,1.2372813147149198
-0.0876294444801243,23.99310001403367,1.2544601874987173
-0.027761105230730564,23.896214998616973,1.2764514212093334
0.014203912830118298,23.831630874908374,1.2908767800160716
0.08027786517117344,23.734909158368243,1.312152297638546
0.15014904064857845,23.6385569506671,1.3327110343324895
0.21547434516059308,23.553396790740393,1.3505154567000406
0.2926152336548331,23.45833155498881,1.370101080695864
0.34620466813983314,23.39548723743931,1.3829397559367427
0.4393872672873992,23.291882371556834,1.4040671380786625
0.5374406844731744,23.189927996331566,1.4251402347487903
0.6404082216578951,23.089886345004427,1.4463240719718893
0.7594029003359433,22.98235816597839,1.4699656456300063
0.8382791559294851,22.91544818433995,1.4853771717889315
0.9196095377221082,22.84979527837277,1.501109442353141
1.0400186786376862,22.758263172366632,1.5241427770052651
1.1398680790005125,22.68698664242653,1.5430004091523182
1.268979620379914,22.600340892145223,1.5670261514760766
1.41635529734246,22.508152005189253,1.5938374620293045
1.5691420851533036,22.419162495126557,1.6211376543794283
1.7125658622895543,22.340948179366013,1.646260456371891
1.8751290375704657,22.257743033421672,1.6742358456600892
2.0117468071837696,22.19176808289202,1.6972619571505072
2.198774066993767,22.1065768308133,1.728122124299743
2.3911608216439424,22.024343252965803,1.7590105761843902
2.5720311176172252,21.95135267077369,1.7872410019533367
2.774072913543154,21.874092798114646,1.8179160460984385
2.9287182184507756,21.817612275000776,1.8406458604724276
3.1388916181418254,21.744036766136247,1.8706364651294558
3.3534204270398416,21.672179029610547,1.8999009916030956
3.5719999170472754,21.601781239491125,1.9269987725765587
3.7942263059576935,21.5326219852894,1.9515709915412571
3.9630445368859357,21.481435042109997,1.9683665364037346
4.133506495860739,21.430735495732613,1.98348568356615
4.363048533845591,21.363742988927847,2.001343044278589
4.575410114696802,21.302783275608828,2.015273109651986
4.808814716941262,21.23658845819597,2.027686259177945
5.0436312185031715,21.170525075072174,2.037342993686929
5.279444933252314,21.104404492941075,2.044006614982508
5.47642219273744,21.04912751784863,2.0473668093512654
5.712999789563892,20.982427756654882,2.048798748241084
5.890345849136239,20.93204235569195,2.047908280476226
6.126350426827586,20.864251026184142,2.044098571591636
6.3614564685373916,20.795616826537934,2.0374636633605983
6.556404771039571,20.737664921626262,2.0297979003607436
6.769523319478695,20.673015801053698,2.0190504635926994
6.9234752955153915,20.625345349696342,2.0098435496845353
7.133481401542069,20.558819956037464,1.9950783808035137
7.322468707631398,20.49728820468712,1.9796715307027652
7.509378420816357,20.434684433395795,1.9623423236034936
7.67562655593283,20.377375446898494,1.9452049647490683
7.839837245419101,20.319108085721556,1.9266293852833802
7.948098047158019,20.27971155430853,1.9134721007082145
8.090846615682926,20.226472424414055,1.8952532283867172
8.2491494283591,20.165567436807507,1.8738715222385685
8.404907945722412,20.103537334419343,1.8516489592583871
8.574821853794175,20.03322834768226,1.826060066386636
8.724787398738972,19.96862475588492,1.8025299097144438
8.823238196189282,19.92477924439281,1.790243856451032
8.968914765197594,19.85761288098466,1.774367803569371
9.080548126502011,19.804169109563986,1.7618710668754003
9.252961013740647,19.71799414204407,1.7428514287942931
9.42163657446123,19.629059735300682,1.7243252368530355
9.571642056563029,19.5457381357526,1.7075662595734442
9.689240576968292,19.47727139381103,1.694508901153214
9.833160907497772,19.389263491475255,1.6800522782901919
9.9737026600777,19.29842452605515,1.667007563002145
10.12435049951295,19.195220482633562,1.6533810365138677
10.257678266977658,19.09845634671296,1.6416320508788764
10.348945465967223,19.029090789840726,1.6337611037214972
10.476383316730328,18.927735214373268,1.6230107357431607
10.56353759342615,18.855252345851543,1.6158265982218596
10.673129347346437,18.76027524807137,1.606997835041448
10.791683613699988,18.65249080038839,1.5977055049820204
10.906906314184416,18.542456583980663,1.588865749348315
11.018842801833458,18.430313339933516,1.580247490826441
11.127542499998583,18.316188587982115,1.572031603713502
11.201738555840343,18.23518794820586,1.5664855039415635
11.305076685976061,18.117977950244306,1.5588063200437128
11.3755858561472,18.034944480985974,1.5535722251889983
11.473755095792322,17.91501206516611,1.5462522808153432
11.568977803512523,17.79364677883846,1.5390675694173843
11.652217443077918,17.683294383677023,1.5326747381945858
11.742036863182227,17.559542798729755,1.5256078625149654
11.803274199420773,17.47226639459334,1.5205546490448925
11.888437819645922,17.346744390617538,1.513208888154647
11.970867271332647,17.220285498292355,1.5058721666770374
12.050571303710885,17.0929560289177,1.4985328627323284
12.127575436160647,16.964832368960874,1.4911717530216413
12.201917661081596,16.83599728326459,1.4837696271852139
12.252398302208293,16.745435603499395,1.4785519748363554
12.31544834972319,16.628597750946977,1.4717850103242436
12.383104887620537,16.498321441122677,1.4641662093510932
12.448293669765489,16.3676505515791,1.456433746144352
12.51107765630888,16.236667737261264,1.4486217230825018
12.57151660672497,16.105455377359394,1.4406344864983491
12.618219097084161,16.0003766113887,1.434108438919283
12.669049189948625,15.882103824333473,1.4266144583554856
12.707358916841413,15.790106638859664,1.4206642711794613
12.76027242278327,15.658729516602152,1.4119709912251104
12.811104981750672,15.527477458336508,1.4030439088708049
12.855123944959846,15.409519657316187,1.394795478942975
12.902164668985828,15.278710201658436,1.3853919950431892
12.94729277665529,15.148237127099463,1.3757231164990238
12.990563787178596,15.018168833920909,1.3657904900865099
13.032031743533903,14.888571282434212,1.3555850607657678
13.071749059256135,14.759508061420638,1.3451071147039688
13.098536768193277,14.6695146821129,1.3376102385339073
13.135393468185523,14.541499236696255,1.3266662110519885
13.170632463595341,14.414178352871595,1.3154498482498485
13.201002442705935,14.300229133920832,1.3051223607486577
13.233292984446022,14.174378253383347,1.2933914615031117
13.264094554639742,14.049374435146412,1.2814293531601664
13.290576426563373,13.937634259072343,1.2704397348439807
13.318658685247122,13.814369700151648,1.257986420515136
13.345363921300185,13.69208671739937,1.2452835314919881
13.363257285294832,13.607095774320335,1.2362463488148905
13.387702019680342,13.486579264875417,1.2231348292557735
13.410861829352916,13.367156254895013,1.2097949824727532
13.430633006321857,13.260641772518511,1.1976018373577892
13.451436713457067,13.143398963288906,1.1838557919643253
13.465285093692515,13.062038826433787,1.1741514314809611
13.48406944431537,12.946844260712274,1.1601444244839076
13.501700939897107,12.832894165148598,1.1459545235896706
13.516603572618926,12.731427363356833,1.1330355842496325
13.527573330565257,12.653235176963847,1.1228950991143873
13.540892221978742,12.553652281652235,1.1097490679240425
13.550650198053932,12.476948434833234,1.0994441586436048
13.562436082862957,12.379307187324033,1.086099085226308
13.573380922369818,12.282781220619151,1.0726563961739675
13.583499490699262,12.187385835084603,1.0591186793354186
13.593790518230856,12.082737705841607,1.043930826559199
13.602211478379147,11.989782695192726,1.0301897935861983
13.609850455236673,11.898003686618637,1.0163916719442179
13.616721273773008,11.807411557171333,1.0025457978281722
13.621542833803986,11.73777797958856,0.9917483316081291
13.627081250193559,11.649319791134749,0.9778383261280664
13.631888466414873,11.562073738384624,0.9639052907716764
13.635558162817606,11.48554519869963,0.9515090780083361
13.639019424481333,11.40060788085955,0.9375573521936856
13.641230995594732,11.335395417644737,0.9267869178859195
13.643467272251328,11.252626541911441,0.913196857461764
13.645030815760116,11.17106547942966,0.8996098158823512
13.645932700788695,11.090717058907591,0.8860305947852186
13.646184019876648,11.029064782838304,0.8754827712652972
13.645996639279101,10.959508110023789,0.8634482716237871
13.645528697055202,10.90797373853941,0.8544398478306473
13.644475087615556,10.840106412298185,0.8424570853673968
13.644309239543132,10.831690953027746,0.840961643677051
13.643156600299793,10.781515435196665,0.8320026798808126
13.641474187881933,10.723664775938946,0.8215806878793265
13.639433871312063,10.666554074129424,0.8112104004557049
13.637404739780273,10.618189896842331,0.8023539275496373
13.63512096588994,10.570368151495497,0.79352813742907
13.632139970657466,10.515261085628834,0.7832719614659179
13.628824063302964,10.460890751842417,0.7730637229801257
13.625179664403634,10.407255856463497,0.7629075510644728
13.621213274549435,10.354354697489919,0.7528096166613788
13.618186640766035,10.31701622430074,0.7456346846724274
13.613683599791953,10.265367836362822,0.7356457486819684
13.608876561399882,10.214446748754423,0.7257255521971585
13.603772283125966,10.164250021533638,0.7158773679242963
13.598377591526958,10.114774455250375,0.7061042912263652
13.594350250916815,10.07987437564563,0.6991710394064558
13.588473774586735,10.031626850890015,0.6895334313964424
13.582325730575226,9.984090440171869,0.6799788016632285
13.575913171904006,9.937260962054042,0.6705096385937613
13.569243211034973,9.89113399267492,0.6611283345915654
13.562322994984884,9.845704725343836,0.6518436142539153
13.555159714332802,9.800968180857051,0.6426436005686412
13.547760688362983,9.756919610595858,0.6335369708580753
13.542335393611642,9.725874649188652,0.6270903945205305
13.536796242124403,9.695176038756763,0.6206927296960797
13.528855284353444,9.652775990346173,0.6118193711679535
13.520703882303264,9.611045110697265,0.603043936696937
13.512349506935424,9.569977538002256,0.5943673367824421
13.50379966574466,9.529567259032566,0.5857904338528536
13.497577137168403,9.50110179434905,0.5797251776865328
13.488709715397421,9.461803707003483,0.5713257591461073
13.479667292972909,9.42314570847332,0.5630211548339553
13.470457513034656,9.385121494280787,0.5548170044563477
13.461087993810507,9.347724452985947,0.5467138848855749
13.454301903673905,9.321392542240678,0.5409872386946187
13.444676286099753,9.285054951968553,0.5330564071257898
13.436314808204274,9.254393196544447,0.5263376246893298
13.426437056886575,9.219180541577654,0.5185914841397407
13.416434432984357,9.184563627687224,0.5109439146943932
13.406314416556803,9.150534946107227,0.5034170374845247
13.396084073919237,9.117085720606822,0.49599291393613876
13.385750974149964,9.08420896208578,0.48866358155963563
13.378311443781575,9.061072116746503,0.48348520678881846
13.370826055123496,9.038221114360837,0.4783544190515847
13.360274642633268,9.006704935456172,0.4712499648269425
13.34964608649855,8.975736630284485,0.46423669146995905
13.338947748267957,8.945308938217117,0.4573133649819957
13.328186921691731,8.915414558127637,0.4504788182003946
13.320466361650574,8.894383890107788,0.445650749845509
13.309614722174272,8.865385532460438,0.4390071438997114
13.298718819206425,8.836897567635676,0.4324528684386256
13.287785638677779,8.80891284317664,0.42597980786461054
13.278389905462099,8.785321075586005,0.42049512973980874
13.267405713022232,8.758252024326802,0.4141700947994721
13.261120579171099,8.74300123874763,0.41059105694814957
13.25168460493745,8.720417757851333,0.40527017311174884
13.240668255526916,8.69450891296848,0.39913381675560977
13.229649577046251,8.669065581992804,0.3930736518587954
13.218634188741593,8.644079709665002,0.38713090632331904
13.20762674800235,8.619541762115974,0.3812751473274786
13.198202347317592,8.598860576324038,0.3763111058555293
13.187224318082793,8.57513659150385,0.37058296231512455
13.179396889235202,8.55845387209742,0.36653287212465324
13.168462009720246,8.535461192011379,0.3609208395706831
13.15755893038515,8.512886316414674,0.3553753812079785
13.146692270071457,8.49072283368997,0.3498959898643156
13.137410329724993,8.472048186332287,0.34525177496282156
13.126622027508963,8.45063026717981,0.33998079231402323
13.115878237042951,8.429598039553678,0.334813006433202
13.105182811692572,8.408945629756293,0.3296983850264571
13.094539656356483,8.388667650954151,0.3246360129631869
13.086971486244584,8.374409670393185,0.3210524403027337
13.079433196924287,8.360338047140452,0.31749602883966777
13.070428080518168,8.343694656612742,0.31330354017448914
13.059979556104896,8.324604910763318,0.30847990523084656
13.051074297128553,8.308517701281335,0.30444369552543094
13.042216725534491,8.292679512116857,0.3004482960996596
13.031944159086782,8.274509701847412,0.29594324246370407
13.023190328994412,8.259190479003538,0.2922060923240861
13.015931132161452,8.24659902314446,0.289168165300722
13.008704021130793,8.234162311801379,0.28620498725171184
12.99863974479188,8.217004742006196,0.2821402331445353
12.988638566337627,8.20013689867155,0.2781546630014655
12.980117088440792,8.18590477931147,0.2747920180538035
12.970235922303965,8.169559654118787,0.27092038265492824
12.963218733749086,8.158053009933987,0.2681867259711711
12.95344938584686,8.142170315712393,0.26457854730006203
12.945126549642998,8.128762694462567,0.26144342518629116
12.935480356822207,8.113362409682546,0.2577475250591922
12.928634656470159,8.102522213540098,0.2550828775508269
12.919116006934594,8.087570035103015,0.2513554020904635
12.912364564031753,8.077048387641627,0.2487013390909511
12.904316558836374,8.064595412082042,0.2455444032569774
12.896328404920428,8.05232958822279,0.24238211120016562
12.887086295246302,8.038253869391635,0.23871854619778254
12.877928447279082,8.024426645951047,0.23514669501776736
12.868855491640417,8.010843465828406,0.23155102747953632
12.862429128926015,8.001291192405596,0.22895713649838484
12.854779141470813,7.989993262991785,0.22586061076178998
12.845940450457398,7.977037399019038,0.22224709678714955
12.838439725762024,7.966123616693026,0.2191746112571843
12.831010152490672,7.9553855033963625,0.21609489314915464
12.822433458642028,7.943077456217643,0.21251562758257536
12.816368507144887,7.934430095035741,0.20997887641762447
12.807963636415337,7.922522411316992,0.20646664781446566
12.799660414621505,7.910844194940225,0.20293060318798345
12.791461884915119,7.899395369906908,0.19941048679458429
12.783369454184324,7.888173637160412,0.19589329129017968
12.777654764194464,7.880295762455212,0.19339704868947394
12.769747577591056,7.86945838739315,0.1899128765872155
12.761950242892098,7.858842266031482,0.18643221433368662
12.754264007135138,7.848445238469558,0.18297955250105696
12.74669074005917,7.8382660706871095,0.1795312725062307
12.739229565060148,7.828299929833145,0.17616577835987757
12.73188206524073,7.818545378409584,0.17274564319807312
12.724651173588665,7.809002811257828,0.1693428555564913
12.719558112096381,7.802315190048935,0.1669001245878889
12.714525364130957,7.795733824033111,0.16449992422665682
12.707581565998739,7.786697078705948,0.16112437066700064
12.700757386207767,7.777864846889925,0.1577658884295417
12.694054007336472,7.769235521123776,0.15443899425825158
12.68747220310765,7.760807043492317,0.1511165284912218
12.682845525487556,7.754908253601459,0.1487509002654933
12.676472672824113,7.746817939002825,0.14549535635281668
12.670223066437414,7.738922774556081,0.14221178529393264
12.664097415766246,7.731220929604514,0.13894583836389773
12.658097159571785,7.72371156395839,0.1356998578711041
12.653888117092809,7.718464253490503,0.13336910370237304
12.648103389240925,7.711279635468318,0.13016397563056714
12.642445180679474,7.704282130162753,0.12696466975358964
12.636913578911793,7.697469510912191,0.12376990905306953
12.631508785969372,7.690839778027266,0.12061096799015927
12.626233562629082,7.684394134731853,0.11741102767497977
12.621086251586682,7.67812845029723,0.11428433863423759
12.61606599521363,7.672039675922715,0.11117882712443578
12.61255858676922,7.667798643516128,0.10897418504362977
12.610485247333072,7.665296582945518,0.1076554227669887
12.608435488394155,7.6628265697417515,0.1063261384164706
12.606409375467193,7.660388541707615,0.10501888444421528
12.603084278358512,7.656394917678207,0.10284274335551005
12.598538939091254,7.650950620696421,0.0998123438741822


==> plots/evaluation/dyn_weight/new_lat_50_driven.csv <==
sim_x,sim_y,sim_v
6.123233995736766e-18,0.1,0.0
6.123233995736766e-18,0.1,0.0
6.130925983612537e-18,0.10012561969510106,0.012676756704957647
-1.0655362580356017e-08,0.10653223373989672,0.0934946093047442
-2.3621869335072432e-07,0.12241482327895048,0.1705279482807418
-1.7401058127902186e-06,0.14732435765983976,0.2441421378259913
-7.844436528085682e-06,0.18090255601210548,0.3151051588153491
-1.4869691970682296e-05,0.20085326576721188,0.3498668299488294
-3.527601255879052e-05,0.23468753463435732,0.40224263819525136
-9.25029093382894e-05,0.2827473047089705,0.47412458421079845
-0.00018425360140295516,0.3230846451972652,0.535120851815489
-0.0004309950535130305,0.38056316249307676,0.614645974451174
-0.000949792504535295,0.44599562278526933,0.6937787041651843
-0.00168025213690614,0.5039805204206027,0.755758623640928
-0.00298637473783661,0.5750653246494367,0.8238764320800102
-0.00525017468613459,0.6611217766885646,0.897495771592406
-0.00862682330727668,0.7544054568050399,0.9690678409023291
-0.013390452452126016,0.8546831311974769,1.0382833415044885
-0.019081860526653477,0.950671803858265,1.0982015069082167
-0.023706385930122482,1.0175733085660723,1.1370369796832938
-0.03303424628168876,1.1340618561718452,1.1997864092421682
-0.04329229959925753,1.244027058073645,1.2541881217939563
-0.053984695548314296,1.3456841786126499,1.3010466213431455
-0.06786151081423518,1.4642770275911323,1.3520083202522495
-0.08564254194518658,1.6010673579515222,1.4064955996049437
-0.10381128362709793,1.7285036989838254,1.453734166899362
-0.12642194145901442,1.874671044826731,1.5040868988402643
-0.15157864623057885,2.025428206854884,1.5523452371128943
-0.17351929661142448,2.1491775101471626,1.589456209485087
-0.20940698388856813,2.339773228674681,1.6424781934582697
-0.24878483207001584,2.535991687149173,1.6925220420704281
-0.2915463266041339,2.7374606939259394,1.739586800902578
-0.31800712209452564,2.857262206493412,1.7656254789753982
-0.3658854632754874,3.0662934227087395,1.8079629586121302
-0.41683516519411773,3.2796348486646605,1.8472579485347718
-0.46612621918374497,3.4786858533557274,1.880799934869027
-0.5129908659690672,3.662325197554606,1.9095144883174513
-0.56174352156573,3.8485863743208264,1.9445693417651235
-0.6021528760518399,4.000476309785321,1.9850288999495602
-0.6594145325082736,4.214317089541992,2.0393914221005005
-0.7126912798285352,4.413594082816889,2.0856749523850713
-0.7667767390685295,4.617303078567831,2.129214058702133
-0.821447334079918,4.825220547413887,2.1700329692876776
-0.876559923207327,5.037104506037851,2.2082247882624575
-0.9209077739258088,5.209301912339463,2.2369102389462228
-0.9766153423383689,5.42769720221222,2.2704426907194906
-1.026980230937565,5.627049583772192,2.2984700419202477
-1.0662865774006423,5.783812345595436,2.3189167549091323
-1.122616237164693,6.01016738110637,2.3459022714811715
-1.1791540310646655,6.239158205835245,2.3710236212784057
-1.2359076430220877,6.470517060791719,2.3927041045022817
-1.2814478203268234,6.657069345285354,2.40780713117529
-1.3385285058098353,6.891871328098991,2.4246333264257096
-1.3957425117889932,7.12825572224005,2.4391999525787815
-1.4530227518335617,7.366012644169169,2.4516607365652208
-1.5045593319238888,7.581008988704471,2.461132881076093
-1.5617084368224912,7.82085996445906,2.4698784921603396
-1.5902027202971676,7.941118334945865,2.473571093058954
-1.646951281086514,8.182218969866108,2.4799497398919943
-1.7032575284696856,8.42399425760952,2.4846866414263467
-1.7589628895995735,8.666313658558002,2.4878663575671984
-1.8139019739824773,8.909060191485425,2.48962621857146
-1.867901177033462,9.152127499997317,2.4900277630743783
-1.9103018814146921,9.346744802066913,2.4894093676224136
-1.9621468150076724,9.590142265778322,2.4875596578277523
-2.0075605150802223,9.809251632933652,2.4848633910469218
-2.0419703558499975,9.979660294356043,2.4821311862395934
-2.089600642499704,10.223041078689462,2.477791599040234
-2.135252793272918,10.466315010313972,2.4724538060536423
-2.1787162260795485,10.709391832900936,2.466023188522162
-2.207730789119608,10.879377917502355,2.460881302486629
-2.247019124042129,11.121900429743299,2.452650056213624
-2.283599864062336,11.363960798794523,2.4433780057122148
-2.317298286724164,11.605451461412166,2.4330889787983443
-2.345026696443419,11.82221148539875,2.4229470302874097
-2.370176726711987,12.038329520943805,2.4119775505908247
-2.3878900475150853,12.20591921949805,2.402904247798559
-2.410293195641523,12.444368222238769,2.387148584245611
-2.429204748048495,12.681514003940647,2.3707195109278256
-2.4445468912261736,12.917227657405297,2.3534260265938567
-2.456251389674322,13.151374657157726,2.3352747420435334
-2.464264881614103,13.383820464905932,2.3163220395165753
-2.467658114312863,13.545448260558288,2.3025979297622152
-2.4693242959620485,13.774694820489431,2.2823930113013233
-2.4676220545853447,13.979261446382086,2.2636512336026753
-2.464207678026107,14.137158460232031,2.248730263258939
-2.4561803768714108,14.360796095391951,2.2268384187206545
-2.4444923641290583,14.582051309343228,2.2044222763866372
-2.4292097907088754,14.800819786194284,2.181595107186059
-2.4124506508157952,14.995506521531672,2.16077364160493
-2.3929192020918886,15.188040071984648,2.139718059022325
-2.3706973987297673,15.378365812673938,2.1184887288070877
-2.3458764514221526,15.566436648057405,2.0971224156436525
-2.3185561097828518,15.752212824339436,2.0756661764572666
-2.2956474647443437,15.89509848693057,2.058936622986571
-2.2713451000896705,16.03656514412176,2.042193829130598
-2.238129646791414,16.21641933395148,2.0221146751038317
-2.20280965843138,16.394022098467328,2.0019291176958216
-2.1655193948601172,16.56936357294338,1.9817208435468585
-2.1263955026241286,16.742441453889874,1.961523270476613
-2.085576659766346,16.913260367979838,1.9413578163089753
-2.0527465450314644,17.04456458774591,1.9256964320565009
-2.009261273155917,17.21139764283839,1.9056016369079922
-1.9644722433867428,17.37601444833428,1.8855556850449215
-1.928825185626044,17.5025322506288,1.8699942280288882
-1.8820600952563107,17.663287375301557,1.8507428014122949
-1.8343569273453093,17.821993324493395,1.8319370177828327
-1.7858590173362094,17.978686454856593,1.8131042188661575
-1.7476791577572208,18.099186105738813,1.7984294434194916
-1.6981123283280095,18.25237442362634,1.7795224449645504
-1.6481292982739058,18.40363379274804,1.7605591570141044
-1.5978574360954285,18.552995200893143,1.7415388403177572
-1.5474197300604655,18.70048909309109,1.7224370450423725
-1.4969347971500946,18.846144589095214,1.7032522634149945
-1.457709050211584,18.958179733557124,1.6882692433650461
-1.4074214536436334,19.100627030335996,1.6686162961515028
-1.3573995179521103,19.241281413798106,1.64880061619991
-1.3077408147550713,19.380167538639284,1.6288926450025951
-1.2585382127396214,19.517309408475764,1.6088908198944603
-1.2098799114842906,19.652729256844093,1.5887903508592307
-1.1618490847273903,19.7864476240715,1.5685944071829436
-1.1249756111313618,19.889286651091172,1.5528205155951043
-1.0782490132311617,20.020025786295875,1.5324624117525765
-1.042476729917763,20.120568030079756,1.5165713072827944
-0.9972692755799211,20.248377745371474,1.4960626155923082
-0.9529991461441643,20.374556392252657,1.475472407460128
-0.9097181879095102,20.49911483480548,1.4548271732769502
-0.876768637824376,20.59487990336368,1.438740972242616
-0.8353556805758914,20.716581725813178,1.4180319353920383
-0.7950450126230871,20.836687790694832,1.3973064420301642
-0.7558666003503888,20.955204652413848,1.3765782958091595
-0.7178448542907898,21.07213796525302,1.3558629056642884
-0.6809988175059343,21.187492601852306,1.335176297750232
-0.6531626803646869,21.276124176333234,1.3191162187392054
-0.6260503854733861,21.363806145042002,1.3031621533435682
-0.5922559448730923,21.47515991399012,1.2828288484902928
-0.5596602807625775,21.584966302077333,1.2625714992787065
-0.528261810801762,21.69322805138331,1.2424043176749702
-0.498054863151943,21.7999480300002,1.2223442094331405
-0.46903005968610284,21.90512939294647,1.2024057377094757
-0.44421247743594305,21.99733508225739,1.1847955482092913
-0.4173836955310095,22.099620047686546,1.1651220286688788
-0.39169282664462957,22.20037764051114,1.1456049413557559
-0.3671196869485465,22.29961284375081,1.1262990964714288
-0.34363724594987066,22.397351993398118,1.1075205792625649
-0.32121947354496544,22.493613945248,1.0889084817758878
-0.2998423515555087,22.588403703479468,1.0704662644815854
-0.28391890018123594,22.661114746809186,1.056246126914717
-0.2643280876224779,22.753301298568516,1.038126847376588
-0.24570418207031525,22.844032536472675,1.0201959749433078
-0.22611040157710122,22.94314685915745,1.000498391578186
-0.20943362897731438,23.030829799562536,0.9829770690891306
-0.1970703128143308,23.09803755599776,0.969486345699081
-0.18522312935039348,23.16438346583964,0.9561235413857918
-0.17072605682808176,23.248429093829323,0.9391742300845847
-0.15702768830792216,23.331071838707366,0.9224250183936911
-0.14409791450208356,23.412321401807127,0.9058763595511967
-0.13190671207968052,23.492187929964356,0.889529429978593
-0.12042424232112467,23.57068203007123,0.8733845966955409
-0.11196448818693813,23.630791197705467,0.8609672729890567
-0.1027816434810533,23.698485798277613,0.8469257076162391
-0.09304566523036033,23.773375021419767,0.831319494293258
-0.08391204609958997,23.84693408720442,0.8159145709645159
-0.0753529046126468,23.91917552738815,0.8007122964653615
-0.06734100563587922,23.990111851983492,0.7857078491294125
-0.05984974680844762,24.059756023265223,0.7709024140110801
-0.05285321772894953,24.128121290999868,0.756295068460412
-0.046326235878046816,24.195221158063667,0.7418847591368436
-0.04024437487811366,24.26106935981001,0.727670389858575
-0.034583987120899606,24.325679843909946,0.7136508147906113
-0.029887869208473174,24.382083740590787,0.7013515426461587
-0.02656311493263691,24.42375825331441,0.6922269639238425
-0.023400426281319702,24.464898875630933,0.6831875850399705
-0.019424896519306376,24.51893039887172,0.6712772601547103
-0.01571220204130655,24.572031493265406,0.6595160213169036
-0.01224863080002648,24.624212433823146,0.6479029440201978
-0.009020979498740889,24.67548355622887,0.6364371715470261
-0.006016549462635405,24.725855256920415,0.6251178621854345
-0.003902359012253475,24.763050067954126,0.6167239600446541
-0.0015792011262676716,24.80581790298077,0.6070340590334
0.00029464952161868706,24.841944447371635,0.5988162657022535
0.002632896714358858,24.889357907302557,0.5879846344510444
0.004797691082653445,24.935917867460983,0.5772955089516634
0.006799131179930115,24.981634877386682,0.5667479646099092
0.008198828297478413,25.015375797487003,0.5589296612817671
0.009937337265824972,25.059643037974617,0.5486276472010223
0.0115379531236375,25.10309634060017,0.5384646453482478
0.013009128766184477,25.145746236491597,0.5284397083247188
0.01419655832165468,25.182414114933817,0.5197803944517141
0.015144283565948153,25.213365881516843,0.5124411888278937
0.016030607649820533,25.243881222275714,0.5051782262275084
0.01712200204806308,25.283897156728298,0.49561465058355714
0.018116283465614592,25.323155566367685,0.4861823363655301
0.019019846936546375,25.361666702155993,0.47688285564829436
0.019838750027477533,25.399440882749836,0.46771522318096725
0.020578722841722106,25.43648838056618,0.45867844339813724
0.0211657163686177,25.468316867948097,0.45087779472508405
0.021699867698851082,25.499603622003836,0.4431758596283436
0.022118135080739718,25.525994800504797,0.43665224619498266
0.022622550737895073,25.560578992115193,0.4280653657927931
0.023070116571837274,25.59448228291191,0.4196109641419945
0.023464987745509147,25.627714564727103,0.41127523308595293
0.02377035110758549,25.656249937383862,0.4040832844376038
0.02407676826405774,25.688250167336243,0.39597933375383065
0.024341105571811388,25.719607327594204,0.3879975090124089
0.024566628249924942,25.750331075973246,0.3801366925424752
0.024734532259384018,25.776702293272354,0.3733568851852961
0.024838779472607996,25.795249986083494,0.36856997049545825
0.024964191810731656,25.820817215990935,0.36194584458833834
0.025039970963051796,25.838797253311004,0.3572693550750963
0.025128030880128608,25.863579663357907,0.35081305250546424
0.02520473924901755,25.891352527809044,0.3435299760067516
0.0252525802211449,25.915179303883217,0.33725052701778213
0.025283884476172646,25.938569571846315,0.331057502369824
0.02529995720508022,25.9615293456095,0.32495012800394363
0.025302542760345638,25.98087103234433,0.3197828476998583
0.025295569209594373,25.999904541110944,0.3146774897533552
0.025282955039308667,26.01553305280297,0.3104699929542122
0.025255669681227503,26.0370617862208,0.3046506886383509
0.025218042043267108,26.058186621532943,0.29892868356194324
0.025170996152305173,26.078913251109668,0.29327538625454197
0.025132107816201944,26.093477079797363,0.28928635315085305
0.025070900508909182,26.113533495189213,0.2837696856814076
0.02499218076713987,26.135985933816215,0.27756154346505146
0.02491643426523128,26.155227452012856,0.27221306589334415
0.02483497907464127,26.174097260558153,0.2669418787962441
0.024773647884145173,26.187351091351818,0.2632231735669178
0.024709935680018603,26.20041993004377,0.25954259813891356
0.024617122674709672,26.21840915035211,0.2544629829266126
0.02452055640612807,26.236045739678293,0.2494530842225455
0.024420730826202802,26.253333454915296,0.24450021259121227
0.024318102652125854,26.270276658347896,0.23961027540779714
0.02421309643011071,26.28687969020464,0.2347812557776965
0.024090683015109325,26.30544339432304,0.2293336382322164
0.024013103428262433,26.31682550918919,0.22596603573938098
0.023903387252318997,26.332479065230544,0.22129816922626758
0.023792670522818707,26.347807727521623,0.21668359884333213
0.02366529078244933,26.36493325182846,0.21148522245819232
0.023553394511327274,26.379578995201594,0.20698400389861618
0.023425354432333942,26.395933376579546,0.20189864155234408
0.023345390099596533,26.40594925112744,0.198753164392907
0.02323369293796865,26.419708613204534,0.194392475328959
0.02312246883576156,26.433164457400448,0.19008141796900638
0.023011899281550046,26.44632024836946,0.1858197128678444
0.022902150180169965,26.45917944038596,0.18160716536912688
0.022808847600054794,26.469968145664993,0.1780356131044827
0.02271634638822313,26.480543634260446,0.1745000289103152
0.022594391507069767,26.494316813715887,0.16985295717919138
0.02248909814896783,26.506064948673025,0.165829405496117
0.0223705243524762,26.51914880099008,0.16129088813514167
0.022253959672043425,26.531872132597766,0.15681636018251413
0.022139523432798548,26.544240086351724,0.15240618274301285
0.022041219643879936,26.554774563243946,0.14860002741312492
0.021944685485821288,26.565044332322152,0.14484298226524053
0.021863390373913605,26.57363892197218,0.14166195313369648
0.021757128671537788,26.584803546320718,0.1374769107617463
0.021653351580796672,26.595636384629405,0.13336641261879503
0.02155210697624921,26.60614251635552,0.12930962512085725
0.0214534360190851,26.616326698972323,0.12531732052660938
0.021381139141051546,26.623756655580998,0.12236559585314952
0.02128703504020411,26.63338985312029,0.11848642220800545
0.02119556267419177,26.642715319415128,0.11467197469613091
0.02110672925576726,26.651738222842773,0.1109221540253551
0.021020535596051635,26.660463733026255,0.10723693940644485
0.02094727775260633,26.667858665692908,0.1040652790382239
0.020876030083059195,26.675033376193742,0.10095298694467258
0.020836211822402924,26.679036099184643,0.09919384883593316
0.02074899841915226,26.687786731904872,0.09528763689608141
0.02066527845935789,26.696167020048954,0.08696966495868005
0.02060840717417994,26.70185608901712,0.03913046080903077
0.0205948617000073,26.70321579336401,0.008832453600732397
0.02061413090646428,26.701286644723513,0.046348321640022706
0.020669513068082436,26.695852336835586,0.0895727488146397
0.020749815072369535,26.688304909260204,0.12565716775304792
0.020904061772379967,26.674939559625564,0.17124559673383055
0.021133611421714237,26.657504839488475,0.21610474142227748
0.021424710153396136,26.638649264208514,0.25524778596616843
0.021888270395412697,26.61373239173167,0.29839537046268333
0.022464259977524197,26.588353505662692,0.3360691074831225
0.023359024181125152,26.556259657625123,0.37720518399690367
0.024593493949212376,26.52052432107181,0.4171861108961264
0.026260616433638688,26.481259500272934,0.4559402249971581
0.027921350100777117,26.44835419945208,0.48526831802314624
0.03061229934264208,26.40310520498426,0.5218426337213278
0.03360961044534987,26.36019726336221,0.5533196448015498
0.037759318085748984,26.30901698195178,0.5875614274901084
0.04283363459455347,26.254878929293604,0.6205980251659491
0.04893638988027726,26.197918129745272,0.6523246706188082
0.05617204378957822,26.138259774281913,0.6829504586824162
0.06264928764555186,26.090076744086595,0.7059894952766783
0.07102942211696717,26.03318763318687,0.7314416724578754
0.0780377923481186,25.989308795995964,0.7496322391269306
0.08977473023314861,25.921679633659835,0.7754441983598297
0.10305418764829825,25.852044653813547,0.7996270237295189
0.11621610739702604,25.788608877420632,0.81985710835068
0.13261746569357216,25.715669856335097,0.8412884497897679
0.1445224446564588,25.666194379225107,0.854892221399276
0.16164396796894306,25.599255647079474,0.8723587330223861
0.18266708698050102,25.522720704553564,0.8913482314323287
0.20562734093711263,25.444975366786522,0.9101737221493031
0.22774057445595328,25.37487110634519,0.9278728314465838
0.25468414104396814,25.294738118705414,0.9519992524631102
0.2773388499252288,25.23118911307374,0.9764886492914941
0.30530846640860093,25.156864000976555,1.0094831203868517
0.3397053854378903,25.070843734703214,1.0494590478757424
0.3774330602753638,24.98231782223405,1.0887129303337535
0.41863480433218364,24.891565079431388,1.1258035478327908
0.46342237524521185,24.798913656357097,1.1607622003112843
0.5007997759960682,24.725748140608207,1.1865182972366506
0.5521999924161943,24.63052076525366,1.2180035200313142
0.6074376275345642,24.534276046534217,1.2477778459184392
0.6665842188439299,24.43731580768388,1.2759618167794533
0.7224896452619637,24.350767559899346,1.299786320506411
0.7891795849622862,24.25325271002331,1.325387134233144
0.8438566515281309,24.17747030229966,1.3444707282304413
0.9177928521098146,24.080343782839023,1.368075096640647
0.9958521946315906,23.983804681448127,1.3907626393473727
1.078058852816618,23.888111200246616,1.4126766765008114
1.164430993696036,23.79351483121841,1.4339056980600493
1.2344969753279937,23.720856267953454,1.4500710762479743
1.317672003078127,23.63895823133489,1.468163085109348
1.4151984837437812,23.548476648459136,1.4882396394165796
1.5169142329058325,23.459969455746414,1.5081236870441501
1.634844579677738,23.36422191653502,1.5301157063961044
1.7579422334302206,23.271505348311013,1.5522779973552303
1.8862039930910366,23.182111615013078,1.5747776585093642
2.01957257868977,23.09626424019171,1.5976306356222632
2.115903979327715,23.038356284749185,1.6138064095796778
2.2146205574377476,22.982278552680114,1.630073569793143
2.344940538816494,22.912886904839933,1.651012166301917
2.494051918990205,22.83935812980838,1.674177223979923
2.631950972167129,22.776376650035623,1.6948041440898536
2.789070748993421,22.709897532302914,1.717342346053427
2.917566931752191,22.659321763102596,1.7349216614313934
3.098069982402678,22.593479181694537,1.758442370456194
3.2827144284577843,22.53179881228616,1.7810098508806023
3.48850127583052,22.469085568218507,1.804371236652745
3.698446183200107,22.41094196882791,1.8262589866333918
3.858399252882279,22.370196845355103,1.841657574004585
4.074692882125715,22.319492003673442,1.8607454071447742
4.275708617665273,22.276448311051873,1.8767572933556707
4.497663716404898,22.2329858425809,1.8925163757219339
4.722061926399799,22.192890391719462,1.906458508712806
4.948579873332829,22.155856873274157,1.9187065735568865
5.1769090394359765,22.121560512671813,1.9292170822912527
5.406756969305179,22.08965711006445,1.9380545294424263
5.579973385325323,22.067080743324862,1.9436125776097415
5.753778114217925,22.04548278697161,1.9482780366748156
5.986248212337315,22.017913964292028,1.9531333052790847
6.21933465323039,21.99136185865509,1.956540334585797
6.433348737783358,21.967535297853573,1.9584710660168232
6.667001565368693,21.94166522417533,1.9594262445468236
6.8422587590381125,21.92205789674224,1.9593342570891437
7.0757834687328005,21.895229891543572,1.9581612976683533
7.30896304823985,21.86713766097567,1.9561410455186337
7.541626464645009,21.837265108021974,1.9532924328793821
7.734986454579772,21.810666779354467,1.950252035486473
7.966221199841496,21.7763212746548,1.9458232546096272
8.138963596529996,21.748590994823488,1.9419751329177213
8.34915641518017,21.712140781507497,1.9366865740055539
8.57710378392972,21.66885802363976,1.9302572074537891
8.803416974557152,21.621574842895114,1.9230612303204204
9.027870388828358,21.569977136360574,1.9153830992874725
9.250231077831579,21.513775086066182,1.9071702105679524
9.4520146496053,21.45798712202911,1.8992735800059497
9.651644440938476,21.397926509103094,1.8911170411132343
9.866739088319369,21.327342064968487,1.8819503372826387
10.078784934658723,21.25129684557052,1.8726378540184305
10.252973942124196,21.18364400443151,1.8647629308905957
10.458757599635199,21.097215507090926,1.8553376638591852
10.627367136324857,21.02075627415863,1.8475023713449301
10.809633142403346,20.931943828543872,1.839063427026901
10.98835929296948,20.838168412915408,1.8308263168525458
11.147611293182987,20.748600657013153,1.8235728692185955
11.303617811996672,20.65494796353538,1.8147752089409994
11.425805877281997,20.57724457649885,1.805609428355223
11.575128305755378,20.47679133114958,1.7941008133827208
11.691803025734185,20.393858331185424,1.7848838351727616
11.834092137738928,20.28710438584495,1.7727811906812938
11.972295863013871,20.177108126760285,1.760087269892088
12.11945473348847,20.052601065677653,1.7448794492304713
12.261393248577154,19.924649302766184,1.7297763398640587
12.398053108252727,19.79345627321924,1.714748148397318
12.494102808723706,19.69612908638823,1.7038585207288983
12.587329030765673,19.597285147107748,1.693035403394455
12.69988699914112,19.47172508527244,1.6796073603986097
12.808031971316229,19.34409179277242,1.666302031518663
12.911778936973194,19.214550012341643,1.6531344638767884
13.011153803241584,19.083263029151794,1.6401134726597213
13.106197686890464,18.950384562344773,1.6275375866105783
13.179156369173212,18.843020990766842,1.6177172943046016
13.266549808376004,18.707616660987817,1.6055600151916052
13.349767788795013,18.57102063484627,1.5935338815543492
13.428875754943807,18.433381360380178,1.5816402554300166
13.489252442936474,18.32261625328997,1.5722168474115474
13.561154117504922,18.183461615024044,1.5605383202805576
13.615874580459407,18.071664794014634,1.5512788732289493
13.674523115677614,17.9454818455943,1.5409348180984763
13.73615517461774,17.804877518352086,1.5295235069373214
13.794170614456414,17.663959322504816,1.5184640342712024
13.853940471339767,17.508703425078135,1.5064051074689242
13.909602642754646,17.353334122455806,1.4943748069344924
13.956758004870093,17.21211060661709,1.4834396434228745
13.992193371872766,17.099217446724364,1.4746824865566077
14.03371708099916,16.958289717581536,1.4637127525302425
14.072263418772517,16.81765806856533,1.4526932108529211
14.10449856869267,16.691415874658095,1.4427238987634994
14.137684221697983,16.551586473952607,1.4315683213788348
14.168203357653537,16.412293317386172,1.4204681286499674
14.188038359881471,16.315135725126183,1.4127262056891172
14.214268567141946,16.176888259317703,1.4015570772442898
14.238110973104847,16.039349785920862,1.3902415772181482
14.259662986634511,15.90258676243461,1.378774596655328
14.273437702431009,15.807347723394962,1.3706534856352055
14.291313290329958,15.672044851793736,1.3589132163274182
14.30260768745242,15.577886914552439,1.3505954935653632
14.315709880736623,15.457530981164583,1.3397751226320167
14.328466077352301,15.324774807580074,1.3275578050838999
14.339405854508682,15.193089658533847,1.3152269365417368
14.348609218510006,15.062516228925297,1.302696072133468
14.356152117637414,14.93309987955494,1.2900006314565517
14.361581350331923,14.817648744079495,1.2784082962408656
14.36494774495505,14.728542724935817,1.2692870820132331
14.368506555863977,14.602321926879604,1.2561109322589743
14.370652152218026,14.47739584583846,1.242761157875506
14.371425446523693,14.366096584566684,1.2306034658675629
14.371051476411745,14.24371936869998,1.2169372437589867
14.369432278663403,14.122725318885903,1.203171574731223
14.36661879153784,14.003133982560417,1.189303339510383
14.362658317701616,13.88497015610409,1.1752896077686905
14.357595286072156,13.768257491737295,1.1611474537350925
14.35213037673748,13.664475104574166,1.148315756092982
14.345085075426871,13.550578900823849,1.133955362382921
14.337897697031288,13.449362906558832,1.1209486101220743
14.32993427823977,13.349382214022643,1.1078768163964081
14.320204525401289,13.239755287427203,1.0932749247313003
14.309575808827827,13.131679023975153,1.0787006637871068
14.298075002899816,13.025158014365328,1.0641011590054787
14.285727775469706,12.920204041612594,1.0494553143831873
14.272558577121542,12.816828075052024,1.034778677203626
14.261447139916468,12.735269531274076,1.0230243442725488
14.246856832883084,12.634756117767928,1.0083210445540927
14.231508267416988,12.535843249922856,0.9936215154311152
14.217064237119976,12.448194840510066,0.9804011503759107
14.202039370903915,12.361850795299253,0.9671995353751066
14.188208828346454,12.286196876563134,0.9555301588931997
14.172127842373433,12.202313658108396,0.942498772212297
14.155509717546648,12.119729527869206,0.9295033754485091
14.138370730094948,12.0384453530808,0.9165404152923411
14.122712085239419,11.967284761944702,0.9050495178596043
14.104633829153192,11.8884565285939,0.8921806668501071
14.090244677464128,11.828043366141712,0.8822039319250949
14.073459056898258,11.759960155373896,0.8708567087213142
14.054154609031768,11.684588761088898,0.8581474421018553
14.034420915708642,11.610507971442694,0.8455166956143103
14.014274915683334,11.53771371643258,0.8329624430686398
13.993733686813073,11.46620119346377,0.8204856961294964
13.97281448615698,11.39596492290813,0.8080963340742575
13.956293807108885,11.34221517328201,0.7985285002765647
13.93474558533118,11.274232092043503,0.7863052085531115
13.912867857914176,11.207506419244694,0.7741776387032617
13.893158651217808,11.149243952629986,0.7634850942873619
13.870706742137747,11.084871300559612,0.7515560688044289
13.847976354448276,11.021731256570039,0.7397358572512474
13.824985167711942,10.959813985204311,0.7280239490081615
13.801750982498326,10.899109392231322,0.7164223229601028
13.778291621313661,10.839607053089551,0.7049325010027423
13.759901013726141,10.794151349198518,0.6960829688001273
13.736084677160923,10.736757949163815,0.6848041189630556
13.714765857201195,10.686723890936353,0.6748808464625198
13.693319693975408,10.6376051516059,0.6650501558262087
13.669055582383907,10.583429441719582,0.6541110934946748
13.644662546494937,10.530387448405275,0.6432968979750782
13.620157329253658,10.478465470466583,0.6326018365140105
13.59555657483756,10.427649721107851,0.622033014080325
13.570876636603394,10.377925970597389,0.611589779672393
13.554387257550397,10.345376195062125,0.6046928384095347
13.529610820930499,10.297439733860697,0.5944599745171422
13.50479735171543,10.250555757611007,0.5843541608110834
13.482722150423895,10.209752314090903,0.5754730494288312
13.457880038127731,10.16481457367462,0.5656015955246303
13.433043828425287,10.12088442000094,0.5558624843612887
13.408227728583187,10.07794609502244,0.5462439579864613
13.38344580480369,10.03598404840366,0.5367500339796212
13.358711446502333,9.994982096366174,0.5273799146005973
13.339514927124801,9.963745206817917,0.5201775495610594
13.314897322818128,9.924410459885763,0.5110268664152431
13.293084264979749,9.89021504207269,0.5029962030431443
13.271345223589545,9.85673139265108,0.49506543027146277
13.246987398505688,9.819898805513914,0.4862525748576626
13.222744587776779,9.783936015207562,0.47756940763848243
13.198627567128307,9.748826791235974,0.46899563701147795
13.174646899020614,9.714555187852955,0.46054294420942965
13.15081250804511,9.681104984834311,0.4522102939722479
13.135008967805472,9.659253318507535,0.44671995017555943
13.111439315555373,9.627136342334046,0.4385792679469991
13.088040386862849,9.595797993118138,0.4305541231744281
13.067391472561024,9.568582534585412,0.4235180380399991
13.04433753512758,9.538671667188291,0.41570915293088584
13.021477305382783,9.509493780143934,0.4080180910267627
12.998817846804227,9.481033249180998,0.40043133587594504
12.978850345874447,9.456325070827527,0.39378073056585217
12.959051554908298,9.432161159257793,0.3872147099786515
12.939425720747233,9.40853093407877,0.38073641971664585
12.919976806003646,9.385423877336729,0.37434298140133637
12.900708644467715,9.362829717860011,0.3680332958126007
12.884000057708336,9.343472515619688,0.3625793175604709
12.867434810155215,9.324493408358792,0.35719031021237235
12.851014931840337,9.305885623231667,0.3518677688344195
12.834742215321278,9.287642354491984,0.3466074337508225
12.818618599524264,9.269757189940602,0.3414044908979223
12.802645821699693,9.252223695127368,0.3362675912716829
12.789076168254676,9.237470087418405,0.3319107870187426
12.77338764051312,9.22057282543015,0.326882616499588
12.757854211274825,9.20400925615413,0.3219182383345985
12.742477178798023,9.187773277590846,0.31700855523206733
12.727257704049727,9.171858839088687,0.31215745751447393
12.712196807208496,9.156259940402029,0.3073677183169034
12.69941436235242,9.143136100621785,0.3033100905845498
12.684650267512822,9.128107540508777,0.2986238662627568
12.670047209375445,9.113377979399871,0.29399846398644564
12.65560589769284,9.098941828333984,0.2894274467810431
12.645389925413024,9.08880675664988,0.28619457462179826
12.631227030174372,9.074860596990096,0.2817219248901895
12.621210433250766,9.065069841538447,0.27855596041868064
12.609300441783851,9.053505720477151,0.27480019400200056
12.595557255693363,9.040264875663112,0.2704661132533455
12.581977653283401,9.027288935592015,0.26618395281578505
12.568561607535642,9.014572677439412,0.26196208682578054
12.553429500232008,9.000351566847444,0.25719830996882437
12.54036427391165,8.988175332494361,0.25308372410201735
12.531132050544153,8.979627853194437,0.25017797924174207
12.518347052596843,8.967867592667266,0.24615458765648968
12.50572517969626,8.956343569416763,0.24217863603178796
12.493266134118523,8.945051192287147,0.23825706044640138
12.480969609574553,8.933986000951299,0.23438623547859483
12.468835127410332,8.923143514892368,0.23056160796987313
12.458562595234683,8.914023772506514,0.22733060066153038
12.446727428439136,8.903583141323741,0.22359979518995055
12.435052770720798,8.893352995890275,0.21991487137919707
12.423537932870232,8.883329164297862,0.21627859174943004
12.413794806236941,8.874898490245108,0.2132032790542705
12.402575003781987,8.865247203491174,0.20965544771308303
12.391512910418857,8.855790844330947,0.2061525002879963
12.382156077061941,8.847837680209237,0.20319177971543662
12.371384836184303,8.83873335523563,0.19977496153094093
12.362275995318697,8.83107640215415,0.19688129064710141
12.351792203785397,8.822311085161006,0.1935584029612748
12.34292833564605,8.814939383408277,0.19073793374366516
12.334176625001954,8.807695888372946,0.18794857646608787
12.326968817948382,8.801756075600496,0.1856514013678235
12.318421210311666,8.794742165337901,0.1829194474071606
12.30858851531279,8.78671366629383,0.17977315119787918
12.300279356990652,8.779962137676657,0.17710982722878027
12.290723028547431,8.772234232497123,0.17404008920689173
12.281313920077155,8.76466368182443,0.17101849953837117
12.270738957214986,8.756199973780245,0.1676113118562798
12.26035307077313,8.74793333426021,0.1642515692038694
12.25015465485719,8.739859524058765,0.16094246536339418
12.243875090054559,8.734909447845315,0.15890120873419772
12.235204784521981,8.728101206605896,0.15607448231345816
12.226674647141932,8.721432670448271,0.15328557278320898
12.21947374355198,8.715825952814615,0.15092606117574847
12.211200758882569,8.709409890936696,0.14820599601464052
12.20306456045086,8.703126157085345,0.1455264710707918
12.195063375948836,8.696971842962078,0.14288135254698453
12.1871968333413,8.6909451815996,0.14025826793721052
12.179464223130191,8.685044195139028,0.13766191352603768
12.176191028271838,8.68255316074474,0.13655715975159838
12.168648366663929,8.676828263064255,0.13399718021713675
12.161237787026064,8.671224349316468,0.13145976830709089
12.153958639167161,8.665739654757864,0.12894775577582462
12.146810278306956,8.660372463629873,0.12645713895693095
12.13979203085476,8.655121082066858,0.12398766446112025
12.134858115292378,8.651439956110496,0.12224547211171732
12.128060995264851,8.64638302223345,0.11981331659230834
12.121392235535515,8.641437569441491,0.11740119291929352
12.11485118434606,8.636602070617908,0.11501143184718951
12.10934570354084,8.632543729264189,0.11297897422411254
12.10304001038412,8.62790844433714,0.11062651793805253
12.098612968256809,8.624662335256497,0.10895987890013761
12.092522372330299,8.620207387706689,0.10664314506055497
12.086556262101714,8.615855702310414,0.10434724311297902
12.080713811102514,8.611605823727613,0.10207805647467236
12.074994009388952,8.607456197431418,0.09982536850555562
12.069396328852807,8.603405651125314,0.09759121675417895
12.063920069994127,8.599452917848225,0.09537759208284319
12.061610057741674,8.597788495040438,0.09443519747249504
12.056305775413321,8.593973161608545,0.09225218024884849
12.051120796041427,8.590252385740214,0.09009040195474471
12.046054223300356,8.586624859958206,0.08795022274222197
12.041105138872066,8.583089289116492,0.08583205781850634
12.036272572247615,8.579644368225157,0.08373568344507418
12.032891362787437,8.57723837621194,0.08225940010821992
12.028255773488016,8.573945534726668,0.08020336113368284
12.023733956429792,8.570739856641833,0.07816734957768803
12.01932495726563,8.567620144061772,0.07615365687337056
12.01624415783452,8.565443717616281,0.07472907962201877
12.011432503082075,8.562050213958246,0.07247429159593977
12.007339954923443,8.559169283077004,0.07052593511505745
12.003356054608242,8.556369569725309,0.06859985202299976
11.999479691908004,8.553649876061003,0.06669747512375801
11.99570962207182,8.551008930763016,0.06482480778949501
11.993602440929383,8.549534623601765,0.06376272023930621
11.99152937755514,8.548085425063874,0.0627074073153305


==> plots/evaluation/dyn_weight/new_lat_blend_corridor.csv <==
path_x,path_y,x_bound_left,y_bound_left,x_bound_right,y_bound_right,smooth_x_bound_left,smooth_y_bound_left,smooth_x_bound_right,smooth_y_bound_right
6.123233995736766e-18,0.1,5.0,0.0999999999999997,-5.0,0.10000000000000031,5.0,0.0999999999999997,-5.0,0.10000000000000031
1.2246467991473533e-17,0.2,5.0,0.1999999999999997,-5.0,0.20000000000000032,5.0,0.1999999999999997,-5.0,0.20000000000000032
1.83697019872103e-17,0.30000000000000004,5.0,0.2999999999999997,-5.0,0.3000000000000004,5.0,0.2999999999999997,-5.0,0.3000000000000004
2.4492935982947065e-17,0.4,5.0,0.3999999999999997,-5.0,0.40000000000000036,5.0,0.3999999999999997,-5.0,0.40000000000000036
3.061616997868383e-17,0.5,5.0,0.49999999999999967,-5.0,0.5000000000000003,5.0,0.49999999999999967,-5.0,0.5000000000000003
3.6739403974420595e-17,0.6,5.0,0.5999999999999996,-5.0,0.6000000000000003,5.0,0.5999999999999996,-5.0,0.6000000000000003
4.2862637970157366e-17,0.7000000000000001,5.0,0.6999999999999997,-5.0,0.7000000000000004,5.0,0.6999999999999997,-5.0,0.7000000000000004
4.898587196589413e-17,0.8,5.0,0.7999999999999997,-5.0,0.8000000000000004,5.0,0.7999999999999997,-5.0,0.8000000000000004
5.5109105961630896e-17,0.9,5.0,0.8999999999999997,-5.0,0.9000000000000004,5.0,0.8999999999999997,-5.0,0.9000000000000004
6.123233995736766e-17,1.0,5.0,0.9999999999999997,-5.0,1.0000000000000002,5.0,0.9999999999999997,-5.0,1.0000000000000002
6.735557395310444e-17,1.1,5.0,1.0999999999999999,-5.0,1.1000000000000003,5.0,1.0999999999999999,-5.0,1.1000000000000003
7.34788079488412e-17,1.2000000000000002,5.0,1.2,-5.0,1.2000000000000004,5.0,1.2,-5.0,1.2000000000000004
7.960204194457798e-17,1.3000000000000003,5.0,1.3,-5.0,1.3000000000000005,5.0,1.3,-5.0,1.3000000000000005
8.572527594031473e-17,1.4000000000000001,5.0,1.4,-5.0,1.4000000000000004,5.0,1.4,-5.0,1.4000000000000004
9.184850993605151e-17,1.5000000000000002,5.0,1.5,-5.0,1.5000000000000004,5.0,1.5,-5.0,1.5000000000000004
9.797174393178826e-17,1.6,5.0,1.5999999999999999,-5.0,1.6000000000000003,5.0,1.5999999999999999,-5.0,1.6000000000000003
1.0409497792752504e-16,1.7000000000000002,5.0,1.7,-5.0,1.7000000000000004,5.0,1.7,-5.0,1.7000000000000004
1.102182119232618e-16,1.8000000000000003,5.0,1.8,-5.0,1.8000000000000005,5.0,1.8,-5.0,1.8000000000000005
1.1634144591899857e-16,1.9000000000000001,5.0,1.9,-5.0,1.9000000000000004,5.0,1.9,-5.0,1.9000000000000004
1.2246467991473532e-16,2.0,5.0,1.9999999999999998,-5.0,2.0000000000000004,5.0,1.9999999999999998,-5.0,2.0000000000000004
1.285879139104721e-16,2.1,5.0,2.0999999999999996,-5.0,2.1000000000000005,5.0,2.0999999999999996,-5.0,2.1000000000000005
1.3471114790620887e-16,2.2,5.0,2.1999999999999997,-5.0,2.2000000000000006,5.0,2.1999999999999997,-5.0,2.2000000000000006
1.4083438190194563e-16,2.3000000000000003,5.0,2.3,-5.0,2.3000000000000007,5.0,2.3,-5.0,2.3000000000000007
1.469576158976824e-16,2.4000000000000004,5.0,2.4,-5.0,2.400000000000001,5.0,2.4,-5.0,2.400000000000001
1.5308084989341918e-16,2.5000000000000004,5.0,2.5,-5.0,2.500000000000001,5.0,2.5,-5.0,2.500000000000001
1.5920408388915593e-16,2.6,5.0,2.5999999999999996,-5.0,2.6000000000000005,5.0,2.5999999999999996,-5.0,2.6000000000000005
1.6532731788489269e-16,2.7,5.0,2.6999999999999997,-5.0,2.7000000000000006,5.0,2.6999999999999997,-5.0,2.7000000000000006
1.7145055188062946e-16,2.8000000000000003,5.0,2.8,-5.0,2.8000000000000007,5.0,2.8,-5.0,2.8000000000000007
1.7757378587636624e-16,2.9000000000000004,5.0,2.9,-5.0,2.900000000000001,5.0,2.9,-5.0,2.900000000000001
1.8369701987210302e-16,3.0000000000000004,5.0,3.0,-5.0,3.000000000000001,5.0,3.0,-5.0,3.000000000000001
1.8982025386783975e-16,3.1,5.0,3.0999999999999996,-5.0,3.1000000000000005,5.0,3.0999999999999996,-5.0,3.1000000000000005
1.9594348786357652e-16,3.2,5.0,3.1999999999999997,-5.0,3.2000000000000006,5.0,3.1999999999999997,-5.0,3.2000000000000006
2.020667218593133e-16,3.3000000000000003,5.0,3.3,-5.0,3.3000000000000007,5.0,3.3,-5.0,3.3000000000000007
2.0818995585505008e-16,3.4000000000000004,5.0,3.4,-5.0,3.400000000000001,5.0,3.4,-5.0,3.400000000000001
2.1431318985078683e-16,3.5000000000000004,5.0,3.5,-5.0,3.500000000000001,5.0,3.5,-5.0,3.500000000000001
2.2043642384652358e-16,3.6,5.0,3.5999999999999996,-5.0,3.6000000000000005,5.0,3.5999999999999996,-5.0,3.6000000000000005
2.2655965784226036e-16,3.7,5.0,3.6999999999999997,-5.0,3.7000000000000006,5.0,3.6999999999999997,-5.0,3.7000000000000006
2.3268289183799714e-16,3.8000000000000003,5.0,3.8,-5.0,3.8000000000000007,5.0,3.8,-5.0,3.8000000000000007
2.388061258337339e-16,3.9000000000000004,5.0,3.9,-5.0,3.900000000000001,5.0,3.9,-5.0,3.900000000000001
2.4492935982947064e-16,4.0,5.0,3.9999999999999996,-5.0,4.0,5.0,3.9999999999999996,-5.0,4.0
2.5105259382520737e-16,4.1,5.0,4.1,-5.0,4.1,5.0,4.1,-5.0,4.1
2.571758278209442e-16,4.2,5.0,4.2,-5.0,4.2,5.0,4.2,-5.0,4.2
2.632990618166809e-16,4.3,5.0,4.3,-5.0,4.3,5.0,4.3,-5.0,4.3
2.6942229581241765e-16,4.3999999999999995,5.0,4.3999999999999995,-5.0,4.3999999999999995,5.0,4.3999999999999995,-5.0,4.3999999999999995
2.755455298081545e-16,4.5,5.0,4.5,-5.0,4.5,5.0,4.5,-5.0,4.5
2.816687638038912e-16,4.6,5.0,4.6,-5.0,4.6,5.0,4.6,-5.0,4.6
2.8779199779962803e-16,4.7,5.0,4.7,-5.0,4.7,5.0,4.7,-5.0,4.7
2.9391523179536476e-16,4.8,5.0,4.8,-5.0,4.8,5.0,4.8,-5.0,4.8
3.0003846579110154e-16,4.9,5.0,4.9,-5.0,4.9,5.0,4.9,-5.0,4.9
3.061616997868383e-16,5.0,5.0,5.0,-5.0,5.0,5.0,5.0,-5.0,5.0
3.122849337825751e-16,5.1,4.999000033332889,5.199993333466665,-4.999000033332889,5.000006666533334,4.999000033332889,5.199993333466665,-4.999000033332889,5.000006666533334
-0.0019998666693329913,5.199980000666657,4.994000666635556,5.399926671599828,-4.998000399974223,5.000033329733486,4.994000666635556,5.399926671599828,-4.998000399974223,5.000033329733486
-0.005998800087996405,5.299900011332754,4.985003899588024,5.5997200437299774,-4.997001499764018,5.000079978935531,4.985003899588024,5.5997200437299774,-4.997001499764018,5.000079978935531
-0.011995200735940865,5.3997200653262745,4.972013330777156,5.799293535172138,-4.996003732249037,5.000146595480411,4.972013330777156,5.799293535172138,-4.996003732249037,5.000146595480411
-0.019986670132858132,5.499400235956537,4.955034156257271,5.998567319190678,-4.9950074965229865,5.000233152722395,4.955034156257271,5.998567319190678,-4.9950074965229865,5.000233152722395
-0.02997001179754095,5.598900652484339,4.93407316747179,6.197461688928936,-4.994013191066872,5.000339616039742,4.93407316747179,6.197461688928936,-4.994013191066872,5.000339616039742
-0.04194123252643289,5.698181516069726,4.909138748536752,6.395897089290909,-4.993021213589619,5.0004659428485425,4.909138748536752,6.395897089290909,-4.993021213589619,5.0004659428485425
-0.05589554399085655,5.797203115690989,4.880240872887279,6.593794148762219,-4.992031960868991,5.000612082619758,4.880240872887279,6.593794148762219,-4.992031960868991,5.000612082619758
-0.07182736465228115,5.895925844028552,4.847391099288326,6.791073711157673,-4.991045828592889,5.000777976899431,4.847391099288326,6.791073711157673,-4.991045828592889,5.000777976899431
-0.08973032199486358,5.994310213307364,4.810602567211344,6.987656867282671,-4.990063211201072,5.000963559332058,4.810602567211344,6.987656867282671,-4.990063211201072,5.000963559332058
-0.10959725507436971,6.092316871091488,4.769889991578658,7.183464986495835,-4.9890845017273975,5.001168755687141,4.769889991578658,7.183464986495835,-4.9890845017273975,5.001168755687141
-0.13142021738245666,6.189906616024548,4.725269656877692,7.378419748160222,-4.988110091642604,5.001393483888875,4.725269656877692,7.378419748160222,-4.988110091642604,5.001393483888875
-0.15519048002517014,6.287040413509751,4.676759410647396,7.5724431729705275,-4.987140370697736,5.001637654048975,4.676759410647396,7.5724431729705275,-4.987140370697736,5.001637654048975
-0.18089853521438568,6.383679411323202,4.624378656339469,7.765457654143772,-4.9861757267682405,5.0019011685026324,4.624378656339469,7.765457654143772,-4.9861757267682405,5.0019011685026324
-0.20853410007079706,6.479784955154279,4.5681483455572325,7.957385988460977,-4.985216545698827,5.00218392184758,4.5681483455572325,7.957385988460977,-4.985216545698827,5.00218392184758
-0.23808612073693103,6.575318604066839,4.508090969675274,8.148151407147429,-4.984263211149135,5.00248580098625,4.508090969675274,8.148151407147429,-4.984263211149135,5.00248580098625
-0.2695427767985428,6.670242145875084,4.444230550843188,8.337677606579156,-4.9833161044402745,5.00280668517101,4.444230550843188,8.337677606579156,-4.9833161044402745,5.00280668517101
-0.3028914860126243,6.764517612427918,4.376592632377049,8.525888778803369,-4.982375604402298,5.003146446052467,4.376592632377049,8.525888778803369,-4.982375604402298,5.003146446052467
-0.3381189093401333,6.858107294795711,4.3052042685424174,8.712709641860625,-4.981442087222685,5.0035049477307965,4.3052042685424174,8.712709641860625,-4.981442087222685,5.0035049477307965
-0.3752109562814316,6.950973758353362,4.230094013732993,8.898065469896615,-4.9805159262958565,5.003882046810108,4.230094013732993,8.898065469896615,-4.9805159262958565,5.003882046810108
-0.41415279051229664,7.04307985775365,4.151291911049244,9.081882123051503,-4.979597492073838,5.004277592455797,4.151291911049244,9.081882123051503,-4.979597492073838,5.004277592455797
-0.4549288358182537,7.134388751784881,4.068829480281563,9.26408607711488,-4.97868715191807,5.004691426454881,4.068829480281563,9.26408607711488,-4.97868715191807,5.004691426454881
-0.4975227823248537,7.224863918106878,3.9827397053027713,9.444604452934477,-4.977785269952479,5.005123383279278,3.9827397053027713,9.444604452934477,-4.977785269952479,5.005123383279278
-0.5419175930214057,7.31446916785943,3.8930570208750144,9.623365045566846,-4.976892206917826,5.0055732901520145,3.8930570208750144,9.623365045566846,-4.976892206917826,5.0055732901520145
-0.5880955105755541,7.403168660137359,3.7998172988763086,9.800296353158377,-4.976008320027417,5.006040967116342,3.7998172988763086,9.800296353158377,-4.976008320027417,5.006040967116342
-0.6360380644359744,7.490926916326396,3.703057833952274,9.975327605545083,-4.9751339628242235,5.0065262271077104,3.703057833952274,9.975327605545083,-4.9751339628242235,5.0065262271077104
-0.6857260782203481,7.577708834294161,3.6028173285987712,10.148388792559729,-4.974269485039468,5.007028876028594,3.6028173285987712,10.148388792559729,-4.974269485039468,5.007028876028594
-0.7371396773856594,7.663479702430544,3.49913587768142,10.319410692034962,-4.973415232452739,5.007548712826125,3.49913587768142,10.319410692034962,-4.973415232452739,5.007548712826125
-0.7902582971777479,7.748205213531885,3.392054952398186,10.488324897491255,-4.972571546753682,5.008085529572515,3.392054952398186,10.488324897491255,-4.972571546753682,5.008085529572515
-0.8450606908569352,7.8318514785234035,3.2816173836914544,10.655063845498582,-4.971738765405325,5.008639111548225,3.2816173836914544,10.655063845498582,-4.971738765405325,5.008639111548225
-0.9015249381964389,7.914385040014372,3.167867345116229,10.819560842700898,-4.970917221509107,5.009209237327844,3.167867345116229,10.819560842700898,-4.970917221509107,5.009209237327844
-0.9596284542501694,7.995772885680625,3.050850335171292,10.981750092492588,-4.970107243671631,5.009795678868663,3.050850335171292,10.981750092492588,-4.970107243671631,5.009795678868663
-1.0193479983864087,8.075982461469055,2.9306131591004148,11.141566721336225,-4.9693091558732325,5.010398201601884,2.9306131591004148,11.141566721336225,-4.9693091558732325,5.010398201601884
-1.080659683583752,8.154981684618791,2.8072039101708857,11.298946804711136,-4.96852327733839,5.011016564526447,2.8072039101708857,11.298946804711136,-4.96852327733839,5.011016564526447
-1.1435389859855989,8.232738956493884,2.6806719504368415,11.453827392682342,-4.967749922408039,5.011650520305427,2.6806719504368415,11.453827392682342,-4.967749922408039,5.011650520305427
-1.207960754709368,8.309223175222334,2.551067890995105,11.606146535079702,-4.966989400413841,5.012299815364966,2.551067890995105,11.606146535079702,-4.966989400413841,5.012299815364966
-1.2738992219065155,8.384403748136423,2.418443571741422,11.75584330627715,-4.966242015554453,5.012964189995696,2.418443571741422,11.75584330627715,-4.966242015554453,5.012964189995696
-1.3413280130693301,8.45825060400938,2.282852040635194,11.902857829562139,-4.965508066773854,5.013643378456623,2.282852040635194,11.902857829562139,-4.965508066773854,5.013643378456623
-1.4102201575803852,8.530734205083471,2.1443475324809995,12.047131301085525,-4.9647878476417695,5.014337109081418,2.1443475324809995,12.047131301085525,-4.9647878476417695,5.014337109081418
-1.4805480995004263,8.601825558884698,2.0029854472353983,12.188606013382314,-4.9640816462362505,5.015045104387083,2.0029854472353983,12.188606013382314,-4.9640816462362505,5.015045104387083
-1.5522837085903787,8.671496229819414,1.8588223278476865,12.327225378453896,-4.963389745028444,5.015767081184933,1.8588223278476865,12.327225378453896,-4.963389745028444,5.015767081184933
-1.6253982915630683,8.739718350548175,1.7119158376434698,12.462933950402475,-4.9627124207696065,5.016502750693876,1.7119158376434698,12.462933950402475,-4.9627124207696065,5.016502750693876
-1.6998626035601543,8.806464633132306,1.5623247372601026,12.595677447608693,-4.962049944380411,5.017251818655919,1.5623247372601026,12.595677447608693,-4.962049944380411,5.017251818655919
-1.775646859849682,8.87170837994871,1.4101088611432162,12.725402774443559,-4.96140258084258,5.018013985453862,1.4101088611432162,12.725402774443559,-4.96140258084258,5.018013985453862
-1.8527207477395788,8.93542349436857,1.2553290936137405,12.852058042505988,-4.960770589092898,5.01878894623115,1.2553290936137405,12.852058042505988,-4.960770589092898,5.01878894623115
-1.9310534387023273,8.997584491195635,1.0980473445149839,12.975592591377467,-4.960154221919638,5.0195763910138025,1.0980473445149839,12.975592591377467,-4.960154221919638,5.0195763910138025
-2.010613600705964,9.058166506859981,0.9383265244495242,13.095957008885556,-4.959553725861452,5.020376004834407,0.9383265244495242,13.095957008885556,-4.959553725861452,5.020376004834407
-2.0913694107464753,9.11714530936309,0.7762305196158046,13.213103150868085,-4.958969341108755,5.0211874678580966,0.7762305196158046,13.213103150868085,-4.958969341108755,5.0211874678580966
-2.1732885675765754,9.174497307970336,0.6118241662545079,13.32698416043019,-4.958401301407658,5.022010455510482,0.6118241662545079,13.32698416043019,-4.958401301407658,5.022010455510482
-2.2563383046257726,9.230199562646957,0.44517322471492227,13.437554486686441,-4.957849833966467,5.022844638607473,0.44517322471492227,13.437554486686441,-4.957849833966467,5.022844638607473
-2.340485403106562,9.284229793233772,0.4446273307245212,13.436716645693625,-5.125598136937645,5.1317429407739175,0.4446273307245212,13.436716645693625,-5.125598136937645,5.1317429407739175
-2.423535140155759,9.339932047910393,0.4440647902065207,13.435889889415387,-5.291135070518039,5.243974206405399,0.4440647902065207,13.435889889415387,-5.291135070518039,5.243974206405399
-2.5054542969858593,9.397284046517639,0.4434858281696288,13.435074548543213,-5.454394422141347,5.359493544492064,0.4434858281696288,13.435074548543213,-5.454394422141347,5.359493544492064
-2.5862101070263708,9.456262849020748,0.44289067619094036,13.434270949202581,-5.615310890243682,5.478254748838915,0.44289067619094036,13.434270949202581,-5.615310890243682,5.478254748838915
-2.6657702690300074,9.516844864685094,0.44227957232331194,13.433479412822514,-5.773820110383326,5.600210316547675,0.44227957232331194,13.433479412822514,-5.773820110383326,5.600210316547675
-2.7441029599927558,9.57900586151216,0.4416527610001424,13.432700256007008,-5.929858680985654,5.7253114670173115,0.4416527610001424,13.432700256007008,-5.929858680985654,5.7253114670173115
-2.821176847882653,9.642720975932018,0.44101049293760397,13.431933790408404,-6.08336418870291,5.853508161455632,0.44101049293760397,13.431933790408404,-6.08336418870291,5.853508161455632
-2.896961104172181,9.707964722748423,0.44035302503435725,13.431180322602723,-6.234275233378719,5.984749122894124,0.44035302503435725,13.431180322602723,-6.234275233378719,5.984749122894124
-2.9714254161692666,9.774711005332554,0.4396806202687986,13.430440153967035,-6.382531452607331,6.118981856698072,0.4396806202687986,13.430440153967035,-6.382531452607331,6.118981856698072
-3.044539999141956,9.842933126061315,0.43899354759386844,13.42971358055893,-6.528073545877781,6.256152671563699,0.43899354759386844,13.42971358055893,-6.528073545877781,6.256152671563699
-3.1162756082319083,9.91260379699603,0.4382920818294762,13.429000892998083,-6.670843298293293,6.396206700993978,0.4382920818294762,13.429000892998083,-6.670843298293293,6.396206700993978
-3.186603550151949,9.983695150797258,0.4375765035525747,13.428302376350016,-6.810783603856473,6.5390879252445,0.4375765035525747,13.428302376350016,-6.810783603856473,6.5390879252445
-3.2554956946630043,10.056178751871348,0.43684709898493335,13.427618310012075,-6.947838488310942,6.684739193730621,0.43684709898493335,13.427618310012075,-6.947838488310942,6.684739193730621
-3.3229244858258187,10.130025607744306,0.43610415987865414,13.426948967601675,-7.081953131530291,6.833102247886939,0.43610415987865414,13.426948967601675,-7.081953131530291,6.833102247886939
-3.388862953022966,10.205206180658395,0.43534798339947445,13.426294616846853,-7.213073889445406,6.984117744469938,0.43534798339947445,13.426294616846853,-7.213073889445406,6.984117744469938
-3.4532847217467353,10.281690399386845,0.43457887200790246,13.42565551947919,-7.341148315501373,7.1377252792945,0.43457887200790246,13.42565551947919,-7.341148315501373,7.1377252792945
-3.516164024148582,10.359447671261938,0.43379713333824155,13.425031931129109,-7.466125181635405,7.293863411394767,0.43379713333824155,13.425031931129109,-7.466125181635405,7.293863411394767
-3.5774757093459257,10.438446894411674,0.4330030800755358,13.424424101223636,-7.587954498767387,7.452469687599712,0.4330030800755358,13.424424101223636,-7.587954498767387,7.452469687599712
-3.6371952534821648,10.518656470200103,0.43219702983050334,13.423832272886632,-7.706587536794833,7.613480667513575,0.43219702983050334,13.423832272886632,-7.706587536794833,7.613480667513575
-3.695298769535895,10.600044315866356,0.43137930501249455,13.423256682841535,-7.8219768440842845,7.776831948891177,0.43137930501249455,13.423256682841535,-7.8219768440842845,7.776831948891177
-3.751763016875399,10.682577877357323,0.43055023270053505,13.422697561316692,-7.934076266451333,7.942458193397954,0.43055023270053505,13.422697561316692,-7.934076266451333,7.942458193397954
-3.8065654105545863,10.766224142348841,0.4297101445124931,13.42215513195326,-8.042840965621666,8.110293152744422,0.4297101445124931,13.42215513195326,-8.042840965621666,8.110293152744422
-3.8596840303466746,10.850949653450183,0.4288593764724449,13.42162961171575,-8.148227437165794,8.280269695184616,0.4288593764724449,13.42162961171575,-8.148227437165794,8.280269695184616
-3.911097629511986,10.936720521586565,0.4279982688762627,13.42112121080525,-8.250193527900235,8.45231983236788,0.4279982688762627,13.42112121080525,-8.250193527900235,8.45231983236788
-3.9607856432963597,11.02350243955433,0.42712716615550317,13.420630132575347,-8.348698452748224,8.626374746533312,0.42712716615550317,13.420630132575347,-8.348698452748224,8.626374746533312
-4.00872819715678,11.111260695743367,0.42624641673964003,13.420156573450782,-8.4437028110532,8.80236481803595,0.42624641673964003,13.420156573450782,-8.4437028110532,8.80236481803595
-4.054906114710929,11.199960188021295,0.4253563729166965,13.419700722848896,-8.535168602338555,8.980219653193695,0.4253563729166965,13.419700722848896,-8.535168602338555,8.980219653193695
-4.099300925407481,11.289565437773847,0.4244573906923357,13.419262763103847,-8.623059241507297,9.159868112443847,0.4244573906923357,13.419262763103847,-8.623059241507297,9.159868112443847
-4.141894871914081,11.380040604095843,0.4235498296474596,13.418842869393696,-8.707339573475622,9.34123833879799,0.4235498296474596,13.418842869393696,-8.707339573475622,9.34123833879799
-4.1826709172200385,11.471349498127074,0.42263405279438615,13.418441209670327,-8.787975887234463,9.52425778658382,0.42263405279438615,13.418441209670327,-8.787975887234463,9.52425778658382
-4.221612751450904,11.563455597527362,0.42171042643164736,13.418057944592277,-8.864935929333456,9.708853250462447,0.42171042643164736,13.418057944592277,-8.864935929333456,9.708853250462447
-4.258704798392202,11.656322061085014,0.42077931999747165,13.417693227460465,-8.938188916781876,9.894950894709563,0.42077931999747165,13.417693227460465,-8.938188916781876,9.894950894709563
-4.293932221719711,11.749911743452808,0.4198411059220204,13.417347204156881,-9.007705549361443,10.082476282748734,0.4198411059220204,13.417347204156881,-9.007705549361443,10.082476282748734
-4.327280930933792,11.844187210005643,0.41889615947841197,13.417020013086233,-9.073458021345996,10.271354406925052,0.41889615947841197,13.417020013086233,-9.073458021345996,10.271354406925052
-4.358737586995404,11.939110751813887,0.41794485863262576,13.416711785120587,-9.135420032623433,10.461509718507187,0.41794485863262576,13.416711785120587,-9.135420032623433,10.461509718507187
-4.388289607661538,12.034644400726448,0.4169875838923165,13.416422643547017,-9.193566799215393,10.652866157905878,0.4169875838923165,13.416422643547017,-9.193566799215393,10.652866157905878
-4.41592517251795,12.130749944557525,0.41602471815461595,13.416152704018302,-9.247875063190516,10.845347185096749,0.41602471815461595,13.416152704018302,-9.247875063190516,10.845347185096749
-4.4416332277071655,12.227388942370977,0.4150566465529826,13.41590207450665,-9.298323101967313,11.038875810235304,0.4150566465529826,13.41590207450665,-9.298323101967313,11.038875810235304
-4.465403490349879,12.32452273985618,0.41408375630314875,13.415670855260528,-9.344890737002906,11.233374624451832,0.41408375630314875,13.415670855260528,-9.344890737002906,11.233374624451832
-4.487226452657966,12.42211248478924,0.413106436548242,13.415459138764547,-9.387559341864174,11.428765830813933,0.413106436548242,13.415459138764547,-9.387559341864174,11.428765830813933
-4.507093385737472,12.520119142573364,0.41212507820313515,13.415267009702486,-9.42631184967808,11.624971275444242,0.41212507820313515,13.415267009702486,-9.42631184967808,11.624971275444242
-4.524996343080055,12.618503511852175,0.41114007379808015,13.415094544923406,-9.46113275995819,11.821912478780945,0.41114007379808015,13.415094544923406,-9.46113275995819,11.821912478780945
-4.540928163741479,12.717226240189738,0.41015181732170625,13.414941813410922,-9.492008144804664,12.019510666968555,0.41015181732170625,13.414941813410922,-9.492008144804664,12.019510666968555
-4.554882475205903,12.816247839811002,0.40916070406342797,13.414808876255599,-9.518925654475234,12.217686803366405,0.40916070406342797,13.414808876255599,-9.518925654475234,12.217686803366405
-4.566853695934795,12.915528703396388,0.40816713045533337,13.41469578663053,-9.541874522324925,12.416361620162247,0.40816713045533337,13.41469578663053,-9.541874522324925,12.416361620162247
-4.576837037599478,13.015029119924192,0.4071714939136193,13.414602589770055,-9.560845569112574,12.615455650078328,0.4071714939136193,13.414602589770055,-9.560845569112574,12.615455650078328
-4.584828506996395,13.114709290554453,0.40617419267962607,13.414529322951676,-9.575831206672415,12.81488925815723,0.40617419267962607,13.414529322951676,-9.575831206672415,12.81488925815723
-4.59082490764434,13.214529344547973,0.4051756256605499,13.414476015481144,-9.58682544094923,13.014582673614802,0.4051756256605499,13.414476015481144,-9.58682544094923,13.014582673614802
-4.594823841063003,13.314449355214071,0.4041761922698859,13.414442688680737,-9.593823874395891,13.214456021747406,0.4041761922698859,13.414442688680737,-9.593823874395891,13.214456021747406
-4.596823707732336,13.41442935588073,0.4031762922676636,13.41442935588073,-9.596823707732337,13.41442935588073,0.4031762922676636,13.41442935588073,-9.596823707732337,13.41442935588073
-4.596823707732336,13.51442935588073,0.4021763256005526,13.414436022414064,-9.595823741065225,13.614422689347395,0.4021763256005526,13.414436022414064,-9.595823741065225,13.614422689347395
-4.594823841063003,13.614409356547387,0.40117669224188646,13.414462685614216,-9.590824374367893,13.814356027480558,0.40117669224188646,13.414462685614216,-9.590824374367893,13.814356027480558
-4.59082490764434,13.714329367213486,0.40017779203168136,13.414509334816263,-9.58182760732036,14.014149399610709,0.40017779203168136,13.414509334816263,-9.58182760732036,14.014149399610709
-4.584828506996395,13.814149421207006,0.39918002451670187,13.414575951361142,-9.568837038509493,14.21372289105287,0.39918002451670187,13.414575951361142,-9.568837038509493,14.21372289105287
-4.576837037599478,13.913829591837267,0.39818378879065097,13.414662508603126,-9.551857863989607,14.412996675071408,0.39818378879065097,13.414662508603126,-9.551857863989607,14.412996675071408
-4.566853695934795,14.01333000836507,0.39718948333453596,13.414768971920473,-9.530896875204126,14.611891044809667,0.39718948333453596,13.414768971920473,-9.530896875204126,14.611891044809667
-4.554882475205903,14.112610871950457,0.3961975058572822,13.414895298729274,-9.505962456269089,14.81032644517164,0.3961975058572822,13.414895298729274,-9.505962456269089,14.81032644517164
-4.540928163741479,14.21163247157172,0.39520825313665586,13.41504143850049,-9.477064580619615,15.00822350464295,0.39520825313665586,13.41504143850049,-9.477064580619615,15.00822350464295
-4.524996343080055,14.310355199909283,0.39422212086055186,13.415207332780161,-9.44421480702066,15.205503067038405,0.39422212086055186,13.415207332780161,-9.44421480702066,15.205503067038405
-4.507093385737472,14.408739569188095,0.3932395034687355,13.415392915212788,-9.407426274943681,15.402086223163401,0.3932395034687355,13.415392915212788,-9.407426274943681,15.402086223163401
-4.487226452657966,14.506746226972218,0.3922607939950611,13.41559811156787,-9.366713699310992,15.597894342376566,0.3922607939950611,13.41559811156787,-9.366713699310992,15.597894342376566
-4.465403490349879,14.604335971905279,0.39128638391026893,13.415822839769604,-9.322093364610026,15.792849104040954,0.39128638391026893,13.415822839769604,-9.322093364610026,15.792849104040954
-4.4416332277071655,14.701469769390481,0.39031666296540024,13.416067009929705,-9.273583118379731,15.986872528851258,0.39031666296540024,13.416067009929705,-9.273583118379731,15.986872528851258
-4.41592517251795,14.798108767203933,0.389352019035905,13.416330524383364,-9.221202364071804,16.179887010024505,0.389352019035905,13.416330524383364,-9.221202364071804,16.179887010024505
-4.388289607661538,14.894214311035011,0.3883928379664914,13.416613277728311,-9.164972053289567,16.37181534434171,0.3883928379664914,13.416613277728311,-9.164972053289567,16.37181534434171
-4.358737586995404,14.989747959947572,0.38743950341679945,13.416915156866981,-9.104914677407606,16.562580763028162,0.38743950341679945,13.416915156866981,-9.104914677407606,16.562580763028162
-4.327280930933792,15.084671501755816,0.3864923967079381,13.417236041051742,-9.041054258575523,16.75210696245989,0.3864923967079381,13.417236041051742,-9.041054258575523,16.75210696245989
-4.293932221719711,15.17894696830865,0.3855518966699627,13.4175758019332,-8.973416340109384,16.9403181346841,0.3855518966699627,13.4175758019332,-8.973416340109384,16.9403181346841
-4.258704798392202,15.272536650676445,0.38461837949034905,13.41793430361153,-8.902027976274752,17.127138997741362,0.38461837949034905,13.41793430361153,-8.902027976274752,17.127138997741362
-4.221612751450904,15.365403114234097,0.383692218563521,13.418311402690842,-8.826917721465328,17.31249482577735,0.383692218563521,13.418311402690842,-8.826917721465328,17.31249482577735
-4.1826709172200385,15.457509213634385,0.3827737843415022,13.418706948336531,-8.74811561878158,17.49631147893224,0.3827737843415022,13.418706948336531,-8.74811561878158,17.49631147893224
-4.141894871914081,15.548818107665616,0.38186344418573537,13.419120782335616,-8.665653188013899,17.678515432995617,0.38186344418573537,13.419120782335616,-8.665653188013899,17.678515432995617
-4.099300925407481,15.639293273987612,0.3809615622201443,13.419552739160011,-8.579563413035107,17.859033808815212,0.3809615622201443,13.419552739160011,-8.579563413035107,17.859033808815212
-4.054906114710929,15.728898523740163,0.3800684991854908,13.420002646032746,-8.489880728607348,18.03779440144758,0.3800684991854908,13.420002646032746,-8.489880728607348,18.03779440144758
-4.00872819715678,15.817598016018092,0.3791846122950817,13.420470322997074,-8.396641006608643,18.214725709039108,0.3791846122950817,13.420470322997074,-8.396641006608643,18.214725709039108
-3.9607856432963597,15.905356272207129,0.37831025509188887,13.420955582988443,-8.29988154168461,18.389756961425814,0.37831025509188887,13.420955582988443,-8.29988154168461,18.389756961425814
-3.911097629511986,15.992138190174893,0.3774457773071336,13.421458231909327,-8.199641036331105,18.56281814844046,0.3774457773071336,13.421458231909327,-8.199641036331105,18.56281814844046
-3.8596840303466746,16.077909058311274,0.3765915247204048,13.421978068706855,-8.095959585413754,18.73384004791569,0.3765915247204048,13.421978068706855,-8.095959585413754,18.73384004791569
-3.8065654105545863,16.162634569412617,0.3757478390213467,13.422514885453246,-7.988878660130519,18.902754253371988,0.3757478390213467,13.422514885453246,-7.988878660130519,18.902754253371988
-3.751763016875399,16.246280834404136,0.37491505767299094,13.423068467428957,-7.878441091423788,19.069493201379316,0.37491505767299094,13.423068467428957,-7.878441091423788,19.069493201379316
-3.695298769535895,16.328814395895105,0.3740935137767729,13.423638593208576,-7.764691052848564,19.233990198581633,0.3740935137767729,13.423638593208576,-7.764691052848564,19.233990198581633
-3.6371952534821648,16.410202241561358,0.37328353593929586,13.424225034749394,-7.647674042903626,19.39617944837332,0.37328353593929586,13.424225034749394,-7.647674042903626,19.39617944837332
-3.5774757093459257,16.490411817349788,0.3724854481408979,13.424827557482615,-7.527436866832749,19.55599607721696,0.3724854481408979,13.424827557482615,-7.527436866832749,19.55599607721696
-3.516164024148582,16.569411040499524,0.3716995696060552,13.42544592040718,-7.404027617903219,19.71337616059187,0.3716995696060552,13.42544592040718,-7.404027617903219,19.71337616059187
-3.4532847217467353,16.647168312374617,0.37092621467570464,13.42607987618616,-7.277495658169175,19.868256748563077,0.37092621467570464,13.42607987618616,-7.277495658169175,19.868256748563077
-3.388862953022966,16.723652531103067,0.37016569268150645,13.426729171245698,-7.147891598727439,20.020575890960437,0.37016569268150645,13.426729171245698,-7.147891598727439,20.020575890960437
-3.3229244858258187,16.798833104017156,0.36941830782211804,13.427393545876427,-7.015267279473756,20.170272662157885,0.36941830782211804,13.427393545876427,-7.015267279473756,20.170272662157885
-3.2554956946630043,16.872679959890114,0.3686843590415192,13.428072734337356,-6.879675748367528,20.317287185442872,0.3686843590415192,13.428072734337356,-6.879675748367528,20.317287185442872
-3.186603550151949,16.945163560964204,0.36796413990943533,13.42876646496215,-6.741171240213333,20.461560656966256,0.36796413990943533,13.42876646496215,-6.741171240213333,20.461560656966256
-3.1162756082319083,17.016254914765433,0.36725793850391586,13.429474460267816,-6.5998091549677325,20.60303536926305,0.36725793850391586,13.429474460267816,-6.5998091549677325,20.60303536926305
-3.044539999141956,17.08592558570015,0.3665660372961086,13.430196437065668,-6.4556460355800205,20.74165473433463,0.3665660372961086,13.430196437065668,-6.4556460355800205,20.74165473433463
-2.9714254161692666,17.154147706428912,0.36588871303727144,13.430932106574613,-6.308739545375804,20.87736330628321,0.36588871303727144,13.430932106574613,-6.308739545375804,20.87736330628321
-2.896961104172181,17.220893989013042,0.36522623664807563,13.431681174536655,-6.159148444992438,21.01010680348943,0.36522623664807563,13.431681174536655,-6.159148444992438,21.01010680348943
-2.821176847882653,17.28613773582945,0.36457887311024484,13.4324433413346,-6.00693256887555,21.139832130324297,0.36457887311024484,13.4324433413346,-6.00693256887555,21.139832130324297
-2.7441029599927558,17.349852850249306,0.3639468813605635,13.433218302111886,-5.852152801346075,21.266487398386726,0.3639468813605635,13.433218302111886,-5.852152801346075,21.266487398386726
-2.6657702690300074,17.412013847076373,0.36333051418730333,13.43400574689454,-5.6948710522473185,21.390021947258205,0.36333051418730333,13.43400574689454,-5.6948710522473185,21.390021947258205
-2.5862101070263708,17.472595862740718,0.36273001812911687,13.434805360715144,-5.535150232181858,21.51038636476629,0.36273001812911687,13.434805360715144,-5.535150232181858,21.51038636476629
-2.5054542969858593,17.531574665243827,0.36214563337642014,13.435616823738833,-5.373054227348138,21.62753250674882,0.36214563337642014,13.435616823738833,-5.373054227348138,21.62753250674882
-2.423535140155759,17.588926663851073,0.3615775936753236,13.436439811391217,-5.208647873986842,21.741413516310928,0.3615775936753236,13.436439811391217,-5.208647873986842,21.741413516310928
-2.340485403106562,17.644628918527694,0.3610261262341323,13.437273994488208,-5.041996932447256,21.85198384256718,0.3610261262341323,13.437273994488208,-5.041996932447256,21.85198384256718
-2.256338304625772,17.69865914911451,0.5287744292053107,13.546172296654653,-5.041451038456855,21.851146001574364,0.5287744292053107,13.546172296654653,-5.041451038456855,21.851146001574364
-2.173288567576575,17.75436140379113,0.6943113627857045,13.658403562286136,-5.040888497938854,21.850319245296124,0.6943113627857045,13.658403562286136,-5.040888497938854,21.850319245296124
-2.091369410746475,17.811713402398375,0.8575707144090128,13.773922900372801,-5.0403095359019625,21.849503904423948,0.8575707144090128,13.773922900372801,-5.0403095359019625,21.849503904423948
-2.0106136007059634,17.870692204901484,1.0184871825113473,13.89268410471965,-5.039714383923274,21.848700305083316,1.0184871825113473,13.89268410471965,-5.039714383923274,21.848700305083316
-1.9310534387023268,17.93127422056583,1.1769964026509925,14.014639672428409,-5.039103280055646,21.84790876870325,1.1769964026509925,14.014639672428409,-5.039103280055646,21.84790876870325
-1.8527207477395784,17.993435217392896,1.3330349732533193,14.139740822898048,-5.038476468732476,21.847129611887745,1.3330349732533193,14.139740822898048,-5.038476468732476,21.847129611887745
-1.7756468598496813,18.057150331812753,1.4865404809705751,14.267937517336366,-5.037834200669938,21.846363146289143,1.4865404809705751,14.267937517336366,-5.037834200669938,21.846363146289143
-1.6998626035601536,18.12239407862916,1.6374515256463844,14.39917847877486,-5.037176732766691,21.84560967848346,1.6374515256463844,14.39917847877486,-5.037176732766691,21.84560967848346
-1.6253982915630676,18.18914036121329,1.7857077448749972,14.533411212578809,-5.036504328001133,21.844869509847772,1.7857077448749972,14.533411212578809,-5.036504328001133,21.844869509847772
-1.552283708590378,18.257362481942053,1.9312498381454462,14.670582027444436,-5.035817255326203,21.84414293643967,1.9312498381454462,14.670582027444436,-5.035817255326203,21.84414293643967
-1.4805480995004257,18.32703315287677,2.074019590560959,14.810636056874715,-5.03511578956181,21.84343024887882,2.074019590560959,14.810636056874715,-5.03511578956181,21.84343024887882
-1.4102201575803845,18.398124506678,2.213959896124139,14.95351728112524,-5.0344002112849076,21.842731732230757,2.213959896124139,14.95351728112524,-5.0344002112849076,21.842731732230757
-1.3413280130693295,18.47060810775209,2.3510147805786072,15.09916854961136,-5.033670806717266,21.842047665892817,2.3510147805786072,15.09916854961136,-5.033670806717266,21.842047665892817
-1.2738992219065148,18.544454963625046,2.4851294237979573,15.247531603767678,-5.032927867610987,21.841378323482417,2.4851294237979573,15.247531603767678,-5.032927867610987,21.841378323482417
-1.2079607547093674,18.619635536539136,2.6162501817130726,15.398547100350678,-5.032171691131808,21.840723972727595,2.6162501817130726,15.398547100350678,-5.032171691131808,21.840723972727595
-1.1435389859855982,18.696119755267585,2.7443246077690393,15.55215463517524,-5.031402579740235,21.84008487535993,2.7443246077690393,15.55215463517524,-5.031402579740235,21.84008487535993
-1.0806596835837514,18.773877027142678,2.8693014739030724,15.708292767275505,-5.030620841070575,21.83946128700985,2.8693014739030724,15.708292767275505,-5.030620841070575,21.83946128700985
-1.019347998386408,18.852876250292415,2.9911307910350526,15.866899043480451,-5.029826787807869,21.838853457104378,2.9911307910350526,15.866899043480451,-5.029826787807869,21.838853457104378
-0.9596284542501687,18.933085826080845,3.1097638290624996,16.027910023394316,-5.029020737562837,21.838261628767373,3.1097638290624996,16.027910023394316,-5.029020737562837,21.838261628767373
-0.9015249381964382,19.014473671747098,3.2251531363519517,16.19126130477192,-5.028203012744828,21.837686038722275,3.2251531363519517,16.19126130477192,-5.028203012744828,21.837686038722275
-0.8450606908569346,19.097007233238067,3.3372525587189985,16.356887549278696,-5.0273739404328674,21.837126917197438,3.3372525587189985,16.356887549278696,-5.0273739404328674,21.837126917197438
-0.7902582971777472,19.180653498229585,3.4460172578893324,16.524722508625167,-5.026533852244826,21.836584487834003,3.4460172578893324,16.524722508625167,-5.026533852244826,21.836584487834003
-0.7371396773856588,19.26537900933093,3.551403729433461,16.69469905106536,-5.025683084204778,21.836058967596497,3.551403729433461,16.69469905106536,-5.025683084204778,21.836058967596497
-0.6857260782203474,19.35114987746731,3.6533698201679012,16.866749188248626,-5.024821976608596,21.835550566685995,3.6533698201679012,16.866749188248626,-5.024821976608596,21.835550566685995
-0.6360380644359737,19.437931795435077,3.7518747450158885,17.04080410241406,-5.023950873887836,21.835059488456093,3.7518747450158885,17.04080410241406,-5.023950873887836,21.835059488456093
-0.5880955105755533,19.525690051624114,3.846879103320866,17.216794173916696,-5.023070124471973,21.83458592933153,3.846879103320866,17.216794173916696,-5.023070124471973,21.83458592933153
-0.541917593021405,19.614389543902043,3.93834489460622,17.394649009074442,-5.02218008064903,21.834130078729643,3.93834489460622,17.394649009074442,-5.02218008064903,21.834130078729643
-0.4975227823248529,19.703994793654594,4.026235533774964,17.574297468324595,-5.021281098424669,21.833692118984594,4.026235533774964,17.574297468324595,-5.021281098424669,21.833692118984594
-0.45492883581825294,19.794469959976592,4.110515865743288,17.75566769467874,-5.020373537379793,21.833272225274445,4.110515865743288,17.75566769467874,-5.020373537379793,21.833272225274445
-0.41415279051229587,19.88577885400782,4.1911521795021285,17.938687142464566,-5.019457760526721,21.832870565551076,4.1911521795021285,17.938687142464566,-5.019457760526721,21.832870565551076
-0.37521095628143075,19.97788495340811,4.26811222160112,18.123282606343196,-5.018534134163982,21.832487300473026,4.26811222160112,18.123282606343196,-5.018534134163982,21.832487300473026
-0.33811890934013245,20.070751416965763,4.341365209049541,18.309380250590312,-5.017603027729806,21.832122583341214,4.341365209049541,18.309380250590312,-5.017603027729806,21.832122583341214
-0.3028914860126234,20.164341099333555,4.410881841629107,18.49690563862948,-5.016664813654354,21.83177656003763,4.410881841629107,18.49690563862948,-5.016664813654354,21.83177656003763
-0.26954277679854194,20.25861656588639,4.476634313613661,18.685783762805798,-5.015719867210746,21.83144936896698,4.476634313613661,18.685783762805798,-5.015719867210746,21.83144936896698
-0.23808612073693014,20.35354010769463,4.5385963248911,18.875939074387933,-5.0147685663649595,21.83114114100133,4.5385963248911,18.875939074387933,-5.0147685663649595,21.83114114100133
-0.20853410007079615,20.44907375660719,4.5967430914830585,19.067295513786622,-5.013811291624651,21.83085199942776,4.5967430914830585,19.067295513786622,-5.013811291624651,21.83085199942776
-0.18089853521438473,20.545179300438267,4.651051355458181,19.25977654097749,-5.012848425886951,21.830582059899044,4.651051355458181,19.25977654097749,-5.012848425886951,21.830582059899044
-0.1551904800251692,20.641818298251717,4.701499394234979,19.453305166116042,-5.011880354285317,21.830331430387393,4.701499394234979,19.453305166116042,-5.011880354285317,21.830331430387393
-0.1314202173824557,20.73895209573692,4.748067029270572,19.647803980332572,-5.0109074640354825,21.830100211141268,4.748067029270572,19.647803980332572,-5.0109074640354825,21.830100211141268
-0.10959725507436875,20.83654184066998,4.790735634131839,19.843195186694672,-5.009930144280577,21.82988849464529,4.790735634131839,19.843195186694672,-5.009930144280577,21.82988849464529
-0.08973032199486261,20.934548498454106,4.8294881419457445,20.039400631324984,-5.008948785935469,21.829696365583228,4.8294881419457445,20.039400631324984,-5.008948785935469,21.829696365583228
-0.07182736465228017,21.032932867732917,4.864309052225855,20.236341834661687,-5.007963781530415,21.829523900804148,4.864309052225855,20.236341834661687,-5.007963781530415,21.829523900804148
-0.05589554399085554,21.13165559607048,4.89518443707233,20.433940022849296,-5.006975525054041,21.829371169291665,4.89518443707233,20.433940022849296,-5.006975525054041,21.829371169291665
-0.04194123252643188,21.230677195691744,4.9221019467429,20.632116159247147,-5.005984411795763,21.82923823213634,4.9221019467429,20.632116159247147,-5.005984411795763,21.82923823213634
-0.029970011797539928,21.329958059277132,4.945050814592588,20.83079097604299,-5.004990838187669,21.829125142511273,4.945050814592588,20.83079097604299,-5.004990838187669,21.829125142511273
-0.0199866701328571,21.429458475804935,4.96402186138024,21.02988500595907,-5.003995201645954,21.8290319456508,4.96402186138024,21.02988500595907,-5.003995201645954,21.8290319456508
-0.011995200735939815,21.529138646435197,4.979007498940081,21.22931861403797,-5.002997900411961,21.82895867883242,4.979007498940081,21.22931861403797,-5.002997900411961,21.82895867883242
-0.005998800087995344,21.62895870042872,4.990001733216895,21.429012029495546,-5.0019993333928845,21.82890537136189,4.990001733216895,21.429012029495546,-5.0019993333928845,21.82890537136189
-0.0019998666693319183,21.728878711094815,4.9970001666635575,21.628885377628148,-5.0009999000022205,21.828872044561482,4.9970001666635575,21.628885377628148,-5.0009999000022205,21.828872044561482
1.3977534407683123e-15,21.828858711761473,5.000000000000002,21.828858711761473,-4.999999999999998,21.828858711761473,5.000000000000002,21.828858711761473,-4.999999999999998,21.828858711761473
1.403876674764049e-15,21.928858711761475,5.000000000000002,21.928858711761475,-4.999999999999998,21.928858711761475,5.000000000000002,21.928858711761475,-4.999999999999998,21.928858711761475
1.4099999087597859e-15,22.028858711761472,5.000000000000002,22.028858711761472,-4.999999999999998,22.028858711761472,5.000000000000002,22.028858711761472,-4.999999999999998,22.028858711761472
1.4161231427555225e-15,22.128858711761474,5.000000000000002,22.128858711761474,-4.999999999999998,22.128858711761474,5.000000000000002,22.128858711761474,-4.999999999999998,22.128858711761474
1.4222463767512594e-15,22.22885871176147,5.000000000000002,22.22885871176147,-4.999999999999998,22.22885871176147,5.000000000000002,22.22885871176147,-4.999999999999998,22.22885871176147
1.4283696107469961e-15,22.328858711761473,5.000000000000002,22.328858711761473,-4.999999999999998,22.328858711761473,5.000000000000002,22.328858711761473,-4.999999999999998,22.328858711761473
1.434492844742733e-15,22.428858711761475,5.000000000000002,22.428858711761475,-4.999999999999998,22.428858711761475,5.000000000000002,22.428858711761475,-4.999999999999998,22.428858711761475
1.4406160787384697e-15,22.528858711761472,5.000000000000002,22.528858711761472,-4.999999999999998,22.528858711761472,5.000000000000002,22.528858711761472,-4.999999999999998,22.528858711761472
1.4467393127342065e-15,22.628858711761474,5.000000000000002,22.628858711761474,-4.999999999999998,22.628858711761474,5.000000000000002,22.628858711761474,-4.999999999999998,22.628858711761474
1.4528625467299432e-15,22.72885871176147,5.000000000000002,22.72885871176147,-4.999999999999998,22.72885871176147,5.000000000000002,22.72885871176147,-4.999999999999998,22.72885871176147
1.4589857807256799e-15,22.828858711761473,5.000000000000002,22.828858711761473,-4.999999999999998,22.828858711761473,5.000000000000002,22.828858711761473,-4.999999999999998,22.828858711761473
1.4651090147214168e-15,22.928858711761475,5.000000000000002,22.928858711761475,-4.999999999999998,22.928858711761475,5.000000000000002,22.928858711761475,-4.999999999999998,22.928858711761475
1.4712322487171534e-15,23.028858711761472,5.000000000000002,23.028858711761472,-4.999999999999998,23.028858711761472,5.000000000000002,23.028858711761472,-4.999999999999998,23.028858711761472
1.4773554827128903e-15,23.128858711761474,5.000000000000002,23.128858711761474,-4.999999999999998,23.128858711761474,5.000000000000002,23.128858711761474,-4.999999999999998,23.128858711761474
1.483478716708627e-15,23.22885871176147,5.000000000000002,23.22885871176147,-4.999999999999998,23.22885871176147,5.000000000000002,23.22885871176147,-4.999999999999998,23.22885871176147
1.4896019507043639e-15,23.328858711761473,5.000000000000002,23.328858711761473,-4.999999999999998,23.328858711761473,5.000000000000002,23.328858711761473,-4.999999999999998,23.328858711761473
1.4957251847001006e-15,23.428858711761475,5.000000000000002,23.428858711761475,-4.999999999999998,23.428858711761475,5.000000000000002,23.428858711761475,-4.999999999999998,23.428858711761475
1.5018484186958374e-15,23.528858711761472,5.000000000000002,23.528858711761472,-4.999999999999998,23.528858711761472,5.000000000000002,23.528858711761472,-4.999999999999998,23.528858711761472
1.5079716526915741e-15,23.628858711761474,5.000000000000002,23.628858711761474,-4.999999999999998,23.628858711761474,5.000000000000002,23.628858711761474,-4.999999999999998,23.628858711761474
1.5140948866873108e-15,23.72885871176147,5.000000000000002,23.72885871176147,-4.999999999999998,23.72885871176147,5.000000000000002,23.72885871176147,-4.999999999999998,23.72885871176147
1.5202181206830477e-15,23.828858711761473,5.000000000000002,23.828858711761473,-4.999999999999998,23.828858711761473,5.000000000000002,23.828858711761473,-4.999999999999998,23.828858711761473
1.5263413546787843e-15,23.928858711761475,5.000000000000002,23.928858711761475,-4.999999999999998,23.928858711761475,5.000000000000002,23.928858711761475,-4.999999999999998,23.928858711761475
1.5324645886745212e-15,24.028858711761472,5.000000000000002,24.028858711761472,-4.999999999999998,24.028858711761472,5.000000000000002,24.028858711761472,-4.999999999999998,24.028858711761472
1.5385878226702579e-15,24.128858711761474,5.000000000000002,24.128858711761474,-4.999999999999998,24.128858711761474,5.000000000000002,24.128858711761474,-4.999999999999998,24.128858711761474
1.5447110566659948e-15,24.228858711761475,5.000000000000002,24.228858711761475,-4.999999999999998,24.228858711761475,5.000000000000002,24.228858711761475,-4.999999999999998,24.228858711761475
1.5508342906617314e-15,24.328858711761473,5.000000000000002,24.328858711761473,-4.999999999999998,24.328858711761473,5.000000000000002,24.328858711761473,-4.999999999999998,24.328858711761473
1.5569575246574683e-15,24.428858711761475,5.000000000000002,24.428858711761475,-4.999999999999998,24.428858711761475,5.000000000000002,24.428858711761475,-4.999999999999998,24.428858711761475
1.563080758653205e-15,24.528858711761472,5.000000000000002,24.528858711761472,-4.999999999999998,24.528858711761472,5.000000000000002,24.528858711761472,-4.999999999999998,24.528858711761472
1.5692039926489417e-15,24.628858711761474,5.000000000000002,24.628858711761474,-4.999999999999998,24.628858711761474,5.000000000000002,24.628858711761474,-4.999999999999998,24.628858711761474
1.5753272266446786e-15,24.728858711761475,5.000000000000002,24.728858711761475,-4.999999999999998,24.728858711761475,5.000000000000002,24.728858711761475,-4.999999999999998,24.728858711761475
1.5814504606404154e-15,24.828858711761473,5.000000000000002,24.828858711761473,-4.999999999999998,24.828858711761473,5.000000000000002,24.828858711761473,-4.999999999999998,24.828858711761473
1.5875736946361521e-15,24.928858711761475,5.000000000000002,24.928858711761475,-4.999999999999998,24.928858711761475,5.000000000000002,24.928858711761475,-4.999999999999998,24.928858711761475
1.5936969286318888e-15,25.028858711761472,5.000000000000002,25.028858711761472,-4.999999999999998,25.028858711761472,5.000000000000002,25.028858711761472,-4.999999999999998,25.028858711761472
1.5998201626276257e-15,25.128858711761474,5.000000000000002,25.128858711761474,-4.999999999999998,25.128858711761474,5.000000000000002,25.128858711761474,-4.999999999999998,25.128858711761474
1.6059433966233623e-15,25.228858711761475,5.000000000000002,25.228858711761475,-4.999999999999998,25.228858711761475,5.000000000000002,25.228858711761475,-4.999999999999998,25.228858711761475
1.6120666306190992e-15,25.328858711761473,5.000000000000002,25.328858711761473,-4.999999999999998,25.328858711761473,5.000000000000002,25.328858711761473,-4.999999999999998,25.328858711761473
1.6181898646148359e-15,25.428858711761475,5.000000000000002,25.428858711761475,-4.999999999999998,25.428858711761475,5.000000000000002,25.428858711761475,-4.999999999999998,25.428858711761475
1.6243130986105726e-15,25.528858711761472,5.000000000000002,25.528858711761472,-4.999999999999998,25.528858711761472,5.000000000000002,25.528858711761472,-4.999999999999998,25.528858711761472
1.6304363326063095e-15,25.628858711761474,5.000000000000002,25.628858711761474,-4.999999999999998,25.628858711761474,5.000000000000002,25.628858711761474,-4.999999999999998,25.628858711761474
1.6365595666020463e-15,25.728858711761475,5.000000000000002,25.728858711761475,-4.999999999999998,25.728858711761475,5.000000000000002,25.728858711761475,-4.999999999999998,25.728858711761475
1.642682800597783e-15,25.828858711761473,5.000000000000002,25.828858711761473,-4.999999999999998,25.828858711761473,5.000000000000002,25.828858711761473,-4.999999999999998,25.828858711761473
1.6488060345935197e-15,25.92885871176147,5.000000000000002,25.92885871176147,-4.999999999999998,25.92885871176147,5.000000000000002,25.92885871176147,-4.999999999999998,25.92885871176147
1.6549292685892566e-15,26.028858711761472,5.000000000000002,26.028858711761472,-4.999999999999998,26.028858711761472,5.000000000000002,26.028858711761472,-4.999999999999998,26.028858711761472
1.6610525025849932e-15,26.128858711761474,5.000000000000002,26.128858711761474,-4.999999999999998,26.128858711761474,5.000000000000002,26.128858711761474,-4.999999999999998,26.128858711761474
1.66717573658073e-15,26.22885871176147,5.000000000000002,26.22885871176147,-4.999999999999998,26.22885871176147,5.000000000000002,26.22885871176147,-4.999999999999998,26.22885871176147
1.6732989705764668e-15,26.328858711761473,5.000000000000002,26.328858711761473,-4.999999999999998,26.328858711761473,5.000000000000002,26.328858711761473,-4.999999999999998,26.328858711761473
1.6794222045722035e-15,26.42885871176147,5.000000000000002,26.42885871176147,-4.999999999999998,26.42885871176147,5.000000000000002,26.42885871176147,-4.999999999999998,26.42885871176147
1.6855454385679403e-15,26.528858711761472,5.000000000000002,26.528858711761472,-4.999999999999998,26.528858711761472,5.000000000000002,26.528858711761472,-4.999999999999998,26.528858711761472
1.691668672563677e-15,26.628858711761474,5.000000000000002,26.628858711761474,-4.999999999999998,26.628858711761474,5.000000000000002,26.628858711761474,-4.999999999999998,26.628858711761474
1.697791906559414e-15,26.728858711761475,5.000000000000002,26.728858711761475,-4.999999999999998,26.728858711761475,5.000000000000002,26.728858711761475,-4.999999999999998,26.728858711761475
1.7039151405551506e-15,26.828858711761473,5.000000000000002,26.828858711761473,-4.999999999999998,26.828858711761473,5.000000000000002,26.828858711761473,-4.999999999999998,26.828858711761473
1.697791906559414e-15,26.72885871176147,4.999000033332891,26.828852045228135,-4.999000033332887,26.628865378294808,4.999000033332891,26.828852045228135,-4.999000033332887,26.628865378294808
0.0019998666693350014,26.628878711094814,4.998000399974225,26.828825382027983,-4.9940006666355545,26.428932040161644,4.998000399974225,26.828825382027983,-4.9940006666355545,26.428932040161644
0.005998800087998414,26.528958700428717,4.9970014997640195,26.82877873282594,-4.985003899588023,26.229138668031496,4.9970014997640195,26.82877873282594,-4.985003899588023,26.229138668031496
0.011995200735942874,26.429138646435195,4.99600373224904,26.828712116281057,-4.972013330777154,26.029565176589333,4.99600373224904,26.828712116281057,-4.972013330777154,26.029565176589333
0.019986670132860145,26.329458475804934,4.995007496522988,26.828625559039075,-4.955034156257269,25.830291392570793,4.995007496522988,26.828625559039075,-4.955034156257269,25.830291392570793
0.029970011797542963,26.22995805927713,4.994013191066874,26.828519095721727,-4.934073167471788,25.631397022832534,4.994013191066874,26.828519095721727,-4.934073167471788,25.631397022832534
0.041941232526434905,26.130677195691742,4.99302121358962,26.828392768912924,-4.90913874853675,25.43296162247056,4.99302121358962,26.828392768912924,-4.90913874853675,25.43296162247056
0.05589554399085856,26.03165559607048,4.992031960868993,26.82824662914171,-4.880240872887277,25.23506456299925,4.992031960868993,26.82824662914171,-4.880240872887277,25.23506456299925
0.07182736465228316,25.932932867732916,4.991045828592891,26.828080734862038,-4.847391099288324,25.037785000603794,4.991045828592891,26.828080734862038,-4.847391099288324,25.037785000603794
0.0897303219948656,25.834548498454105,4.990063211201074,26.827895152429413,-4.810602567211342,24.841201844478796,4.990063211201074,26.827895152429413,-4.810602567211342,24.841201844478796
0.10959725507437174,25.73654184066998,4.989084501727399,26.827689956074327,-4.769889991578657,24.64539372526563,4.989084501727399,26.827689956074327,-4.769889991578657,24.64539372526563
0.13142021738245868,25.63895209573692,4.988110091642607,26.827465227872594,-4.725269656877689,24.450438963601243,4.988110091642607,26.827465227872594,-4.725269656877689,24.450438963601243
0.15519048002517216,25.541818298251716,4.9871403706977375,26.827221057712492,-4.676759410647394,24.25641553879094,4.9871403706977375,26.827221057712492,-4.676759410647394,24.25641553879094
0.1808985352143877,25.445179300438266,4.986175726768242,26.826957543258835,-4.624378656339467,24.063401057617696,4.986175726768242,26.826957543258835,-4.624378656339467,24.063401057617696
0.2085341000707991,25.34907375660719,4.985216545698829,26.826674789913888,-4.568148345557231,23.871472723300492,4.985216545698829,26.826674789913888,-4.568148345557231,23.871472723300492
0.23808612073693308,25.25354010769463,4.984263211149138,26.82637291077522,-4.508090969675271,23.68070730461404,4.984263211149138,26.82637291077522,-4.508090969675271,23.68070730461404
0.2695427767985449,25.158616565886387,4.983316104440276,26.82605202659046,-4.444230550843186,23.491181105182314,4.983316104440276,26.82605202659046,-4.444230550843186,23.491181105182314
0.30289148601262633,25.064341099333554,4.9823756044023,26.825712265709004,-4.376592632377047,23.302969932958103,4.9823756044023,26.825712265709004,-4.376592632377047,23.302969932958103
0.33811890934013533,24.97075141696576,4.981442087222686,26.825353764030677,-4.305204268542416,23.116149069900846,4.981442087222686,26.825353764030677,-4.305204268542416,23.116149069900846
0.37521095628143364,24.87788495340811,4.980515926295858,26.824976664951365,-4.230094013732991,22.930793241864855,4.980515926295858,26.824976664951365,-4.230094013732991,22.930793241864855
0.4141527905122987,24.78577885400782,4.9795974920738395,26.824581119305673,-4.151291911049242,22.746976588709966,4.9795974920738395,26.824581119305673,-4.151291911049242,22.746976588709966
0.4549288358182557,24.69446995997659,4.978687151918072,26.82416728530659,-4.068829480281561,22.56477263464659,4.978687151918072,26.82416728530659,-4.068829480281561,22.56477263464659
0.4975227823248557,24.603994793654593,4.977785269952481,26.823735328482194,-3.9827397053027696,22.384254258826992,4.977785269952481,26.823735328482194,-3.9827397053027696,22.384254258826992
0.5419175930214077,24.51438954390204,4.976892206917828,26.82328542160946,-3.8930570208750126,22.205493666194624,4.976892206917828,26.82328542160946,-3.8930570208750126,22.205493666194624
0.5880955105755561,24.425690051624112,4.976008320027419,26.82281774464513,-3.799817298876307,22.028562358603097,4.976008320027419,26.82281774464513,-3.799817298876307,22.028562358603097
0.6360380644359764,24.337931795435075,4.975133962824225,26.82233248465376,-3.703057833952272,21.85353110621639,4.975133962824225,26.82233248465376,-3.703057833952272,21.85353110621639
0.6857260782203501,24.25114987746731,4.9742694850394695,26.821829835732878,-3.6028173285987695,21.68046991920174,4.9742694850394695,26.821829835732878,-3.6028173285987695,21.68046991920174
0.7371396773856614,24.165379009330927,4.973415232452741,26.821309998935345,-3.499135877681418,21.50944801972651,4.973415232452741,26.821309998935345,-3.499135877681418,21.50944801972651
0.7902582971777499,24.080653498229584,4.9725715467536835,26.820773182188955,-3.392054952398184,21.340533814270213,4.9725715467536835,26.820773182188955,-3.392054952398184,21.340533814270213
0.8450606908569372,23.997007233238065,4.971738765405327,26.820219600213242,-3.2816173836914526,21.173794866262888,4.971738765405327,26.820219600213242,-3.2816173836914526,21.173794866262888
0.9015249381964409,23.914473671747096,4.970917221509109,26.819649474433625,-3.1678673451162274,21.009297869060568,4.970917221509109,26.819649474433625,-3.1678673451162274,21.009297869060568
0.9596284542501714,23.833085826080843,4.970107243671633,26.819063032892807,-3.0508503351712903,20.84710861926888,4.970107243671633,26.819063032892807,-3.0508503351712903,20.84710861926888
1.0193479983864107,23.752876250292413,4.969309155873234,26.818460510159586,-2.930613159100413,20.68729199042524,4.969309155873234,26.818460510159586,-2.930613159100413,20.68729199042524
1.080659683583754,23.673877027142677,4.968523277338392,26.81784214723502,-2.807203910170884,20.529911907050334,4.968523277338392,26.81784214723502,-2.807203910170884,20.529911907050334
1.1435389859856009,23.596119755267583,4.967749922408041,26.81720819145604,-2.6806719504368397,20.375031319079127,4.967749922408041,26.81720819145604,-2.6806719504368397,20.375031319079127
1.20796075470937,23.519635536539134,4.966989400413842,26.8165588963965,-2.551067890995103,20.222712176681767,4.966989400413842,26.8165588963965,-2.551067890995103,20.222712176681767
1.2738992219065173,23.444454963625045,4.966242015554455,26.815894521765774,-2.4184435717414203,20.073015405484316,4.966242015554455,26.815894521765774,-2.4184435717414203,20.073015405484316
1.341328013069332,23.370608107752087,4.965508066773856,26.815215333304845,-2.282852040635192,19.92600088219933,4.965508066773856,26.815215333304845,-2.282852040635192,19.92600088219933
1.410220157580387,23.298124506677997,4.964787847641771,26.81452160268005,-2.1443475324809977,19.781727410675945,4.964787847641771,26.81452160268005,-2.1443475324809977,19.781727410675945
1.480548099500428,23.227033152876768,4.964081646236252,26.813813607374385,-2.0029854472353965,19.64025269837915,4.964081646236252,26.813813607374385,-2.0029854472353965,19.64025269837915
1.5522837085903805,23.15736248194205,4.963389745028445,26.813091630576533,-1.8588223278476848,19.50163333330757,4.963389745028445,26.813091630576533,-1.8588223278476848,19.50163333330757
1.62539829156307,23.08914036121329,4.962712420769608,26.81235596106759,-1.711915837643468,19.36592476135899,4.962712420769608,26.81235596106759,-1.711915837643468,19.36592476135899
1.699862603560156,23.02239407862916,4.9620499443804125,26.811606893105544,-1.5623247372601008,19.233181264152773,4.9620499443804125,26.811606893105544,-1.5623247372601008,19.233181264152773
1.7756468598496837,22.957150331812752,4.961402580842582,26.8108447263076,-1.4101088611432144,19.103455937317904,4.961402580842582,26.8108447263076,-1.4101088611432144,19.103455937317904
1.8527207477395806,22.893435217392895,4.9607705890929,26.810069765530315,-1.2553290936137387,18.976800669255475,4.9607705890929,26.810069765530315,-1.2553290936137387,18.976800669255475
1.931053438702329,22.831274220565827,4.96015422191964,26.80928232074766,-1.098047344514982,18.853266120383996,4.96015422191964,26.80928232074766,-1.098047344514982,18.853266120383996
2.0106136007059656,22.770692204901483,4.959553725861454,26.80848270692706,-0.9383265244495225,18.732901702875907,4.959553725861454,26.80848270692706,-0.9383265244495225,18.732901702875907
2.091369410746477,22.711713402398374,4.958969341108757,26.807671243903368,-0.7762305196158028,18.61575556089338,4.958969341108757,26.807671243903368,-0.7762305196158028,18.61575556089338
2.173288567576577,22.65436140379113,4.95840130140766,26.806848256250984,-0.6118241662545061,18.501874551331273,4.95840130140766,26.806848256250984,-0.6118241662545061,18.501874551331273
2.2563383046257743,22.598659149114507,4.957849833966469,26.806014073153992,-0.4451732247149205,18.39130422507502,4.957849833966469,26.806014073153992,-0.4451732247149205,18.39130422507502
2.340485403106564,22.544628918527692,4.957315159364809,26.80516902827451,-0.2763443531516807,18.284088808780876,4.957315159364809,26.80516902827451,-0.2763443531516807,18.284088808780876
2.4256962053015,22.492292323402527,4.956797491465388,26.804313459619223,-0.10540508086238809,18.18027118718583,4.956797491465388,26.804313459619223,-0.10540508086238809,18.18027118718583
2.511936628025834,22.44167029767925,4.9562970373284685,26.803447709404182,0.06757621872319985,18.079892885954315,4.9562970373284685,26.803447709404182,0.06757621872319985,18.079892885954315
2.599172176260333,22.392783089493197,4.955813997129029,26.802572123917937,0.24253035539163648,17.982994055068456,4.955813997129029,26.802572123917937,0.24253035539163648,17.982994055068456
2.687367956948828,22.345650253075824,4.9553485640767105,26.801687053383002,0.41938734982094505,17.889613452768646,4.9553485640767105,26.801687053383002,0.41938734982094505,17.889613452768646
2.7764886929549712,22.300290640933266,4.954900924338528,26.800792851815793,0.5980764615714147,17.79978843005074,4.954900924338528,26.800792851815793,0.5980764615714147,17.79978843005074
2.8664987371726216,22.256722396305594,4.954471256964408,26.79988987688501,0.7785262173808354,17.713554915726178,4.954471256964408,26.79988987688501,0.7785262173808354,17.713554915726178
2.95736208678421,22.214962945909758,4.954059733815571,26.798978489768594,0.9606644397528485,17.63094740205092,4.954059733815571,26.798978489768594,0.9606644397528485,17.63094740205092
3.0490423976613865,22.175028992969132,4.9536665194957905,26.798059055009237,1.1444182758269823,17.551998930929027,4.9536665194957905,26.798059055009237,1.1444182758269823,17.551998930929027
3.1415029989021885,22.136936510532443,4.953291771285551,26.797131940368576,1.3297142265188255,17.47674108069631,4.953291771285551,26.797131940368576,1.3297142265188255,17.47674108069631
3.234706907498911,22.100700735084775,4.952935639079142,26.796197516680117,1.516478175918681,17.405203953489433,4.952935639079142,26.796197516680117,1.516478175918681,17.405203953489433
3.328616843130818,22.06633616045317,4.952598265324694,26.795256157700866,1.7046354209369416,17.33741616320547,4.952598265324694,26.795256157700866,1.7046354209369416,17.33741616320547
3.4231952430757717,22.033856532009292,4.952279784967214,26.79430823996187,1.8941107011843301,17.273404824056712,4.952279784967214,26.79430823996187,1.8941107011843301,17.273404824056712
3.5184042772348234,22.003274841171464,4.9519803253945955,26.79335414261759,2.0848282290750513,17.213195539725337,4.9519803253945955,26.79335414261759,2.0848282290750513,17.213195539725337
3.614205863263746,21.974603320208267,4.951700006386678,26.792394247294233,2.2767117201408142,17.1568123931223,4.951700006386678,26.792394247294233,2.2767117201408142,17.1568123931223
3.710561681805465,21.94785343734581,4.951438940067325,26.791428937937138,2.469684423543606,17.10427793675448,4.951438940067325,26.791428937937138,2.469684423543606,17.10427793675448
3.807433191817292,21.92303589218057,4.9511972308595835,26.790458600657168,2.6636691527750003,17.055613183703976,4.9511972308595835,26.790458600657168,2.6636691527750003,17.055613183703976
3.904781645986824,21.900160611399727,4.9509749754439145,26.78948362357631,2.8585883165297328,17.010837599223144,4.9509749754439145,26.78948362357631,2.8585883165297328,17.010837599223144
4.002568106230355,21.879236744810584,4.950772262719521,26.788504396672383,3.054363949741189,16.969969092948784,4.950772262719521,26.788504396672383,3.054363949741189,16.969969092948784
4.100753459267591,21.8602726616808,4.95058917376879,26.787521311623102,3.250917744766392,16.933024011738496,4.95058917376879,26.787521311623102,3.250917744766392,16.933024011738496
4.1992984322664375,21.843275947390776,4.95042578182486,26.786534761649378,3.4481710827080145,16.900017133132174,4.95042578182486,26.786534761649378,3.4481710827080145,16.900017133132174
4.29816360855161,21.828253400399607,4.950282152242331,26.78554514135804,3.646045064860888,16.870961659441175,4.950282152242331,26.78554514135804,3.646045064860888,16.870961659441175
4.397309443370778,21.81521102952579,4.95015834247112,26.784552846584017,3.8444605442704365,16.845869212467566,4.95015834247112,26.784552846584017,3.8444605442704365,16.845869212467566
4.4966962797119425,21.804154051543783,4.9500544020334845,26.783558274231986,4.043338157390401,16.82474982885558,4.9500544020334845,26.783558274231986,4.043338157390401,16.82474982885558
4.596284364165706,21.79508688909735,4.949970372504215,26.782561822117625,4.242598355827198,16.80761195607708,4.949970372504215,26.782561822117625,4.242598355827198,16.80761195607708
4.696033862826112,21.788013168930583,4.949906287494001,26.7815638888085,4.442161438158222,16.794462449052666,4.949906287494001,26.7815638888085,4.442161438158222,16.794462449052666
4.79590487722367,21.782935720437226,4.949862172635994,26.78056487346462,4.641947581811346,16.785306567409833,4.949862172635994,26.78056487346462,4.641947581811346,16.785306567409833
4.895857460284218,21.77985657452898,4.949838045575548,26.779565175678812,4.841876874992888,16.78014797337915,4.949838045575548,26.779565175678812,4.841876874992888,16.78014797337915
4.995851632307215,21.778776962823155,4.949833915963167,26.778565195316855,5.041869348651263,16.778988730329456,4.949833915963167,26.778565195316855,5.041869348651263,16.778988730329456
5.0958473969570885,21.779697317150035,4.949849785450638,26.77756533235756,5.241845008463539,16.78182930194251,4.949849785450638,26.77756533235756,5.241845008463539,16.78182930194251
5.195804757261239,21.782617269380165,4.9498856476903805,26.776565986732784,5.441723866832098,16.788668552027545,4.9498856476903805,26.776565986732784,5.441723866832098,16.788668552027545
5.295683731608292,21.78753565157158,4.949941488337974,26.77556755816745,5.641425974878609,16.799503744975713,4.949941488337974,26.77556755816745,5.641425974878609,16.799503744975713
5.395444369740209,21.794450496436987,4.950017285057906,26.77457044601967,5.840871454422511,16.814330546854304,4.950017285057906,26.77457044601967,5.840871454422511,16.814330546854304
5.4950467687318625,21.803359038130633,4.950113007532499,26.773575049121014,6.039980529931226,16.833143027140252,4.950113007532499,26.773575049121014,6.039980529931226,16.833143027140252
5.59445108895167,21.81425771335462,4.95022861747404,26.772581765616962,6.238673560429301,16.85593366109228,4.95022861747404,26.772581765616962,6.238673560429301,16.85593366109228
5.693617569996917,21.827142162784174,4.950364068640091,26.77159099280768,6.4368710713537425,16.882693332760667,4.950364068640091,26.77159099280768,6.4368710713537425,16.882693332760667
5.792506546597387,21.842007232811312,4.950519306851994,26.77060312698908,6.63449378634278,16.913411338633544,4.950519306851994,26.77060312698908,6.63449378634278,16.913411338633544
5.891078464480943,21.85884697760622,4.950694270016535,26.76961856329431,6.831462658945351,16.94807539191813,4.950694270016535,26.76961856329431,6.831462658945351,16.94807539191813
5.989293896194705,21.87765466149551,4.950888888150779,26.76863769553573,7.0276989042386315,16.986671627455287,4.950888888150779,26.76863769553573,7.0276989042386315,16.986671627455287
6.08711355687551,21.898422761656388,4.951103083410067,26.76766091604736,7.223124030340952,17.029184607265414,4.951103083410067,26.76766091604736,7.223124030340952,17.029184607265414
6.184498319963329,21.921142971125697,4.951336770119152,26.766688615527976,7.4176598698075065,17.07559732672342,4.951336770119152,26.766688615527976,7.4176598698075065,17.07559732672342
6.281409232851375,21.94580620212258,4.951589854806466,26.765721182884818,7.611228610896283,17.12589122136034,4.951589854806466,26.765721182884818,7.611228610896283,17.12589122136034
6.377807532466619,21.972402589683476,4.9518622362415075,26.764759005078044,7.803752828691731,17.180046174288908,4.9518622362415075,26.764759005078044,7.803752828691731,17.180046174288908
6.4736546607745105,22.00092149560798,4.952153805475336,26.763802466965956,7.995155516073685,17.238040524250003,4.952153805475336,26.763802466965956,7.995155516073685,17.238040524250003
6.56891228020167,22.031351512713965,4.952464445884145,26.762851951151035,8.185360114519195,17.299851074276894,4.952464445884145,26.762851951151035,8.185360114519195,17.299851074276894
6.663542288970412,22.063680469400314,4.952794033215913,26.761907837826936,8.37429054472491,17.365453100973692,4.952794033215913,26.761907837826936,8.37429054472491,17.365453100973692
6.757506836338944,22.097895434515404,4.953142435640101,26.760970504626403,8.561871237037789,17.434820364404406,4.953142435640101,26.760970504626403,8.561871237037789,17.434820364404406
6.850768337741164,22.13398272252938,4.953509513800384,26.760040326470218,8.748027161681945,17.507925118588545,4.953509513800384,26.760040326470218,8.748027161681945,17.507925118588545
6.943289489819981,22.171927899008196,4.953895120870394,26.759117675417244,8.932683858769568,17.58473812259915,4.953895120870394,26.759117675417244,8.932683858769568,17.58473812259915
7.035033285348162,22.211715786387188,4.954299102612442,26.758202920515593,9.115767468083883,17.665228652258783,4.954299102612442,26.758202920515593,9.115767468083883,17.665228652258783
7.12596302803073,22.253330470041902,5.136568659081142,26.84052024645095,9.115357396980318,17.666140693632855,5.136568659081142,26.84052024645095,9.115357396980318,17.666140693632855
7.2177068235589115,22.293118357420894,5.320447999618131,26.91917596136173,9.114965647499691,17.667060753480058,5.320447999618131,26.91917596136173,9.114965647499691,17.667060753480058
7.310227975637728,22.33106353389971,5.505863574938885,26.994138604010708,9.114592376336573,17.66798846378871,5.505863574938885,26.994138604010708,9.114592376336573,17.66798846378871
7.403489477039948,22.367150821913686,5.692741221285449,27.065378190340308,9.114237732794447,17.668923453487064,5.692741221285449,27.065378190340308,9.114237732794447,17.668923453487064
7.497454024408481,22.401365787028777,5.881006190090956,27.132866225465847,9.113901858726006,17.669865348591706,5.881006190090956,27.132866225465847,9.113901858726006,17.669865348591706
7.592084033177223,22.433694743715126,6.070583177878048,27.196575715073102,9.113584888476396,17.67081377235715,6.070583177878048,27.196575715073102,9.113584888476396,17.67081377235715
7.687341652604382,22.46412476082111,6.2613963563792705,27.25648117621568,9.113286948829494,17.671768345426543,6.2613963563792705,27.25648117621568,9.113286948829494,17.671768345426543
7.7831887809122735,22.492643666745614,6.453369402867365,27.312558647507853,9.113008158957182,17.672728685983376,6.453369402867365,27.312558647507853,9.113008158957182,17.672728685983376
7.879587080527518,22.51924005430651,6.646425530683341,27.36478569870879,9.112748630371696,17.673694409904233,6.646425530683341,27.36478569870879,9.112748630371696,17.673694409904233
7.976497993415563,22.543903285303394,6.840487519950121,27.413141439694368,9.112508466881007,17.67466513091242,6.840487519950121,27.413141439694368,9.112508466881007,17.67466513091242
8.073882756503382,22.566623494772703,7.0354777484594555,27.457606528812924,9.112287764547307,17.67564046073248,7.0354777484594555,27.457606528812924,9.112287764547307,17.67564046073248
8.171702417184186,22.58739159493358,7.231318222719778,27.498163180621674,9.112086611648593,17.67662000924549,7.231318222719778,27.498163180621674,9.112086611648593,17.67662000924549
8.269917848897947,22.60619927882287,7.427930609152554,27.53479517300064,9.11190508864334,17.677603384645103,7.427930609152554,27.53479517300064,9.11190508864334,17.677603384645103
8.368489766781503,22.62303902361778,7.625236265424677,27.567487853641286,9.111743268138328,17.67859019359427,7.625236265424677,27.567487853641286,9.111743268138328,17.67859019359427
8.467378743381973,22.637904093644917,7.823156271904343,27.596228145907258,9.111601214859604,17.679580041382575,7.823156271904343,27.596228145907258,9.111601214859604,17.679580041382575
8.56654522442722,22.65078854307447,8.021611463227856,27.621004554064847,9.111478985626583,17.680572532084092,8.021611463227856,27.621004554064847,9.111478985626583,17.680572532084092
8.665949544647027,22.661687218298457,8.220522459964725,27.64180716788114,9.11137662932933,17.681567268715774,8.220522459964725,27.64180716788114,9.11137662932933,17.681567268715774
8.76555194363868,22.670595759992104,8.419809700368363,27.65862766658797,9.111294186908998,17.682563853396235,8.419809700368363,27.65862766658797,9.111294186908998,17.682563853396235
8.865312581770597,22.67751060485751,8.619393472199738,27.67145932221013,9.111231691341457,17.68356188750489,8.619393472199738,27.67145932221013,9.111231691341457,17.68356188750489
8.96519155611765,22.682428987048926,8.8191939446112,27.680297002256452,9.1111891676241,17.6845609718414,8.8191939446112,27.680297002256452,9.1111891676241,17.6845609718414
9.065148916421801,22.685348939279056,9.019131200077753,27.685137171772755,9.11116663276585,17.685560706785356,9.019131200077753,27.685137171772755,9.11116663276585,17.685560706785356
9.165144681071675,22.686269293605935,9.219125266363006,27.685977894755766,9.111164095780344,17.686560692456105,9.219125266363006,27.685977894755766,9.111164095780344,17.686560692456105
9.265138853094673,22.68518968190011,9.419096148506997,27.682818834927502,9.111181557682348,17.687560528872716,9.419096148506997,27.682818834927502,9.111181557682348,17.687560528872716
9.36509143615522,22.682110535991864,9.61896386082311,27.67566125586978,9.11121901148733,17.688559816113948,9.61896386082311,27.67566125586978,9.11121901148733,17.688559816113948
9.464962450552779,22.677033087498508,9.818648458891287,27.66450802051878,9.11127644221427,17.689558154478235,9.818648458891287,27.66450802051878,9.11127644221427,17.689558154478235
9.564711949213184,22.66995936733174,10.018070071534726,27.649363590019938,9.11135382689164,17.69055514464354,10.018070071534726,27.649363590019938,9.11135382689164,17.69055514464354
9.664300033666947,22.660892204885307,10.217148932767289,27.630234021943533,9.111451134566606,17.691550387827082,10.217148932767289,27.630234021943533,9.111451134566606,17.691550387827082
9.763686870008112,22.6498352269033,10.415805413698834,27.60712696786173,9.11156832631739,17.692543485944867,10.415805413698834,27.60712696786173,9.11156832631739,17.692543485944867
9.86283270482728,22.636792856029484,10.613960054385704,27.580051670288086,9.111705355268857,17.69353404177088,10.613960054385704,27.580051670288086,9.111705355268857,17.69353404177088
9.961697881112451,22.621770309038315,10.81153359561365,27.549018958980618,9.111862166611253,17.69452165909601,10.81153359561365,27.549018958980618,9.111862166611253,17.69452165909601
10.060242854111298,22.60477359474829,11.008447010600463,27.51404124661009,9.112038697622133,17.69550594288649,11.008447010600463,27.51404124661009,9.112038697622133,17.69550594288649
10.158428207148534,22.585809511618507,11.204621536605625,27.47513252379509,9.112234877691442,17.696486499441924,11.204621536605625,27.47513252379509,9.112234877691442,17.696486499441924
10.256214667392065,22.564885645029364,11.399978706434357,27.43230835350596,9.112450628349773,17.697462936552768,11.399978706434357,27.43230835350596,9.112450628349773,17.697462936552768
10.353563121561598,22.54201036424852,11.594440379823457,27.385585864839847,9.112685863299738,17.69843486365719,11.594440379823457,27.385585864839847,9.112685863299738,17.69843486365719
10.450434631573424,22.51719281908328,11.787928774696356,27.334983746169247,9.112940488450493,17.699401891997315,11.787928774696356,27.334983746169247,9.112940488450493,17.699401891997315
10.546790450115143,22.490442936220823,11.980366498274915,27.28052223766695,9.113214401955371,17.700363634774696,11.980366498274915,27.28052223766695,9.113214401955371,17.700363634774696
10.642592036144066,22.461771415257626,12.171676578035507,27.222223123210206,9.113507494252625,17.701319707305046,12.171676578035507,27.222223123210206,9.113507494252625,17.701319707305046
10.737801070303117,22.4311897244198,12.361782492496994,27.160109721667496,9.11381964810924,17.7022697271721,12.361782492496994,27.160109721667496,9.11381964810924,17.7022697271721
10.832379470248071,22.39871009597592,12.550608201828302,27.09420687757126,9.11415073866784,17.703213314380584,12.550608201828302,27.09420687757126,9.11415073866784,17.703213314380584
10.926289405879977,22.364345521344315,12.73807817826334,27.024540951180448,9.114500633496615,17.704150091508183,12.73807817826334,27.024540951180448,9.114500633496615,17.704150091508183
11.0194933144767,22.328109745896647,12.924117436311104,26.95113980793675,9.114869192642296,17.705079683856543,12.924117436311104,26.95113980793675,9.114869192642296,17.705079683856543
11.111953915717502,22.29001726345996,13.108651562748863,26.874032807318795,9.11525626868614,17.706001719601122,13.108651562748863,26.874032807318795,9.11525626868614,17.706001719601122
11.203634226594678,22.250083310519333,13.291606746386464,26.79325079109875,9.115661706802893,17.706915829939916,13.291606746386464,26.79325079109875,9.115661706802893,17.706915829939916
11.294497576206266,22.208323860123496,13.472909807589822,26.708826071006023,9.11608534482271,17.70782164924097,13.472909807589822,26.708826071006023,9.11608534482271,17.70782164924097
11.384507620423918,22.164755615495825,13.6524882275518,26.620792415803002,9.116527013296036,17.708718815188647,13.6524882275518,26.620792415803002,9.116527013296036,17.708718815188647
11.473628356430062,22.119396003353266,13.830270177298758,26.529185037778007,9.116986535561367,17.709606968928526,13.830270177298758,26.529185037778007,9.116986535561367,17.709606968928526
11.561824137118556,22.072263166935894,14.00618454642119,26.434040578660827,9.117463727815922,17.71048575521096,14.00618454642119,26.434040578660827,9.117463727815922,17.71048575521096
11.649059685353055,22.023375958749842,14.180160971516944,26.335397094966538,9.117958399189167,17.711354822533146,14.180160971516944,26.335397094966538,9.117958399189167,17.711354822533146
11.73530010807739,21.972753933026564,14.352129864335634,26.23329404277338,9.118470351819145,17.712213823279747,14.352129864335634,26.23329404277338,9.118470351819145,17.712213823279747
11.820510910272326,21.920417337901398,14.522022439613021,26.127772261940883,9.11899938093163,17.713062413861913,14.522022439613021,26.127772261940883,9.11899938093163,17.713062413861913
11.904658008753115,21.866387107314583,14.689770742584198,26.01887395977444,9.119545274922032,17.713900254854728,14.689770742584198,26.01887395977444,9.119545274922032,17.713900254854728
11.987707745802313,21.810684852637962,14.855307676164593,25.906642694142956,9.120107815440033,17.714727011132968,14.855307676164593,25.906642694142956,9.120107815440033,17.714727011132968
12.069626902632413,21.753332854030717,15.0185670277879,25.79112335605629,9.120686777476925,17.715542352005144,15.0185670277879,25.79112335605629,9.120686777476925,17.715542352005144
12.150382712672924,21.694354051527608,15.179483495890235,25.67236215170944,9.121281929455613,17.716345951345776,15.179483495890235,25.67236215170944,9.121281929455613,17.716345951345776
12.22994287467656,21.633772035863263,15.337992716029879,25.550406584000683,9.121893033323241,17.717137487725843,15.337992716029879,25.550406584000683,9.121893033323241,17.717137487725843
12.308275565639308,21.571611039036195,15.494031286632206,25.425305433531044,9.12251984464641,17.717916644541347,15.494031286632206,25.425305433531044,9.12251984464641,17.717916644541347
12.385349453529205,21.50789592461634,15.647536794349461,25.297108739092725,9.123162112708949,17.718683110139953,15.647536794349461,25.297108739092725,9.123162112708949,17.718683110139953
12.461133709818732,21.442652177799932,15.79844783902527,25.16586777765423,9.123819580612194,17.719436577945633,15.79844783902527,25.16586777765423,9.123819580612194,17.719436577945633
12.535598021815819,21.3759058952158,15.946704058253884,25.031635043850283,9.124491985377754,17.72017674658132,15.946704058253884,25.031635043850283,9.124491985377754,17.72017674658132
12.608712604788508,21.30768377448704,16.092246151524332,24.894464228984656,9.125179058052684,17.72090331998942,16.092246151524332,24.894464228984656,9.125179058052684,17.72090331998942
12.68044821387846,21.238013103552323,16.235015903939846,24.754410199554375,9.125880523817075,17.72161600755027,16.235015903939846,24.754410199554375,9.125880523817075,17.72161600755027
12.750776155798501,21.166921749751094,16.374956209503026,24.61152897530385,9.126596102093977,17.722314524198335,16.374956209503026,24.61152897530385,9.126596102093977,17.722314524198335
12.819668300309557,21.094438148677003,16.512011093957494,24.465877706817732,9.12732550666162,17.722998590536275,16.512011093957494,24.465877706817732,9.12732550666162,17.722998590536275
12.887097091472372,21.020591292804045,16.646125737176845,24.317514652661412,9.128068445767898,17.72366793294668,16.646125737176845,24.317514652661412,9.128068445767898,17.72366793294668
12.95303555866952,20.945410719889956,16.77724649509196,24.166499156078412,9.128824622247079,17.7243222837015,16.77724649509196,24.166499156078412,9.128824622247079,17.7243222837015
13.017457327393288,20.868926501161507,16.905320921147926,24.01289162125385,9.12959373363865,17.724961381069164,16.905320921147926,24.01289162125385,9.12959373363865,17.724961381069164
13.080336629795134,20.791169229286414,17.03029778728196,23.856753489153586,9.13037547230831,17.72558496941924,17.03029778728196,23.856753489153586,9.13037547230831,17.72558496941924
13.141648314992478,20.712170006136677,17.15212710441394,23.69814721294864,9.131169525571018,17.726192799324714,17.15212710441394,23.69814721294864,9.131169525571018,17.726192799324714
13.201367859128718,20.631960430348247,17.270760142441386,23.537136233034776,9.13197557581605,17.72678462766172,17.270760142441386,23.537136233034776,9.13197557581605,17.72678462766172
13.259471375182448,20.550572584681994,17.386149449730837,23.37378495165717,9.13279330063406,17.727360217706817,17.386149449730837,23.37378495165717,9.13279330063406,17.727360217706817
13.315935622521952,20.468039023191025,17.498248872097886,23.208158707150396,9.133622372946018,17.727919339231654,17.498248872097886,23.208158707150396,9.133622372946018,17.727919339231654
13.37073801620114,20.384392758199507,17.60701357126822,23.040323747803924,9.13446246113406,17.72846176859509,17.60701357126822,23.040323747803924,9.13446246113406,17.72846176859509
13.423856635993229,20.299667247098164,17.712400042812348,22.870347205363732,9.135313229174109,17.728987288832595,17.712400042812348,22.870347205363732,9.135313229174109,17.728987288832595
13.47527023515854,20.21389637896178,17.814366133546788,22.698297068180466,9.136174336770292,17.729495689743096,17.814366133546788,22.698297068180466,9.136174336770292,17.729495689743096
13.524958248942914,20.127114460994015,17.912871058394778,22.52424215401503,9.13704543949105,17.729986767973,17.912871058394778,22.52424215401503,9.13704543949105,17.729986767973
13.572900802803334,20.039356204804978,18.007875416699754,22.348252082512396,9.137926188906913,17.73046032709756,18.007875416699754,22.348252082512396,9.137926188906913,17.73046032709756
13.619078720357482,19.95065671252705,18.099341207985105,22.17039724735465,9.138816232729857,17.73091617769945,18.099341207985105,22.17039724735465,9.138816232729857,17.73091617769945
13.663473531054034,19.861051462774498,18.18723184715385,21.990748788104497,9.139715214954219,17.731354137444498,18.18723184715385,21.990748788104497,9.139715214954219,17.731354137444498
13.706067477560634,19.7705762964525,18.271512179122176,21.809378561750353,9.140622775999093,17.731774031154647,18.271512179122176,21.809378561750353,9.140622775999093,17.731774031154647
13.746843522866591,19.67926740242127,18.352148492881014,21.626359113964526,9.141538552852166,17.732175690878016,18.352148492881014,21.626359113964526,9.141538552852166,17.732175690878016
13.785785357097456,19.58716130302098,18.429108534980006,21.441763650085896,9.142462179214906,17.732558955956065,18.429108534980006,21.441763650085896,9.142462179214906,17.732558955956065
13.822877404038755,19.49429483946333,18.50236152242843,21.25566600583878,9.143393285649081,17.73292367308788,18.50236152242843,21.25566600583878,9.143393285649081,17.73292367308788
13.858104827366263,19.400705157095537,18.571878155007994,21.06814061779961,9.144331499724533,17.733269696391464,18.571878155007994,21.06814061779961,9.144331499724533,17.733269696391464
13.891453536580345,19.306429690542704,18.63763062699255,20.879262493623294,9.14527644616814,17.733596887462113,18.63763062699255,20.879262493623294,9.14527644616814,17.733596887462113
13.922910192641957,19.21150614873446,18.699592638269987,20.68910718204116,9.146227747013928,17.733905115427763,18.699592638269987,20.68910718204116,9.146227747013928,17.733905115427763
13.952462213308092,19.1159724998219,18.757739404861947,20.49775074264247,9.147185021754236,17.73419425700133,18.757739404861947,20.49775074264247,9.147185021754236,17.73419425700133
13.980097778164502,19.019866955990825,18.812047668837067,20.3052697154516,9.148147887491938,17.73446419653005,18.812047668837067,20.3052697154516,9.148147887491938,17.73446419653005
14.005805833353717,18.923227958177375,18.862495707613867,20.11174109031305,9.14911595909357,17.7347148260417,18.862495707613867,20.11174109031305,9.14911595909357,17.7347148260417
14.02957609599643,18.826094160692172,18.90906334264946,19.91724227609652,9.150088849343403,17.734946045287824,18.90906334264946,19.91724227609652,9.150088849343403,17.734946045287824
14.051399058304519,18.72850441575911,18.951731947510726,19.72185106973442,9.15106616909831,17.735157761783803,18.951731947510726,19.72185106973442,9.15106616909831,17.735157761783803
14.071265991384024,18.630497757974986,18.990484455324633,19.525645625104108,9.152047527443417,17.735349890845864,18.990484455324633,19.525645625104108,9.152047527443417,17.735349890845864
14.089168948726607,18.532113388696175,19.025305365604744,19.328704421767405,9.153032531848472,17.735522355624944,19.025305365604744,19.328704421767405,9.153032531848472,17.735522355624944
14.105100769388033,18.43339066035861,19.05618075045122,19.131106233579793,9.154020788324846,17.73567508713743,19.05618075045122,19.131106233579793,9.154020788324846,17.73567508713743
14.119055080852457,18.334369060737348,19.083098260121787,18.932930097181945,9.155011901583126,17.73580802429275,19.083098260121787,18.932930097181945,9.155011901583126,17.73580802429275
14.131026301581349,18.23508819715196,19.10604712797148,18.7342552803861,9.15600547519122,17.73592111391782,19.10604712797148,18.7342552803861,9.15600547519122,17.73592111391782
14.141009643246031,18.135587780624157,19.125018174759127,18.53516125047002,9.157001111732935,17.736014310778295,19.125018174759127,18.53516125047002,9.157001111732935,17.736014310778295
14.149001112642948,18.035907609993895,19.14000381231897,18.335727642391117,9.157998412966926,17.736087577596674,19.14000381231897,18.335727642391117,9.157998412966926,17.736087577596674
14.154997513290892,17.936087556000373,19.15099804659578,18.136034226933543,9.158996979986004,17.736140885067204,19.15099804659578,18.136034226933543,9.158996979986004,17.736140885067204
14.158996446709555,17.836167545334277,19.157996480042442,17.93616087880094,9.159996413376666,17.736174211867613,19.157996480042442,17.93616087880094,9.159996413376666,17.736174211867613
14.160996313378888,17.73618754466762,19.160996313378888,17.73618754466762,9.160996313378888,17.73618754466762,19.160996313378888,17.73618754466762,9.160996313378888,17.73618754466762
14.160996313378888,17.636187544667617,19.160996313378888,17.636187544667617,9.160996313378888,17.636187544667617,19.160996313378888,17.636187544667617,9.160996313378888,17.636187544667617
14.160996313378888,17.53618754466762,19.160996313378888,17.53618754466762,9.160996313378888,17.53618754466762,19.160996313378888,17.53618754466762,9.160996313378888,17.53618754466762
14.160996313378888,17.436187544667618,19.160996313378888,17.436187544667618,9.160996313378888,17.436187544667618,19.160996313378888,17.436187544667618,9.160996313378888,17.436187544667618
14.160996313378888,17.33618754466762,19.160996313378888,17.33618754466762,9.160996313378888,17.33618754466762,19.160996313378888,17.33618754466762,9.160996313378888,17.33618754466762
14.160996313378888,17.23618754466762,19.160996313378888,17.23618754466762,9.160996313378888,17.23618754466762,19.160996313378888,17.23618754466762,9.160996313378888,17.23618754466762
14.160996313378888,17.136187544667617,19.160996313378888,17.136187544667617,9.160996313378888,17.136187544667617,19.160996313378888,17.136187544667617,9.160996313378888,17.136187544667617
14.160996313378888,17.03618754466762,19.160996313378888,17.03618754466762,9.160996313378888,17.03618754466762,19.160996313378888,17.03618754466762,9.160996313378888,17.03618754466762
14.160996313378888,16.936187544667618,19.160996313378888,16.936187544667618,9.160996313378888,16.936187544667618,19.160996313378888,16.936187544667618,9.160996313378888,16.936187544667618
14.160996313378888,16.83618754466762,19.160996313378888,16.83618754466762,9.160996313378888,16.83618754466762,19.160996313378888,16.83618754466762,9.160996313378888,16.83618754466762
14.160996313378888,16.73618754466762,19.160996313378888,16.73618754466762,9.160996313378888,16.73618754466762,19.160996313378888,16.73618754466762,9.160996313378888,16.73618754466762
14.160996313378888,16.636187544667617,19.160996313378888,16.636187544667617,9.160996313378888,16.636187544667617,19.160996313378888,16.636187544667617,9.160996313378888,16.636187544667617
14.160996313378888,16.53618754466762,19.160996313378888,16.53618754466762,9.160996313378888,16.53618754466762,19.160996313378888,16.53618754466762,9.160996313378888,16.53618754466762
14.160996313378888,16.436187544667618,19.160996313378888,16.436187544667618,9.160996313378888,16.436187544667618,19.160996313378888,16.436187544667618,9.160996313378888,16.436187544667618
14.160996313378888,16.33618754466762,19.160996313378888,16.33618754466762,9.160996313378888,16.33618754466762,19.160996313378888,16.33618754466762,9.160996313378888,16.33618754466762
14.160996313378888,16.23618754466762,19.160996313378888,16.23618754466762,9.160996313378888,16.23618754466762,19.160996313378888,16.23618754466762,9.160996313378888,16.23618754466762
14.160996313378888,16.136187544667617,19.160996313378888,16.136187544667617,9.160996313378888,16.136187544667617,19.160996313378888,16.136187544667617,9.160996313378888,16.136187544667617
14.160996313378888,16.03618754466762,19.160996313378888,16.03618754466762,9.160996313378888,16.03618754466762,19.160996313378888,16.03618754466762,9.160996313378888,16.03618754466762
14.160996313378888,15.936187544667618,19.160996313378888,15.936187544667618,9.160996313378888,15.936187544667618,19.160996313378888,15.936187544667618,9.160996313378888,15.936187544667618
14.160996313378888,15.836187544667618,19.160996313378888,15.836187544667618,9.160996313378888,15.836187544667618,19.160996313378888,15.836187544667618,9.160996313378888,15.836187544667618
14.160996313378888,15.736187544667619,19.160996313378888,15.736187544667619,9.160996313378888,15.736187544667619,19.160996313378888,15.736187544667619,9.160996313378888,15.736187544667619
14.160996313378888,15.636187544667619,19.160996313378888,15.636187544667619,9.160996313378888,15.636187544667619,19.160996313378888,15.636187544667619,9.160996313378888,15.636187544667619
14.160996313378888,15.53618754466762,19.160996313378888,15.53618754466762,9.160996313378888,15.53618754466762,19.160996313378888,15.53618754466762,9.160996313378888,15.53618754466762
14.160996313378888,15.436187544667618,19.160996313378888,15.436187544667618,9.160996313378888,15.436187544667618,19.160996313378888,15.436187544667618,9.160996313378888,15.436187544667618
14.160996313378888,15.336187544667618,19.160996313378888,15.336187544667618,9.160996313378888,15.336187544667618,19.160996313378888,15.336187544667618,9.160996313378888,15.336187544667618
14.160996313378888,15.236187544667619,19.160996313378888,15.236187544667619,9.160996313378888,15.236187544667619,19.160996313378888,15.236187544667619,9.160996313378888,15.236187544667619
14.160996313378888,15.136187544667619,19.160996313378888,15.136187544667619,9.160996313378888,15.136187544667619,19.160996313378888,15.136187544667619,9.160996313378888,15.136187544667619
14.160996313378888,15.03618754466762,19.160996313378888,15.03618754466762,9.160996313378888,15.03618754466762,19.160996313378888,15.03618754466762,9.160996313378888,15.03618754466762
14.160996313378888,14.936187544667618,19.160996313378888,14.936187544667618,9.160996313378888,14.936187544667618,19.160996313378888,14.936187544667618,9.160996313378888,14.936187544667618
14.160996313378888,14.836187544667618,19.160996313378888,14.836187544667618,9.160996313378888,14.836187544667618,19.160996313378888,14.836187544667618,9.160996313378888,14.836187544667618
14.160996313378888,14.736187544667619,19.160996313378888,14.736187544667619,9.160996313378888,14.736187544667619,19.160996313378888,14.736187544667619,9.160996313378888,14.736187544667619
14.160996313378888,14.636187544667619,19.160996313378888,14.636187544667619,9.160996313378888,14.636187544667619,19.160996313378888,14.636187544667619,9.160996313378888,14.636187544667619
14.160996313378888,14.53618754466762,19.160996313378888,14.53618754466762,9.160996313378888,14.53618754466762,19.160996313378888,14.53618754466762,9.160996313378888,14.53618754466762
14.160996313378888,14.436187544667618,19.160996313378888,14.436187544667618,9.160996313378888,14.436187544667618,19.160996313378888,14.436187544667618,9.160996313378888,14.436187544667618
14.160996313378888,14.336187544667618,19.160996313378888,14.336187544667618,9.160996313378888,14.336187544667618,19.160996313378888,14.336187544667618,9.160996313378888,14.336187544667618
14.160996313378888,14.236187544667619,19.160996313378888,14.236187544667619,9.160996313378888,14.236187544667619,19.160996313378888,14.236187544667619,9.160996313378888,14.236187544667619
14.160996313378888,14.136187544667619,19.160996313378888,14.136187544667619,9.160996313378888,14.136187544667619,19.160996313378888,14.136187544667619,9.160996313378888,14.136187544667619
14.160996313378888,14.03618754466762,19.160996313378888,14.03618754466762,9.160996313378888,14.03618754466762,19.160996313378888,14.03618754466762,9.160996313378888,14.03618754466762
14.160996313378888,13.936187544667618,19.160996313378888,13.936187544667618,9.160996313378888,13.936187544667618,19.160996313378888,13.936187544667618,9.160996313378888,13.936187544667618
14.160996313378888,13.836187544667618,19.160996313378888,13.836187544667618,9.160996313378888,13.836187544667618,19.160996313378888,13.836187544667618,9.160996313378888,13.836187544667618
14.160996313378888,13.736187544667619,19.160996313378888,13.736187544667619,9.160996313378888,13.736187544667619,19.160996313378888,13.736187544667619,9.160996313378888,13.736187544667619
14.160996313378888,13.636187544667619,19.160996313378888,13.636187544667619,9.160996313378888,13.636187544667619,19.160996313378888,13.636187544667619,9.160996313378888,13.636187544667619
14.160996313378888,13.53618754466762,19.160996313378888,13.53618754466762,9.160996313378888,13.53618754466762,19.160996313378888,13.53618754466762,9.160996313378888,13.53618754466762
14.160996313378888,13.436187544667618,19.160996313378888,13.436187544667618,9.160996313378888,13.436187544667618,19.160996313378888,13.436187544667618,9.160996313378888,13.436187544667618
14.160996313378888,13.33618754466762,19.160996313378888,13.33618754466762,9.160996313378888,13.33618754466762,19.160996313378888,13.33618754466762,9.160996313378888,13.33618754466762
14.160996313378888,13.236187544667619,19.160996313378888,13.236187544667619,9.160996313378888,13.236187544667619,19.160996313378888,13.236187544667619,9.160996313378888,13.236187544667619
14.160996313378888,13.136187544667619,19.160996313378888,13.136187544667619,9.160996313378888,13.136187544667619,19.160996313378888,13.136187544667619,9.160996313378888,13.136187544667619
14.160996313378888,13.03618754466762,19.160996313378888,13.03618754466762,9.160996313378888,13.03618754466762,19.160996313378888,13.03618754466762,9.160996313378888,13.03618754466762
14.160996313378888,12.936187544667618,19.160996313378888,12.936187544667618,9.160996313378888,12.936187544667618,19.160996313378888,12.936187544667618,9.160996313378888,12.936187544667618
14.160996313378886,12.836187544667618,19.160996313378888,12.836187544667618,9.160996313378886,12.836187544667618,19.160996313378888,12.836187544667618,9.160996313378886,12.836187544667618
14.160996313378886,12.736187544667619,19.160996313378888,12.736187544667619,9.160996313378886,12.736187544667619,19.160996313378888,12.736187544667619,9.160996313378886,12.736187544667619
14.160996313378886,12.636187544667619,19.159996346711775,12.536194211200954,9.161996280045997,12.736180878134284,19.159996346711775,12.536194211200954,9.161996280045997,12.736180878134284
14.158996446709553,12.53620754400096,19.15499698001444,12.33626087306779,9.162995913404664,12.736154214934132,19.15499698001444,12.33626087306779,9.162995913404664,12.736154214934132
14.154997513290889,12.436287533334863,19.14600021296691,12.13646750093764,9.163994813614867,12.736107565732086,19.14600021296691,12.13646750093764,9.163994813614867,12.736107565732086
14.149001112642944,12.336467479341342,19.13300964415604,11.936894009495479,9.164992581129848,12.736040949187206,19.13300964415604,11.936894009495479,9.164992581129848,12.736040949187206
14.141009643246027,12.236787308711081,19.116030469636158,11.73762022547694,9.165988816855899,12.735954391945222,19.116030469636158,11.73762022547694,9.165988816855899,12.735954391945222
14.131026301581345,12.137286892183278,19.095069480850675,11.53872585573868,9.166983122312015,12.735847928627877,19.095069480850675,11.53872585573868,9.166983122312015,12.735847928627877
14.119055080852453,12.038006028597891,19.07013506191564,11.340290455376708,9.167975099789267,12.735721601819074,19.07013506191564,11.340290455376708,9.167975099789267,12.735721601819074
14.105100769388029,11.938984428976628,19.041237186266166,11.142393395905398,9.168964352509894,12.735575462047859,19.041237186266166,11.142393395905398,9.168964352509894,12.735575462047859
14.089168948726604,11.840261700639065,19.00838741266721,10.945113833509943,9.169950484785996,12.735409567768187,19.00838741266721,10.945113833509943,9.169950484785996,12.735409567768187
14.07126599138402,11.741877331360254,18.97159888059023,10.748530677384947,9.170933102177813,12.73522398533556,18.97159888059023,10.748530677384947,9.170933102177813,12.73522398533556
14.051399058304515,11.64387067357613,18.930886304957543,10.552722558171782,9.171911811651487,12.735018788980478,18.930886304957543,10.552722558171782,9.171911811651487,12.735018788980478
14.029576095996427,11.54628092864307,18.886265970256574,10.357767796507396,9.17288622173628,12.734794060778743,18.886265970256574,10.357767796507396,9.17288622173628,12.734794060778743
14.005805833353714,11.449147131157867,18.83775572402628,10.16374437169709,9.173855942681147,12.734549890618643,18.83775572402628,10.16374437169709,9.173855942681147,12.734549890618643
13.980097778164499,11.352508133344415,18.785374969718355,9.970729890523845,9.174820586610643,12.734286376164984,18.785374969718355,9.970729890523845,9.174820586610643,12.734286376164984
13.952462213308088,11.256402589513337,18.729144658936118,9.778801556206638,9.175779767680059,12.734003622820037,18.729144658936118,9.778801556206638,9.175779767680059,12.734003622820037
13.922910192641954,11.160868940600777,18.669087283054157,9.588036137520186,9.17673310222975,12.733701743681367,18.669087283054157,9.588036137520186,9.17673310222975,12.733701743681367
13.891453536580341,11.065945398792532,18.60522686422207,9.39850993808846,9.177680208938611,12.733380859496606,18.60522686422207,9.39850993808846,9.177680208938611,12.733380859496606
13.85810482736626,10.971669932239697,18.537588945755935,9.210298765864245,9.178620708976586,12.73304109861515,18.537588945755935,9.210298765864245,9.178620708976586,12.73304109861515
13.822877404038751,10.878080249871903,18.466200581921303,9.023477902806988,9.179554226156199,12.732682596936819,18.466200581921303,9.023477902806988,9.179554226156199,12.732682596936819
13.785785357097453,10.785213786314252,18.391090327111876,8.838122074770997,9.180480387083028,12.732305497857507,18.391090327111876,8.838122074770997,9.180480387083028,12.732305497857507
13.746843522866588,10.693107686913963,18.31228822442813,8.65430542161611,9.181398821305047,12.731909952211817,18.31228822442813,8.65430542161611,9.181398821305047,12.731909952211817
13.70606747756063,10.601798792882732,18.229825793660446,8.472101467552733,9.182309161460815,12.731496118212732,18.229825793660446,8.472101467552733,9.182309161460815,12.731496118212732
13.66347353105403,10.511323626560737,18.143736018681658,8.291583091733136,9.183211043426406,12.731064161388337,18.143736018681658,8.291583091733136,9.183211043426406,12.731064161388337
13.619078720357479,10.421718376808185,18.054053334253897,8.11282249910077,9.18410410646106,12.7306142545156,18.054053334253897,8.11282249910077,9.18410410646106,12.7306142545156
13.57290080280333,10.333018884530256,17.960813612255194,7.9358911915092385,9.184987993351468,12.730146577551274,17.960813612255194,7.9358911915092385,9.184987993351468,12.730146577551274
13.52495824894291,10.245260628341219,17.86405414733116,7.760859939122533,9.185862350554661,12.729661317559906,17.86405414733116,7.760859939122533,9.185862350554661,12.729661317559906
13.475270235158536,10.158478710373455,17.763813641977656,7.587798752107887,9.186726828339417,12.729158668639023,17.763813641977656,7.587798752107887,9.186726828339417,12.729158668639023
13.423856635993225,10.072707842237072,17.660132191060306,7.416776852632653,9.187581080926146,12.728638831841492,17.660132191060306,7.416776852632653,9.187581080926146,12.728638831841492
13.370738016201136,9.987982331135731,17.553051265777068,7.247862647176361,9.188424766625204,12.7281020150951,17.553051265777068,7.247862647176361,9.188424766625204,12.7281020150951
13.315935622521948,9.904336066144213,17.44261369707034,7.081123699169034,9.189257547973558,12.727548433119392,17.44261369707034,7.081123699169034,9.189257547973558,12.727548433119392
13.259471375182445,9.821802504653245,17.328863658495113,6.916626701966718,9.190079091869777,12.726978307339774,17.328863658495113,6.916626701966718,9.190079091869777,12.726978307339774
13.201367859128714,9.740414658986992,17.211846648550175,6.754437452175029,9.190889069707254,12.726391865798956,17.211846648550175,6.754437452175029,9.190889069707254,12.726391865798956
13.141648314992475,9.660205083198564,17.0916094724793,6.594620823331392,9.191687157505651,12.725789343065735,17.0916094724793,6.594620823331392,9.191687157505651,12.725789343065735
13.08033662979513,9.581205860048827,16.96820022354977,6.437240739956483,9.192473036040493,12.725170980141172,16.96820022354977,6.437240739956483,9.192473036040493,12.725170980141172
13.017457327393284,9.503448588173734,16.841668263815723,6.2823601519852765,9.193246390970845,12.724537024362192,16.841668263815723,6.2823601519852765,9.193246390970845,12.724537024362192
12.953035558669516,9.426964369445285,16.712064204373988,6.1300410095879165,9.194006912965044,12.723887729302653,16.712064204373988,6.1300410095879165,9.194006912965044,12.723887729302653
12.887097091472368,9.351783796531196,16.579439885120305,5.980344238390468,9.194754297824431,12.723223354671923,16.579439885120305,5.980344238390468,9.194754297824431,12.723223354671923
12.819668300309553,9.277936940658238,16.443848354014076,5.833329715105479,9.19548824660503,12.722544166210998,16.443848354014076,5.833329715105479,9.19548824660503,12.722544166210998
12.750776155798498,9.205453339584148,16.30534384585988,5.689056243582094,9.196208465737113,12.721850435586202,16.30534384585988,5.689056243582094,9.196208465737113,12.721850435586202
12.680448213878456,9.13436198578292,16.16398176061428,5.547581531285304,9.196914667142632,12.721142440280538,16.16398176061428,5.547581531285304,9.196914667142632,12.721142440280538
12.608712604788504,9.064691314848204,16.019818641226568,5.408962166213722,9.197606568350439,12.720420463482686,16.019818641226568,5.408962166213722,9.197606568350439,12.720420463482686
12.535598021815815,8.996469194119443,15.872912151022353,5.273253594265144,9.198283892609277,12.719684793973743,15.872912151022353,5.273253594265144,9.198283892609277,12.719684793973743
12.461133709818728,8.929722911535313,15.723321050638985,5.140510097058925,9.198946368998472,12.7189357260117,15.723321050638985,5.140510097058925,9.198946368998472,12.7189357260117
12.385349453529201,8.864479164718908,15.5711051745221,5.010784770224059,9.199593732536304,12.718173559213756,15.5711051745221,5.010784770224059,9.199593732536304,12.718173559213756
12.308275565639304,8.80076405029905,15.416325406992623,4.884129502161629,9.200225724285986,12.71739859843647,15.416325406992623,4.884129502161629,9.200225724285986,12.71739859843647
12.229942874676556,8.738603053471984,15.259043657893868,4.76059495329015,9.200842091459245,12.716611153653817,15.259043657893868,4.76059495329015,9.200842091459245,12.716611153653817
12.15038271267292,8.678021037807637,15.099322837828408,4.640230535782063,9.201442587517432,12.715811539833211,15.099322837828408,4.640230535782063,9.201442587517432,12.715811539833211
12.06962690263241,8.619042235304528,14.93722683299469,4.523084393799534,9.20202697227013,12.715000076809522,14.93722683299469,4.523084393799534,9.20202697227013,12.715000076809522
11.98770774580231,8.561690236697283,14.772820479633392,4.409203384237427,9.202595011971226,12.714177089157138,14.772820479633392,4.409203384237427,9.202595011971226,12.714177089157138
11.904658008753112,8.505987982020661,14.606169538093805,4.298633057981176,9.203146479412418,12.713342906060147,14.606169538093805,4.298633057981176,9.203146479412418,12.713342906060147


==> plots/evaluation/dyn_weight/new_lat_blend_driven.csv <==
sim_x,sim_y,sim_v
6.123233995736766e-18,0.1,0.0
6.123233995736766e-18,0.1,0.0
6.123233995736766e-18,0.1,0.0
-6.81982982830611e-09,0.10191082586196021,0.048031420205438644
-1.0424912818869477e-06,0.11090439664952136,0.1158469137595982
-1.185518761025352e-05,0.12750530433538515,0.18656923912324053
-6.667567708748252e-05,0.15467167481996427,0.266430969017352
-0.00012957469176376666,0.17185773913851363,0.30638082676367867
-0.0003789639226820771,0.21333741252028932,0.38447986947450313
-0.0008742192881949057,0.26399502900260413,0.4592661189789586
-0.001469828044405357,0.3077618649032394,0.5131369971832307
-0.002654779400280086,0.3734964374763996,0.5821201629379691
-0.004400609407588888,0.4473086527594802,0.6479289015185825
-0.0061576636296517655,0.5077375188371495,0.695218666935179
-0.009208261393462456,0.5947647693273659,0.7556226119799154
-0.01319743976568822,0.6888303858461308,0.8130720174183839
-0.018266081831538147,0.789573646403004,0.8676214166279419
-0.024549411575301962,0.8966310842705975,0.9192725496308221
-0.030804423588315134,0.9904102983964131,0.9601740147456299
-0.03728452488614921,1.0781812578559953,0.9953728115930685
-0.04722158353688096,1.199549609120214,1.0359387155143243
-0.05873109199626999,1.3258654665185066,1.0776489260126254
-0.07187881516699951,1.4569002412361962,1.1168155249371512
-0.08670305568339702,1.5923358748533063,1.1535315603719598
-0.10322215523628646,1.7318663112977797,1.1878387343774686
-0.11985461184934423,1.8631134509387184,1.2172390952939602
-0.1396098026364177,2.0096722997912724,1.2471411462124375
-0.15733657900549494,2.134306667967982,1.2703792186015022
-0.17425212232015627,2.248284673517115,1.290019462547561
-0.19613128546072295,2.3897346400435593,1.3121076926461852
-0.2192948322908892,2.533363881246909,1.3331487150094137
-0.24376576246718298,2.679313525547452,1.3626304709858232
-0.27008534526114575,2.830279417577626,1.4280321311074335
-0.2988318154967764,2.9895782962362967,1.5173400238974006
-0.3301356412428151,3.158675728647999,1.608703834716849
-0.3606079136637832,3.320691661747987,1.6877882436949772
-0.3927636928621293,3.490233262984596,1.7629081317774429
-0.41955206533357897,3.6310592422769323,1.8204476318476284
-0.447166724355489,3.776309596222897,1.875505615632748
-0.48269593992586124,3.963860416722526,1.9416231420278443
-0.519181309173902,4.157783322889939,2.004323245373936
-0.5564538005537834,4.357762951269601,2.06360831047745
-0.5943568185154902,4.563483108287524,2.1195256353546
-0.6327466377107812,4.774636083047226,2.1721992708443616
-0.6637189368925215,4.947265196337904,2.212131821013752
-0.7026559395014353,5.167440259650319,2.2592096209121
-0.7378204901458708,5.369546344258998,2.2991058636709245
-0.7651962876708088,5.529189144865537,2.328498520562803
-0.8042646446450233,5.76075608290101,2.3674982484825136
-0.8431912887187724,5.996073158861935,2.40229954042695
-0.8819084920700065,6.234804672602648,2.434230014814069
-0.90501149963019,6.37956571627289,2.4520503228318113
-0.9432578282499818,6.623191642649156,2.4796950208775033
-0.9811199055150465,6.869539436753258,2.5047121514261277
-1.0185281057721125,7.1183575001027295,2.527185866435087
-1.0517521661790785,7.344206862099654,2.5453813715378177
-1.0881165449072405,7.597061358994834,2.563373892791462
-1.1060629899294916,7.724175334557134,2.571506475577267
-1.1414485485215613,7.979639177344234,2.586182914908688
-1.176105152528522,8.236570457227382,2.598651583501032
-1.209973477295156,8.494760813162229,2.609058128791029
-1.2430005144246064,8.754010355303954,2.617495658962295
-1.27513616755355,9.014123166405833,2.624006089674189
-1.3032557626446275,9.248808677506382,2.628304066236756
-1.3335628246370883,9.51005546603709,2.6313957971202986
-1.3599550372557072,9.745473959796895,2.632659407277892
-1.37987749624928,9.928688634428815,2.632763598243803
-1.4073775583947221,10.190483334655736,2.631622680804378
-1.4336454414662494,10.452194314982561,2.6286527071975745
-1.4585597204756113,10.713664224679668,2.624199503357229
-1.475145440967933,10.89647278285889,2.6202337466394865
-1.4975620252729132,11.15720404902349,2.6133991845557785
-1.5184164824198711,11.41731061446225,2.6052147767971783
-1.5376462273162514,11.67665507122327,2.595726740813991
-1.5535120394694795,11.909305931958903,2.586148822264249
-1.5679642082146203,12.141140149536243,2.575575839400632
-1.5781959774321717,12.32082889557829,2.566187961981035
-1.5912693066730876,12.576465525808324,2.5533437118608817
-1.6015738013044707,12.805486674488392,2.5409947390227496
-1.6105216174539327,13.033407256979975,2.5276344330416802
-1.6180779125376692,13.26012411411634,2.5131585243209345
-1.624172208942869,13.485537258819187,2.4976882550183643
-1.6282884338153674,13.684729485843581,2.4830576828358697
-1.6313626212175822,13.907407915039197,2.465651656750064
-1.6326857211647925,14.128491023897206,2.4472345700699054
-1.6324360151063657,14.29927333288493,2.4321719655164764
-1.6303877184947284,14.51724637373388,2.4117806302003673
-1.6263177731004432,14.733309843108646,2.3903149959085934
-1.6201522457708357,14.947338496551552,2.3676751583381663
-1.6138666704382596,15.112314232990279,2.349228593869553
-1.6038278132958532,15.322398211195328,2.32445798127995
-1.5915564607585393,15.530077956187062,2.298544133257612
-1.577038932740987,15.735226316523102,2.2715720096074254
-1.5602823556935137,15.937725202813425,2.243670789463032
-1.5413140278945912,16.13747018939159,2.2149874053085816
-1.5250604735351636,16.29086800292669,2.192662728129591
-1.502265544688538,16.48566733932453,2.16567295111084
-1.4773966858389262,16.677745723947798,2.138350883334739
-1.4505438014307392,16.867063097260008,2.110819671172837
-1.4218107903559452,17.053593304922405,2.083204644346934
-1.3913125909143558,17.23732422417688,2.0555952796295087
-1.3591734167113554,17.418254319518343,2.028052363860993
-1.3255247769244674,17.596393094887738,2.0006340716233146
-1.2905042122464705,17.771758434546058,1.9733719385148174
-1.2624082610857998,17.906252822805286,1.952303244637909
-1.2252930627406897,18.076797209614995,1.9263757936869796
-1.187193275268369,18.244744927715416,1.9006699871060257
-1.148262503596854,18.41013431697104,1.8751329075006178
-1.1175059534302647,18.537027700524977,1.8553900979998115
-1.077471903131711,18.69797108123608,1.830148952050892
-1.0370232349394863,18.85647413744462,1.8050545242695402
-0.9963040331600916,19.012581823062995,1.780099546960946
-0.9554546126677669,19.16633792941107,1.7552553412345977
-0.9191443279106842,19.30107105673011,1.7332614039407621
-0.8874485609632647,19.417489419760862,1.7140242356714828
-0.8469038934103275,19.565165927485218,1.6891290077385792
-0.8067032255550702,19.71061649833145,1.6642972469010273
-0.7669582724273488,19.853877621973016,1.6395348055038024
-0.7277738131611086,19.994983788930533,1.6148233025924899
-0.6892474276703712,20.133966553467065,1.5901570470808262
-0.6514689228255904,20.270855120913627,1.5655396397252852
-0.6145201039101824,20.405676180296325,1.5409690734830004
-0.5784746027273355,20.538453902628994,1.5164516859052302
-0.5511057863051179,20.640327090684362,1.4974276887783071
-0.5168212476174031,20.76952850591325,1.4731009507851842
-0.48359925815376376,20.896750255464376,1.4488698883577535
-0.451482424439856,21.022009876851957,1.4247401068624945
-0.42728913929404405,21.118087927210436,1.4060539445546698
-0.3972174223893835,21.239898861164075,1.3821502500313316
-0.36832795686819986,21.35979073237958,1.3584003545037604
-0.340634645188644,21.47777786351761,1.3348242456477653
-0.31414470913541903,21.59387432026431,1.3114410099540208
-0.28885914874446456,21.708094127419535,1.2882699001537372
-0.27002238107262994,21.795643539687166,1.2704401041469928
-0.24685956406768214,21.906578761709262,1.247994979365718
-0.22487087038489129,22.015703960516404,1.2257966939175675
-0.20403943888568124,22.123033215259625,1.2038552403905711
-0.18434441543023455,22.228580889523133,1.1821836628526332
-0.16576144131487755,22.33236178992621,1.16079024041398
-0.14826316811328677,22.434391016394652,1.1396810386662966
-0.13538426449299415,22.512545886130802,1.1234620920837595
-0.11973918802416375,22.611499194034934,1.1028678490916761
-0.10826164170787991,22.687281046228808,1.0870523097593072
-0.09436397300011161,22.783212209900935,1.0671231418621947
-0.08139763268566223,22.877484730318113,1.0475954548609152
-0.06932634480723263,22.9701167326684,1.0283483460354377
-0.060532967330858736,23.041039810648446,1.0135708921311835
-0.04996227941242948,23.130794778695446,0.9948184736560894
-0.04018415279334187,23.21895417669674,0.9763415785054128
-0.0311614548688701,23.305534688052383,0.9581370312383799
-0.02374561781928021,23.381183304577096,0.9421810468605276
-0.01604944962598112,23.46482770114101,0.9244812716239301
-0.010514752705511304,23.528826064601873,0.9108959451842582
-0.005356539371742801,23.591907859239843,0.8974883851448521
0.0007487206363610429,23.671681311171263,0.880483092312192
0.006292869556979325,23.74997281489612,0.8637279968847438
0.011308987131991586,23.826799953767978,0.8472191853863247
0.01582913850040172,23.9021804307066,0.8309529964968161
0.01988431109558645,23.976132037685854,0.8149256842677572
0.02273602405591342,24.03267352475388,0.8026228120601235
0.025690225292343116,24.096257983351183,0.7887345056765922
0.0277036896349174,24.14322949426886,0.7784373786112389
0.03013388772168933,24.20491251796517,0.7648648126751045
0.03203487788093174,24.258007919602885,0.7531424981284174
0.032788285792162544,24.280514798080024,0.7481602433033363
0.03418956229673614,24.325085163948685,0.7382689076903868
0.035654372571312314,24.37634267815043,0.7268513401218031
0.03694630631496296,24.426809929600186,0.7155642391509176
0.03822431899927167,24.483529892636348,0.7028228973408328
0.03917996329846343,24.532331991048874,0.6918112812378776
0.039993694765068824,24.580370182675374,0.6809263537123089
0.04058505143710729,24.62094410127857,0.6716963888429484
0.04123096503890597,24.674188242315296,0.6595320670333131
0.04172515614895726,24.72646727847839,0.6475289183456654
0.042079234387049,24.7777935744262,0.6356854142990722
0.04230417298142534,24.82817944691575,0.6240000769749205
0.04241032971985696,24.87763716058109,0.612471475596837
0.042417892027208894,24.91412868806398,0.6039270459610435
0.04235442732117603,24.956057796097014,0.5940682246182818
0.042218725635326526,24.99730072151956,0.5843266746194553
0.04201637631277334,25.037865536502437,0.5747015258925345
0.04171027857231716,25.083405438021018,0.5638454927603755
0.04133145531518791,25.128082121538707,0.5531363360683557
0.04094580694126176,25.1664753730758,0.5438876085763649
0.04044901652651413,25.209565277615503,0.533455784965027
0.039898299401222005,25.251825767367578,0.5231701424965576
0.03929937227053466,25.293268474353834,0.5130294960674906
0.03873996055759607,25.32886908858843,0.5042744483507071
0.03865756198019228,25.333904950104493,0.5030326704144152
0.03815105766200446,25.363860120341865,0.4956287317070952
0.03744591926424029,25.403113239274795,0.48588078970569704
0.03671069215270031,25.441591886697346,0.47628011066126497
0.03594942354619198,25.479306977277936,0.4668120409374441
0.03516585797279897,25.51626953927546,0.4574822388919286
0.034363456062600516,25.55249063152126,0.4482896774830888
0.03354541330712105,25.587981227785374,0.43923314220771614
0.03281911758564991,25.61844481984881,0.43141935219884064
0.0321902333971011,25.644123438092706,0.4248034201585603
0.03155662891993814,25.66940710909544,0.4182622987477054
0.030812791581073255,25.698411793863606,0.4107330373002621
0.030065376112725632,25.726892578996235,0.4033000567531009
0.029315767506479188,25.75485628162031,0.3959659835212028
0.02856524186702902,25.78230982403265,0.3887299896443204
0.027814976474452264,25.80926007850462,0.38159145358129054
0.027066055581859635,25.835713865205182,0.37454958018156725
0.02642595134129931,25.857998521357484,0.3685900498506467
0.025682109431143105,25.883548203887244,0.3617256775565417
0.025047666703886362,25.90506780237543,0.3559171616420923
0.02431181701498205,25.929736860958545,0.34924430261164874
0.023581306668822487,25.953941626428193,0.3426502759893083
0.022856805232433143,25.977687980084053,0.3361475230624851
0.022138904930676304,26.000982297648513,0.32973516671377456
0.021428140699416856,26.023830911887885,0.3234127752041698
0.020724994093685375,26.046240105152002,0.3171794879735217
0.02012868862969889,26.06510296323439,0.3119070325951644
0.019538542907676495,26.083651432473065,0.3066983903390186
0.018858120814870826,26.10489903470384,0.3007008747382627
0.01818668360193172,26.125730425398917,0.294807581344559
0.017524504166732867,26.146151681876365,0.28897541435099494
0.016871868523634884,26.166167327245198,0.2832159689622459
0.016229009994911888,26.18578244287806,0.2775283627670029
0.015596133777592497,26.205001982665763,0.2719100374140535
0.014973421714445104,26.223830696250566,0.2663580124993469
0.014361032560467644,26.24227318544577,0.26087070344720653
0.013759105401660643,26.260333861426048,0.2554452414724532
0.013251583530792952,26.275513860371333,0.2508445455578324
0.012587070483112944,26.29532753100388,0.24479113657720686
0.012017125229102133,26.312269392934574,0.23954546642595936
0.011379011821762633,26.33118484265478,0.23362225171869105
0.010755096999498621,26.349629676938815,0.2277748635730965
0.010145411253754212,26.36761021794773,0.22200644685550264
0.009697499508935531,26.380794413934368,0.2177275243212189
0.00918506430465584,26.39585342535442,0.2127895331958965
0.00868352018446559,26.410568956486348,0.20790760751998333
0.008123631823543476,26.426971165661367,0.20239916693353815
0.00764530475107573,26.440964701956265,0.19765293589920646
0.00711182770265375,26.456552549002843,0.19228353871820603
0.006720905364781304,26.467963321245367,0.18830553159723373
0.006211838425613138,26.482809145303474,0.18306909560616663
0.005777730807822309,26.4954579523327,0.17854747558469025
0.005354108416330141,26.5077924469941,0.17408371532813
0.004940878018282011,26.519816806468818,0.1696795885377363
0.004481224674251377,26.533184177580303,0.16471455836600224
0.004200705183041205,26.54133845468026,0.16165820765882605
0.0038708759273809058,26.550922943868084,0.15802871148817144
0.003442515309089049,26.563366133513494,0.15324542273096764
0.0030270787557442245,26.575429691679133,0.14853481950945285
0.002624388833436011,26.587119800470866,0.14390624593063178
0.00223425962026045,26.59844273355532,0.1393472563737509
0.001856512348884173,26.609404419719088,0.13487090363643472
0.0015812123527483453,26.61739233611891,0.13155781761720198
0.0012246831971445677,26.6277363351631,0.12720812028145617
0.0009650772614896595,26.63526791514669,0.1240017531451022
0.0006291591755726046,26.645013205581645,0.11979522357452554
0.0003047330967057386,26.654425111127612,0.11565415601127207
-8.375554233952197e-06,26.66350893529492,0.1115884447791268
-0.00027323305716046257,26.67119326511366,0.1080999435472775
-0.0005656861334278859,26.67967876925855,0.10417675121423353
-0.0008474139392809879,26.687853770035446,0.10033419231276644
-0.0009843230731254437,26.691826801938813,0.09843857174868453
-0.001282884145572642,26.70049164146819,0.09424355571104731
-0.0015615075545926309,26.70857891519975,0.07625732464385915
-0.0017141223458157827,26.713011714550422,0.034676281904721426
-0.0017493899002078276,26.714037466324427,0.011834374814512391
-0.001640178840437902,26.710867822168623,0.0587380054295397
-0.0013822427929358107,26.703461965901315,0.10546687138581927
-0.0009715837386365431,26.691952300281212,0.15034735937798271
-0.0003945128200342495,26.676438346271706,0.19453146552993
0.0002788987253184342,26.659340769222243,0.2331326279938286
0.0012515369073498464,26.6364575203275,0.2756897944127685
0.0021966065601910557,26.61604297445636,0.3081084733486889
0.0037061574902099667,26.586516025651715,0.3487365052622468
0.005616437701026,26.553402541381445,0.3881323082715625
0.008011431959005567,26.51682372907269,0.42625038876045823
0.010980636610453898,26.476906324053598,0.4630450681643619
0.014614583531687883,26.4337780306777,0.4985441624014882
0.01900341206849013,26.387570273668732,0.5327187728764443
0.02361173089840961,26.344017123588443,0.56201769370393
0.02967449456450649,26.292351645336456,0.5937855016164587
0.03591549738319857,26.244158011634028,0.6209764157386118
0.04302492165139086,26.19392649124606,0.6471627832979346
0.05213951977261491,26.135099949373434,0.6755028882305109
0.06252149279545627,26.073951821792477,0.7026066251994852
0.07425722327281957,26.010618743259975,0.7285828857364519
0.08743080463432644,25.94523625250344,0.7533883477695654
0.10212396945868128,25.87793751903918,0.7773965408696607
0.11654941813349266,25.81651015050778,0.800915162160401
0.13452332925056001,25.745201701035203,0.8322780455014619
0.14985357465565358,25.688191402391954,0.8542957359975675
0.17136398902917538,25.61310591085157,0.8810846066111925
0.19497219102895058,25.536207416857135,0.9062480791687276
0.22075301674548153,25.45769513666395,0.9299264855216841
0.24877533285358452,25.377762048691395,0.9522002794680596
0.27216235129577876,25.31472487651067,0.96868218782295
0.30432559018468774,25.23271271130444,0.9887810776262026
0.33493184393926834,25.159035097824376,1.0056515576542235
0.3716753736781938,25.075429485137057,1.0236100240515094
0.410904276753064,24.99122864772043,1.0404953380085225
0.4431541851556855,24.925437384011357,1.0528958501377077
0.4769399287565919,24.85946591754139,1.064743388219365
0.522653240708457,24.774500379109895,1.0792024829986273
0.5709420414076779,24.68951508836769,1.0928470047438563
0.6218195135109016,24.60466025460777,1.1057380214543273
0.6752956492599194,24.520078663177998,1.1179488716999253
0.7313751340068515,24.435909984873373,1.1295540882634083
0.7834097514269924,24.36154918943852,1.1393992981304861
0.8444083877095772,24.27852120942537,1.1500577243595607
0.8936495706925534,24.214480607091843,1.1580018211320815
0.9667113025438689,24.123936665386804,1.1689218104419568
1.042960344121091,24.03463930310736,1.1795564474978972
1.1304794925835375,23.938009349344473,1.1908917214636676
1.221739439631399,23.843188823980018,1.201927381582363
1.2903963719836458,23.775423699321706,1.209767541019711
1.3968610542641524,23.67573075483775,1.2211544800055525
1.497967825143475,23.58645854440587,1.2311890485544308
1.6118992915188433,23.491412536164788,1.2416661364297572
1.7293952923451736,23.398824380266543,1.2514838396849175
1.8197061160316765,23.330996767068427,1.2583871186580486
1.9117779331529507,23.26454215372318,1.2649003622198154
2.037101260865288,23.178047668571967,1.2729292424940066
2.1543676979284685,23.1008532436777,1.2796201073655684
2.26279955534734,23.032383945893866,1.285151882963032
2.3729481081140436,22.965445139106286,1.2959178669475118
2.486743351313072,22.89889924716923,1.3423931518722556
2.6058690803143296,22.83196566831415,1.3900924698200245
2.704949636578434,22.77831501083426,1.4265486413853152
2.8464997029554784,22.704630457211028,1.4745421405246295
2.9531843012531898,22.65122652541259,1.507889469265199
3.1048107715374926,22.578192007922194,1.5517350129212606
3.2764369272230613,22.499172478138124,1.5968992530052992
3.4541781783304617,22.42092953925918,1.6393642487812505
3.591261583285864,22.36278374092536,1.6694095500070987
3.778757909686951,22.285974964460937,1.7071570667850098
3.971283509930741,22.20996475010228,1.7422230601952757
4.151852372201235,22.140949196574685,1.7721487408763805
4.352946381875186,22.066317836973752,1.8023736717031713
4.50636342041484,22.010755096819615,1.8233826317862427
4.69665951554784,21.943280186531055,1.8473048015372553
4.907477294043992,21.87014985049675,1.8714038428521766
5.121370521208379,21.797423980594164,1.8936294723577751
5.338070025215509,21.724987604157718,1.914215421744396
5.5573327808374176,21.65270793056468,1.9334211037059783
5.778949852632729,21.580430079633686,1.9515173825448107
5.984010587000785,21.514025959346316,1.9673848182288267
6.153059364508791,21.45947695287704,1.9798383136478475
6.380055108519694,21.386296692055936,1.9947954881831123
6.551332572277168,21.330992068929103,2.0046912885601373
6.780844390772378,21.256573663030874,2.016234410530505
7.01140151084259,21.181257172334504,2.025903994073992
7.242728788179904,21.10491874850856,2.033753152838996
7.416567557426811,21.046922354775507,2.038473735965559
7.629256165790034,20.975092371295,2.0429303891567314
7.841995063641411,20.902134022311635,2.0459494708732486
8.035265845440348,20.834748060901806,2.0474825055165646
8.247534544691725,20.759364818300245,2.047848542249161
8.401602944588845,20.703655466323212,2.0478272527969765
8.612919344929153,20.625780797360594,2.046659941579788
8.823444165883652,20.54636976222664,2.0441025445721857
9.032970526679318,20.465333530473966,2.040251973229078
9.241284763666432,20.38256648383831,2.03508818072986
9.44816460409232,20.297954177857743,2.0286242786433024
9.653384767292032,20.211375520042626,2.020967590889271
9.838321463290713,20.130852714951164,2.01301534097152
9.985031671116865,20.065123215324395,2.0059444161327638
10.184784480155612,19.972744448884363,1.995692122615125
10.328585524989801,19.904022894351055,1.9886714815281354
10.524169249939792,19.807342260631163,1.9779716586499687
10.717047033158696,19.708049605569773,1.9661668705143363
10.889824742190605,19.615429515776224,1.954505329267518
11.02614741068379,19.539660833705337,1.9438969730194662
11.1938297420308,19.44291123323311,1.9273472454650207
11.35818640138424,19.343998400968754,1.908713427735533
11.503056298129644,19.253213776396702,1.8904503514707887
11.66049036246912,19.15042269540203,1.8696275396035202
11.783646660504967,19.066759428306362,1.852221050420663
11.933944086524592,18.96041215348796,1.8298478130204574
12.080027618182395,18.85211267172296,1.8069156113541627
12.221738608609929,18.741886240071487,1.7835460195203703
12.37239666787955,18.618458936713672,1.7576276480182902
12.50446295807012,18.504334409797792,1.7332355983932597
12.631709640469449,18.38849470073275,1.7084089036105718
12.754015839347632,18.27106362040338,1.6828797518908385
12.848250420003595,18.176053917610158,1.6626135577398717
12.961505462647683,18.056039329690286,1.6381670263894212
13.048493239658935,17.95905136941517,1.619051726693409
13.162834652521632,17.82437468486657,1.593303128343204
13.271071195545522,17.688312124715555,1.5680648480963775
13.373224625615444,17.551027604309603,1.543476918007266
13.443726971226981,17.450511210656835,1.5260819718776586
13.535517015936241,17.311504646995637,1.5028886680140612
13.613864892842175,17.184458469979248,1.482584821606378
13.694553514081331,17.044110067907287,1.461151618410858
13.769626269030189,16.903279304935086,1.4409545856648915
13.82080173311907,16.800606773990214,1.4271755917974176
13.869168652038748,16.697777743391086,1.4138643760968745
13.925777862451733,16.56910395848773,1.397857250400101
13.97823610547852,16.440372448885242,1.3825286384848672
14.031314072924596,16.298817252614455,1.366400981738835
14.079733224390852,16.15743386297403,1.3509711981234134
14.11987385606357,16.029151923255718,1.337489455428322
14.15297177494596,15.913972335692081,1.3257496089249872
14.176803849293668,15.824606816237416,1.3168459603371796
14.208059800117177,15.697330270858178,1.3044285464268792
14.22805688182472,15.608543833946406,1.2959211097578558
14.254048088774827,15.48219887803472,1.2839831912191844
14.277139050411877,15.356494409200602,1.2722485862653599
14.297471821964443,15.231494650731417,1.2606713153641327
14.310137976227129,15.144446590561113,1.2526228100618886
14.32609711611761,15.020785705607397,1.2411763427966858
14.339662591002103,14.897986879749938,1.2297663978205924
14.35096090019363,14.776104824780358,1.2183533932857922
14.360113924347822,14.655189612786826,1.2069079184584595
14.365307458775957,14.571147169909757,1.1988920191353742
14.370586376033193,14.463843122678455,1.188527172906993
14.374694879472806,14.345642960888638,1.176903939127749
14.37705292334687,14.2285635645519,1.1651563685284654
14.377757620556157,14.112644040489343,1.153272440173805
14.376900674941881,13.997921152412212,1.1412430862453153
14.374568436337226,13.884429403331835,1.1290639482650169
14.371275174029687,13.783366191826719,1.117972161293489
14.367968717180762,13.70548307823996,1.1092597375344149
14.362167357314986,13.595336017491565,1.096752632571538
14.35515815546832,13.486515377159883,1.0841564860915562
14.347003998772307,13.379044919269536,1.0714177444393134
14.337763501493141,13.272947674605804,1.058548794092555
14.327491176582546,13.1682445133452,1.045558836030118
14.318564575467098,13.08549843132773,1.0350916787831481
14.30656024763116,12.983350612757931,1.0219186116086012
14.296307668635832,12.902669755563961,1.0113213910264662
14.284112575571251,12.813015293075665,0.9993461426867964
14.2712451273285,12.724545597505001,0.9873517663879958
14.260789037846001,12.656556374574516,0.9780344244481243
14.249953915362529,12.58928780089109,0.9686975281556804
14.235484517435163,12.503863133567238,0.9566704949060472
14.220430796113835,12.419639705081165,0.9446262570197683
14.204814958776886,12.336621812995178,0.9325750383689422
14.188658251216049,12.254812868561688,0.9205233458668867
14.173859176973076,12.183110769443541,0.909818292220717
14.160583553675501,12.121157658599888,0.9004600894166503
14.143082370787454,12.042582772403835,0.8884467129753426
14.129144929398976,11.982308395765543,0.8791246978682121
14.110822074867308,11.905891963433415,0.8671630184732799
14.092062190943748,11.830689079588703,0.8552386404597208
14.072882884946821,11.756698149733252,0.8433578246075071
14.057686822794714,11.699986268181268,0.8341512161285543
14.03780463255873,11.628144262445934,0.8223610237364636
14.01755076972381,11.557506730980027,0.81063021485725
13.99924893487838,11.495725779063289,0.8002533285881896
13.978338885013121,11.42735204181963,0.7886432037138902
13.961851135339284,11.37499641226178,0.7796647553504277
13.940377748388062,11.308736754449798,0.7681835233141243
13.918610434202225,11.24365798738013,0.7567807551247607
13.896565618174137,11.179753419069534,0.7454614338361591
13.874259647084912,11.117015777228147,0.7342265528375778
13.851708812999242,11.055437297499003,0.7230793059834189
13.828929310713347,10.995009633149838,0.7120239530728705
13.80850190865185,10.942255091298845,0.7022759778416177
13.785334353221595,10.883976612266725,0.6914016976496824
13.767188234328012,10.839426421603804,0.6830140326261775
13.743707367977969,10.783138898840582,0.672315889370745
13.72007215146666,10.727956846573052,0.6617214402573746
13.696298139801357,10.673869266627856,0.6512310080350179
13.672400743828938,10.620864800557602,0.6408474802375965
13.648395198144637,10.568931700490618,0.6305721684354038
13.62429650777619,10.518057778917573,0.620406206160939
13.602809244085266,10.47371563720295,0.6114628100555357
13.578574859879613,10.424808089982246,0.6015060580450928
13.559689897845892,10.387476265394763,0.5938402674934256
13.535374628319028,10.340376788766488,0.5840841291088754
13.511033298308686,10.294275646563575,0.574442212330883
13.486679548889649,10.249159049105996,0.5649137668913395
13.462326733998895,10.205013003553399,0.5554996461965027
13.437987915170279,10.16182333450779,0.5462001471417401
13.413675828388673,10.11957566469464,0.5370153060397742
13.392097565668394,10.082801246834915,0.5289465744453257
13.373248647203264,10.051216679887556,0.5219615578600427
13.35175114439368,10.015788523113127,0.5140635040374577
13.327632371944071,9.976771711475196,0.5052849034917073
13.303594217776517,9.938629870053354,0.4966202179690881
13.279647558221415,9.90134806287958,0.4880677407450997
13.25580292888871,9.86491133660906,0.47962836897853295
13.237334167241452,9.837146317612348,0.4731424651939509
13.213695813525096,9.802174959727383,0.4649011850525347
13.19279229242688,9.771764294725463,0.45766819990417545
13.169406081568113,9.738298056696564,0.44963484551411365
13.146166273920223,9.705607061109141,0.4417128167854714
13.128197514746383,9.68070717043053,0.43562393126407356
13.110326348037637,9.656260370756536,0.4295997249316896
13.087498513152996,9.625483416822357,0.4219490151343362
13.064845731984507,9.595429398589426,0.41440352726862845
13.042375238813763,9.566083803148608,0.40696241679089024
13.020093919107891,9.53743223953769,0.39962457255518496
13.000452418547528,9.512535309561489,0.3931877064596964
12.983396410408849,9.491183301756262,0.3876212640523841
12.961650638331049,9.4643132185716,0.38055322801696995
12.944883157783195,9.443859093771637,0.3751262752233025
12.923517001134556,9.418121636012266,0.3682334928199716
12.90237158047091,9.393002465617608,0.36143818353474094
12.881451624185857,9.36848819402273,0.3547391212523952
12.863048966386332,9.347194874770773,0.3488643347739296
12.842566706429857,9.323787351491829,0.3423438680759417
12.822321862128367,9.300947153566593,0.3359162200874403
12.802317977239257,9.278661647485125,0.32958040039476394
12.782558306949232,9.256918406028841,0.3233354580481385
12.767360381420765,9.240374017005312,0.31854125856430254
12.750176070919288,9.221851507038679,0.3131272660661328
12.73108138166416,9.201495101000011,0.3071193657088181
12.712240493217006,9.181637214733954,0.3011984472780353
12.69365540275884,9.162266413084753,0.2953636601503051
12.675327861616184,9.143371482165692,0.28961371343862313
12.657259383313177,9.124941429178989,0.28394788664894105
12.643386051292326,9.110921432217582,0.2795986432767001
12.627724308428004,9.095228559067515,0.27468924381133447
12.616113779748547,9.083685664647358,0.2710525364780962
12.600814309017162,9.068591515433383,0.2662587872327517
12.585722401510687,9.053829701329933,0.2615281958250118
12.570838343905631,9.039393311923469,0.25685998072745714
12.556162295670067,9.025275564579644,0.25225343087893276
12.541694297715862,9.011469807727137,0.247707986610112
12.529205416219973,8.99964057574033,0.24378052756379326
12.515127241406503,8.986402339053916,0.23934833656991605
12.501256618870464,8.973457698776148,0.23497562103052072
12.490989593412346,8.963938148197817,0.23173634565556966
12.47748112495893,8.95149249118143,0.2274664325745882
12.46417893191538,8.939323816288244,0.22325449387200974
12.451082377731634,8.927426317483784,0.21909991209344792
12.43819073091778,8.91579430397582,0.21500223762588366
12.425503176085057,8.904422205316424,0.21096097538357467
12.414568282184538,8.89468054113395,0.20747070382659022
12.403788312066835,8.885130118167945,0.20402278671462626
12.391657157552114,8.874445018339756,0.2001337641608364
12.382690313135216,8.8665889961243,0.1972536460977612
12.370908944653412,8.85632065462081,0.19345939542938806
12.359325835191559,8.846283652739466,0.18971864473241284
12.347939703376213,8.836473151134026,0.18603099336018536
12.336749207099768,8.826884414477428,0.18239587027204407
12.325752946826949,8.817512809659878,0.17881276097417953
12.316289413248072,8.809487206952692,0.1757198533200643
12.305653393771363,8.800510590570045,0.1722330153976283
12.296502733207264,8.792823846725975,0.16922360446628493
12.288774168226073,8.78635752020557,0.16667922027488408
12.2786329219243,8.777908033905295,0.16332768349363935
12.26991153170308,8.770673394414164,0.1604353077034375
12.260116764855077,8.76258304898739,0.15717228265631672
12.250504472608359,8.754678679697037,0.15395786263101296
12.24107289081532,8.746956434523726,0.15079155749824047
12.232967083987468,8.740345903797056,0.1480601316190857
12.224997037071438,8.73386945254466,0.14536484853489046
12.216053059857265,8.726628863033481,0.14232848860534986
12.209459082943075,8.72130899133418,0.1400890376341683
12.200817573934165,8.714360443073828,0.13713456095923882
12.193396135195728,8.70841375011185,0.13458661561391744
12.186103911759085,8.702589119705564,0.13207305273187386
12.179955300752725,8.697692070917386,0.1299456308911095
12.172899616551186,8.692088353410657,0.12749524130435935
12.165969420013468,8.686600542985682,0.12507857715741072
12.158201155009749,8.68046802132644,0.12235751555098459
12.151535394521494,8.675221632754406,0.12001206765155642
12.145918226446915,8.670811755568788,0.11803888302160984
12.138565448177618,8.665054626033621,0.11543058187625668
12.133152642174274,8.660827467156208,0.11350144264213397
12.126069681147007,8.65530993102648,0.11096520989513037
12.119138161139789,8.649925504710057,0.1084695633620745
12.112356122750887,8.644671526475966,0.10601368165008815
12.10572163891047,8.639545417505595,0.1035955272347878
12.100036073230427,8.635163042726363,0.10150908654135166
12.095250631078498,8.631481951245071,0.09974299108709597
12.089769167584128,8.627273781493981,0.09770831769516605
12.083637006184661,8.62257649187302,0.09540874070711555
12.077644908613376,8.617997016833673,0.09313787153756103
12.072515559536418,8.614085076334197,0.09117715806780294
12.066781985453957,8.609721152716546,0.08896436903757762
12.062570832729909,8.606521853872989,0.08732716316090319
12.057073017923582,8.602352475546276,0.08517980333566197
12.052371203418183,8.59879336694255,0.08330824490395977
12.047769869361005,8.595316157596661,0.08147542456642717
12.043267993173556,8.59191964569093,0.07965459841455222
12.038864321739247,8.588602475397753,0.07787203933931844
12.035777978336693,8.586280681938794,0.07661033095557271
12.030940877626428,8.582646871122764,0.07463075624169124
12.026228720255268,8.579112787067325,0.07262835197368969
12.021639417814516,8.575676348067251,0.0707066869494597
12.017170874800263,8.572335497489691,0.06878860695415975
12.013358831230136,8.56948945777275,0.0671318383492305
12.010163179373015,8.567106413683836,0.06573650529948363
12.006005160960079,8.564009510798517,0.06387816323785303
12.00296322409109,8.561746560915871,0.06249923171758031
11.99900887437534,8.558808220053612,0.06068128024166027
11.995167091254974,8.55595713613021,0.05892095876817704
11.99189646247381,8.55353269824398,0.0574066355743578


==> plots/evaluation/dyn_weight_goal/dyn_weight_corridor.csv <==
path_x,path_y,x_bound_left,y_bound_left,x_bound_right,y_bound_right,smooth_x_bound_left,smooth_y_bound_left,smooth_x_bound_right,smooth_y_bound_right
-6.123233995736766e-18,-0.1,4.999000033332889,-6.6665333348370215e-06,-4.999000033332889,-0.19999333346666517,4.999000033332889,-6.6665333348370215e-06,-4.999000033332889,-0.19999333346666517
0.0019998666693332974,-0.19998000066665778,4.998000399974223,-3.3329733487103e-05,-4.994000666635556,-0.3999266715998284,4.998000399974223,-3.3329733487103e-05,-4.994000666635556,-0.3999266715998284
0.005998800087996711,-0.29990001133275557,4.997001499764018,-7.997893553263191e-05,-4.985003899588024,-0.5997200437299786,4.997001499764018,-7.997893553263191e-05,-4.985003899588024,-0.5997200437299786
0.01199520073594117,-0.399720065326276,4.996003732249038,-0.0001465954804125147,-4.9720133307771555,-0.7992935351721395,4.996003732249038,-0.0001465954804125147,-4.9720133307771555,-0.7992935351721395
0.019986670132858438,-0.499400235956538,4.995007496522987,-0.00023315272239704532,-4.95503415625727,-0.998567319190679,4.995007496522987,-0.00023315272239704532,-4.95503415625727,-0.998567319190679
0.029970011797541257,-0.5989006524843405,4.994013191066872,-0.00033961603974352883,-4.93407316747179,-1.1974616889289376,4.994013191066872,-0.00033961603974352883,-4.93407316747179,-1.1974616889289376
0.0419412325264332,-0.6981815160697271,4.993021213589619,-0.0004659428485443984,-4.909138748536752,-1.39589708929091,4.993021213589619,-0.0004659428485443984,-4.909138748536752,-1.39589708929091
0.055895543990856854,-0.7972031156909909,4.992031960868992,-0.0006120826197607565,-4.880240872887278,-1.5937941487622211,4.992031960868992,-0.0006120826197607565,-4.880240872887278,-1.5937941487622211
0.07182736465228146,-0.8959258440285536,4.991045828592889,-0.0007779768994322644,-4.847391099288326,-1.7910737111576749,4.991045828592889,-0.0007779768994322644,-4.847391099288326,-1.7910737111576749
0.08973032199486389,-0.9943102133073657,4.990063211201072,-0.0009635593320590496,-4.810602567211344,-1.9876568672826722,4.990063211201072,-0.0009635593320590496,-4.810602567211344,-1.9876568672826722
0.10959725507437001,-1.09231687109149,4.9890845017273975,-0.0011687556871424754,-4.769889991578658,-2.1834649864958373,4.9890845017273975,-0.0011687556871424754,-4.769889991578658,-2.1834649864958373
0.13142021738245696,-1.1899066160245504,4.988110091642605,-0.0013934838888767231,-4.725269656877691,-2.378419748160224,4.988110091642605,-0.0013934838888767231,-4.725269656877691,-2.378419748160224
0.15519048002517044,-1.2870404135097533,4.987140370697736,-0.0016376540489768665,-4.676759410647396,-2.5724431729705297,4.987140370697736,-0.0016376540489768665,-4.676759410647396,-2.5724431729705297
0.18089853521438598,-1.3836794113232047,4.9861757267682405,-0.0019011685026351088,-4.624378656339469,-2.7654576541437743,4.9861757267682405,-0.0019011685026351088,-4.624378656339469,-2.7654576541437743
0.20853410007079737,-1.4797849551542819,4.985216545698827,-0.0021839218475829814,-4.5681483455572325,-2.957385988460981,4.985216545698827,-0.0021839218475829814,-4.5681483455572325,-2.957385988460981
0.23808612073693136,-1.5753186040668425,4.984263211149136,-0.0024858009862525066,-4.508090969675273,-3.1481514071474326,4.984263211149136,-0.0024858009862525066,-4.508090969675273,-3.1481514071474326
0.26954277679854316,-1.6702421458750867,4.9833161044402745,-0.0028066851710135676,-4.444230550843188,-3.3376776065791596,4.9833161044402745,-0.0028066851710135676,-4.444230550843188,-3.3376776065791596
0.3028914860126246,-1.7645176124279214,4.982375604402298,-0.0031464460524701643,-4.376592632377049,-3.5258887788033726,4.982375604402298,-0.0031464460524701643,-4.376592632377049,-3.5258887788033726
0.3381189093401336,-1.858107294795715,4.981442087222685,-0.003504947730800012,-4.3052042685424174,-3.71270964186063,4.981442087222685,-0.003504947730800012,-4.3052042685424174,-3.71270964186063
0.3752109562814319,-1.950973758353366,4.9805159262958565,-0.003882046810112172,-4.230094013732993,-3.8980654698966197,4.9805159262958565,-0.003882046810112172,-4.230094013732993,-3.8980654698966197
0.414152790512297,-2.0430798577536544,4.979597492073838,-0.0042775924558018374,-4.151291911049244,-4.081882123051507,4.979597492073838,-0.0042775924558018374,-4.151291911049244,-4.081882123051507
0.45492883581825405,-2.1343887517848854,4.978687151918071,-0.00469142645488585,-4.068829480281562,-4.264086077114885,4.978687151918071,-0.00469142645488585,-4.068829480281562,-4.264086077114885
0.49752278232485403,-2.2248639181068817,4.977785269952479,-0.005123383279281413,-3.9827397053027713,-4.444604452934482,4.977785269952479,-0.005123383279281413,-3.9827397053027713,-4.444604452934482
0.5419175930214061,-2.3144691678594342,4.976892206917826,-0.005573290152018018,-3.8930570208750144,-4.6233650455668505,4.976892206917826,-0.005573290152018018,-3.8930570208750144,-4.6233650455668505
0.5880955105755544,-2.4031686601373625,4.976008320027417,-0.006040967116345719,-3.7998172988763086,-4.800296353158379,4.976008320027417,-0.006040967116345719,-3.7998172988763086,-4.800296353158379
0.6360380644359748,-2.4909269163263996,4.9751339628242235,-0.006526227107714,-3.7030578339522737,-4.975327605545085,4.9751339628242235,-0.006526227107714,-3.7030578339522737,-4.975327605545085
0.6857260782203485,-2.5777088342941648,4.974269485039468,-0.007028876028597697,-3.6028173285987712,-5.148388792559732,4.974269485039468,-0.007028876028597697,-3.6028173285987712,-5.148388792559732
0.7371396773856598,-2.663479702430547,4.973415232452739,-0.0075487128261286784,-3.49913587768142,-5.319410692034966,4.973415232452739,-0.0075487128261286784,-3.49913587768142,-5.319410692034966
0.7902582971777481,-2.7482052135318886,4.972571546753682,-0.008085529572519068,-3.392054952398186,-5.488324897491259,4.972571546753682,-0.008085529572519068,-3.392054952398186,-5.488324897491259
0.8450606908569355,-2.8318514785234075,4.971738765405325,-0.00863911154822894,-3.2816173836914544,-5.655063845498586,4.971738765405325,-0.00863911154822894,-3.2816173836914544,-5.655063845498586
0.9015249381964391,-2.914385040014375,4.970917221509107,-0.009209237327847397,-3.167867345116229,-5.819560842700903,4.970917221509107,-0.009209237327847397,-3.167867345116229,-5.819560842700903
0.9596284542501696,-2.9957728856806285,4.970107243671631,-0.009795678868666169,-3.050850335171292,-5.981750092492591,4.970107243671631,-0.009795678868666169,-3.050850335171292,-5.981750092492591
1.0193479983864089,-3.075982461469058,4.9693091558732325,-0.010398201601886647,-2.9306131591004148,-6.141566721336229,4.9693091558732325,-0.010398201601886647,-2.9306131591004148,-6.141566721336229
1.0806596835837523,-3.1549816846187944,4.96852327733839,-0.011016564526449724,-2.8072039101708857,-6.298946804711139,4.96852327733839,-0.011016564526449724,-2.8072039101708857,-6.298946804711139
1.143538985985599,-3.232738956493887,4.967749922408039,-0.01165052030542979,-2.6806719504368415,-6.453827392682344,4.967749922408039,-0.01165052030542979,-2.6806719504368415,-6.453827392682344
1.2079607547093683,-3.309223175222336,4.966989400413841,-0.012299815364968492,-2.5510678909951046,-6.606146535079704,4.966989400413841,-0.012299815364968492,-2.5510678909951046,-6.606146535079704
1.2738992219065155,-3.3844037481364255,4.966242015554453,-0.012964189995698039,-2.418443571741422,-6.7558433062771535,4.966242015554453,-0.012964189995698039,-2.418443571741422,-6.7558433062771535
1.3413280130693301,-3.4582506040093843,4.965508066773854,-0.013643378456625666,-2.282852040635194,-6.9028578295621426,4.965508066773854,-0.013643378456625666,-2.282852040635194,-6.9028578295621426
1.4102201575803852,-3.530734205083475,4.9647878476417695,-0.01433710908142194,-2.1443475324809995,-7.047131301085528,4.9647878476417695,-0.01433710908142194,-2.1443475324809995,-7.047131301085528
1.4805480995004263,-3.601825558884703,4.9640816462362505,-0.015045104387086727,-2.0029854472353983,-7.188606013382319,4.9640816462362505,-0.015045104387086727,-2.0029854472353983,-7.188606013382319
1.5522837085903787,-3.6714962298194194,4.963389745028444,-0.015767081184937748,-1.8588223278476865,-7.327225378453901,4.963389745028444,-0.015767081184937748,-1.8588223278476865,-7.327225378453901
1.6253982915630683,-3.7397183505481806,4.9627124207696065,-0.01650275069388174,-1.7119158376434698,-7.46293395040248,4.9627124207696065,-0.01650275069388174,-1.7119158376434698,-7.46293395040248
1.6998626035601543,-3.8064646331323115,4.962049944380411,-0.017251818655924733,-1.5623247372601026,-7.595677447608699,4.962049944380411,-0.017251818655924733,-1.5623247372601026,-7.595677447608699
1.775646859849682,-3.871708379948717,4.96140258084258,-0.01801398545386812,-1.4101088611432162,-7.725402774443566,4.96140258084258,-0.01801398545386812,-1.4101088611432162,-7.725402774443566
1.8527207477395788,-3.9354234943685746,4.960770589092898,-0.018788946231155457,-1.2553290936137405,-7.852058042505994,4.960770589092898,-0.018788946231155457,-1.2553290936137405,-7.852058042505994
1.9310534387023273,-3.997584491195641,4.960154221919638,-0.01957639101380826,-1.0980473445149839,-7.975592591377474,4.960154221919638,-0.01957639101380826,-1.0980473445149839,-7.975592591377474
2.010613600705964,-4.058166506859987,4.959553725861452,-0.020376004834412598,-0.9383265244495242,-8.095957008885561,4.959553725861452,-0.020376004834412598,-0.9383265244495242,-8.095957008885561
2.0913694107464753,-4.117145309363097,4.958969341108755,-0.02118746785810277,-0.7762305196158046,-8.21310315086809,4.958969341108755,-0.02118746785810277,-0.7762305196158046,-8.21310315086809
2.1732885675765754,-4.174497307970342,4.958401301407658,-0.02201045551048786,-0.6118241662545079,-8.326984160430197,4.958401301407658,-0.02201045551048786,-0.6118241662545079,-8.326984160430197
2.2563383046257726,-4.2301995626469635,4.957849833966467,-0.022844638607478984,-0.44517322471492227,-8.437554486686448,4.957849833966467,-0.022844638607478984,-0.44517322471492227,-8.437554486686448
2.340485403106562,-4.284229793233777,4.957315159364807,-0.023689683486960433,-0.2763443531516825,-8.544769902980594,4.957315159364807,-0.023689683486960433,-0.2763443531516825,-8.544769902980594
2.4256962053014983,-4.336566388358942,4.9567974914653865,-0.024545252142247342,-0.10540508086238987,-8.648587524575635,4.9567974914653865,-0.024545252142247342,-0.10540508086238987,-8.648587524575635
2.511936628025832,-4.387188414082219,4.956297037328467,-0.025411002357285994,0.06757621872319808,-8.748965825807153,4.956297037328467,-0.025411002357285994,0.06757621872319808,-8.748965825807153
2.599172176260331,-4.436075622268272,4.955813997129027,-0.02628658784353277,0.2425303553916347,-8.845864656693012,4.955813997129027,-0.02628658784353277,0.2425303553916347,-8.845864656693012
2.687367956948826,-4.483208458685646,4.955348564076709,-0.027171658378467356,0.4193873498209433,-8.939245258992825,4.955348564076709,-0.027171658378467356,0.4193873498209433,-8.939245258992825
2.7764886929549695,-4.528568070828204,4.954900924338526,-0.02806585994567623,0.5980764615714129,-9.02907028171073,4.954900924338526,-0.02806585994567623,0.5980764615714129,-9.02907028171073
2.86649873717262,-4.572136315455875,4.954471256964406,-0.02896883487645674,0.7785262173808336,-9.115303796035294,4.954471256964406,-0.02896883487645674,0.7785262173808336,-9.115303796035294
2.957362086784208,-4.613895765851711,4.954059733815569,-0.0298802219928751,0.9606644397528468,-9.197911309710548,4.954059733815569,-0.0298802219928751,0.9606644397528468,-9.197911309710548
3.0490423976613847,-4.6538297187923385,4.953666519495789,-0.03079965675223484,1.1444182758269805,-9.276859780832442,4.953666519495789,-0.03079965675223484,1.1444182758269805,-9.276859780832442
3.1415029989021868,-4.691922201229026,4.953291771285549,-0.031726771392892594,1.3297142265188238,-9.352117631065159,4.953291771285549,-0.031726771392892594,1.3297142265188238,-9.352117631065159
3.2347069074989094,-4.728157976676694,4.95293563907914,-0.03266119508135379,1.5164781759186792,-9.423654758272033,4.95293563907914,-0.03266119508135379,1.5164781759186792,-9.423654758272033
3.328616843130816,-4.762522551308298,4.952598265324692,-0.033602554060601975,1.7046354209369399,-9.491442548555995,4.952598265324692,-0.033602554060601975,1.7046354209369399,-9.491442548555995
3.42319524307577,-4.795002179752176,4.952279784967212,-0.03455047179959525,1.8941107011843283,-9.555453887704758,4.952279784967212,-0.03455047179959525,1.8941107011843283,-9.555453887704758
3.5184042772348216,-4.8255838705900045,4.951980325394594,-0.03550456914387823,2.0848282290750495,-9.61566317203613,4.951980325394594,-0.03550456914387823,2.0848282290750495,-9.61566317203613
3.614205863263744,-4.8542553915532,4.951700006386676,-0.03646446446723317,2.2767117201408125,-9.672046318639167,4.951700006386676,-0.03646446446723317,2.2767117201408125,-9.672046318639167
3.7105616818054634,-4.881005274415658,4.951438940067323,-0.037429773824330326,2.469684423543604,-9.724580775006986,4.951438940067323,-0.037429773824330326,2.469684423543604,-9.724580775006986
3.80743319181729,-4.905822819580895,4.951197230859582,-0.03840011110429753,2.6636691527749985,-9.773245528057494,4.951197230859582,-0.03840011110429753,2.6636691527749985,-9.773245528057494
3.904781645986822,-4.928698100361741,4.950974975443913,-0.03937508818515845,2.858588316529731,-9.818021112538323,4.950974975443913,-0.03937508818515845,2.858588316529731,-9.818021112538323
4.0025681062303535,-4.9496219669508825,4.95077226271952,-0.040354315089082604,3.0543639497411874,-9.858889618812682,4.95077226271952,-0.040354315089082604,3.0543639497411874,-9.858889618812682
4.100753459267589,-4.968586050080666,4.950589173768789,-0.04133740013836462,3.25091774476639,-9.895834700022967,4.950589173768789,-0.04133740013836462,3.25091774476639,-9.895834700022967
4.199298432266436,-4.98558276437069,4.950425781824858,-0.04232395011209,3.4481710827080128,-9.92884157862929,4.950425781824858,-0.04232395011209,3.4481710827080128,-9.92884157862929
4.298163608551608,-5.000605311361859,4.9502821522423295,-0.043313570403426205,3.6460450648608864,-9.957897052320291,4.9502821522423295,-0.043313570403426205,3.6460450648608864,-9.957897052320291
4.3973094433707764,-5.013647682235674,4.950158342471118,-0.04430586517744928,3.8444605442704347,-9.982989499293899,4.950158342471118,-0.04430586517744928,3.8444605442704347,-9.982989499293899
4.496696279711941,-5.02470466021768,4.950054402033483,-0.04530043752947943,4.043338157390399,-10.004108882905882,4.950054402033483,-0.04530043752947943,4.043338157390399,-10.004108882905882
4.5962843641657045,-5.033771822664111,4.949970372504213,-0.0462968896438376,4.242598355827196,-10.021246755684384,4.949970372504213,-0.0462968896438376,4.242598355827196,-10.021246755684384
4.69603386282611,-5.040845542830881,4.949906287494,-0.047294822952965276,4.44216143815822,-10.034396262708796,4.949906287494,-0.047294822952965276,4.44216143815822,-10.034396262708796
4.795904877223668,-5.045922991324239,4.949862172635992,-0.04829383829684364,4.641947581811344,-10.043552144351633,4.949862172635992,-0.04829383829684364,4.641947581811344,-10.043552144351633
4.895857460284216,-5.049002137232486,4.949838045575547,-0.0492935360826543,4.841876874992886,-10.048710738382317,4.949838045575547,-0.0492935360826543,4.841876874992886,-10.048710738382317
4.995851632307213,-5.050081748938312,4.949833915963165,-0.05029351644461144,5.041869348651261,-10.049869981432012,4.949833915963165,-0.05029351644461144,5.041869348651261,-10.049869981432012
5.095847396957087,-5.049161394611431,4.9498497854506365,-0.05129337940390588,5.241845008463537,-10.047029409818958,4.9498497854506365,-0.05129337940390588,5.241845008463537,-10.047029409818958
5.195804757261238,-5.0462414423813025,4.949885647690379,-0.052292725028682874,5.441723866832096,-10.040190159733921,4.949885647690379,-0.052292725028682874,5.441723866832096,-10.040190159733921
5.29568373160829,-5.041323060189885,4.949941488337973,-0.05329115359401726,5.641425974878607,-10.029354966785753,4.949941488337973,-0.05329115359401726,5.641425974878607,-10.029354966785753
5.395444369740207,-5.034408215324479,4.950017285057904,-0.05428826574179624,5.840871454422509,-10.014528164907162,4.950017285057904,-0.05428826574179624,5.840871454422509,-10.014528164907162
5.495046768731861,-5.025499673630833,4.950113007532497,-0.05528366264045381,6.039980529931224,-9.995715684621212,4.950113007532497,-0.05528366264045381,6.039980529931224,-9.995715684621212
5.5944510889516685,-5.014600998406846,4.950228617474038,-0.056276946144503626,6.238673560429299,-9.972925050669188,4.950228617474038,-0.056276946144503626,6.238673560429299,-9.972925050669188
5.693617569996915,-5.001716548977293,4.95036406864009,-0.057267718953786684,6.436871071353741,-9.9461653790008,4.95036406864009,-0.057267718953786684,6.436871071353741,-9.9461653790008
5.7925065465973855,-4.986851478950157,4.950519306851993,-0.058255584772390456,6.634493786342778,-9.915447373127922,4.950519306851993,-0.058255584772390456,6.634493786342778,-9.915447373127922
5.891078464480941,-4.970011734155249,4.950694270016533,-0.05924014846715853,6.831462658945349,-9.880783319843339,4.950694270016533,-0.05924014846715853,6.831462658945349,-9.880783319843339
5.989293896194703,-4.951204050265961,4.950888888150777,-0.06022101622573928,7.02769890423863,-9.842187084306182,4.950888888150777,-0.06022101622573928,7.02769890423863,-9.842187084306182
6.087113556875508,-4.930435950105083,4.951103083410065,-0.06119779571410877,7.2231240303409505,-9.799674104496056,4.951103083410065,-0.06119779571410877,7.2231240303409505,-9.799674104496056
6.184498319963327,-4.907715740635774,4.95133677011915,-0.06217009623349412,7.417659869807505,-9.753261385038053,4.95133677011915,-0.06217009623349412,7.417659869807505,-9.753261385038053
6.281409232851373,-4.88305250963889,4.951589854806464,-0.06313752887665203,7.611228610896282,-9.702967490401129,4.951589854806464,-0.06313752887665203,7.611228610896282,-9.702967490401129
6.377807532466617,-4.856456122077992,4.951862236241506,-0.06409970668342346,7.803752828691729,-9.64881253747256,4.951862236241506,-0.06409970668342346,7.803752828691729,-9.64881253747256
6.473654660774509,-4.827937216153489,4.9521538054753345,-0.06505624479551475,7.995155516073683,-9.590818187511463,4.9521538054753345,-0.06505624479551475,7.995155516073683,-9.590818187511463
6.568912280201668,-4.797507199047506,4.952464445884143,-0.06600676061043664,8.185360114519193,-9.529007637484575,4.952464445884143,-0.06600676061043664,8.185360114519193,-9.529007637484575
6.66354228897041,-4.765178242361156,4.952794033215911,-0.06695087393453392,8.374290544724909,-9.463405610787778,4.952794033215911,-0.06695087393453392,8.374290544724909,-9.463405610787778
6.757506836338942,-4.730963277246066,4.953142435640099,-0.06788820713506638,8.561871237037787,-9.394038347357066,4.953142435640099,-0.06788820713506638,8.561871237037787,-9.394038347357066
6.850768337741163,-4.694875989232089,4.953509513800382,-0.06881838529125073,8.748027161681943,-9.320933593172928,4.953509513800382,-0.06881838529125073,8.748027161681943,-9.320933593172928
6.943289489819979,-4.656930812753274,4.953895120870392,-0.06974103634422768,8.932683858769566,-9.24412058916232,4.953895120870392,-0.06974103634422768,8.932683858769566,-9.24412058916232
7.0350332853481605,-4.6171429253742815,4.95429910261244,-0.07065579124587718,9.115767468083881,-9.163630059502687,4.95429910261244,-0.07065579124587718,9.115767468083881,-9.163630059502687
7.1259630280307285,-4.575528241719567,5.13656865908114,0.011661534689478614,9.115357396980317,-9.162718018128613,5.13656865908114,0.011661534689478614,9.115357396980317,-9.162718018128613
7.21770682355891,-4.535740354340575,5.320447999618129,0.09031724960026288,9.114965647499691,-9.161797958281413,5.320447999618129,0.09031724960026288,9.114965647499691,-9.161797958281413
7.310227975637726,-4.49779517786176,5.505863574938883,0.16527989224923978,9.11459237633657,-9.16087024797276,5.505863574938883,0.16527989224923978,9.11459237633657,-9.16087024797276
7.403489477039947,-4.461707889847783,5.692741221285448,0.23651947857883915,9.114237732794447,-9.159935258274405,5.692741221285448,0.23651947857883915,9.114237732794447,-9.159935258274405
7.497454024408479,-4.427492924732693,5.881006190090954,0.3040075137043763,9.113901858726004,-9.158993363169763,5.881006190090954,0.3040075137043763,9.113901858726004,-9.158993363169763
7.592084033177221,-4.395163968046343,6.070583177878047,0.3677170033116317,9.113584888476394,-9.158044939404316,6.070583177878047,0.3677170033116317,9.113584888476394,-9.158044939404316
7.68734165260438,-4.3647339509403595,6.261396356379269,0.4276224644542088,9.113286948829492,-9.157090366334927,6.261396356379269,0.4276224644542088,9.113286948829492,-9.157090366334927
7.783188780912272,-4.336215045015857,6.453369402867363,0.48369993574638137,9.11300815895718,-9.156130025778095,6.453369402867363,0.48369993574638137,9.11300815895718,-9.156130025778095
7.879587080527516,-4.309618657454958,6.646425530683339,0.5359269869473211,9.112748630371694,-9.155164301857237,6.646425530683339,0.5359269869473211,9.112748630371694,-9.155164301857237
7.9764979934155615,-4.284955426458075,6.840487519950119,0.5842827279328988,9.112508466881005,-9.15419358084905,6.840487519950119,0.5842827279328988,9.112508466881005,-9.15419358084905
8.07388275650338,-4.262235216988766,7.035477748459454,0.6287478170514555,9.112287764547307,-9.153218251028989,7.035477748459454,0.6287478170514555,9.112287764547307,-9.153218251028989
8.171702417184184,-4.241467116827888,7.231318222719776,0.6693044688602026,9.112086611648591,-9.152238702515978,7.231318222719776,0.6693044688602026,9.112086611648591,-9.152238702515978
8.269917848897945,-4.2226594329386,7.427930609152552,0.7059364612391663,9.111905088643338,-9.151255327116367,7.427930609152552,0.7059364612391663,9.111905088643338,-9.151255327116367
8.3684897667815,-4.205819688143692,7.625236265424675,0.7386291418798141,9.111743268138326,-9.150268518167199,7.625236265424675,0.7386291418798141,9.111743268138326,-9.150268518167199
8.467378743381971,-4.190954618116556,7.823156271904341,0.7673694341457864,9.111601214859602,-9.149278670378898,7.823156271904341,0.7673694341457864,9.111601214859602,-9.149278670378898
8.566545224427218,-4.178070168687003,8.021611463227854,0.792145842303376,9.111478985626581,-9.148286179677381,8.021611463227854,0.792145842303376,9.111478985626581,-9.148286179677381
8.665949544647026,-4.167171493463016,8.220522459964723,0.8129484561196669,9.111376629329328,-9.147291443045699,8.220522459964723,0.8129484561196669,9.111376629329328,-9.147291443045699
8.765551943638679,-4.15826295176937,8.419809700368361,0.8297689548264984,9.111294186908996,-9.146294858365238,8.419809700368361,0.8297689548264984,9.111294186908996,-9.146294858365238
8.865312581770596,-4.1513481069039635,8.619393472199736,0.8426006104486561,9.111231691341455,-9.145296824256583,8.619393472199736,0.8426006104486561,9.111231691341455,-9.145296824256583
8.965191556117649,-4.146429724712546,8.819193944611198,0.8514382904949791,9.111189167624099,-9.144297739920072,8.819193944611198,0.8514382904949791,9.111189167624099,-9.144297739920072
9.0651489164218,-4.1435097724824175,9.019131200077751,0.8562784600112829,9.111166632765848,-9.143298004976117,9.019131200077751,0.8562784600112829,9.111166632765848,-9.143298004976117
9.165144681071673,-4.142589418155537,9.219125266363005,0.8571191829942943,9.111164095780342,-9.142298019305368,9.219125266363005,0.8571191829942943,9.111164095780342,-9.142298019305368
9.26513885309467,-4.143669029861363,9.419096148506995,0.8539601231660319,9.111181557682347,-9.141298182888757,9.419096148506995,0.8539601231660319,9.111181557682347,-9.141298182888757
9.365091436155218,-4.14674817576961,9.618963860823108,0.8468025441083054,9.111219011487329,-9.140298895647526,9.618963860823108,0.8468025441083054,9.111219011487329,-9.140298895647526
9.464962450552777,-4.151825624262968,9.818648458891285,0.8356493087573051,9.111276442214269,-9.139300557283242,9.818648458891285,0.8356493087573051,9.111276442214269,-9.139300557283242
9.564711949213182,-4.158899344429738,10.018070071534725,0.820504878258463,9.111353826891639,-9.138303567117939,10.018070071534725,0.820504878258463,9.111353826891639,-9.138303567117939
9.664300033666946,-4.167966506876168,10.217148932767287,0.8013753101820562,9.111451134566604,-9.137308323934393,10.217148932767287,0.8013753101820562,9.111451134566604,-9.137308323934393
9.76368687000811,-4.179023484858175,10.41580541369883,0.7782682561002581,9.11156832631739,-9.136315225816608,10.41580541369883,0.7782682561002581,9.11156832631739,-9.136315225816608
9.862832704827278,-4.19206585573199,10.613960054385702,0.7511929585266106,9.111705355268855,-9.13532466999059,10.613960054385702,0.7511929585266106,9.111705355268855,-9.13532466999059
9.96169788111245,-4.2070884027231585,10.811533595613648,0.7201602472191428,9.111862166611251,-9.13433705266546,10.811533595613648,0.7201602472191428,9.111862166611251,-9.13433705266546
10.060242854111296,-4.224085117013183,11.008447010600463,0.6851825348486171,9.112038697622129,-9.133352768874982,11.008447010600463,0.6851825348486171,9.112038697622129,-9.133352768874982
10.158428207148532,-4.243049200142966,11.204621536605623,0.6462738120336162,9.11223487769144,-9.132372212319549,11.204621536605623,0.6462738120336162,9.11223487769144,-9.132372212319549
10.256214667392063,-4.263973066732108,11.399978706434355,0.6034496417444899,9.112450628349771,-9.131395775208706,11.399978706434355,0.6034496417444899,9.112450628349771,-9.131395775208706
10.353563121561596,-4.2868483475129535,11.594440379823455,0.5567271530783744,9.112685863299737,-9.130423848104282,11.594440379823455,0.5567271530783744,9.112685863299737,-9.130423848104282
10.450434631573422,-4.311665892678191,11.787928774696354,0.5061250344077761,9.11294048845049,-9.129456819764158,11.787928774696354,0.5061250344077761,9.11294048845049,-9.129456819764158
10.546790450115141,-4.338415775540649,11.980366498274913,0.4516635259054773,9.11321440195537,-9.128495076986775,11.980366498274913,0.4516635259054773,9.11321440195537,-9.128495076986775
10.642592036144064,-4.367087296503844,12.171676578035505,0.39336441144873646,9.113507494252623,-9.127539004456425,12.171676578035505,0.39336441144873646,9.113507494252623,-9.127539004456425
10.737801070303115,-4.397668987341673,12.361782492496992,0.3312510099060235,9.113819648109239,-9.126588984589368,12.361782492496992,0.3312510099060235,9.113819648109239,-9.126588984589368
10.83237947024807,-4.4301486157855505,12.5506082018283,0.26534816580978937,9.114150738667838,-9.12564539738089,12.5506082018283,0.26534816580978937,9.114150738667838,-9.12564539738089
10.926289405879976,-4.464513190417155,12.738078178263338,0.19568223941897855,9.114500633496613,-9.124708620253289,12.738078178263338,0.19568223941897855,9.114500633496613,-9.124708620253289
11.019493314476698,-4.5007489658648225,12.924117436311102,0.12228109617528116,9.114869192642294,-9.123779027904927,12.924117436311102,0.12228109617528116,9.114869192642294,-9.123779027904927
11.1119539157175,-4.53884144830151,13.108651562748861,0.04517409555732588,9.115256268686139,-9.122856992160347,13.108651562748861,0.04517409555732588,9.115256268686139,-9.122856992160347
11.203634226594676,-4.5787754012421376,13.291606746386464,-0.03560792066271912,9.11566170680289,-9.121942881821557,13.291606746386464,-0.03560792066271912,9.11566170680289,-9.121942881821557
11.294497576206265,-4.620534851637974,13.472909807589822,-0.12003264075544617,9.116085344822707,-9.1210370625205,13.472909807589822,-0.12003264075544617,9.116085344822707,-9.1210370625205
11.384507620423916,-4.664103096265645,13.6524882275518,-0.20806629595846626,9.116527013296032,-9.120139896572823,13.6524882275518,-0.20806629595846626,9.116527013296032,-9.120139896572823
11.47362835643006,-4.709462708408203,13.830270177298758,-0.2996736739834631,9.116986535561363,-9.119251742832942,13.830270177298758,-0.2996736739834631,9.116986535561363,-9.119251742832942
11.561824137118554,-4.756595544825577,14.006184546421188,-0.3948181331006433,9.11746372781592,-9.118372956550509,14.006184546421188,-0.3948181331006433,9.11746372781592,-9.118372956550509
11.649059685353054,-4.8054827530116295,14.180160971516942,-0.49346161679493505,9.117958399189165,-9.117503889228324,14.180160971516942,-0.49346161679493505,9.117958399189165,-9.117503889228324
11.735300108077388,-4.856104778734907,14.352129864335632,-0.5955646689880902,9.118470351819143,-9.116644888481723,14.352129864335632,-0.5955646689880902,9.118470351819143,-9.116644888481723
11.820510910272324,-4.908441373860072,14.522022439613018,-0.7010864498205871,9.11899938093163,-9.115796297899557,14.522022439613018,-0.7010864498205871,9.11899938093163,-9.115796297899557
11.904658008753113,-4.962471604446885,14.689770742584196,-0.8099847519870309,9.11954527492203,-9.11495845690674,14.689770742584196,-0.8099847519870309,9.11954527492203,-9.11495845690674
11.987707745802311,-5.0181738591235066,14.85530767616459,-0.9222160176185126,9.120107815440031,-9.114131700628501,14.85530767616459,-0.9222160176185126,9.120107815440031,-9.114131700628501
12.069626902632411,-5.075525857730752,15.018567027787899,-1.0377353557051778,9.120686777476923,-9.113316359756325,15.018567027787899,-1.0377353557051778,9.120686777476923,-9.113316359756325
12.150382712672922,-5.134504660233862,15.179483495890233,-1.1564965600520294,9.121281929455611,-9.112512760415694,15.179483495890233,-1.1564965600520294,9.121281929455611,-9.112512760415694
12.229942874676558,-5.195086675898208,15.337992716029877,-1.2784521277607892,9.12189303332324,-9.111721224035627,15.337992716029877,-1.2784521277607892,9.12189303332324,-9.111721224035627
12.308275565639306,-5.257247672725275,15.494031286632204,-1.4035532782304263,9.122519844646408,-9.110942067220124,15.494031286632204,-1.4035532782304263,9.122519844646408,-9.110942067220124
12.385349453529203,-5.320962787145133,15.64753679434946,-1.531749972668746,9.123162112708947,-9.11017560162152,15.64753679434946,-1.531749972668746,9.123162112708947,-9.11017560162152
12.46113370981873,-5.386206533961538,15.798447839025268,-1.6629909341072389,9.123819580612192,-9.109422133815837,15.798447839025268,-1.6629909341072389,9.123819580612192,-9.109422133815837
12.535598021815817,-5.452952816545668,15.946704058253882,-1.7972236679111866,9.124491985377752,-9.10868196518015,15.946704058253882,-1.7972236679111866,9.124491985377752,-9.10868196518015
12.608712604788506,-5.52117493727443,16.092246151524332,-1.9343944827768138,9.125179058052682,-9.107955391772046,16.092246151524332,-1.9343944827768138,9.125179058052682,-9.107955391772046
12.680448213878458,-5.590845608209146,16.235015903939843,-2.074448512207093,9.125880523817074,-9.107242704211199,16.235015903939843,-2.074448512207093,9.125880523817074,-9.107242704211199
12.7507761557985,-5.661936962010373,16.374956209503022,-2.2173297364576148,9.126596102093975,-9.106544187563133,16.374956209503022,-2.2173297364576148,9.126596102093975,-9.106544187563133
12.819668300309555,-5.734420563084464,16.512011093957494,-2.362981004943736,9.127325506661617,-9.105860121225192,16.512011093957494,-2.362981004943736,9.127325506661617,-9.105860121225192
12.88709709147237,-5.808267418957422,16.646125737176842,-2.511344059100055,9.128068445767898,-9.10519077881479,16.646125737176842,-2.511344059100055,9.128068445767898,-9.10519077881479
12.953035558669518,-5.8834479918715115,16.77724649509196,-2.662359555683054,9.128824622247077,-9.10453642805997,16.77724649509196,-2.662359555683054,9.128824622247077,-9.10453642805997
13.017457327393286,-5.95993221059996,16.905320921147926,-2.8159670905076153,9.129593733638648,-9.103897330692305,16.905320921147926,-2.8159670905076153,9.129593733638648,-9.103897330692305
13.080336629795132,-6.037689482475053,17.030297787281956,-2.972105222607882,9.130375472308309,-9.103273742342225,17.030297787281956,-2.972105222607882,9.130375472308309,-9.103273742342225
13.141648314992477,-6.11668870562479,17.15212710441394,-3.1307114988128273,9.131169525571014,-9.102665912436752,17.15212710441394,-3.1307114988128273,9.131169525571014,-9.102665912436752
13.201367859128716,-6.196898281413219,17.270760142441382,-3.291722478726691,9.131975575816048,-9.102074084099748,17.270760142441382,-3.291722478726691,9.131975575816048,-9.102074084099748
13.259471375182446,-6.278286127079473,17.386149449730837,-3.4550737601042942,9.132793300634056,-9.10149849405465,17.386149449730837,-3.4550737601042942,9.132793300634056,-9.10149849405465
13.31593562252195,-6.360819688570441,17.498248872097882,-3.6207000046110713,9.133622372946016,-9.10093937252981,17.498248872097882,-3.6207000046110713,9.133622372946016,-9.10093937252981
13.370738016201138,-6.444465953561959,17.60701357126822,-3.7885349639575407,9.134462461134058,-9.100396943166377,17.60701357126822,-3.7885349639575407,9.134462461134058,-9.100396943166377
13.423856635993227,-6.529191464663301,17.712400042812348,-3.9585115063977336,9.135313229174107,-9.099871422928867,17.712400042812348,-3.9585115063977336,9.135313229174107,-9.099871422928867
13.475270235158538,-6.614962332799683,17.814366133546788,-4.1305616435809975,9.136174336770289,-9.09936302201837,17.814366133546788,-4.1305616435809975,9.136174336770289,-9.09936302201837
13.524958248942912,-6.701744250767448,17.912871058394774,-4.3046165577464315,9.13704543949105,-9.098871943788465,17.912871058394774,-4.3046165577464315,9.13704543949105,-9.098871943788465
13.572900802803332,-6.789502506956485,18.007875416699754,-4.480606629249069,9.137926188906912,-9.098398384663902,18.007875416699754,-4.480606629249069,9.137926188906912,-9.098398384663902
13.61907872035748,-6.878201999234414,18.099341207985105,-4.658461464406814,9.138816232729855,-9.097942534062014,18.099341207985105,-4.658461464406814,9.138816232729855,-9.097942534062014
13.663473531054033,-6.967807248986967,18.18723184715385,-4.838109923656967,9.139715214954215,-9.097504574316966,18.18723184715385,-4.838109923656967,9.139715214954215,-9.097504574316966
13.706067477560632,-7.058282415308963,18.271512179122173,-5.019480150011111,9.140622775999091,-9.097084680606816,18.271512179122173,-5.019480150011111,9.140622775999091,-9.097084680606816
13.74684352286659,-7.149591309340194,18.352148492881014,-5.20249959779694,9.141538552852165,-9.096683020883448,18.352148492881014,-5.20249959779694,9.141538552852165,-9.096683020883448
13.785785357097454,-7.241697408740483,18.429108534980006,-5.387095061675568,9.142462179214903,-9.096299755805397,18.429108534980006,-5.387095061675568,9.142462179214903,-9.096299755805397
13.822877404038753,-7.3345638722981334,18.502361522428426,-5.573192705922683,9.14339328564908,-9.095935038673584,18.502361522428426,-5.573192705922683,9.14339328564908,-9.095935038673584
13.858104827366262,-7.4281535546659265,18.571878155007994,-5.760718093961853,9.14433149972453,-9.095589015369999,18.571878155007994,-5.760718093961853,9.14433149972453,-9.095589015369999
13.891453536580343,-7.522429021218761,18.637630626992546,-5.94959621813817,9.14527644616814,-9.095261824299351,18.637630626992546,-5.94959621813817,9.14527644616814,-9.095261824299351
13.922910192641956,-7.617352563027005,18.699592638269984,-6.139751529720306,9.146227747013926,-9.094953596333704,18.699592638269984,-6.139751529720306,9.146227747013926,-9.094953596333704
13.95246221330809,-7.712886211939566,18.757739404861944,-6.331107969118996,9.147185021754236,-9.094664454760135,18.757739404861944,-6.331107969118996,9.147185021754236,-9.094664454760135
13.9800977781645,-7.808991755770642,18.812047668837067,-6.523588996309866,9.148147887491934,-9.094394515231418,18.812047668837067,-6.523588996309866,9.148147887491934,-9.094394515231418
14.005805833353715,-7.905630753584093,18.862495707613864,-6.71711762144842,9.149115959093567,-9.094143885719767,18.862495707613864,-6.71711762144842,9.149115959093567,-9.094143885719767
14.029576095996429,-8.002764551069296,18.909063342649457,-6.911616435664948,9.150088849343401,-9.093912666473644,18.909063342649457,-6.911616435664948,9.150088849343401,-9.093912666473644
14.051399058304517,-8.100354296002356,18.951731947510723,-7.10700764202705,9.151066169098309,-9.093700949977663,18.951731947510723,-7.10700764202705,9.151066169098309,-9.093700949977663
14.071265991384022,-8.19836095378648,18.99048445532463,-7.303213086657359,9.152047527443415,-9.093508820915602,18.99048445532463,-7.303213086657359,9.152047527443415,-9.093508820915602
14.089168948726606,-8.296745323065291,19.02530536560474,-7.500154289994061,9.15303253184847,-9.093336356136522,19.02530536560474,-7.500154289994061,9.15303253184847,-9.093336356136522
14.10510076938803,-8.395468051402855,19.056180750451215,-7.6977524781816715,9.154020788324846,-9.093183624624038,19.056180750451215,-7.6977524781816715,9.154020788324846,-9.093183624624038
14.119055080852455,-8.494489651024118,19.083098260121787,-7.895928614579521,9.155011901583123,-9.093050687468715,19.083098260121787,-7.895928614579521,9.155011901583123,-9.093050687468715
14.131026301581347,-8.593770514609504,19.106047127971475,-8.094603431375363,9.156005475191218,-9.092937597843646,19.106047127971475,-8.094603431375363,9.156005475191218,-9.092937597843646
14.14100964324603,-8.693270931137308,19.125018174759127,-8.293697461291444,9.157001111732932,-9.092844400983171,19.125018174759127,-8.293697461291444,9.157001111732932,-9.092844400983171
14.149001112642946,-8.792951101767569,19.140003812318966,-8.493131069370346,9.157998412966926,-9.092771134164792,19.140003812318966,-8.493131069370346,9.157998412966926,-9.092771134164792
14.15499751329089,-8.89277115576109,19.15099804659578,-8.692824484827918,9.158996979986,-9.09271782669426,19.15099804659578,-8.692824484827918,9.158996979986,-9.09271782669426
14.158996446709553,-8.992691166427187,19.157996480042442,-8.892697832960522,9.159996413376664,-9.092684499893853,19.157996480042442,-8.892697832960522,9.159996413376664,-9.092684499893853
14.160996313378886,-9.092671167093846,19.160996313378888,-9.092671167093846,9.160996313378886,-9.092671167093846,19.160996313378888,-9.092671167093846,9.160996313378886,-9.092671167093846
14.160996313378886,-9.192671167093845,19.160996313378888,-9.192671167093845,9.160996313378886,-9.192671167093845,19.160996313378888,-9.192671167093845,9.160996313378886,-9.192671167093845
14.160996313378886,-9.292671167093845,19.160996313378888,-9.292671167093845,9.160996313378886,-9.292671167093845,19.160996313378888,-9.292671167093845,9.160996313378886,-9.292671167093845
14.160996313378886,-9.392671167093846,19.160996313378888,-9.392671167093846,9.160996313378886,-9.392671167093846,19.160996313378888,-9.392671167093846,9.160996313378886,-9.392671167093846
14.160996313378886,-9.492671167093846,19.160996313378888,-9.492671167093846,9.160996313378886,-9.492671167093846,19.160996313378888,-9.492671167093846,9.160996313378886,-9.492671167093846
14.160996313378886,-9.592671167093846,19.160996313378888,-9.592671167093846,9.160996313378886,-9.592671167093846,19.160996313378888,-9.592671167093846,9.160996313378886,-9.592671167093846
14.160996313378886,-9.692671167093845,19.160996313378888,-9.692671167093845,9.160996313378886,-9.692671167093845,19.160996313378888,-9.692671167093845,9.160996313378886,-9.692671167093845
14.160996313378886,-9.792671167093845,19.160996313378888,-9.792671167093845,9.160996313378886,-9.792671167093845,19.160996313378888,-9.792671167093845,9.160996313378886,-9.792671167093845
14.160996313378886,-9.892671167093846,19.160996313378888,-9.892671167093846,9.160996313378886,-9.892671167093846,19.160996313378888,-9.892671167093846,9.160996313378886,-9.892671167093846
14.160996313378886,-9.992671167093846,19.160996313378888,-9.992671167093846,9.160996313378886,-9.992671167093846,19.160996313378888,-9.992671167093846,9.160996313378886,-9.992671167093846
14.160996313378886,-10.092671167093846,19.160996313378888,-10.092671167093846,9.160996313378886,-10.092671167093846,19.160996313378888,-10.092671167093846,9.160996313378886,-10.092671167093846
14.160996313378886,-10.192671167093845,19.160996313378888,-10.192671167093845,9.160996313378886,-10.192671167093845,19.160996313378888,-10.192671167093845,9.160996313378886,-10.192671167093845
14.160996313378886,-10.292671167093847,19.160996313378888,-10.292671167093847,9.160996313378886,-10.292671167093847,19.160996313378888,-10.292671167093847,9.160996313378886,-10.292671167093847
14.160996313378886,-10.392671167093846,19.160996313378888,-10.392671167093846,9.160996313378886,-10.392671167093846,19.160996313378888,-10.392671167093846,9.160996313378886,-10.392671167093846
14.160996313378886,-10.492671167093846,19.160996313378888,-10.492671167093846,9.160996313378886,-10.492671167093846,19.160996313378888,-10.492671167093846,9.160996313378886,-10.492671167093846
14.160996313378886,-10.592671167093846,19.160996313378888,-10.592671167093846,9.160996313378886,-10.592671167093846,19.160996313378888,-10.592671167093846,9.160996313378886,-10.592671167093846
14.160996313378886,-10.692671167093845,19.160996313378888,-10.692671167093845,9.160996313378886,-10.692671167093845,19.160996313378888,-10.692671167093845,9.160996313378886,-10.692671167093845
14.160996313378886,-10.792671167093847,19.160996313378888,-10.792671167093847,9.160996313378886,-10.792671167093847,19.160996313378888,-10.792671167093847,9.160996313378886,-10.792671167093847
14.160996313378886,-10.892671167093846,19.160996313378888,-10.892671167093846,9.160996313378886,-10.892671167093846,19.160996313378888,-10.892671167093846,9.160996313378886,-10.892671167093846
14.160996313378886,-10.992671167093846,19.160996313378888,-10.992671167093846,9.160996313378886,-10.992671167093846,19.160996313378888,-10.992671167093846,9.160996313378886,-10.992671167093846
14.160996313378886,-11.092671167093846,19.160996313378888,-11.092671167093846,9.160996313378886,-11.092671167093846,19.160996313378888,-11.092671167093846,9.160996313378886,-11.092671167093846
14.160996313378886,-11.192671167093845,19.160996313378888,-11.192671167093845,9.160996313378886,-11.192671167093845,19.160996313378888,-11.192671167093845,9.160996313378886,-11.192671167093845
14.160996313378886,-11.292671167093847,19.160996313378888,-11.292671167093847,9.160996313378886,-11.292671167093847,19.160996313378888,-11.292671167093847,9.160996313378886,-11.292671167093847
14.160996313378886,-11.392671167093846,19.160996313378888,-11.392671167093846,9.160996313378886,-11.392671167093846,19.160996313378888,-11.392671167093846,9.160996313378886,-11.392671167093846
14.160996313378886,-11.492671167093846,19.160996313378888,-11.492671167093846,9.160996313378886,-11.492671167093846,19.160996313378888,-11.492671167093846,9.160996313378886,-11.492671167093846
14.160996313378886,-11.592671167093846,19.160996313378888,-11.592671167093846,9.160996313378886,-11.592671167093846,19.160996313378888,-11.592671167093846,9.160996313378886,-11.592671167093846
14.160996313378886,-11.692671167093845,19.160996313378888,-11.692671167093845,9.160996313378886,-11.692671167093845,19.160996313378888,-11.692671167093845,9.160996313378886,-11.692671167093845
14.160996313378886,-11.792671167093847,19.160996313378888,-11.792671167093847,9.160996313378886,-11.792671167093847,19.160996313378888,-11.792671167093847,9.160996313378886,-11.792671167093847
14.160996313378886,-11.892671167093846,19.160996313378888,-11.892671167093846,9.160996313378886,-11.892671167093846,19.160996313378888,-11.892671167093846,9.160996313378886,-11.892671167093846
14.160996313378886,-11.992671167093846,19.160996313378888,-11.992671167093846,9.160996313378886,-11.992671167093846,19.160996313378888,-11.992671167093846,9.160996313378886,-11.992671167093846
14.160996313378886,-12.092671167093846,19.160996313378888,-12.092671167093846,9.160996313378886,-12.092671167093846,19.160996313378888,-12.092671167093846,9.160996313378886,-12.092671167093846
14.160996313378886,-12.192671167093845,19.160996313378888,-12.192671167093845,9.160996313378886,-12.192671167093845,19.160996313378888,-12.192671167093845,9.160996313378886,-12.192671167093845
14.160996313378886,-12.292671167093847,19.160996313378888,-12.292671167093847,9.160996313378886,-12.292671167093847,19.160996313378888,-12.292671167093847,9.160996313378886,-12.292671167093847
14.160996313378886,-12.392671167093846,19.160996313378888,-12.392671167093846,9.160996313378886,-12.392671167093846,19.160996313378888,-12.392671167093846,9.160996313378886,-12.392671167093846
14.160996313378886,-12.492671167093846,19.160996313378888,-12.492671167093846,9.160996313378886,-12.492671167093846,19.160996313378888,-12.492671167093846,9.160996313378886,-12.492671167093846
14.160996313378886,-12.592671167093846,19.160996313378888,-12.592671167093846,9.160996313378886,-12.592671167093846,19.160996313378888,-12.592671167093846,9.160996313378886,-12.592671167093846
14.160996313378886,-12.692671167093845,19.160996313378888,-12.692671167093845,9.160996313378886,-12.692671167093845,19.160996313378888,-12.692671167093845,9.160996313378886,-12.692671167093845
14.160996313378886,-12.792671167093847,19.160996313378888,-12.792671167093847,9.160996313378886,-12.792671167093847,19.160996313378888,-12.792671167093847,9.160996313378886,-12.792671167093847
14.160996313378886,-12.892671167093846,19.160996313378888,-12.892671167093846,9.160996313378886,-12.892671167093846,19.160996313378888,-12.892671167093846,9.160996313378886,-12.892671167093846
14.160996313378886,-12.992671167093846,19.160996313378888,-12.992671167093846,9.160996313378886,-12.992671167093846,19.160996313378888,-12.992671167093846,9.160996313378886,-12.992671167093846
14.160996313378886,-13.092671167093846,19.160996313378888,-13.092671167093846,9.160996313378886,-13.092671167093846,19.160996313378888,-13.092671167093846,9.160996313378886,-13.092671167093846
14.160996313378886,-13.192671167093845,19.160996313378888,-13.192671167093845,9.160996313378886,-13.192671167093845,19.160996313378888,-13.192671167093845,9.160996313378886,-13.192671167093845
14.160996313378886,-13.292671167093847,19.160996313378888,-13.292671167093847,9.160996313378886,-13.292671167093847,19.160996313378888,-13.292671167093847,9.160996313378886,-13.292671167093847
14.160996313378886,-13.392671167093845,19.160996313378888,-13.392671167093845,9.160996313378886,-13.392671167093845,19.160996313378888,-13.392671167093845,9.160996313378886,-13.392671167093845
14.160996313378886,-13.492671167093846,19.160996313378888,-13.492671167093846,9.160996313378886,-13.492671167093846,19.160996313378888,-13.492671167093846,9.160996313378886,-13.492671167093846
14.160996313378886,-13.592671167093846,19.160996313378888,-13.592671167093846,9.160996313378886,-13.592671167093846,19.160996313378888,-13.592671167093846,9.160996313378886,-13.592671167093846
14.160996313378886,-13.692671167093845,19.160996313378888,-13.692671167093845,9.160996313378886,-13.692671167093845,19.160996313378888,-13.692671167093845,9.160996313378886,-13.692671167093845
14.160996313378886,-13.792671167093847,19.160996313378888,-13.792671167093847,9.160996313378886,-13.792671167093847,19.160996313378888,-13.792671167093847,9.160996313378886,-13.792671167093847
14.160996313378886,-13.892671167093845,19.160996313378888,-13.892671167093845,9.160996313378886,-13.892671167093845,19.160996313378888,-13.892671167093845,9.160996313378886,-13.892671167093845
14.160996313378885,-13.992671167093846,19.160996313378885,-13.992671167093846,9.160996313378885,-13.992671167093846,19.160996313378885,-13.992671167093846,9.160996313378885,-13.992671167093846
14.160996313378885,-14.092671167093846,19.160996313378885,-14.092671167093846,9.160996313378885,-14.092671167093846,19.160996313378885,-14.092671167093846,9.160996313378885,-14.092671167093846
14.160996313378885,-14.192671167093845,19.15999634671177,-14.29266450056051,9.161996280045996,-14.09267783362718,19.15999634671177,-14.29266450056051,9.161996280045996,-14.09267783362718
14.158996446709551,-14.292651167760503,19.15499698001444,-14.492597838693674,9.16299591340466,-14.092704496827333,19.15499698001444,-14.492597838693674,9.16299591340466,-14.092704496827333
14.154997513290887,-14.392571178426602,19.146000212966907,-14.692391210823825,9.163994813614867,-14.092751146029379,19.146000212966907,-14.692391210823825,9.163994813614867,-14.092751146029379
14.149001112642942,-14.492391232420122,19.13300964415604,-14.891964702265986,9.164992581129844,-14.092817762574258,19.13300964415604,-14.891964702265986,9.164992581129844,-14.092817762574258
14.141009643246026,-14.592071403050383,19.116030469636154,-15.091238486284524,9.165988816855897,-14.092904319816242,19.116030469636154,-15.091238486284524,9.165988816855897,-14.092904319816242
14.131026301581343,-14.691571819578186,19.095069480850675,-15.290132856022783,9.166983122312011,-14.09301078313359,19.095069480850675,-15.290132856022783,9.166983122312011,-14.09301078313359
14.119055080852451,-14.790852683163573,19.070135061915636,-15.488568256384756,9.167975099789267,-14.09313710994239,19.070135061915636,-15.488568256384756,9.167975099789267,-14.09313710994239
14.105100769388027,-14.889874282784836,19.041237186266162,-15.686465315856067,9.168964352509892,-14.093283249713606,19.041237186266162,-15.686465315856067,9.168964352509892,-14.093283249713606
14.089168948726602,-14.9885970111224,19.008387412667208,-15.883744878251521,9.169950484785996,-14.093449143993277,19.008387412667208,-15.883744878251521,9.169950484785996,-14.093449143993277
14.071265991384019,-15.08698138040121,18.97159888059023,-16.080328034376517,9.17093310217781,-14.093634726425904,18.97159888059023,-16.080328034376517,9.17093310217781,-14.093634726425904
14.051399058304513,-15.184988038185335,18.93088630495754,-16.276136153589682,9.171911811651487,-14.093839922780987,18.93088630495754,-16.276136153589682,9.171911811651487,-14.093839922780987
14.029576095996426,-15.282577783118395,18.886265970256574,-16.47109091525407,9.172886221736277,-14.09406465098272,18.886265970256574,-16.47109091525407,9.172886221736277,-14.09406465098272
14.005805833353712,-15.379711580603598,18.837755724026277,-16.665114340064374,9.173855942681147,-14.094308821142821,18.837755724026277,-16.665114340064374,9.173855942681147,-14.094308821142821
13.980097778164497,-15.47635057841705,18.78537496971835,-16.85812882123762,9.174820586610643,-14.09457233559648,18.78537496971835,-16.85812882123762,9.174820586610643,-14.09457233559648
13.952462213308086,-15.572456122248127,18.729144658936114,-17.050057155554825,9.175779767680057,-14.094855088941427,18.729144658936114,-17.050057155554825,9.175779767680057,-14.094855088941427
13.922910192641952,-15.667989771160688,18.669087283054154,-17.240822574241278,9.176733102229749,-14.095156968080097,18.669087283054154,-17.240822574241278,9.176733102229749,-14.095156968080097
13.89145353658034,-15.762913312968932,18.605226864222068,-17.430348773673007,9.17768020893861,-14.095477852264858,18.605226864222068,-17.430348773673007,9.17768020893861,-14.095477852264858
13.858104827366258,-15.857188779521767,18.53758894575593,-17.618559945897218,9.178620708976585,-14.095817613146316,18.53758894575593,-17.618559945897218,9.178620708976585,-14.095817613146316
13.82287740403875,-15.950778461889561,18.4662005819213,-17.805380808954475,9.179554226156199,-14.096176114824646,18.4662005819213,-17.805380808954475,9.179554226156199,-14.096176114824646
13.785785357097451,-16.04364492544721,18.391090327111876,-17.990736636990466,9.180480387083026,-14.096553213903956,18.391090327111876,-17.990736636990466,9.180480387083026,-14.096553213903956
13.746843522866586,-16.1357510248475,18.312288224428126,-18.174553290145354,9.181398821305045,-14.096948759549647,18.312288224428126,-18.174553290145354,9.181398821305045,-14.096948759549647
13.706067477560628,-16.22705991887873,18.229825793660446,-18.35675724420873,9.182309161460811,-14.09736259354873,18.229825793660446,-18.35675724420873,9.182309161460811,-14.09736259354873
13.663473531054029,-16.317535085200728,18.143736018681654,-18.53727562002833,9.183211043426404,-14.097794550373127,18.143736018681654,-18.53727562002833,9.183211043426404,-14.097794550373127
13.619078720357477,-16.40714033495328,18.054053334253897,-18.716036212660697,9.184104106461056,-14.098244457245862,18.054053334253897,-18.716036212660697,9.184104106461056,-14.098244457245862
13.572900802803328,-16.495839827231208,17.96081361225519,-18.892967520252224,9.184987993351466,-14.09871213421019,17.96081361225519,-18.892967520252224,9.184987993351466,-14.09871213421019
13.524958248942909,-16.583598083420245,17.864054147331156,-19.06799877263893,9.185862350554661,-14.099197394201559,17.864054147331156,-19.06799877263893,9.185862350554661,-14.099197394201559
13.475270235158535,-16.67038000138801,17.763813641977656,-19.24105995965358,9.186726828339415,-14.099700043122443,17.763813641977656,-19.24105995965358,9.186726828339415,-14.099700043122443
13.423856635993223,-16.756150869524394,17.660132191060303,-19.41208185912881,9.187581080926144,-14.100219879919974,17.660132191060303,-19.41208185912881,9.187581080926144,-14.100219879919974
13.370738016201134,-16.840876380625737,17.553051265777068,-19.580996064585108,9.1884247666252,-14.100756696666366,17.553051265777068,-19.580996064585108,9.1884247666252,-14.100756696666366
13.315935622521947,-16.924522645617255,17.442613697070335,-19.747735012592436,9.189257547973558,-14.101310278642076,17.442613697070335,-19.747735012592436,9.189257547973558,-14.101310278642076
13.259471375182443,-17.007056207108224,17.32886365849511,-19.912232009794753,9.190079091869775,-14.101880404421696,17.32886365849511,-19.912232009794753,9.190079091869775,-14.101880404421696
13.201367859128712,-17.088444052774477,17.21184664855017,-20.07442125958644,9.190889069707252,-14.102466845962514,17.21184664855017,-20.07442125958644,9.190889069707252,-14.102466845962514
13.141648314992473,-17.168653628562907,17.0916094724793,-20.23423788843008,9.19168715750565,-14.103069368695735,17.0916094724793,-20.23423788843008,9.19168715750565,-14.103069368695735
13.080336629795129,-17.247652851712644,16.968200223549765,-20.39161797180499,9.192473036040491,-14.1036877316203,16.968200223549765,-20.39161797180499,9.192473036040491,-14.1036877316203
13.017457327393283,-17.325410123587737,16.841668263815723,-20.546498559776197,9.193246390970842,-14.10432168739928,16.841668263815723,-20.546498559776197,9.193246390970842,-14.10432168739928
12.953035558669514,-17.401894342316186,16.712064204373988,-20.698817702173557,9.194006912965042,-14.104970982458818,16.712064204373988,-20.698817702173557,9.194006912965042,-14.104970982458818
12.887097091472366,-17.477074915230276,16.5794398851203,-20.848514473371004,9.19475429782443,-14.105635357089547,16.5794398851203,-20.848514473371004,9.19475429782443,-14.105635357089547
12.819668300309552,-17.550921771103233,16.443848354014076,-20.99552899665599,9.195488246605027,-14.106314545550475,16.443848354014076,-20.99552899665599,9.195488246605027,-14.106314545550475
12.750776155798496,-17.623405372177324,16.30534384585988,-21.139802468179376,9.196208465737111,-14.10700827617527,16.30534384585988,-21.139802468179376,9.196208465737111,-14.10700827617527
12.680448213878455,-17.694496725978553,16.163981760614277,-21.28127718047617,9.19691466714263,-14.107716271480935,16.163981760614277,-21.28127718047617,9.19691466714263,-14.107716271480935
12.608712604788503,-17.76416739691327,16.019818641226568,-21.41989654554775,9.197606568350437,-14.108438248278787,16.019818641226568,-21.41989654554775,9.197606568350437,-14.108438248278787
12.535598021815813,-17.83238951764203,15.872912151022351,-21.55560511749633,9.198283892609275,-14.109173917787732,15.872912151022351,-21.55560511749633,9.198283892609275,-14.109173917787732
12.461133709818727,-17.899135800226162,15.723321050638983,-21.688348614702548,9.19894636899847,-14.109922985749774,15.723321050638983,-21.688348614702548,9.19894636899847,-14.109922985749774
12.3853494535292,-17.96437954704257,15.571105174522097,-21.818073941537417,9.199593732536302,-14.11068515254772,15.571105174522097,-21.818073941537417,9.199593732536302,-14.11068515254772
12.308275565639303,-18.028094661462426,15.416325406992621,-21.944729209599846,9.200225724285984,-14.111460113325005,15.416325406992621,-21.944729209599846,9.200225724285984,-14.111460113325005
12.229942874676555,-18.090255658289493,15.259043657893866,-22.068263758471325,9.200842091459243,-14.11224755810766,15.259043657893866,-22.068263758471325,9.200842091459243,-14.11224755810766
12.150382712672918,-18.150837673953838,15.099322837828407,-22.18862817597941,9.20144258751743,-14.113047171928264,15.099322837828407,-22.18862817597941,9.20144258751743,-14.113047171928264
12.069626902632407,-18.209816476456947,14.937226832994687,-22.30577431796194,9.202026972270128,-14.113858634951953,14.937226832994687,-22.30577431796194,9.202026972270128,-14.113858634951953
11.987707745802307,-18.267168475064192,14.77282047963339,-22.419655327524048,9.202595011971225,-14.114681622604337,14.77282047963339,-22.419655327524048,9.202595011971225,-14.114681622604337
11.90465800875311,-18.322870729740814,14.606169538093804,-22.5302256537803,9.203146479412416,-14.115515805701328,14.606169538093804,-22.5302256537803,9.203146479412416,-14.115515805701328


==> plots/evaluation/dyn_weight_goal/dyn_weight_driven.csv <==
sim_x,sim_y,sim_t,sim_v,sim_v_abs,sim_delta,sim_a,sim_ddelta
-6.123233995736766e-18,-0.1,0.0,0.0,0.0,0.0,-0.2010872074912422,-1.5467425646176203e-05
-6.123233995736766e-18,-0.1,0.10999999999999999,0.0,0.0,0.0,-0.30804191131398084,-0.36856423690990775
1.4090358548170776e-06,-0.10007044239891655,0.21000000000000005,-0.004213695134147471,0.004213695134147471,-1.5467425646176202e-07,-0.30730043984474986,-0.3945190406442958
3.852488721756328e-05,-0.10192555722804601,0.3100000000000001,-0.03374879807239828,0.03374879807239828,-0.030162520836518946,-0.30812854136554313,-0.4103507782779169
0.0001370844919473241,-0.10684012591291114,0.4100000000000002,-0.0645092509562279,0.0645092509562279,-0.06673503444341486,-0.3089920592343797,-0.4153962510492171
0.0002985974907854626,-0.11482769319829825,0.5100000000000002,-0.0952907729950692,0.0952907729950692,-0.10709037755894213,-0.3098199738547746,-0.41770273317215345
0.000526578960133925,-0.12589724507353783,0.6100000000000003,-0.12616167490156746,0.12616167490156746,-0.14836035922070495,-0.31067546379571725,-0.42215735954603417
0.0008278022957795492,-0.14005732393730708,0.7100000000000004,-0.15711783668735904,0.15711783668735904,-0.19012086465903422,-0.31106801465923406,-0.41837097812241275
0.001213512077167137,-0.15731572433179142,0.8100000000000005,-0.18814869369888634,0.18814869369888634,-0.23214788258639216,-0.31140932989700043,-0.41061852405273375
0.0017006892848707826,-0.1776790161688837,0.9100000000000006,-0.21924218834542794,0.21924218834542794,-0.27418063416564337,-0.31185643601653984,-0.4034707144408181
0.0023133405066229048,-0.20115198196508272,1.0100000000000007,-0.25038339409261695,0.25038339409261695,-0.3157544010026083,-0.31146558106621364,-0.3863339186280002
0.003083784428412757,-0.22773720520234514,1.1100000000000008,-0.2815469053058723,0.2815469053058723,-0.35655695870571347,-0.31095331211930793,-0.3637070955322084
0.004053872030852244,-0.2574341602852764,1.2100000000000009,-0.31270615735352164,0.31270615735352164,-0.3961231033337355,-0.31029105553381364,-0.3389805053599952
0.0052760838356798265,-0.2902389032804947,1.310000000000001,-0.3438351780330174,0.3438351780330174,-0.43391333914425256,-0.3089535286188785,-0.30413020387345147
0.0068143823384493735,-0.3261430150636935,1.410000000000001,-0.3748934033987816,0.3748934033987816,-0.46930581958603096,-0.30760606575559857,-0.2654758568055919
0.008744707314156198,-0.36513338041307497,1.5100000000000011,-0.405851211107425,0.405851211107425,-0.5017451161990839,-0.30552170153117386,-0.21696603853891683
0.01115498175265451,-0.40719144455513734,1.6100000000000012,-0.4366666940289045,0.4366666940289045,-0.5305369859371326,-0.30367600169878706,-0.16388457167447396
0.014144405004173717,-0.4522925339947051,1.7100000000000013,-0.4673062950938249,0.4673062950938249,-0.5549636116405583,-0.3007611437744694,-0.10413824986019515
0.017821905316375324,-0.5004054952078191,1.8100000000000014,-0.4977279666171926,0.4977279666171926,-0.5743147976543872,-0.29820286160332515,-0.04469199532246862
0.022303688296367818,-0.5514927885013515,1.9100000000000015,-0.5279092924974363,0.5279092924974363,-0.5880657174158981,-0.29508901616713434,-0.013518438698383055
0.02771011227002204,-0.6055114715460678,2.010000000000001,-0.5578241246201091,0.5578241246201091,-0.5960344856818182,-0.29231151310058934,-0.0040890573330187975
0.03346649092140062,-0.656594406501078,2.099999999999999,-0.584503411334072,0.584503411334072,-0.5986481561301616,-0.2892184881699287,-0.0013939596328311086
0.04015723679553359,-0.7099735316635961,2.1899999999999973,-0.6109486049027609,0.6109486049027609,-0.5995391564287375,-0.2877209704328984,-0.00047520083474252776
0.047870334919184285,-0.7656067628089775,2.2799999999999954,-0.6371306208173814,0.6371306208173814,-0.5998428984279084,-0.28759773097655944,-0.00016199596345759936
0.05565688193582507,-0.8169131978283322,2.3599999999999937,-0.6602069554781079,0.6602069554781079,-0.5999396415800914,-0.28853209529908563,-6.223884509020351e-05
0.06438694020440144,-0.8699362014818206,2.439999999999992,-0.6832208902540834,0.6832208902540834,-0.5999768102966133,-0.289732977577996,-2.391215735652848e-05
0.07412852802175421,-0.9246536636149658,2.5199999999999902,-0.7062457012454854,0.7062457012454854,-0.5999910905165573,-0.29093920670450013,-9.187052780959113e-06
0.08353790679420864,-0.9739067277803349,2.5899999999999888,-0.7264496174563505,0.7264496174563505,-0.5999961421957153,-0.2923515572893108,-3.977991842056203e-06
0.09382522530925248,-1.024430462139396,2.6599999999999873,-0.7467276885907109,0.7467276885907109,-0.5999983295715464,-0.29350069655326705,-1.7224695344730434e-06
0.10504129009435552,-1.0762125000099168,2.7299999999999858,-0.7670918981977689,0.7670918981977689,-0.5999992767048501,-0.29472780168603485,-7.45829118490908e-07
0.1172382746774442,-1.1292390301554525,2.7999999999999843,-0.7875382697096164,0.7875382697096164,-0.5999996868133648,-0.2959343363154714,-3.229438867926308e-07
0.13046962798256564,-1.1834944007240882,2.869999999999983,-0.8080744478891034,0.8080744478891034,-0.5999998643902591,-0.2967869998716769,-1.398346334553884e-07
0.14479017042616077,-1.238961539888032,2.9399999999999813,-0.8286941669512601,0.8286941669512601,-0.5999999412809917,-0.2972352759617714,-6.054847352879952e-08
0.15797416498430797,-1.2874544548325961,2.99999999999998,-0.846430970226337,0.846430970226337,-0.599999971345242,-0.297260310574205,-2.9547537601291473e-08
0.17203518659541772,-1.336809298627737,3.0599999999999787,-0.8642137121767409,0.8642137121767409,-0.5999999860165366,-0.29676481976279795,-1.4419243981182268e-08
0.1870094161501768,-1.3870104241238719,3.1199999999999775,-0.8820296887372393,0.8820296887372393,-0.599999993176087,-0.29556842461446536,-7.036582135549155e-09
0.2029332776291562,-1.4380400983657922,3.179999999999976,-0.8998665725655192,0.8998665725655192,-0.5999999966699439,-0.2920102856570193,-3.4338966328734364e-09
0.2198432864766758,-1.4898782843032627,3.239999999999975,-0.9176945736163314,0.9176945736163314,-0.5999999983749391,-0.2882202270631241,-1.6757330999850464e-09
0.23777566855652163,-1.5425018292785175,3.2999999999999736,-0.9354762888039138,0.9354762888039138,-0.5999999992069655,-0.2839507392902942,-8.177593175119033e-10
0.25676597333480533,-1.595883855056925,3.3599999999999723,-0.9531538208610891,0.9531538208610891,-0.5999999996129942,-0.279329167312411,-3.990696729794756e-10
0.2768474987945,-1.6499901914514807,3.419999999999971,-0.970579870631678,0.970579870631678,-0.599999999811142,-0.2763930085198243,-1.9473612219937272e-10
0.29805129157594384,-1.7047807074179906,3.47999999999997,-0.9877310338459991,0.9877310338459991,-0.5999999999078376,-0.2719301008086948,-9.5088133983068e-11
0.3204078977419011,-1.7602146755546355,3.5399999999999685,-1.0046627460919064,1.0046627460919064,-0.5999999999550242,-0.2688099582033594,-4.6414345073023923e-11
0.33994106692340387,-1.8068722617320532,3.5899999999999674,-1.0185892002049253,1.0185892002049253,-0.5999999999752605,-0.2656006081222933,-2.5529477753323184e-11
0.3603110752049109,-1.8539199873532595,3.6399999999999664,-1.031967500648881,1.031967500648881,-0.5999999999863932,-0.2612616201774549,-1.4043472623652886e-11
0.3815314709116786,-1.9013266088758336,3.6899999999999653,-1.0455915993827458,1.0455915993827458,-0.5999999999925119,-0.25737158533711063,-7.722747270833385e-12
0.40362432645475554,-1.9490802493592672,3.7399999999999642,-1.0590593287109822,1.0590593287109822,-0.5999999999958815,-0.25156605448424046,-4.26117862680755e-12
0.4266058965471834,-1.9971558066324706,3.789999999999963,-1.0723715241650977,1.0723715241650977,-0.5999999999977347,-0.24789906583886745,-2.3445078593529106e-12
0.45049152173286267,-2.045526709327116,3.839999999999962,-1.0854838596620755,1.0854838596620755,-0.599999999998754,-0.2433654721620531,-1.2916339125983162e-12
0.4752953463171956,-2.0941645807534424,3.889999999999961,-1.098388931564717,1.098388931564717,-0.599999999999314,-0.23907967021672627,-7.206502410518745e-13
0.5010303527267906,-2.1430395706074443,3.93999999999996,-1.1110357476471895,1.1110357476471895,-0.5999999999996217,-0.233562394160861,-4.021288719417606e-13
0.5277085819718397,-2.1921209794382897,3.989999999999959,-1.1234744776712924,1.1234744776712924,-0.5999999999997918,-0.22877783584176442,-2.20758742858408e-13
0.5553416036175631,-2.2413782197616947,4.039999999999958,-1.1356666454433102,1.1356666454433102,-0.5999999999998854,-0.22346408172686122,-1.2145278821497066e-13
0.583940665119313,-2.290781062575481,4.089999999999957,-1.1476620399730033,1.1476620399730033,-0.5999999999999353,-0.21823163530734344,-6.492339578187267e-14
0.6135157582637616,-2.340298051083727,4.139999999999956,-1.159390287670169,1.159390287670169,-0.5999999999999643,-0.2134560784870709,-3.354926797368855e-14
0.644075687303772,-2.3898968009260173,4.189999999999955,-1.1708862843589827,1.1708862843589827,-0.5999999999999803,-0.2083368472789798,-4.629292989674814e-14
0.6756282875115593,-2.4395444926445977,4.239999999999954,-1.1821157745953765,1.1821157745953765,-0.5999999999999892,-0.20336880544060493,-2.7777786311254868e-14
0.7081801980317662,-2.489207616270921,4.289999999999953,-1.1930832785031524,1.1930832785031524,-0.5999999999999942,-0.19775717286506128,-1.9574252049226792e-14
0.7417372547715642,-2.538852671863557,4.339999999999952,-1.2038002340638425,1.2038002340638425,-0.5999999999999969,-0.19250115924724254,-1.366814869181651e-14
0.7763046782553767,-2.5884464634940847,4.389999999999951,-1.2142635728180167,1.2142635728180167,-0.5999999999999955,-0.18802727495144073,3.4886553279077076e-13
0.81188636369602,-2.6379551117774582,4.43999999999995,-1.2244631644919404,1.2244631644919404,-0.5999999999999975,-0.18321585079580832,-3.137860542548886e-14
0.848485248099801,-2.687344674721968,4.489999999999949,-1.2344045016227072,1.2344045016227072,-0.599999999999998,-0.1778037108808635,-1.1682872140284303e-14
0.8861035357708734,-2.736581485575876,4.539999999999948,-1.2440887552632527,1.2440887552632527,-0.5999999999999988,-0.1729676196402648,-9.51707814943906e-15
0.9247425390716838,-2.78563195296322,4.589999999999947,-1.2535459669711162,1.2535459669711162,-0.5999999999999993,-0.16916017140104003,0.003005857987734457
0.9563889862065585,-2.824715672855142,4.629999999999946,-1.2609255106762471,1.2609255106762471,-0.5999999999999969,-0.16487922996318394,0.021010762687252875
0.988688722584815,-2.863641542192839,4.669999999999945,-1.2681406548313185,1.2681406548313185,-0.5999999999999981,-0.16139829294162886,0.030780322339582337
1.0216410223784316,-2.902392351976248,4.709999999999944,-1.2752153458763422,1.2752153458763422,-0.5999999999999988,-0.15827159408756555,0.04023245290801251
1.0552448913334458,-2.940951091956744,4.749999999999943,-1.2821182228036576,1.2821182228036576,-0.5999999999999992,-0.15375486059527224,0.055779792585466274
1.0894992835386348,-2.97930118361195,4.789999999999942,-1.2889065900240875,1.2889065900240875,-0.5999999997583326,-0.15169507241132454,0.06498404901520946
1.12440251623801,-3.017425926383886,4.8299999999999415,-1.2955325920804193,1.2955325920804193,-0.5996111265942576,-0.14734483040848217,0.07916585213631236
1.1599521434772964,-3.055309103101742,4.869999999999941,-1.302009042103628,1.302009042103628,-0.5987310518633304,-0.1434539897465212,0.08487249377208578
1.1961443616767993,-3.0929345794312035,4.90999999999994,-1.3083332195487276,1.3083332195487276,-0.5972527695579709,-0.1395409933085305,0.09831579438478111
1.2329749868418056,-3.1302874579729485,4.949999999999939,-1.3145053813030356,1.3145053813030356,-0.5954136880022348,-0.13715062809123604,0.10455970572844055
1.2704387497347271,-3.1673532026218663,4.989999999999938,-1.3205535017490797,1.3205535017490797,-0.5929451779658322,-0.13297701744393575,0.11637477805274495
1.308530489544522,-3.204118987831265,5.029999999999937,-1.3264665552114547,1.3264665552114547,-0.5901417124661595,-0.1305779099786313,0.12145242153150869
1.3472435251741053,-3.2405718542319324,5.069999999999936,-1.332234238704969,1.332234238704969,-0.5869164740401752,-0.12682396689018308,0.13264755291761707
1.3865697732117972,-3.276698838001983,5.1099999999999355,-1.3378346597692323,1.3378346597692323,-0.5833256471901134,-0.12389318465067131,0.13582833519492116
1.4265018302511647,-3.312488964014698,5.149999999999935,-1.3433408497609005,1.3433408497609005,-0.579322556292218,-0.12200734215608894,0.14032523584631973
1.4670312311538358,-3.3479315728876897,5.189999999999934,-1.3486827680919087,1.3486827680919087,-0.5749618627647776,-0.11768730769766836,0.14876952445779568
1.508149135656333,-3.383016938513209,5.229999999999933,-1.3539276120021928,1.3539276120021928,-0.5702533084221733,-0.1156129852539959,0.151746076349993
1.5498460266817438,-3.417735906064398,5.269999999999932,-1.3590304162708706,1.3590304162708706,-0.5652371181061456,-0.1110827646508787,0.1589445924137986
1.592112434794897,-3.4520804611648073,5.309999999999931,-1.3640086244222107,1.3640086244222107,-0.5599732038910763,-0.1091070392808714,0.16137646985441284
1.6349377130113445,-3.486042610503557,5.34999999999993,-1.3688678418862728,1.3688678418862728,-0.5543826967012669,-0.10485935541865969,0.16790700660742314
1.6783117370768246,-3.519615799204651,5.3899999999999295,-1.3735956801962173,1.3735956801962173,-0.5486487928103699,-0.10315042806800222,0.16992012992373784
1.722222878283042,-3.5527931875970777,5.429999999999929,-1.3781932211948866,1.3781932211948866,-0.5425754517105282,-0.09891396695263033,0.17567202479202404
1.7666600481818167,-3.585569317704276,5.469999999999928,-1.3826551109972225,1.3826551109972225,-0.5364109595998605,-0.09495755150165258,0.18125718138471844
1.811611250565743,-3.617938829713597,5.509999999999927,-1.3870054729883818,1.3870054729883818,-0.5299325584354015,-0.09239693507005704,0.18043989434529492
1.857065332105076,-3.6498978490104554,5.549999999999926,-1.3912253332077842,1.3912253332077842,-0.523374511631342,-0.08860934847176168,0.18596472723660237
1.903009785586609,-3.6814422375046587,5.589999999999925,-1.3953277231881056,1.3953277231881056,-0.5165453645155641,-0.08683784462382799,0.1816122828954316
1.9494330402275324,-3.7125692817216183,5.629999999999924,-1.3993043794365543,1.3993043794365543,-0.5096718895180012,-0.08486407465784378,0.17665854951018972
1.9963220212449837,-3.7432758654613787,5.6699999999999235,-1.4031394256996548,1.4031394256996548,-0.5025617364003668,-0.08126533077731206,0.1822271381287329
2.0436645952167836,-3.7735602336960246,5.709999999999923,-1.4068569650661311,1.4068569650661311,-0.4953989570331553,-0.07988043300400104,0.1778940400568813
2.091447450361516,-3.8034203818860592,5.749999999999922,-1.4104148510873846,1.4104148510873846,-0.48810735704090125,-0.07860693076571924,0.1736146711088276
2.139658519595464,-3.832855693680221,5.789999999999921,-1.4139057006972349,1.4139057006972349,-0.4807831274303069,-0.07743221865249007,0.17020840786318112
2.1882865094523765,-3.861866348469553,5.82999999999992,-1.4173080515792786,1.4173080515792786,-0.47353776092110217,-0.07673761172485719,0.16783541916402372
2.2373203172233596,-3.89045276480856,5.869999999999919,-1.4206077383271387,1.4206077383271387,-0.4663597907946791,-0.07385143595108536,0.17728927400718064
2.2867489815989672,-3.9186156510002257,5.909999999999918,-1.423824274049695,1.423824274049695,-0.45927356606309416,-0.07060013920309713,0.18398849286568733
2.33656203522525,-3.9463561230696373,5.949999999999918,-1.4269860480347616,1.4269860480347616,-0.4522587234666365,-0.06706141350314382,0.1893572728126307
2.386750114055024,-3.9736759594074473,5.989999999999917,-1.4301264439889148,1.4301264439889148,-0.4454159910645876,-0.06375582876019158,0.19488019954346775
2.4373050467714297,-4.000577455329118,6.029999999999916,-1.433209500136847,1.433209500136847,-0.4387914781404016,-0.060263613549894526,0.19916470357913
2.4882162947192756,-4.027061605027288,6.069999999999915,-1.4361757421277408,1.4361757421277408,-0.4319242262719355,-0.05698864972878742,0.20312627869509378
2.5394722868473516,-4.053129519145692,6.109999999999914,-1.4390141706932817,1.4390141706932817,-0.4247251549887897,-0.0531134681787466,0.20475513199743853
2.5910607950019884,-4.078782750707589,6.149999999999913,-1.4417164000176774,1.4417164000176774,-0.41729479951481563,-0.04955070147577365,0.20758770224618622
2.642969790338331,-4.10402361582582,6.1899999999999125,-1.4442907038166954,1.4442907038166954,-0.40961542497766174,-0.04667917132623519,0.21135629135698167
2.6951868649402133,-4.12885488799341,6.229999999999912,-1.4467233153356462,1.4467233153356462,-0.40174094569493324,-0.043356094031282016,0.21371196779183585
2.7476994378176594,-4.153279826335294,6.269999999999911,-1.4490149709317544,1.4490149709317544,-0.39371340119767895,-0.04023578499292327,0.21613586356725512
2.8004948731102255,-4.177302161031653,6.30999999999991,-1.4511561742966383,1.4511561742966383,-0.38557351609054075,-0.037696539313278044,0.2198913130594696
2.853560474279701,-4.200926010038615,6.349999999999909,-1.4531588613997253,1.4531588613997253,-0.37734542290222683,-0.034518303720086525,0.22152866289733011
2.9068841439804456,-4.224156144317571,6.389999999999908,-1.4550319151934283,1.4550319151934283,-0.3689984707492159,-0.03143603984703157,0.22341444081105083
2.9604541367924293,-4.24699788263458,6.429999999999907,-1.4567786426767275,1.4567786426767275,-0.36051929744666067,-0.028441657536630076,0.2246349794822346
3.014258705384102,-4.269456917248029,6.4699999999999065,-1.4584049543099173,1.4584049543099173,-0.3519419791324296,-0.025373848472752723,0.2251181316575308
3.0682866855034505,-4.291539519734782,6.509999999999906,-1.4599175466242282,1.4599175466242282,-0.34324425356593874,-0.02200937800382441,0.22458371472228683
3.1225270260770635,-4.313252344196492,6.549999999999905,-1.4613092005450226,1.4613092005450226,-0.3344324434096615,-0.019152080290931392,0.2254291467132512
3.176968393991758,-4.334602232618445,6.589999999999904,-1.4625801815693407,1.4625801815693407,-0.3255573191937174,-0.016291008121603664,0.2263990046516259
3.23159969683833,-4.355596373844501,6.629999999999903,-1.463725525424188,1.463725525424188,-0.3166194243626505,-0.013643083226855224,0.22694324799568585
3.2864100581968367,-4.376242261643597,6.669999999999902,-1.464752318639518,1.464752318639518,-0.30763064160318315,-0.010985763404254162,0.22692408517216459
3.341388488079097,-4.396547535343298,6.709999999999901,-1.4656504692257768,1.4656504692257768,-0.2986384801855025,-0.008680276165835589,0.22835684943562318
3.3965243210660634,-4.416520089369378,6.7499999999999005,-1.4664244422460968,1.4664244422460968,-0.2896338736906572,-0.006183189499930939,0.22876631740181877
3.451807208609128,-4.436168058695043,6.7899999999999,-1.467096552040357,1.467096552040357,-0.28062080283555785,-0.003703941597038605,0.2286357380525768
3.5072276668118123,-4.455500011582812,6.829999999999899,-1.467661458847019,1.467661458847019,-0.27154642321389827,-0.00044779383020254987,0.22632542077573212
3.562775992999002,-4.474524583573165,6.869999999999898,-1.4681192137782044,1.4681192137782044,-0.26245596788769965,0.001920651822104462,0.22540766129520604
3.618442850312408,-4.4932506291678616,6.909999999999897,-1.468474111414262,1.468474111414262,-0.253348515188534,0.004170766042853312,0.22403981507435375
3.6742192057927876,-4.511687194369214,6.949999999999896,-1.4687373379602973,1.4687373379602973,-0.2442157327975529,0.005569873096167748,0.2239884182900986
3.730096239073498,-4.529843481756945,6.989999999999895,-1.4688913374952912,1.4688913374952912,-0.23507343405361728,0.00744107360757795,0.22329897118299138
3.786064881253016,-4.547728666254915,7.0299999999998946,-1.4689360059313719,1.4689360059313719,-0.22594998171098704,0.008748739150612101,0.2230967089476136
3.842116067990689,-4.56535193012131,7.069999999999894,-1.4688705949943544,1.4688705949943544,-0.21690181749360532,0.00973162904751631,0.22322184978807474
3.8982416258742822,-4.582722694195892,7.109999999999893,-1.4687287498249877,1.4687287498249877,-0.20789486450120462,0.012025836093917826,0.2214385757618604
3.9544342591454695,-4.599850610630268,7.149999999999892,-1.4685105438808075,1.4685105438808075,-0.19893012918990097,0.01375355304874554,0.22030024773486775
4.010686929256367,-4.616745371902074,7.189999999999891,-1.4682317745638345,1.4682317745638345,-0.1899851653654213,0.014693971732411387,0.2203404171894383
4.066993236209076,-4.633416832752702,7.22999999999989,-1.4678894058314926,1.4678894058314926,-0.18104587493234467,0.015560164916866473,0.22012847802583113
4.1233471298873425,-4.649874930607759,7.269999999999889,-1.4675019891117758,1.4675019891117758,-0.1721201813217888,0.01667072971969966,0.21956676669198974
4.179742414198462,-4.666129529139483,7.309999999999889,-1.4670404520882598,1.4670404520882598,-0.1632137390801021,0.017747017936386004,0.21900655745400344
4.236172372336036,-4.682190295577567,7.349999999999888,-1.4665044029552001,1.4665044029552001,-0.15436472378154362,0.019784545388818603,0.21689939590635324
4.292631058063198,-4.698067042895636,7.389999999999887,-1.465916315850795,1.465916315850795,-0.14555210747623623,0.021700901098182793,0.21501508614745846
4.34911343587134,-4.713769778177674,7.429999999999886,-1.465306119339518,1.465306119339518,-0.13673625515851184,0.021961035468706605,0.21543600282178993
4.405614747584774,-4.729308551388249,7.469999999999885,-1.4646459312571898,1.4646459312571898,-0.12794051707654658,0.022432823517642454,0.21501609629958046
4.462129949282062,-4.744693280979244,7.509999999999884,-1.4639376425506427,1.4639376425506427,-0.11915880244191779,0.023769286313115784,0.21385247302192675
4.518653442016258,-4.759933678628351,7.5499999999998835,-1.4631585603905883,1.4631585603905883,-0.11043065828021971,0.024604094147840705,0.2127799036965731
4.575179211967353,-4.775039251287013,7.589999999999883,-1.4622960667126315,1.4622960667126315,-0.10178480737093602,0.024470679851492587,0.21271931309870196
4.63170196523228,-4.790019575626874,7.629999999999882,-1.4614134739013387,1.4614134739013387,-0.0931894854059458,0.02530205047507214,0.21191066736721428
4.688218233628846,-4.804884627651229,7.669999999999881,-1.4605102997354271,1.4605102997354271,-0.08459155478810552,0.025184493894409975,0.21202147148181855
4.744724224507516,-4.819644249712775,7.70999999999988,-1.4595778468567155,1.4595778468567155,-0.0760059334740083,0.025879825163418226,0.21129459070063236
4.801216083348705,-4.834308210032467,7.749999999999879,-1.4586172782592148,1.4586172782592148,-0.06743905185718754,0.025578939657917386,0.2103203925105395
4.8576900823305245,-4.848886239837629,7.789999999999878,-1.457637414959591,1.457637414959591,-0.058919778300703385,0.025948480633937662,0.2096984011878142
4.914142479966467,-4.8633879790738135,7.8299999999998775,-1.4566266648374449,1.4566266648374449,-0.05042837382121636,0.02571688776068691,0.20915332766142744
4.970570158748469,-4.877823148236792,7.869999999999877,-1.4556146643559391,1.4556146643559391,-0.04195389250156309,0.02550498111355104,0.20925058086392956
5.026970412496028,-4.892201514870439,7.909999999999876,-1.454592204278047,1.454592204278047,-0.03347725592267795,0.02480553923093512,0.20907559189677735
5.08334022517628,-4.906532718743586,7.949999999999875,-1.453565839821983,1.453565839821983,-0.02503376276851042,0.022464235900456223,0.21011874668567138
5.139677378317881,-4.920826523660015,7.989999999999874,-1.4525444158636123,1.4525444158636123,-0.01661672727466665,0.02113698231665257,0.21028755709079808
5.195979479031548,-4.935092577986529,8.029999999999873,-1.451517854057302,1.451517854057302,-0.008219805535177932,0.019382512380205528,0.2114119949812751
5.252243832128389,-4.949340387496878,8.069999999999872,-1.4504983045207755,1.4504983045207755,0.00014333374973815507,0.017765260222501123,0.2113719435876778
5.308468526518255,-4.963579589606195,8.109999999999872,-1.449499539663875,1.449499539663875,0.008503989048606808,0.016691191950399663,0.21121214336887548
5.364653626623592,-4.9778202801735425,8.14999999999987,-1.4485916653732855,1.4485916653732855,0.016873980433972997,0.012146149521449013,0.2117059472046024
5.420799248354577,-4.9920725549289156,8.18999999999987,-1.4477316217336325,1.4477316217336325,0.02526844221608373,0.010669142294107236,0.2111703576323767
5.4769051340835455,-5.00634641701577,8.229999999999869,-1.4469345738634696,1.4469345738634696,0.03368004954269705,0.009887129303955697,0.20975921735621172
5.532971387585393,-5.020651967228906,8.269999999999868,-1.4462035694531543,1.4462035694531543,0.0421189018726479,0.009641770929790355,0.20746381955049234
5.5889983317177,-5.034999374579551,8.309999999999867,-1.4455438749839964,1.4455438749839964,0.050578568704761746,0.010167864611073362,0.204144161733067
5.644987553619522,-5.049399146675776,8.349999999999866,-1.4450375480539088,1.4450375480539088,0.0590281627019085,0.006382037358707793,0.20269531749165803
5.700941204677105,-5.063861946370035,8.389999999999866,-1.4445970013955314,1.4445970013955314,0.06749182561758364,0.0060931037189187786,0.20031142471368593
5.756858516964913,-5.078397691647123,8.429999999999865,-1.4441951934190989,1.4441951934190989,0.07590769737177544,0.006248897224202305,0.1973517067552981
5.812738025907368,-5.09301607187468,8.469999999999864,-1.4438073358971721,1.4438073358971721,0.08427203287444934,0.006516004385363533,0.1940165133560758
5.868577291887725,-5.1077264479484485,8.509999999999863,-1.44341162138386,1.44341162138386,0.09252820833508554,0.007006655389814975,0.19086802518379062
5.924374684877965,-5.122538269149167,8.549999999999862,-1.4431128936410895,1.4431128936410895,0.1006729178577112,0.004013144345622756,0.18740574447571123
5.980131683594559,-5.137461709354063,8.589999999999861,-1.442868111618208,1.442868111618208,0.10874442807625802,0.0032363226517554853,0.18566596149850703
6.035846045403856,-5.1525058773722066,8.62999999999986,-1.442620988499048,1.442620988499048,0.11672110249530121,0.003645361752133445,0.1815990505622719
6.0915147834147945,-5.16767956906467,8.66999999999986,-1.4423591962352742,1.4423591962352742,0.1245652214618266,0.004442272083432981,0.17816374585213884
6.147134444403713,-5.1829912997169085,8.709999999999859,-1.4420795911348725,1.4420795911348725,0.13227689602818088,0.0044643522605652365,0.17493682921863657
6.202702307468476,-5.198449629010343,8.749999999999858,-1.4418543877048318,1.4418543877048318,0.13985966170381678,0.0051950490100029275,0.17128638433337334
6.258219730534833,-5.214064121031444,8.789999999999857,-1.441718190964777,1.441718190964777,0.14732198816105885,0.001086392417205838,0.16781292834094083
6.313684761693914,-5.229843317412227,8.829999999999856,-1.4415728743969465,1.4415728743969465,0.1546765318835533,0.0012490729814584613,0.16484507037668245
6.369093974422783,-5.245795212493624,8.869999999999855,-1.4414100516636286,1.4414100516636286,0.16189135021217702,0.0017688702478581982,0.16167726892838502
6.42444366103672,-5.261927559937871,8.909999999999854,-1.4412261089264378,1.4412261089264378,0.16897473317557576,0.002206615296340858,0.15796938696500445
6.47973022678124,-5.278247982098272,8.949999999999854,-1.441053082439624,1.441053082439624,0.17590902136902634,0.0029252244830740523,0.15477315242613224
6.5349542201558934,-5.2947651679729155,8.989999999999853,-1.4410102653273704,1.4410102653273704,0.18270499172074406,-0.0008469963011379074,0.15047423685019137
6.590114703625608,-5.311487254859485,9.029999999999852,-1.4409630288579145,1.4409630288579145,0.18937319648448628,-0.0006596456899237527,0.14798233084159054
6.645208017669862,-5.3284214326406785,9.069999999999851,-1.4408927796054363,1.4408927796054363,0.19592419062260924,0.00018087192669155383,0.1440007001783579
6.70023016174677,-5.345574635450388,9.10999999999985,-1.440802287503862,1.440802287503862,0.20232822121702046,-0.0015310352262141095,0.13970036983087922
6.755177313563609,-5.362953673734196,9.14999999999985,-1.4407226703235574,1.4407226703235574,0.20859540670882584,-0.0019582049594754356,0.1370151104316796
6.810049526187691,-5.380566437947262,9.189999999999849,-1.4407605553574412,1.4407605553574412,0.21470701107448412,-0.0010189748823649309,0.1337034727081401
6.8648452788636005,-5.398420185644291,9.229999999999848,-1.4407870164502554,1.4407870164502554,0.22068893969768966,-0.00030338666659375003,0.1305987669794522
6.919560391832507,-5.416521174885777,9.269999999999847,-1.44078575648694,1.44078575648694,0.22654430655103946,0.00041264245937204264,0.1274190411721319
6.974190981321933,-5.434875594018393,9.309999999999846,-1.4408131588097957,1.4408131588097957,0.23225479211579594,0.0011200448701323888,0.12429844006699933
7.028736065051099,-5.453490444344859,9.349999999999845,-1.440887342981133,1.440887342981133,0.23780689381422124,-0.002307147942970073,0.11972357376965027
7.083192145038599,-5.472371726261489,9.389999999999844,-1.4409355616156592,1.4409355616156592,0.2432388860276493,-0.001492815076672081,0.11791472395287414
7.137554631993965,-5.491524901912451,9.429999999999843,-1.440955557638422,1.440955557638422,0.24854839032814957,-0.0007781885340599657,0.11420507618608701
7.191818827096864,-5.5109552211678885,9.469999999999843,-1.4409433124354984,1.4409433124354984,0.2537200464408371,2.3605853710926173e-05,0.11151631708889968
7.245980221798237,-5.5306678137940235,9.509999999999842,-1.4409371919401048,1.4409371919401048,0.25876896112601216,0.0008463832128932699,0.10907653457206493
7.300038038844245,-5.550669018100015,9.54999999999984,-1.4410332278001745,1.4410332278001745,0.2636557694874703,-0.001347271885290599,0.10431954272026718
7.3539896971723815,-5.570964359159685,9.58999999999984,-1.4411000562294258,1.4411000562294258,0.2684165729322293,-0.00047651152127664576,0.10286213242627257
7.407830331011452,-5.591558359920501,9.62999999999984,-1.4411391644023446,1.4411391644023446,0.2730798160276549,0.00032089745254437903,0.09945475721677965
7.461555023285487,-5.612455354748234,9.669999999999838,-1.441144258456691,1.441144258456691,0.2776060375779601,-0.0006048105420647226,0.09633244359708056
7.515158778490728,-5.633659453635488,9.709999999999837,-1.441137174875592,1.441137174875592,0.2820301709573064,2.0727849912447275e-05,0.09403093790661907
7.568639501662923,-5.655175760964763,9.749999999999837,-1.4411985774271037,1.4411985774271037,0.28628741350621734,0.0009739357874206944,0.09160293414509968
7.621993816555438,-5.6770086922514915,9.789999999999836,-1.4412272857892352,1.4412272857892352,0.2904388828843523,0.0021302037865856016,0.0891920410200152
7.675216431113686,-5.6991617353869,9.829999999999835,-1.44122087240583,1.44122087240583,0.2944994922534036,0.0032105111986977445,0.08644201662876545
7.7283025702697685,-5.721638422715797,9.869999999999834,-1.4412195320028942,1.4412195320028942,0.2984406862376361,0.004022318659673814,0.08328935476816332
7.781249176773544,-5.744442846001098,9.909999999999833,-1.4412207812728013,1.4412207812728013,0.30225675011539654,0.0015106825265437406,0.07918762543528521
7.834051356748974,-5.767578149171965,9.949999999999832,-1.4411864247806372,1.4411864247806372,0.3059812501553931,0.0025397177455239992,0.07709986437943364
7.886703731494452,-5.791047093426849,9.989999999999831,-1.441111316454269,1.441111316454269,0.30961782790603515,0.003509492464629502,0.0740224602907182
7.939200649317883,-5.814852142869263,10.02999999999983,-1.4409900758142478,1.4409900758142478,0.31314785446540466,0.0049053327871636425,0.07239788567241759
7.991536791586692,-5.8389957107793204,10.06999999999983,-1.4408598010385638,1.4408598010385638,0.31655095912726355,0.003520951497368242,0.07237410643127004
8.043709890250307,-5.863481425194937,10.109999999999829,-1.4407995624198542,1.4407995624198542,0.3198125953201971,0.0035813774305925796,0.06866218202059128
8.095716296200676,-5.888312089680756,10.149999999999828,-1.4407028313068178,1.4407028313068178,0.3229371003050822,0.004760587811819187,0.06681577405794475
8.14755051008041,-5.913489429251188,10.189999999999827,-1.4405646775973004,1.4405646775973004,0.32600688386700294,0.003913205906559097,0.06547023244893842
8.19920692595057,-5.93901494636747,10.229999999999826,-1.440377377710327,1.440377377710327,0.32894017113250495,0.0054323307133709,0.06398262410495702
8.25068032532117,-5.964890114407099,10.269999999999825,-1.4402024415218555,1.4402024415218555,0.3318045579576341,0.006640413412021877,0.0630473542864452
8.301968510134522,-5.991117809652293,10.309999999999825,-1.4400607102605856,1.4400607102605856,0.3346200548159079,0.008240394955521183,0.06044160149156018
8.353066689820526,-6.017699495821764,10.349999999999824,-1.4398732670282277,1.4398732670282277,0.3373378784506406,0.009321390186214414,0.05888725809981604
8.40397042581052,-6.044636662747785,10.389999999999823,-1.439713438034642,1.439713438034642,0.34001724316792437,0.007494077527037401,0.05969165034055853
8.454675449838392,-6.071930791252712,10.429999999999822,-1.4395055229489537,1.4395055229489537,0.34260961913243326,0.008705495573041044,0.05665759597047095
8.505175828309836,-6.09958231018334,10.469999999999821,-1.439247642910429,1.439247642910429,0.34515753681377936,0.01041255300185827,0.05667022774893812
8.555465551774988,-6.1275914415568815,10.50999999999982,-1.4389286598436308,1.4389286598436308,0.3476379231424379,0.010042017534651492,0.05641080694725136
8.605538729467444,-6.1559582693933415,10.54999999999982,-1.4385864442925278,1.4385864442925278,0.35001674269619315,0.01116121147201627,0.05400451900805509
8.65539237004425,-6.18468435994454,10.589999999999819,-1.4382910100498465,1.4382910100498465,0.35244548257512154,0.012410760213000463,0.0510541567572683
8.70502197418303,-6.213770434833914,10.629999999999818,-1.4379461011902046,1.4379461011902046,0.3547944521620015,0.014471510379675177,0.04867008895822125
8.754421563657635,-6.243216173828755,10.669999999999817,-1.4375364009641334,1.4375364009641334,0.3570567966060081,0.01576671784787012,0.04626575090586509
8.803585203965804,-6.273021072517538,10.709999999999816,-1.4371139469006906,1.4371139469006906,0.35926807644603503,0.017467786207922612,0.04311027037699184
8.852509385830162,-6.303185960762761,10.749999999999815,-1.4366866534822311,1.4366866534822311,0.3614697029693167,0.016814984445493123,0.04231140662714941
8.90118853773145,-6.3337102988087235,10.789999999999814,-1.436196533885585,1.436196533885585,0.3635730309610187,0.018902390385670997,0.03983802344206108
8.949616258597246,-6.364592782566296,10.829999999999814,-1.4356315573221454,1.4356315573221454,0.3655712849453922,0.020800747279149445,0.038014300160942996
8.997786423487398,-6.395831996417886,10.869999999999813,-1.4350143774611854,1.4350143774611854,0.367465730243026,0.023206414229192257,0.03686622600500346
9.045693046775641,-6.427426326058535,10.909999999999812,-1.434332609354812,1.434332609354812,0.3692549140819297,0.02441189681719244,0.031425175070270685
9.093331585394838,-6.459374864765307,10.949999999999811,-1.4336553132918552,1.4336553132918552,0.37106266667417637,0.02524421497516097,0.03286010140798277
9.140697239968137,-6.491676440327047,10.98999999999981,-1.4329119265556722,1.4329119265556722,0.3727419807711766,0.027758094533159344,0.030320047329155598
9.187783639822417,-6.524328526938454,11.02999999999981,-1.432081751474146,1.432081751474146,0.37430350690048253,0.030010930217492002,0.02844596979753377
9.234584422246066,-6.557328264644718,11.069999999999808,-1.4311743805754584,1.4311743805754584,0.3758076225855212,0.032145524611898145,0.02741603304637169
9.28109404817076,-6.590673098137535,11.109999999999808,-1.4302116237701956,1.4302116237701956,0.37714612970767875,0.033616686421101105,0.021176369411865306
9.327307275079654,-6.624360314330213,11.149999999999807,-1.4291984020449127,1.4291984020449127,0.3784576354708298,0.037004368087843985,0.026497164348464494
9.373218790769334,-6.658386977204399,11.189999999999806,-1.4281012256289871,1.4281012256289871,0.37973674253148654,0.03929310480050798,0.024443579181586562
9.418822447402379,-6.692749303054366,11.229999999999805,-1.4269151776113704,1.4269151776113704,0.3809142302423663,0.041781824741867604,0.02316841429495887
9.464112226732846,-6.72744327081209,11.269999999999804,-1.425636972168675,1.425636972168675,0.38203992091649036,0.04411109676881873,0.02269226453521611
9.509082368570459,-6.762464781903438,11.309999999999803,-1.4242862414832234,1.4242862414832234,0.3830932127165894,0.04621382150974275,0.02110199483569559
9.55372764368647,-6.797809799492338,11.349999999999802,-1.4228328484399142,1.4228328484399142,0.38398499539382863,0.05032568738912248,0.02661529388850625
9.598041520162512,-6.833472954931762,11.389999999999802,-1.4212685157085454,1.4212685157085454,0.3850250288732517,0.05276125365184694,0.026175258956472477
9.642018251244952,-6.869449406501701,11.4299999999998,-1.4196123984539935,1.4196123984539935,0.3859865649379783,0.05890261805388992,0.04760839376125378
9.685652365335574,-6.905734239850458,11.4699999999998,-1.4178640072075825,1.4178640072075825,0.386906713622032,0.06094160933084494,0.045079425610369386
9.728938507873957,-6.942322366389822,11.509999999999799,-1.4160237736817651,1.4160237736817651,0.3877869493692976,0.0645745413486401,0.046636312140636724
9.77187092959626,-6.979208078857504,11.549999999999798,-1.4140383871059627,1.4140383871059627,0.38868085896615967,0.06673718884351774,0.04470817584749925
9.814442889847669,-7.016384661418818,11.589999999999797,-1.4119238099459992,1.4119238099459992,0.38973684376773493,0.0687001511712627,0.04327553706256398
9.856646419094206,-7.053844204578335,11.629999999999797,-1.4095765607165063,1.4095765607165063,0.3910994411991219,0.07073021728906391,0.041748808602617746
9.898474523480612,-7.091580051101431,11.669999999999796,-1.4071463687746035,1.4071463687746035,0.3929646541073371,0.07435153353014261,0.043417173004749184
9.939921088794687,-7.129586695378939,11.709999999999795,-1.4045746972269362,1.4045746972269362,0.39480565844920834,0.07610756715191677,0.0423162851191137
9.98098015822065,-7.167858523211171,11.749999999999794,-1.4019204972157226,1.4019204972157226,0.3966460764766683,0.07807061764551519,0.0408772053687908
10.021646691072483,-7.20639049948095,11.789999999999793,-1.3991819638174763,1.3991819638174763,0.39841246945308606,0.08007656448203161,0.03954463285618737
10.061915845029127,-7.2451774446468535,11.829999999999792,-1.3963596933439197,1.3963596933439197,0.40012724031498603,0.08215934898451817,0.03833874827859314
10.101782773392179,-7.284213860242095,11.869999999999791,-1.3934309500739135,1.3934309500739135,0.4017782760806832,0.0848427700249119,0.0396829510995632
10.141241894777412,-7.323493226160867,11.90999999999979,-1.3903967986379444,1.3903967986379444,0.40349570543255636,0.08681466627008311,0.03842181185569437
10.180288625660769,-7.363009797727306,11.94999999999979,-1.3872804955486868,1.3872804955486868,0.4051696505200648,0.08853879457306565,0.03715343410249339
10.2189187421362,-7.402757907966032,11.989999999999789,-1.3840861337187194,1.3840861337187194,0.406783929153008,0.09097156911288094,0.03707228100996011
10.25712823994948,-7.4427318001305,12.029999999999788,-1.3808038871507107,1.3808038871507107,0.4083509738343501,0.09287370375483996,0.035780052588357536
10.294912514671882,-7.482924788061463,12.069999999999787,-1.3774201221452713,1.3774201221452713,0.4099455039290945,0.09458195323279321,0.03441488171793794
10.332267656786458,-7.523330701867784,12.109999999999786,-1.3739595518156935,1.3739595518156935,0.41150935436214764,0.0961956953304172,0.03296175676829993
10.369190080003515,-7.563943436351364,12.149999999999785,-1.370422861351759,1.370422861351759,0.41302507367599134,0.0983411118578394,0.03292579450783085
10.405676279002313,-7.604756661145747,12.189999999999785,-1.3667960540946733,1.3667960540946733,0.41450154332070294,0.09999970016473068,0.03138437678253055
10.441722771788415,-7.645763785042575,12.229999999999784,-1.363095467251003,1.363095467251003,0.4159680408791416,0.10162663791579876,0.02994532846929929
10.477326519448741,-7.68695844984337,12.269999999999783,-1.3593211983465279,1.3593211983465279,0.41738124604276106,0.10345566524064666,0.028666981318729544
10.512484716287217,-7.728334252905488,12.309999999999782,-1.3554671444532984,1.3554671444532984,0.4187354781815823,0.10496021281710383,0.028160312039743472
10.54719445123976,-7.769884344421106,12.349999999999781,-1.3515458221925682,1.3515458221925682,0.42007165112226796,0.10658849750623965,0.026798294449374576
10.581453344298591,-7.811602240992872,12.38999999999978,-1.3475503846119128,1.3475503846119128,0.42136658167006813,0.10833386257128418,0.025545354047228058
10.615259119270869,-7.85348129163627,12.42999999999978,-1.3434891967699019,1.3434891967699019,0.4226019111332677,0.10969341628496489,0.024316128756246495
10.648609740839655,-7.895514819287827,12.469999999999779,-1.339361557076878,1.339361557076878,0.4237818060661409,0.11278542061191733,0.02353176456949684
10.681503070511193,-7.937695694600037,12.509999999999778,-1.3351567293862503,1.3351567293862503,0.4249255248378985,0.11249674195580378,0.022379862722829828
10.713937792106622,-7.9800175627203975,12.549999999999777,-1.3309016077955869,1.3309016077955869,0.4260320704717701,0.11405266322181563,0.02139066386489525
10.745912366188469,-8.022473510023987,12.589999999999776,-1.3265775728732707,1.3265775728732707,0.4270865803931715,0.11556616265389323,0.020412479846173733
10.777425493869533,-8.065056632542632,12.629999999999775,-1.3221931861933396,1.3221931861933396,0.42808966318922514,0.11612288434703034,0.019431971040440678
10.80847600693584,-8.107759896340808,12.669999999999774,-1.317740117478318,1.317740117478318,0.4290453506921289,0.11774630535149495,0.018559085897553205
10.83906320417679,-8.150576624598678,12.709999999999773,-1.313250329600488,1.313250329600488,0.4299698050751109,0.11915440543032164,0.01776279030870652
10.869186583805874,-8.193500169925175,12.749999999999773,-1.3086975598580104,1.3086975598580104,0.4308488550643218,0.12024983169231021,0.01707488698406991
10.89884554901092,-8.236523480671867,12.789999999999772,-1.3040874338444401,1.3040874338444401,0.43168866246461407,0.12141828904756595,0.016381684610240123
10.928039685963466,-8.279639492236788,12.829999999999771,-1.299421339142307,1.299421339142307,0.4324900056956399,0.12160645966585247,0.015270317028102772
10.956769226779528,-8.32284183848897,12.86999999999977,-1.2947181200223838,1.2947181200223838,0.4332530235790212,0.12296108660934914,0.014611990983448031
10.985034234504804,-8.366123666377641,12.90999999999977,-1.2899604314107986,1.2899604314107986,0.43398275625096117,0.12430327911192061,0.014074779472274113
11.012834912732131,-8.409478093274146,12.949999999999768,-1.285153980374379,1.285153980374379,0.43468258300153956,0.12531152518124403,0.013566698400772728
11.04017174743731,-8.452898444576,12.989999999999768,-1.2803040170735052,1.2803040170735052,0.4353542421746191,0.12612824175927742,0.01269394744351158
11.067045248667009,-8.496377858785165,13.029999999999767,-1.2754179657004034,1.2754179657004034,0.4359899092911386,0.12704142764705562,0.012223551030605932
11.093456852662234,-8.539910758443256,13.069999999999766,-1.2705032532084537,1.2705032532084537,0.4365904349860194,0.12800020774663798,0.011792180194296783
11.119407359224276,-8.583490336978011,13.109999999999765,-1.2655406795943775,1.2655406795943775,0.4371668624519876,0.12824182944736792,0.010994465766317008
11.144897725430038,-8.62710983531603,13.149999999999764,-1.260531734188585,1.260531734188585,0.437722055998343,0.12936102020767817,0.010577934683980187
11.169929163889526,-8.67076272525214,13.189999999999763,-1.255491422347595,1.255491422347595,0.4382456856011726,0.1302145391106856,0.010191996039999155
11.19450312448214,-8.714442687076556,13.229999999999762,-1.2504121577979663,1.2504121577979663,0.43874644338488006,0.13101864611452765,0.009821308487985384
11.224579557354057,-8.769070968889512,13.279999999999761,-1.244013117498304,1.244013117498304,0.43934711794239173,0.131880215101604,0.009062574598963861
11.25394682957948,-8.823719291658673,13.32999999999976,-1.2375706200858347,1.2375706200858347,0.4399094617886043,0.13271821141181692,0.008627218829754832
11.282608894361886,-8.878376217527391,13.37999999999976,-1.2310804680007534,1.2310804680007534,0.4404380878130755,0.13349530990031178,0.008188531264271765
11.310569509830126,-8.933029556196676,13.429999999999758,-1.2245394416657256,1.2245394416657256,0.44094312823099946,0.13420811717992637,0.007510721409265795
11.337832837762203,-8.987667515238547,13.479999999999757,-1.2179542585456142,1.2179542585456142,0.4414161296238844,0.13488840254906845,0.007069368076959715
11.36440339772092,-9.042278632887705,13.529999999999756,-1.2113269431562121,1.2113269431562121,0.44186060301296554,0.1355305834966102,0.006476488408237212
11.390285928296718,-9.0968515437735,13.579999999999755,-1.2046598683916663,1.2046598683916663,0.4422832373479265,0.13614912565891438,0.006018421010980242
11.415485456062163,-9.15137516282414,13.629999999999754,-1.1979565927505866,1.1979565927505866,0.44267676346295226,0.13672085997485225,0.005476568212690673
11.440007259890093,-9.205838618115077,13.679999999999753,-1.1912189100455437,1.1912189100455437,0.4430435169710967,0.1372628484535449,0.004947926224975922
11.46385684546614,-9.260231231393174,13.729999999999752,-1.1844485256680162,1.1844485256680162,0.4433866181021539,0.13777270985223156,0.004424282043555854
11.487039934547335,-9.314542523287658,13.77999999999975,-1.177647322673123,1.177647322673123,0.44370133879212287,0.13825018941906278,0.0039050462984956793
11.5095624594087,-9.368762215121267,13.82999999999975,-1.17081698118373,1.17081698118373,0.44399005942639236,0.1386961160894173,0.0033457766739689514
11.531430552127642,-9.422880233051023,13.879999999999749,-1.1639592042151128,1.1639592042151128,0.44425338785208307,0.13911107683862442,0.0027889041174131417
11.552650535065018,-9.476886710651664,13.929999999999747,-1.1570756016739685,1.1570756016739685,0.4444908396313249,0.13949581543168826,0.0022113777033142875
11.573228912200015,-9.530771990943556,13.979999999999746,-1.1501678013347132,1.1501678013347132,0.44470173155536874,0.13985114321270353,0.0015760167709231985
11.593172361435427,-9.584526629827021,14.029999999999745,-1.1432373921513739,1.1432373921513739,0.44488565757187803,0.14017756527865963,0.000960311717291745
11.612487726886418,-9.638141397614804,14.079999999999744,-1.136285926396359,1.136285926396359,0.44504189034940744,0.14047584664943422,0.00029093944559593834
11.631182010924869,-9.69160728066014,14.129999999999743,-1.1293149230022077,1.1293149230022077,0.44516986794197816,0.14074678397139845,-0.000364265918967518
11.649262366587054,-9.74491548236625,14.179999999999742,-1.1223258582157076,1.1223258582157076,0.4452670235202961,0.14099075817174767,-0.0010378428526100839
11.666736091677674,-9.798057423848213,14.229999999999741,-1.1153201875157082,1.1153201875157082,0.4453335914081634,0.14120860366120588,-0.0017603161448225952
11.683610620336546,-9.85102474508393,14.27999999999974,-1.1082993209756518,1.1082993209756518,0.44536896249325897,0.14140079184637602,-0.002469642703522797
11.699893515653029,-9.90380930515903,14.329999999999739,-1.1012646355187383,1.1012646355187383,0.4453704562019711,0.1415679822976902,-0.003197099977659861
11.715592463542755,-9.956403182699347,14.379999999999738,-1.0942174835717868,1.0942174835717868,0.44533884795357725,0.14171096408428696,-0.003966811816537426
11.730715264443646,-10.00879867645782,14.429999999999737,-1.0871591828773342,1.0871591828773342,0.445272883204768,0.14182992040530645,-0.004725939999908416
11.745269826562435,-10.060988304998096,14.479999999999736,-1.0800910147805542,1.0800910147805542,0.4451707522764401,0.14192572188482916,-0.0055006408149016325
11.759264159325168,-10.112964806657194,14.529999999999735,-1.0730142374659246,1.0730142374659246,0.44503279174029553,0.14199898456550247,-0.006311322669515281
11.772706365408427,-10.164721139414537,14.579999999999734,-1.0659300712511526,1.0659300712511526,0.4448576085449611,0.1420499360406452,-0.007112264360941956
11.785604634394716,-10.216250480163499,14.629999999999733,-1.0588397161821337,1.0588397161821337,0.44464414778853156,0.14207927225354594,-0.007926031931718454
11.797967235976257,-10.267546224599888,14.679999999999731,-1.0517443416145296,1.0517443416145296,0.44439241747709224,0.14208764892794287,-0.008769129250390497
11.809802512342145,-10.31860198603833,14.72999999999973,-1.044645080211242,1.044645080211242,0.4441010046498473,0.1420753622213874,-0.009603035507277095
11.821118872104451,-10.369411594512759,14.77999999999973,-1.0375430489347466,1.0375430489347466,0.4437694728668445,0.14204299032259934,-0.010446129592401519
11.831924783279906,-10.4199690960084,14.829999999999728,-1.0304393341514657,1.0304393341514657,0.443397632308105,0.14199105804785134,-0.011315206168526404
11.842228766281583,-10.470268751141047,14.879999999999727,-1.0233349923046593,1.0233349923046593,0.44298412803130904,0.14191993054257407,-0.012171594265105777
11.852039387871864,-10.52030503360852,14.929999999999726,-1.0162310601172349,1.0162310601172349,0.4425290311523171,0.14183018740471484,-0.013046242788667135
11.861365254174764,-10.570072628933756,14.979999999999725,-1.0091285457865482,1.0091285457865482,0.4420320483333104,0.14172215510441308,-0.01391223520445324
11.870215004030673,-10.619566432686304,15.029999999999724,-1.002028434913677,1.002028434913677,0.4414921996321735,0.1415963556113209,-0.014780936247179594
11.880218433025956,-10.678590713146148,15.089999999999723,-0.993512826906642,0.993512826906642,0.44078762103412367,0.14142263367265842,-0.01583775985402874
11.889563745892048,-10.737205625607157,15.149999999999721,-0.9850036774944977,0.9850036774944977,0.440020874656919,0.1412246778598335,-0.016882408431642015
11.898265981004071,-10.795403524061093,15.20999999999972,-0.9765025615821679,0.9765025615821679,0.4391913317399231,0.14100279575106503,-0.017925935292300174
11.90634018837869,-10.85317718018817,15.269999999999719,-0.9680110047569885,0.9680110047569885,0.4382992469105211,0.14075832890816645,-0.018976452906276968
11.913801414423233,-10.910519776610231,15.329999999999718,-0.9595304827346753,0.9595304827346753,0.43734376217056076,0.14049149739805136,-0.0200104296846819
11.920664688014128,-10.967424901152153,15.389999999999716,-0.9510624418135012,0.9510624418135012,0.4363255994168763,0.14020318206233148,-0.021044407304700457
11.926945005904328,-11.023886540460174,15.449999999999715,-0.9426082748515834,0.9426082748515834,0.4352445178017447,0.13989385910080668,-0.022061677642184693
11.932657319289778,-11.079899072337886,15.509999999999714,-0.9341693366318271,0.9341693366318271,0.43410075937986775,0.1395642112321674,-0.0230753183336145
11.937816520503445,-11.135457259175093,15.569999999999713,-0.92574695017995,0.92574695017995,0.4328947755635677,0.13921477801863516,-0.024068445970123906
11.942437430043965,-11.190556240258534,15.629999999999711,-0.917342391971407,0.917342391971407,0.4316270248166353,0.1388463157793349,-0.02505387548398492
11.946534784071483,-11.245191523959974,15.68999999999971,-0.9089569054615378,0.9089569054615378,0.43029821751353137,0.13845898908960813,-0.026016062018965506
11.950123222371728,-11.299358979581523,15.749999999999709,-0.9005916938503242,0.9005916938503242,0.42890873351780984,0.138053634108666,-0.026960950157958824
11.953217277016421,-11.353054829234216,15.809999999999707,-0.8922479287671246,0.8922479287671246,0.42745973346483473,0.1376308656010287,-0.027892154036432266
11.955831361078756,-11.406275639131067,15.869999999999706,-0.8839267443716388,0.8839267443716388,0.4259517627608077,0.13719089059981482,-0.028797277656968507
11.957979758347568,-11.459018311526734,15.929999999999705,-0.875629252762149,0.875629252762149,0.4243860762851693,0.13673455821722547,-0.029685521915542478
11.959676613057498,-11.511280075524411,15.989999999999704,-0.8673565165713402,0.8673565165713402,0.4227636247273467,0.13626198532779332,-0.030545771510450993
11.960935920471623,-11.563058477976961,16.04999999999971,-0.8591095838212897,0.8591095838212897,0.42108557269505076,0.1357740254805083,-0.031386521877588856
11.96177151784154,-11.614351375072687,16.10999999999972,-0.850889461722167,0.850889461722167,0.4193532741645687,0.13527067788803457,-0.03219746222177439
11.962197075843772,-11.66515692235718,16.169999999999728,-0.8426971274795625,0.8426971274795625,0.41756784549725473,0.1347529179872981,-0.032982539677729024
11.962226090716609,-11.71547356628595,16.229999999999738,-0.8345335381901104,0.8345335381901104,0.41573092108618326,0.13422090033163664,-0.03374460455190641
11.961776507044299,-11.773556715623327,16.29999999999975,-0.8250469006212737,0.8250469006212737,0.4135244653999912,0.133582819074299,-0.034593655490272615
11.960826115145066,-11.830971138456198,16.36999999999976,-0.8156020595326976,0.8156020595326976,0.411252220505833,0.13292659011810518,-0.03540725689793702
11.959395367974253,-11.887715764740024,16.43999999999977,-0.8062003847264394,0.8062003847264394,0.40891665760281276,0.13225303950432918,-0.036177690404769154
11.957504342384327,-11.943789988008383,16.50999999999978,-0.7968431686758359,0.7968431686758359,0.40652035127724506,0.13156262155213444,-0.03690746277719105
11.955172727935125,-11.999193645590552,16.579999999999792,-0.7875317153387167,0.7875317153387167,0.4040661227633401,0.13085609582973018,-0.03759846709847998
11.95241981685961,-12.053926999139856,16.649999999999803,-0.7782672399843182,0.7782672399843182,0.40155656490799296,0.13013400656532784,-0.038245049973422506
11.949264495480717,-12.107990714348093,16.719999999999814,-0.769050922476721,0.769050922476721,0.3989946995352412,0.12939724215481802,-0.03885169125425021
11.945725236566977,-12.16138584205508,16.789999999999825,-0.7598839004351456,0.7598839004351456,0.39638321658170317,0.12864569512959956,-0.03941340575533695
11.941820093075794,-12.214113798861737,16.859999999999836,-0.7507672713298057,0.7507672713298057,0.3937252182552584,0.12788046336304337,-0.0399343910631205
11.937566692819221,-12.266176348547065,16.929999999999847,-0.7417020850200686,0.7417020850200686,0.3910235122771905,0.12710199536339223,-0.040410760026155554
11.932982234379208,-12.317575583660084,16.999999999999858,-0.7326893554810336,0.7326893554810336,0.38828118720209975,0.12631073987785904,-0.04084601487928484
11.928083483933106,-12.368313907377765,17.06999999999987,-0.7237300555123767,0.7237300555123767,0.3855011469080778,0.125507240932419,-0.041237290247437074
11.922886773150434,-12.418394016192927,17.13999999999988,-0.714825118853293,0.714825118853293,0.3826864435029537,0.12469212559466727,-0.04158779475669752
11.916603197076885,-12.474826273796392,17.219999999999892,-0.7047157643355164,0.7047157643355164,0.3794309773313601,0.12374711691659644,-0.041935681572567954
11.909974226725526,-12.530407563077722,17.299999999999905,-0.6946798558434877,0.6946798558434877,0.3761385970685784,0.12278806666446267,-0.04223080549238195
11.903022150412724,-12.58514314515209,17.379999999999917,-0.6847186152719087,0.6847186152719087,0.372813646953662,0.12181604608047754,-0.042471750846684066
11.895768516926504,-12.639038661872613,17.45999999999993,-0.6748331917403092,0.6748331917403092,0.36946058245969,0.12083182386505342,-0.042661641713691016
11.888234140075024,-12.692100106807823,17.539999999999942,-0.6650246796961252,0.6650246796961252,0.3660836327001771,0.11983580585907024,-0.04279947630258851
11.880439104830273,-12.74433379728749,17.619999999999955,-0.655294118457102,0.655294118457102,0.3626871322838325,0.11882871269739823,-0.042888335139099405
11.872402774814208,-12.795746347565366,17.699999999999967,-0.6456424846618831,0.6456424846618831,0.3592751920794967,0.11781116426893057,-0.04292754021515824
11.864143801090025,-12.846344643289381,17.77999999999998,-0.6360707052344845,0.6360707052344845,0.35585197228135657,0.11678435756350872,-0.04292019666304202
11.855680132048134,-12.896135817201547,17.859999999999992,-0.6265796423008374,0.6265796423008374,0.35242139042890797,0.11574834916958318,-0.04286619547631891
11.84593528959784,-12.951195292950874,17.950000000000006,-0.6159996988764294,0.6159996988764294,0.34855810930736003,0.11457278547216979,-0.04275302655721378
11.835976744474847,-13.005253349621768,18.04000000000002,-0.605524029526028,0.605524029526028,0.3446958923599801,0.11338719354512929,-0.042585264348960976
11.82582697412525,-13.058321051421801,18.130000000000035,-0.5951536361545566,0.5951536361545566,0.3408399619463114,0.11219302989364667,-0.04236523533827323
11.815507414505921,-13.110409713494892,18.22000000000005,-0.5848894388638777,0.5848894388638777,0.3369953298322942,0.11099114508171436,-0.042096008644598205
11.805038485660088,-13.16153086930375,18.310000000000063,-0.5747322837800874,0.5747322837800874,0.3331668472681224,0.1097811526592898,-0.04177904433689286
11.794439618377961,-13.211696239629127,18.400000000000077,-0.5646829383632217,0.5646829383632217,0.3293591525878032,0.10856528408274944,-0.04141671403337818
11.783729281589846,-13.260917704204966,18.49000000000009,-0.554742089475657,0.554742089475657,0.3255766732081974,0.10734382312239243,-0.041011883635741854
11.77171946839881,-13.314515784270817,18.590000000000106,-0.543824711940095,0.543824711940095,0.3214086188794415,0.10598074239271002,-0.04051445314800624
11.75961641038238,-13.366980012173984,18.690000000000122,-0.5330428047503355,0.5330428047503355,0.31728240473237196,0.10461214723654842,-0.039970643839206337
11.74744152211504,-13.418327144896601,18.790000000000138,-0.5223970124136621,0.5223970124136621,0.31320320680594343,0.10323956127075636,-0.039383412828685724
11.735214936628395,-13.468574029846,18.890000000000153,-0.5118878805414673,0.5118878805414673,0.30917585050204216,0.10186370035124348,-0.03875593664042512
11.722955554719949,-13.517737572701181,18.99000000000017,-0.5015158588537516,0.5015158588537516,0.30520486608822345,0.10048568641332078,-0.03809195020262852
11.71068109406221,-13.565834708234203,19.090000000000185,-0.49128130061478154,0.49128130061478154,0.3012944426330137,0.09910630402621748,-0.03739451634947311
11.698408137974099,-13.612882373711876,19.1900000000002,-0.48118447209437704,0.48118447209437704,0.29744842777273456,0.09772629295112868,-0.03666682679585738
11.686152183554915,-13.65889748518479,19.290000000000216,-0.47122554441624487,0.47122554441624487,0.29367035697781046,0.09634617301056903,-0.035912439282021855
11.673927689166648,-13.703896915864334,19.39000000000023,-0.461404610122776,0.461404610122776,0.28996341802493536,0.09496737022793521,-0.03513482069454608
11.66174812096035,-13.74789747709532,19.490000000000247,-0.45172168079119046,0.45172168079119046,0.2863304732885203,0.0935901885436948,-0.03433717015721388
11.649625998591283,-13.790915900778336,19.590000000000263,-0.4421766896029281,0.4421766896029281,0.28277404720617594,0.09221522656335367,-0.03352302948685473
11.637572939803242,-13.832968823937676,19.69000000000028,-0.43276948959252903,0.43276948959252903,0.27929631271123007,0.09084342039231245,-0.032695799942730974
11.625599703899127,-13.874072774922428,19.790000000000294,-0.423499862999569,0.423499862999569,0.2758991106303415,0.08947565976141103,-0.031858815890188956
11.613716234006164,-13.914244161170256,19.89000000000031,-0.4143675185279194,0.4143675185279194,0.27258394059545055,0.08811224135113067,-0.0310154882883091
11.601931698086533,-13.953499258391437,19.990000000000325,-0.405372101288867,0.405372101288867,0.2693519574368819,0.08675383579867059,-0.030169058391893194
11.590254528609721,-13.991854201185514,20.09000000000034,-0.3965131874973117,0.3965131874973117,0.2662039856275572,0.08540110786989143,-0.029322768737733394
11.578692460931675,-14.029324974703586,20.190000000000357,-0.3877902933424786,0.3877902933424786,0.26314051466269284,0.08405461619167306,-0.028479809221731642
11.567252570246694,-14.065927407621743,20.290000000000372,-0.3792028759078786,0.3792028759078786,0.2601617060898309,0.0827147522395493,-0.027643194855909978
11.55594130722864,-14.101677165893207,20.390000000000388,-0.37075033440556826,0.37075033440556826,0.2572674034299463,0.08138231533210884,-0.026815941274220757
11.544764532249053,-14.136589747531277,20.490000000000403,-0.3624320136846545,0.3624320136846545,0.25445713552452354,0.08005744830095086,-0.026000780677593212
11.533727548210246,-14.170680478214523,20.59000000000042,-0.3542472111591106,0.3542472111591106,0.25173013092673185,0.07874085647049053,-0.02520026335283909
11.522835132300104,-14.203964506720434,20.690000000000435,-0.3461951542130489,0.3461951542130489,0.2490853306708996,0.07743279981139338,-0.02441692337364841
11.512091565941203,-14.236456802401221,20.79000000000045,-0.33827505067956076,0.33827505067956076,0.2465214045876445,0.07613371195410976,-0.023652817073843042
11.501500663578765,-14.268172152664443,20.890000000000466,-0.3304860558208699,0.3304860558208699,0.24403677906892926,0.07484414552843349,-0.02291006693361666
11.49106580002852,-14.299125161323342,20.99000000000048,-0.3228272764092761,0.3228272764092761,0.24162963893962142,0.0735642710156701,-0.02219024350188524
11.480789936645548,-14.329330247058696,21.090000000000497,-0.31529779268919444,0.31529779268919444,0.239297964493085,0.07229448503724982,-0.021494982676097205
11.470675646425413,-14.358801641723113,21.190000000000513,-0.3078966424884385,0.3078966424884385,0.2370395488068042,0.07103519384946304,-0.020825636101082547
11.46072513748902,-14.387553390148122,21.29000000000053,-0.3006228189596246,0.3006228189596246,0.23485201590473956,0.06978654542863359,-0.020183080503558114
11.45094027567744,-14.415599349379077,21.390000000000544,-0.2934752990541343,0.2934752990541343,0.2327328562742851,0.06854904766665287,-0.01956825501943829
11.441322605998861,-14.442953188186795,21.49000000000056,-0.28645301847146265,0.28645301847146265,0.23067943377681835,0.06732280352953737,-0.018981874207824403
11.431873372676339,-14.46962838764541,21.590000000000575,-0.2795548769213617,0.2795548769213617,0.2286890210418759,0.06610802117357742,-0.018424180223028584
11.422593538542356,-14.49563824073611,21.69000000000059,-0.27277976614258825,0.27277976614258825,0.226758818669748,0.06490503819320861,-0.017895477988858727
11.413483803070516,-14.520995853098189,21.790000000000607,-0.26612653263711783,0.26612653263711783,0.22488597024516713,0.06371401812114337,-0.017395960823368015
11.404544619552247,-14.545714143579287,21.890000000000622,-0.2595940132633292,0.2595940132633292,0.22306758128834242,0.06253525319508615,-0.016925340151528113
11.395776211475216,-14.5698058445463,21.990000000000638,-0.2531810119817841,0.2531810119817841,0.22130075141285757,0.061368807086499035,-0.01648353582001067
11.387178587682612,-14.593283503216151,22.090000000000654,-0.24688631969543479,0.24688631969543479,0.21958257305327003,0.06021497584089289,-0.01607017756374012
11.378751557136521,-14.6161594818465,22.19000000000067,-0.24070870280267187,0.24070870280267187,0.2179101543931667,0.059073837818665695,-0.015684666192115927
11.370494742338726,-14.63844595948524,22.290000000000685,-0.23464691340351185,0.23464691340351185,0.2162806344717233,0.057945588638900536,-0.015326642201535177
11.362407592578244,-14.660154932188865,22.3900000000007,-0.22869968452578676,0.22869968452578676,0.21469118963427197,0.05683024447622101,-0.01499528636688818
11.354489395857053,-14.681298214926692,22.490000000000716,-0.22286573683530392,0.22286573683530392,0.21313905736804634,0.05572808178407512,-0.014690058066617688
11.346739290714304,-14.701887441971794,22.59000000000073,-0.21714377421118403,0.21714377421118403,0.2116215223755595,0.05463909021943102,-0.014410033955507003
11.339156276846849,-14.721934068837536,22.690000000000747,-0.2115324910056735,0.2115324910056735,0.21013594072164957,0.053563489785676245,-0.01415449289253773
11.331739225653637,-14.74144937283316,22.790000000000763,-0.20603056712104423,0.20603056712104423,0.20867974338004563,0.05250121093249162,-0.013922666585806084
11.324486889702307,-14.76044445498721,22.89000000000078,-0.20063667638893584,0.20063667638893584,0.20725043457183637,0.051452293339337915,-0.013713541128657627
11.317397912101354,-14.778930240819932,22.990000000000794,-0.195349477560957,0.195349477560957,0.20584560897414894,0.05041724075703769,-0.013526362674482411
11.31047083500979,-14.796917482065659,23.09000000000081,-0.1901676286911751,0.1901676286911751,0.20446293643805252,0.04939562784391692,-0.01336010818268297
11.30370410786393,-14.81441675789619,23.190000000000826,-0.1850897710808997,0.1850897710808997,0.2031001823770961,0.04838770573872045,-0.013213998216842817
11.29709609514352,-14.831438476184,23.29000000000084,-0.18011455039216365,0.18011455039216365,0.20175519730053873,0.04739347882726222,-0.01308702938022699
11.290645083501413,-14.847992875320166,23.390000000000857,-0.17524060165464792,0.17524060165464792,0.20042592335990653,0.04641295450312506,-0.012978298937464994
11.284349288873722,-14.864090025058664,23.490000000000872,-0.17046655403409663,0.17046655403409663,0.1991103921178463,0.04544626000226517,-0.012886964903163465
11.278206862778353,-14.879739828483732,23.590000000000888,-0.16579103826748617,0.16579103826748617,0.19780672684574474,0.04449327369936427,-0.01281203739700382
11.272215898514247,-14.894952023319572,23.690000000000904,-0.16121267786243207,0.16121267786243207,0.1965131464657656,0.04355406760933376,-0.012752699382233773
11.266374437088157,-14.90973618308624,23.79000000000092,-0.15673009643087452,0.15673009643087452,0.19522795203628424,0.04262866802564026,-0.012707988626537011
11.260680472486438,-14.924101719116175,23.890000000000935,-0.1523419193320528,0.1523419193320528,0.1939495429338008,0.041717033615976486,-0.012677016450707446
11.255131956979978,-14.938057881726431,23.99000000000095,-0.14804676313519397,0.14804676313519397,0.1926764019562603,0.04081913176294976,-0.012658836809637614
11.249726806065153,-14.951613761601159,24.090000000000966,-0.14384325471985718,0.14384325471985718,0.19140710601062635,0.03993497356260389,-0.012652586165065044
11.24446290292245,-14.964778291712129,24.190000000000982,-0.13973001766645002,0.13973001766645002,0.1901403243297347,0.03906451882457255,-0.012657282881478379
11.239338102861101,-14.977560248635855,24.290000000000997,-0.13570567658328966,0.13570567658328966,0.18887481585975585,0.03820773592735739,-0.012671934494322768
11.234350237529544,-14.989968253859393,24.390000000001013,-0.13176885907998312,0.13176885907998312,0.18760943214948822,0.037364631161177456,-0.012695567506165647
11.229497118620431,-15.002010775777817,24.49000000000103,-0.1279181980889156,0.1279181980889156,0.18634312331685887,0.03653504591147205,-0.012727135121408035
11.224776541595396,-15.01369613110084,24.590000000001044,-0.12415232873807738,0.12415232873807738,0.1850749356122946,0.03571900043552699,-0.012765487453965474
11.220186289208767,-15.025032486251122,24.69000000000106,-0.12046988850329265,0.12046988850329265,0.18380401879898772,0.03491641435701821,-0.012809479618428782
11.215724134668699,-15.036027859176562,24.790000000001076,-0.11686952572857828,0.11686952572857828,0.18252963081965817,0.03412723254048142,-0.01285783504276101
11.211387844641877,-15.04669012108712,24.89000000000109,-0.11334989206436916,0.11334989206436916,0.18125114384112762,0.03351179871665516,-0.012800111325064794
11.207175182143017,-15.05702699803907,24.990000000001107,-0.10990964650241486,0.10990964650241486,0.1799680506490818,0.03255744297838435,-0.013033160545926863
11.203086974677019,-15.06703857236319,25.090000000001123,-0.10628443327381443,0.10628443327381443,0.17881618728070084,0.031560715110372665,-0.013247754638437588
11.199134389557306,-15.076699581379033,25.190000000001138,-0.10242807540793936,0.10242807540793936,0.17788697332502232,0.030550931335518082,-0.013486381737433493
11.19532144649333,-15.086002266717315,25.290000000001154,-0.0985925404910308,0.0985925404910308,0.17704970662083316,0.04408049852883302,-0.0024603540300466853
11.191647275923165,-15.09495072782429,25.39000000000117,-0.09481792830860694,0.09481792830860694,0.17623722611525902,0.04005679220027478,-0.005672597879267155
11.188110656704978,-15.103549803255353,25.490000000001185,-0.09106565735171776,0.09106565735171776,0.1753952877503897,0.02728527690919582,-0.013241575419422094
11.184712561601057,-15.111798894182927,25.5900000000012,-0.08739257687629068,0.08739257687629068,0.17472172462968827,0.04167205088697824,-0.0017686771245960815
11.18145207277276,-15.119701901417764,25.690000000001216,-0.0836345360942285,0.0836345360942285,0.1740506941445179,0.040890083558166826,-0.0017309373103042806
11.178327574653323,-15.127264310937564,25.790000000001232,-0.07998513978712415,0.07998513978712415,0.17331556525848105,0.024180975859836428,-0.013546604679245485
11.175336173777188,-15.134494589556633,25.890000000001248,-0.07643010372084652,0.07643010372084652,0.1726552940717676,0.03896306606465075,-0.001631161067132415
11.172476684481666,-15.141396967991167,25.990000000001263,-0.07299683356862963,0.07299683356862963,0.17206610291850308,0.031141557763534725,-0.007943001594911575
11.169743592634012,-15.147986017688321,26.09000000000128,-0.06963221803363842,0.06963221803363842,0.17131028880705226,0.036935228870972926,-0.00247054331322593
11.167134546199655,-15.15426856783468,26.190000000001294,-0.06649186744088056,0.06649186744088056,0.17066881526264777,0.03259892397127664,-0.006394619787739104
11.164644661118558,-15.160257445522955,26.29000000000131,-0.06326981910884172,0.06326981910884172,0.16983858099942864,0.01949592513102977,-0.013661024014440888
11.162270470716143,-15.165961964499251,26.390000000001326,-0.06033847486387252,0.06033847486387252,0.16918739534212526,0.03409903056524943,-0.0031714626420470265
11.160008433733193,-15.171391526729602,26.49000000000134,-0.05735941954576555,0.05735941954576555,0.1684634616284953,0.025121780458634016,-0.00950602822471984
11.157853551345282,-15.176558944095095,26.590000000001357,-0.05461004903100182,0.05461004903100182,0.16758259605255102,0.03135627058093201,-0.0030315115361916264
11.155799323767106,-15.18148053422837,26.690000000001373,-0.05209798507263699,0.05209798507263699,0.16674958643961885,0.029830778386702124,-0.0039174180806671
11.15384120765755,-15.186167838728627,26.79000000000139,-0.049603826892078554,0.049603826892078554,0.16578435559947255,0.029304948919694963,-0.00408691466908412
11.151975327575121,-15.190630728688312,26.890000000001404,-0.04722430784179696,0.04722430784179696,0.16495654664029555,0.028592680595502823,-0.004364541360048378
11.150198421709929,-15.194877544644665,26.99000000000142,-0.04492817800822668,0.04492817800822668,0.1641040049999369,0.02663781673223766,-0.005327534186809599
11.148507501869368,-15.198915919743897,27.090000000001435,-0.042713629953465754,0.042713629953465754,0.1632466495398126,0.022816831118196837,-0.007552065239545196
11.146899051218899,-15.202754699903524,27.19000000000145,-0.040603909668773544,0.040603909668773544,0.16236917554321584,0.013102049638227121,-0.013290735210466005
11.145369294104542,-15.206403299990257,27.290000000001466,-0.03861266495463704,0.03861266495463704,0.16146622018384008,0.028137064521954358,-0.005196860280498894
11.143913263696014,-15.20987392744351,27.390000000001482,-0.03665969764836626,0.03665969764836626,0.16049481402067764,0.015873106528739328,-0.011767981936272806


==> plots/evaluation/dyn_weight_goal/dyn_weight_goal_pose.csv <==
x,y,rl_x,rl_y,rr_x,rr_y,fl_x,fl_y,fr_x,fr_y
11.60447043150067,-11.468100388885075,10.200829339537721,-15.301610260393566,11.922292337329113,-16.029433142168436,11.320407073675094,-12.653559902635273,13.041870071466485,-13.381382784410143
13.510145628092639,-12.273806939121673,10.512364013384643,-14.564761465191259,12.233827011176034,-15.292584346966128,11.631941747522015,-11.916711107432965,13.353404745313407,-12.644533989207835
11.765466405211948,-16.400361352855487,10.328151814584066,-14.48687779672953,12.049614812375458,-15.2147006785044,11.447729548721439,-11.838827438971236,13.16919254651283,-12.566650320746106
9.85979120861998,-15.594654802618887,10.016617140737145,-15.223726591931838,11.738080138528536,-15.951549473706708,11.136194874874517,-12.575676234173544,12.857657872665909,-13.303499115948414
11.60447043150067,-11.468100388885075,10.200829339537721,-15.301610260393566,11.922292337329113,-16.029433142168436,11.320407073675094,-12.653559902635273,13.041870071466485,-13.381382784410143


==> plots/evaluation/dyn_weight_goal/dyn_weight_separate_driven.csv <==
sim_x,sim_y,sim_t,sim_v,sim_v_abs,sim_delta,sim_a,sim_ddelta
-6.123233995736766e-18,-0.1,0.0,0.0,0.0,0.0,-0.20107989902239604,-1.5468715241551134e-05
-6.123233995736766e-18,-0.1,0.10999999999999999,0.0,0.0,0.0,-0.3080951742782545,-0.3682254403339588
1.410648296472819e-06,-0.10007052301024948,0.21000000000000005,-0.004219446345075791,0.004219446345075791,-1.5468715241551133e-07,-0.307394559795445,-0.3940646989977386
3.860651295476898e-05,-0.10192963601433915,0.3100000000000001,-0.03379858515431553,0.03379858515431553,-0.030172056703727662,-0.30824063970301413,-0.409558927377587
0.00013727185286733197,-0.10684946065220918,0.4100000000000002,-0.06456549359754118,0.06456549359754118,-0.06671173179710709,-0.30911501025938026,-0.41424404887336064
0.00029890973623992084,-0.11484315347537406,0.5100000000000002,-0.09535744478126125,0.09535744478126125,-0.10700396901825854,-0.30995432526472405,-0.41620762919216475
0.0005270413924678278,-0.1259199688679685,0.6100000000000003,-0.12624050898912414,0.12624050898912414,-0.14818076484710088,-0.3107847399935453,-0.41982026637152714
0.0008284402720983956,-0.1400885554378522,0.7100000000000004,-0.157208951473652,0.157208951473652,-0.18986235273255947,-0.31114566510694913,-0.41558698724949367
0.0012143439151572686,-0.15735670922512077,0.8100000000000005,-0.18825237077742174,0.18825237077742174,-0.2317049296599454,-0.3114582947606553,-0.40698003305843694
0.001701705140230508,-0.1777309167749686,0.9100000000000006,-0.2193560203806379,0.2193560203806379,-0.27349101124467595,-0.3117183035125274,-0.39825771080744576
0.0023144578248978933,-0.2012155311085631,1.0100000000000007,-0.2505010447242836,0.2505010447242836,-0.31474026796010784,-0.3110924606966591,-0.3808947672237345
0.0030847667792419996,-0.22781217635419643,1.1100000000000008,-0.2816556457174496,0.2816556457174496,-0.3551203566047115,-0.3104277080926637,-0.3577314233813077
0.004054200827816723,-0.2575189245942781,1.2100000000000009,-0.31278867047316206,0.31278867047316206,-0.39415625286179173,-0.3094708561507428,-0.3315858488833572
0.005274740530500611,-0.29032948201075365,1.310000000000001,-0.3438645778193061,0.3438645778193061,-0.4312846729072269,-0.30756686433458075,-0.29711036032774923
0.006809537508319552,-0.32623259165638346,1.410000000000001,-0.37483576517238903,0.37483576517238903,-0.46594706611250153,-0.3056799386800888,-0.25747019544309
0.008733287001248714,-0.36521131026204323,1.5100000000000011,-0.4056601941055491,0.4056601941055491,-0.49758614994845,-0.3031132713369175,-0.21439162438733894
0.011132099652888791,-0.40724229225455516,1.6100000000000012,-0.43629782471882633,0.43629782471882633,-0.5256120389822534,-0.3008845285022749,-0.16686397819715235
0.014102834285721823,-0.4522963835582749,1.7100000000000013,-0.46670396695691857,0.46670396695691857,-0.5495091423189895,-0.2991330541698682,-0.11936559676763478
0.017751737297049708,-0.5003385350749231,1.8100000000000014,-0.4968762894541709,0.4968762894541709,-0.5688307432791067,-0.2979917966062662,-0.07015516834625854
0.022192863970164917,-0.5513325908220617,1.9100000000000015,-0.5268399827339512,0.5268399827339512,-0.5832684249840409,-0.29938140923101353,-0.025514034365753124
0.027545889878857126,-0.605241915353145,2.010000000000001,-0.5566467827501798,0.5566467827501798,-0.5927780007115385,-0.3054583784487189,-0.00771748513263432
0.033245778464183647,-0.6562300828986072,2.099999999999999,-0.5835088290263162,0.5835088290263162,-0.5974485965634246,-0.3091945631174481,-0.002630890657437525
0.039878725800950775,-0.7095539432299974,2.1899999999999973,-0.6106833997613772,0.6106833997613772,-0.5991302265730082,-0.3048572486530762,-0.000896870618245788
0.04754414225110112,-0.7652336128683361,2.2799999999999954,-0.6383834563750403,0.6383834563750403,-0.5997034942412783,-0.29946727193958605,-0.000305743191170322
0.05530706534470978,-0.816708351689018,2.3599999999999937,-0.6630053030586378,0.6630053030586378,-0.5998860824951855,-0.2952761808318675,-0.00011746652617668125
0.06403518273691716,-0.8700130925534175,2.439999999999992,-0.687302644940692,0.687302644940692,-0.5999562328976112,-0.29028463611537436,-4.513063642553317e-05
0.07379633760920576,-0.9250980049128145,2.5199999999999902,-0.7112085623290292,0.7112085623290292,-0.5999831846803965,-0.28627186137272537,-1.7339189123764952e-05
0.08323809736152318,-0.9747144940701398,2.5899999999999888,-0.7318057994340119,0.7318057994340119,-0.5999927189704914,-0.28389816406452384,-7.5078650744178505e-06
0.09356873292273978,-1.0256155868730585,2.6599999999999873,-0.7521211368116596,0.7521211368116596,-0.5999968473158949,-0.2831958573935862,-3.250901373468724e-06
0.10483457743662301,-1.0777644152127992,2.7299999999999858,-0.7721913760911521,0.7721913760911521,-0.5999986348885055,-0.2842853762234672,-1.407641115219279e-06
0.11708305321032586,-1.1311269711027372,2.7999999999999843,-0.7920936882489682,0.7920936882489682,-0.5999994089070304,-0.2882351957894583,-6.09508281194239e-07
0.1303633246106695,-1.1856738809724643,2.869999999999983,-0.8119253306987781,0.8119253306987781,-0.5999997440568362,-0.2965510757348525,-2.639169599202032e-07
0.14472702891119768,-1.2413817796959996,2.9399999999999813,-0.8318223646702252,0.8318223646702252,-0.5999998891766488,-0.30742470984481163,-1.1427618311985175e-07
0.15794315069746892,-1.2900447951878455,2.99999999999998,-0.8490859699095517,0.8490859699095517,-0.5999999459184316,-0.3192547534820824,-5.576655186929717e-08
0.17203434122368672,-1.3395490350664723,3.0599999999999787,-0.8666850267007682,0.8666850267007682,-0.5999999736083039,-0.330720622236666,-2.721392971545234e-08
0.18704274288968908,-1.389900598936105,3.1199999999999775,-0.8847855484045752,0.8847855484045752,-0.5999999871208831,-0.3418962214744842,-1.328044124408544e-08
0.2030150916329918,-1.4411134507080565,3.179999999999976,-0.9035332671183063,0.9035332671183063,-0.5999999937150168,-0.3514568185778741,-6.480833834849405e-09
0.2200022028883613,-1.4932057053259447,3.239999999999975,-0.9229926033424649,0.9229926033424649,-0.5999999969329353,-0.3568316597723948,-3.1626341908450946e-09
0.23805756718213072,-1.5461941114519389,3.2999999999999736,-0.9431303415865944,0.9431303415865944,-0.599999998503278,-0.3614678126870655,-1.543379059722471e-09
0.2572363604997325,-1.600090926781631,3.3599999999999723,-0.9638749948157188,0.9638749948157188,-0.5999999992695993,-0.3650803069313072,-7.527126495960072e-10
0.2775935897473438,-1.6548992456846223,3.419999999999971,-0.9850833354973318,0.9850833354973318,-0.5999999996435659,-0.368499880204633,-3.674769812284834e-10
0.2991827521940339,-1.7106107914709705,3.47999999999997,-1.0065879642141657,1.0065879642141657,-0.599999999826059,-0.36753400230418715,-1.7938613758694231e-10
0.3181529537526092,-1.7577158575583696,3.5299999999999687,-1.0247070715377806,1.0247070715377806,-0.5999999999043354,-0.3678207626199015,-9.865866191301822e-11
0.33804603192122157,-1.8054255052262245,3.5799999999999677,-1.0429646564478017,1.0429646564478017,-0.5999999999473815,-0.36498953937998957,-5.4266512243825754e-11
0.358892906327477,-1.8537263360650444,3.6299999999999666,-1.0613495847748615,1.0613495847748615,-0.5999999999710597,-0.3643963894012923,-2.984736201663302e-11
0.3807227845675871,-1.9025990402709827,3.6799999999999655,-1.0797147158218385,1.0797147158218385,-0.599999999984083,-0.36344976684996355,-1.6421146119372624e-11
0.40356396963517277,-1.9520209172134293,3.7299999999999645,-1.0980876279705096,1.0980876279705096,-0.599999999991246,-0.36017079600424745,-9.03228212951577e-12
0.42744432843440366,-2.001967259135488,3.7799999999999634,-1.1163882761089328,1.1163882761089328,-0.5999999999951849,-0.359104549020578,-4.970966818436283e-12
0.45239086364449865,-2.0524107077291434,3.8299999999999623,-1.134609875030494,1.134609875030494,-0.5999999999973517,-0.35514060907075734,-2.7357062089734214e-12
0.4784302082325999,-2.1033225249281076,3.8799999999999613,-1.1527711001712184,1.1527711001712184,-0.5999999999985429,-0.3538337027622523,-1.5065407767972928e-12
0.5055886083565457,-2.154672684306155,3.92999999999996,-1.170828600058257,1.170828600058257,-0.5999999999991984,-0.3495790777137517,-8.295539065830614e-13
0.5338917771914461,-2.206429717887686,3.979999999999959,-1.1887862862309473,1.1887862862309473,-0.599999999999559,-0.3452558386799879,-5.334588932228899e-13
0.5633641519634511,-2.258559559335961,4.0299999999999585,-1.2065988832407748,1.2065988832407748,-0.5999999999997573,-0.3440281357427071,-3.089523463685318e-13
0.5940299498659775,-2.3110276483401737,4.079999999999957,-1.2243005891844456,1.2243005891844456,-0.5999999999998663,-0.3397811840302726,-1.7364494793345528e-13
0.6259121804444583,-2.363797321787994,4.129999999999956,-1.241815949297978,1.241815949297978,-0.5999999999999263,-0.33521923447399943,-1.0432749919541627e-13
0.6590322844753546,-2.4168295009857035,4.179999999999955,-1.2591664604414952,1.2591664604414952,-0.5999999999999526,-0.333297671048375,-6.70919294830942e-14
0.6864339071819722,-2.459417966474632,4.2199999999999545,-1.27294824537845,1.27294824537845,-0.5999999999999691,-0.3303229918863084,-4.202240048570174e-14
0.7146521571270806,-2.5021293876323254,4.259999999999954,-1.2866159131565529,1.2866159131565529,-0.5999999999999804,-0.32748750004306665,-2.2347188546584482e-14
0.7436969617899551,-2.5449425486325232,4.299999999999953,-1.300167772190807,1.300167772190807,-0.5999999999999869,-0.3222189525775926,-2.4774280355760028e-14
0.773577823204697,-2.5878358004723077,4.339999999999952,-1.3136001318702326,1.3136001318702326,-0.5999999999999918,-0.31932118960651873,-1.5792540718828963e-14
0.804303925557639,-2.630787247989558,4.379999999999951,-1.326918861888534,1.326918861888534,-0.5999999999999941,-0.31634550461618877,-3.4193460705045494e-14
0.8358840378111508,-2.6737746342835633,4.41999999999995,-1.3401190204410316,1.3401190204410316,-0.5999999999999962,-0.313377759209414,-2.1015478020037788e-14
0.8683265609629345,-2.716775432861241,4.459999999999949,-1.3532074806623906,1.3532074806623906,-0.5999999999999966,-0.31075558295287115,-8.542438597031097e-15
0.901639242473206,-2.7597665030504275,4.4999999999999485,-1.366149863471943,1.366149863471943,-0.5999999999999978,-0.3079476482011,-2.5909281676107196e-14
0.9358290054165896,-2.8027239431303195,4.539999999999948,-1.3789742678731498,1.3789742678731498,-0.5999999999999986,-0.3051837921614275,-1.5751451115065227e-14
0.9709028853973433,-2.845624308728202,4.579999999999947,-1.3916842014432818,1.3916842014432818,-0.5999999999999969,-0.30248994774381543,-2.6059955140128234e-14
1.0068672976706898,-2.888443682196772,4.619999999999946,-1.4042518672740356,1.4042518672740356,-0.5999999999999981,-0.29906375872590296,-1.65696896239708e-14
1.0437276373279536,-2.9311572650061644,4.659999999999945,-1.4167029230786476,1.4167029230786476,-0.5999999999999966,-0.29663877787575577,-1.0865062453169264e-14
1.0814895545012044,-2.9737409033093534,4.699999999999944,-1.4290433099731699,1.4290433099731699,-0.5999999999999978,-0.291732842630096,-1.2964365010542847e-14
1.1201575163274,-3.0161694390152336,4.739999999999943,-1.4412437488520493,1.4412437488520493,-0.5999999999999986,-0.28909335271069864,-9.001043504257278e-15
1.1597360505706893,-3.0584181438051203,4.7799999999999425,-1.4533374482977588,1.4533374482977588,-0.5999999999999976,-0.28630638495149613,-9.800371955864042e-15
1.200228731429309,-3.1004616174934556,4.819999999999942,-1.4652879372195193,1.4652879372195193,-0.599999999999998,-0.2836368209989405,1.7342092616849224e-13
1.2416387533208117,-3.142274442969235,4.859999999999941,-1.4771365710523172,1.4771365710523172,-0.5999999999999981,-0.28134378468023447,-4.0706724268809914e-14
1.2839690213713897,-3.18383127239772,4.89999999999994,-1.488853008185092,1.488853008185092,-0.5999999999999988,-0.27823524452110054,-1.1933699790899198e-14
1.3272213317988832,-3.2251060421125017,4.939999999999939,-1.5004399935028063,1.5004399935028063,-0.5999999999999992,-0.2736943662826913,1.9635919042247416e-14
1.371396787950216,-3.266072448573791,4.979999999999938,-1.511912844366892,1.511912844366892,-0.5999999999999991,-0.27148742903798234,-1.5434266587930478e-14
1.4164958141333193,-3.3067039961288227,5.019999999999937,-1.523251202623534,1.523251202623534,-0.599999999999999,-0.2690478446773258,-1.3659433357752115e-14
1.4625191020347164,-3.346974844532079,5.0599999999999365,-1.5344966157475288,1.5344966157475288,-0.5999999999999961,-0.26667450760984973,-8.98851927345028e-15
1.5094664633974517,-3.386858758759912,5.099999999999936,-1.5456139523311019,1.5456139523311019,-0.5999999999999975,-0.26167870155664474,-1.2108085509719386e-12
1.55733681286852,-3.4263291519755983,5.139999999999935,-1.5566089374847811,1.5566089374847811,-0.5999999999999983,-0.25636577716488596,-8.651652501438795e-13
1.6061286161995376,-3.4653594944617345,5.179999999999934,-1.5674889564192296,1.5674889564192296,-0.5999999999999986,-0.2511608827428105,-1.0192334592788067e-12
1.6558393346249929,-3.5039228883487152,5.219999999999933,-1.5782627630734738,1.5782627630734738,-0.5999999999999988,-0.24634576427860602,-1.6602160793230173e-12
1.7064660597354828,-3.541992602179204,5.259999999999932,-1.588922990618367,1.588922990618367,-0.5999999999999992,-0.24168619486387308,-1.0501952032387758e-12
1.7580050246449137,-3.5795417081414276,5.299999999999931,-1.5994146810102103,1.5994146810102103,-0.5999999999998783,-0.2370348460974307,-6.513981917522314e-13
1.8104490940137037,-3.6165413839965295,5.339999999999931,-1.6096936767572365,1.6096936767572365,-0.5999999999999232,-0.23268495540742867,-4.0442347735508094e-13
1.8637900746188,-3.6529627898845063,5.37999999999993,-1.6197717201066197,1.6197717201066197,-0.5999999999997805,-0.22838875880083187,-2.5024603742111916e-13
1.91801920509616,-3.688777440780451,5.419999999999929,-1.6296480311187165,1.6296480311187165,-0.5999999999998509,-0.2242931214486781,0.013080844517465915
1.9731271625477442,-3.7239572096161337,5.459999999999928,-1.6393392153199984,1.6393392153199984,-0.5999999999999067,-0.18829111971133383,0.03579787745793602
2.029104041813506,-3.7584743135888092,5.499999999999927,-1.648844605327275,1.648844605327275,-0.5999999999999421,-0.1825828894256872,0.061616282420434
2.0859393931824384,-3.792301337917776,5.539999999999926,-1.6581719980268375,1.6581719980268375,-0.5999999999999638,-0.17684859623206442,0.08503627926590314
2.143622211762094,-3.8254112281455557,5.5799999999999255,-1.667332230614201,1.667332230614201,-0.5999999999999776,-0.17133861080715812,0.10671878790358454
2.1874334559091047,-3.8497569072421993,5.609999999999925,-1.6740916212375243,1.6740916212375243,-0.5999999986784391,-0.16706376259044017,0.12147835649004654
2.231708220854504,-3.8736722966897994,5.639999999999924,-1.6804325760124144,1.6804325760124144,-0.599609145230048,-0.16327892371353867,0.13521535330801582
2.276422252122485,-3.8971373486148284,5.6699999999999235,-1.6860398482046506,1.6860398482046506,-0.5986977905450176,-0.15932188657158922,0.14786583716101676
2.3215627270671897,-3.92013984865083,5.699999999999923,-1.6915180484749595,1.6915180484749595,-0.5972312462482392,-0.15520656732818264,0.15977529533564758
2.36712140190287,-3.942671245105748,5.729999999999922,-1.6968666995535044,1.6968666995535044,-0.5952018385069086,-0.15121410692741952,0.17070459363738086
2.413089615321495,-3.964723913167004,5.759999999999922,-1.702088356770839,1.702088356770839,-0.5926508119735463,-0.14704522467657735,0.18086033937635518
2.4594583573398756,-3.9862911361670594,5.789999999999921,-1.7071845427865084,1.7071845427865084,-0.589606149280916,-0.14323066888222902,0.1901004505392741
2.506218176540699,-4.007367020323871,5.81999999999992,-1.7121570725803927,1.7121570725803927,-0.5861086416990365,-0.1392451950936157,0.19873855877798113
2.553359493068643,-4.027946585359353,5.84999999999992,-1.7170162498447201,1.7170162498447201,-0.5821836823082978,-0.13537077809648165,0.2065736998188446
2.6008724959488894,-4.048025662470922,5.879999999999919,-1.7217535917636004,1.7217535917636004,-0.5778744177988113,-0.13150215383175526,0.21374520847831957
2.648746931196185,-4.067600755503079,5.909999999999918,-1.7263686715668132,1.7263686715668132,-0.5731974299236954,-0.12750085245587967,0.22010231291909332
2.6969723978487083,-4.086669134770331,5.939999999999918,-1.7308623234919334,1.7308623234919334,-0.5681843506375241,-0.12358795352130147,0.22601659901913823
2.7455383318417326,-4.105228782671824,5.969999999999917,-1.735236595395449,1.735236595395449,-0.562857291214313,-0.1197194341610222,0.23129865435179
2.7944341623752336,-4.12327840935453,5.9999999999999165,-1.7394921825502365,1.7394921825502365,-0.5572458550510829,-0.11601159085166025,0.23622137588712286
2.84364916774791,-4.140817351113245,6.029999999999916,-1.743630680842943,1.743630680842943,-0.5513682738630908,-0.11221209585658208,0.24038255604174724
2.8931726327470857,-4.157845589868952,6.059999999999915,-1.747649530395413,1.747649530395413,-0.5452498852081432,-0.1083137065617679,0.24432226458321896
2.9429938149745007,-4.174363697702066,6.089999999999915,-1.7515552277365933,1.7515552277365933,-0.5389099185456666,-0.10465657183646684,0.24766445104696194
2.993102004893113,-4.190372819154941,6.119999999999914,-1.7553411702862691,1.7553411702862691,-0.5323699487470275,-0.10082845002935172,0.25072501044929685
3.043486488495697,-4.205874619965041,6.149999999999913,-1.7590125365873366,1.7590125365873366,-0.5256469633215991,-0.0971228531477009,0.2532833909158967
3.094136704750071,-4.220871301237426,6.179999999999913,-1.7625680316146828,1.7625680316146828,-0.5187590965237133,-0.09319299418716989,0.2555731099885767
3.145042138844724,-4.23536553048175,6.209999999999912,-1.7660104645887649,1.7660104645887649,-0.5117205398387988,-0.08961265112614177,0.2574275253239544
3.196192403443232,-4.249360434312657,6.239999999999911,-1.769337962349153,1.769337962349153,-0.5045501403163799,-0.08586760766222706,0.25917263501302523
3.247577177733269,-4.262859548021104,6.269999999999911,-1.77255061936844,1.77255061936844,-0.49725877736941904,-0.08234501582466448,0.26052449584510545
3.299186333384362,-4.275866823223976,6.29999999999991,-1.7756506742341989,1.7756506742341989,-0.4898619723194355,-0.07852590373123376,0.2616119146824201
3.351009856936727,-4.288386576727986,6.3299999999999095,-1.7786381625033703,1.7786381625033703,-0.4823700235542384,-0.07501531758691402,0.26241561453457685
3.403037930976561,-4.3004234854905,6.359999999999909,-1.7815132202684953,1.7815132202684953,-0.47479795845878575,-0.07127958163556458,0.26314249895004044
3.455260835992178,-4.3119825365427875,6.389999999999908,-1.7842758682998605,1.7842758682998605,-0.4671520741111215,-0.06776684900681086,0.2634854656685849
3.5076691499551074,-4.323069050672847,6.419999999999908,-1.7869272994546916,1.7869272994546916,-0.45944685875137414,-0.06399647881654667,0.2637708716212843
3.5602535342319492,-4.333688609429043,6.449999999999907,-1.789469679217666,1.789469679217666,-0.45168743010411055,-0.06068996522898966,0.263841672801908
3.6130049493027783,-4.343847081448228,6.479999999999906,-1.7919001442575815,1.7919001442575815,-0.4438860463197733,-0.05673203860863807,0.2636719506188134
3.665914393802522,-4.353550549479482,6.509999999999906,-1.794221927748092,1.794221927748092,-0.43604789594263826,-0.053847781357799815,0.26368746618276157
3.7189732251707133,-4.362805353914974,6.539999999999905,-1.7964335254770885,1.7964335254770885,-0.42818386465169206,-0.04959810472439261,0.2629216197598139
3.772172888706297,-4.371618022341615,6.569999999999904,-1.798539205884564,1.798539205884564,-0.42029631518408433,-0.04583260936433087,0.26197142258447137
3.8255051562090885,-4.379995297684635,6.599999999999904,-1.800534011238358,1.800534011238358,-0.4123945411231726,-0.04312180584632951,0.2624284330269756
3.8789618124771787,-4.387944069156449,6.629999999999903,-1.802422814139303,1.802422814139303,-0.4044831522975744,-0.03931253065179138,0.2612699689496707
3.9325350996348094,-4.395471426658915,6.659999999999902,-1.8042037686245624,1.8042037686245624,-0.39656845378813815,-0.03591531324272143,0.2605523105262145
3.9862171057282003,-4.402584557124378,6.689999999999902,-1.8058724184145794,1.8058724184145794,-0.38865626409768333,-0.03240980954065813,0.25962128013949065
4.04000053883307,-4.4092908387364185,6.719999999999901,-1.8074458682825174,1.8074458682825174,-0.38074637559557545,-0.02906326640190834,0.2587795057255536
4.093877880658267,-4.41559772000298,6.7499999999999005,-1.8088931104630057,1.8088931104630057,-0.37285054102120696,-0.02565651597202884,0.2578117632390189
4.147841804558225,-4.421512758191266,6.7799999999999,-1.81024799243895,1.81024799243895,-0.3649818852882249,-0.022288674389629975,0.2567453281092118
4.201885927047875,-4.4270436820332195,6.809999999999899,-1.8115026969834376,1.8115026969834376,-0.3571089863137404,-0.01885405649663786,0.2556661275993186
4.256003378520392,-4.432198249511502,6.839999999999899,-1.8126481164263422,1.8126481164263422,-0.3492589295894552,-0.015593283693475865,0.25459597152821856
4.310187628054243,-4.436984311216745,6.869999999999898,-1.8136912441180062,1.8136912441180062,-0.34143595543579425,-0.01222020639231361,0.2534129845312305
4.364432341393349,-4.441409784039485,6.899999999999897,-1.8146296169642264,1.8146296169642264,-0.3336377937211481,-0.008954136804394646,0.2523052689813953
4.418731396756666,-4.445482647362708,6.929999999999897,-1.815467409738,1.815467409738,-0.3258657855845525,-0.005683715142460307,0.2510838860614728
4.4730788527705245,-4.449210932883808,6.959999999999896,-1.8162027563371939,1.8162027563371939,-0.3181223660239787,-0.0023971809311983325,0.24993428672248394
4.527468937675189,-4.452602715915196,6.989999999999895,-1.8168368899089762,1.8168368899089762,-0.31040990030575555,0.0008183669433511373,0.2487014270904735
4.581896042363913,-4.4556661077666435,7.019999999999895,-1.817370863942401,1.817370863942401,-0.30272889059902475,0.004043982979017039,0.24754554425527708
4.6363547837839265,-4.4584092530118,7.049999999999894,-1.8178051879142059,1.8178051879142059,-0.2950797310987276,0.007222632374014914,0.24632179930234643
4.69083988618685,-4.460840317199938,7.0799999999998935,-1.8181393679113143,1.8181393679113143,-0.28746472881224194,0.010348297549812244,0.24518755754312377
4.745346251543208,-4.4629674838056905,7.109999999999893,-1.8183743734314302,1.8183743734314302,-0.2798850376326113,0.013606724578161165,0.24396251722655235
4.799868944458844,-4.464798948103645,7.139999999999892,-1.8185115528008589,1.8185115528008589,-0.27234030470410253,0.016673118555977848,0.24286577888811747
4.854403186833063,-4.466342912034788,7.169999999999892,-1.8185514022359386,1.8185514022359386,-0.2648316076268368,0.019759956402561528,0.24170865846563727
4.9089443690114045,-4.467607579498547,7.199999999999891,-1.8184940356716934,1.8184940356716934,-0.25735824615992786,0.02280425919416715,0.24062988738964966
4.963488002415056,-4.468601151430834,7.22999999999989,-1.8183411699023502,1.8183411699023502,-0.24992020776791266,0.025837480807003384,0.23954334273738426
5.018029793254947,-4.469331822602229,7.25999999999989,-1.8180941518574274,1.8180941518574274,-0.24251815948917096,0.028834459932781015,0.23850609684471347
5.0725655754092855,-4.469807776699931,7.289999999999889,-1.8177520686677164,1.8177520686677164,-0.23514952303630787,0.03187855700233491,0.23741674490035297
5.127091245482169,-4.470037182802357,7.319999999999888,-1.8173146787338075,1.8173146787338075,-0.22781747706137562,0.03478201488949464,0.23650563623493856
5.181602891251499,-4.4700281919632765,7.349999999999888,-1.8167845824444555,1.8167845824444555,-0.22051909368158412,0.037780415997645415,0.2355003135147773
5.236096728528128,-4.469788934199291,7.379999999999887,-1.8161625075909171,1.8161625075909171,-0.21325533327567886,0.04068329109494037,0.2345471418045063
5.290569092712967,-4.469327514840205,7.4099999999998865,-1.8154480946727265,1.8154480946727265,-0.20602498848572354,0.04351937291581323,0.233751141507572
5.345016434593098,-4.468652012143686,7.439999999999886,-1.8146428035071458,1.8146428035071458,-0.19882741934715828,0.0463263897298357,0.23288749927572838
5.399435322166741,-4.467770474969661,7.469999999999885,-1.8137481209904012,1.8137481209904012,-0.1916618019188271,0.04933843799366683,0.23193458433281908
5.453822444083903,-4.466690919994671,7.4999999999998845,-1.8127632324596932,1.8127632324596932,-0.18452745251664748,0.05209750267662718,0.231160960658854
5.508174585017992,-4.4654213300235845,7.529999999999884,-1.8116899879555124,1.8116899879555124,-0.17742221585657608,0.05484914767628435,0.2304662284810395
5.56248863029803,-4.463969652296322,7.559999999999883,-1.8105282658716182,1.8105282658716182,-0.17034692410461688,0.05756044734924646,0.22974849845190104
5.616761567502086,-4.462343795809576,7.589999999999883,-1.8092796264048658,1.8092796264048658,-0.16330023336906016,0.06027357202283673,0.22907660683759426
5.670990497900982,-4.460551628766933,7.619999999999882,-1.8079445569799817,1.8079445569799817,-0.15627981102035168,0.06293088014067523,0.22847718500709843
5.725172620780794,-4.4586009782305975,7.649999999999881,-1.8065256974982349,1.8065256974982349,-0.14928576938705573,0.06562022200945165,0.227805057661786
5.779305193104949,-4.456499629697214,7.679999999999881,-1.8050199376481708,1.8050199376481708,-0.1423172029172534,0.0682810088522272,0.22723726460748261
5.833385567411433,-4.45425532357214,7.70999999999988,-1.803430812696773,1.803430812696773,-0.13537280669470403,0.0708482667867277,0.22671183742267312
5.887411197004998,-4.4518757533740025,7.739999999999879,-1.8017584183961466,1.8017584183961466,-0.12845083369379404,0.07346646815613603,0.22616812944385623
5.9413796028120105,-4.4493685663519535,7.769999999999879,-1.8000040111213358,1.8000040111213358,-0.12155129139070951,0.07600294620006408,0.22567865414278004
5.995288383721924,-4.446741361129007,7.799999999999878,-1.798168596249735,1.798168596249735,-0.11467244825502206,0.078519970233959,0.22522921063276252
6.0491352321316985,-4.444001685864616,7.8299999999998775,-1.7962533366151305,1.7962533366151305,-0.1078126922600269,0.08094501196206857,0.22484763786923798
6.102917898969248,-4.44115703924015,7.859999999999877,-1.7942584513051694,1.7942584513051694,-0.1009719858908058,0.08341262886582546,0.2244393256177372
6.156634195956282,-4.438214868606033,7.889999999999876,-1.7921846437428886,1.7921846437428886,-0.09414869324199715,0.08587594096519718,0.22399395222258692
6.210282000310099,-4.435182568768673,7.919999999999876,-1.7900328720315284,1.7900328720315284,-0.08734199482435961,0.0883002919096885,0.22360654364201832
6.26385922669622,-4.43206748239044,7.949999999999875,-1.7878034239703475,1.7878034239703475,-0.08055144213004797,0.09056509563061008,0.22335179179768685
6.317363868496347,-4.4288768959404665,7.979999999999874,-1.785498388599902,1.785498388599902,-0.07377638836971367,0.0929547531479615,0.22296832943473047
6.3707939856653075,-4.425618039502652,8.009999999999874,-1.783118025684821,1.783118025684821,-0.06701476166080388,0.0951954687779285,0.22269975225632666
6.424147695301702,-4.422298086811226,8.039999999999873,-1.780664791486704,1.780664791486704,-0.06026584152072138,0.09746315770896515,0.22239552220821293
6.477423160830757,-4.418924155031846,8.069999999999872,-1.7781375124317917,1.7781375124317917,-0.05352868443723796,0.099716319879339,0.22207727148711057
6.530618561516491,-4.415503305219445,8.099999999999872,-1.7755371334571288,1.7755371334571288,-0.046804640434653946,0.10188477819708858,0.22183326153982727
6.583732130640872,-4.412042537902833,8.129999999999871,-1.7728665557573073,1.7728665557573073,-0.04009229969221022,0.10407908329162434,0.22148756093940308
6.63676220885767,-4.40854878900341,8.15999999999987,-1.7701256883113001,1.7701256883113001,-0.03338800714848143,0.10622385031430509,0.22122732106461848
6.689707091581747,-4.405028940407354,8.18999999999987,-1.7673146012033336,1.7673146012033336,-0.02669500601409871,0.10833327253289607,0.22092533864664657
6.742565137816519,-4.401489809493632,8.21999999999987,-1.7644347274430516,1.7644347274430516,-0.020011485016351714,0.11032767682755043,0.22072950236726385
6.7953347481983295,-4.397938149968456,8.249999999999869,-1.761488402237699,1.761488402237699,-0.013337725155816282,0.11243640716469148,0.22036153401055922
6.848014364154303,-4.394380651156521,8.279999999999868,-1.758475422220275,1.758475422220275,-0.006672099337881604,0.11442160553815561,0.22010695837376026
6.900602448200366,-4.390823938476529,8.309999999999867,-1.7553960345841175,1.7553960345841175,-1.4648755391874838e-05,0.11638547834187883,0.2198205436924505
6.953097466047297,-4.387274573030186,8.339999999999867,-1.7522523812489603,1.7522523812489603,0.006632686766642811,0.11832070946959738,0.219524867131907
7.005497925435798,-4.383739047302699,8.369999999999866,-1.749045056446084,1.749045056446084,0.013272464845894684,0.12022543683099061,0.21922947177768193
7.057802364987014,-4.380223785229941,8.399999999999865,-1.745774684915999,1.745774684915999,0.019903672030784685,0.12212716073192463,0.21886801410187118
7.110009343637364,-4.376735141930817,8.429999999999865,-1.7424432685888562,1.7424432685888562,0.026527073515872204,0.1239903624331794,0.21854614138876008
7.162117420259169,-4.373279404020607,8.459999999999864,-1.7390506562828287,1.7390506562828287,0.03314134429365513,0.1257730933637765,0.21820933048133032
7.214125179333685,-4.369862786209357,8.489999999999863,-1.7355983532325903,1.7355983532325903,0.039747535080758296,0.12751695671363558,0.21790239308183323
7.2660312216359335,-4.366491430965283,8.519999999999863,-1.7320875024354923,1.7320875024354923,0.04634500457429982,0.12934198644510833,0.2174220708784987
7.317834159803156,-4.363171407882999,8.549999999999862,-1.7285186372957995,1.7285186372957995,0.05293385673181404,0.13107475523478201,0.21700516494760774
7.369532605020244,-4.359908713287511,8.579999999999862,-1.7248928546933282,1.7248928546933282,0.059513561832262474,0.13274129463241485,0.2166207995288809
7.421125169441921,-4.35670926873667,8.60999999999986,-1.7212106991176306,1.7212106991176306,0.06608345268553732,0.1343896678459786,0.21622344919622768
7.472610464012475,-4.353578919648733,8.63999999999986,-1.717473162112742,1.717473162112742,0.07264331956065548,0.13602152761624262,0.21573616417326516
7.523987120703541,-4.35052343263181,8.66999999999986,-1.7136809382673075,1.7136809382673075,0.07919282662008036,0.13761640205608544,0.21525101005314812
7.575253763278549,-4.3475484965762865,8.699999999999859,-1.7098368331921594,1.7098368331921594,0.08573128114532744,0.1392343493968197,0.21466141382466977
7.626409022658258,-4.344659720410609,8.729999999999858,-1.7059400210536109,1.7059400210536109,0.09225831456414414,0.14078738761327053,0.21411007777388227
7.6774515198474305,-4.341862633224172,8.759999999999858,-1.7019918583881783,1.7019918583881783,0.09877407069163659,0.14226966247999429,0.21356671431811586
7.728379874973077,-4.339162682387619,8.789999999999857,-1.6979928591723703,1.6979928591723703,0.10527807900633554,0.14373738469859665,0.2130184754905089
7.779192692084573,-4.336565233306208,8.819999999999856,-1.6939445024950888,1.6939445024950888,0.11176828392795077,0.14519227941699142,0.21237044394869423
7.829888574721035,-4.334075566991399,8.849999999999856,-1.6898472431795373,1.6898472431795373,0.1182445035948395,0.14660216536038737,0.21174452436770802
7.880466105901571,-4.331698880192051,8.879999999999855,-1.685702335554042,1.685702335554042,0.12470616746493007,0.14801216914891893,0.21110504367955504
7.930923868148219,-4.329440282893029,8.909999999999854,-1.6815109769065857,1.6815109769065857,0.13115189025077176,0.14945136991994087,0.21034754351799326
7.981260435063486,-4.32730479803072,8.939999999999854,-1.677273022602543,1.677273022602543,0.137582817232031,0.1507828221783253,0.20966391936310808
8.031474350336781,-4.325297361335483,8.969999999999853,-1.6729896908634392,1.6729896908634392,0.14399643321608985,0.15208794999006642,0.20894153894017922
8.08156415464225,-4.323422818230345,8.999999999999853,-1.6686627440123942,1.6686627440123942,0.15039158511159376,0.15335236726838566,0.20823522753104118
8.148154952539889,-4.321138356475691,9.039999999999852,-1.6628257781595277,1.6628257781595277,0.15889017138323502,0.15504699204381497,0.20715483644681887
8.214518925773916,-4.319109613000514,9.07999999999985,-1.6569136986783928,1.6569136986783928,0.16735371089866136,0.1566933167992294,0.20596642629453307
8.280652459034243,-4.317347316653034,9.11999999999985,-1.6509280010389,1.6509280010389,0.17578367603191034,0.15826650501328537,0.2047495403138258
8.346551874000486,-4.315861903305642,9.15999999999985,-1.6448712050697378,1.6448712050697378,0.18417701666604125,0.1597573949584683,0.2035931454817709
8.412213415455241,-4.314663510887349,9.199999999999848,-1.6387446986161618,1.6387446986161618,0.19252977002272123,0.16125106158929606,0.20224520216460387
8.47763328001559,-4.313761974521109,9.239999999999847,-1.6325510888709487,1.6325510888709487,0.20084290279285658,0.16267362110699474,0.2008308606691586
8.542807577632997,-4.313166825121047,9.279999999999847,-1.6262926014262025,1.6262926014262025,0.20911123767091877,0.16406686325900813,0.19936180736399992
8.607732370174078,-4.3128872827199025,9.319999999999846,-1.6199707249425832,1.6199707249425832,0.21733332648574114,0.16544958402112042,0.1977736653689787
8.672403632258947,-4.31293225345019,9.359999999999845,-1.6135873177528164,1.6135873177528164,0.2255064556846384,0.16667979187776308,0.1962793371945556
8.736817266177974,-4.313310325902724,9.399999999999844,-1.6071444108993744,1.6071444108993744,0.2336292683790584,0.16794072304895372,0.19458073558784822
8.800969100015822,-4.314029767206646,9.439999999999843,-1.6006441487813374,1.6006441487813374,0.24169713491024564,0.16914553385985917,0.19287417783982586
8.864854905431155,-4.315098518495131,9.479999999999842,-1.594088563173567,1.594088563173567,0.24970873857378448,0.17032521537879886,0.19106230841788024
8.928470360152815,-4.316524192348648,9.519999999999841,-1.58747897775687,1.58747897775687,0.25766134707657273,0.17143104374455526,0.18921083408222994
8.99181107214708,-4.318314069187263,9.55999999999984,-1.5808175792327677,1.5808175792327677,0.2655512873486491,0.1724878830385285,0.1872668073676814
9.054872570567687,-4.320475093278516,9.59999999999984,-1.5741054767758595,1.5741054767758595,0.2733758843288951,0.17349034569413477,0.18526114366192595
9.117650320944053,-4.323013868568444,9.639999999999839,-1.5673454193143215,1.5673454193143215,0.2811335965212705,0.17447149324294894,0.18318870315327898
9.1801397200358,-4.325936657823889,9.679999999999838,-1.560538466126677,1.560538466126677,0.28882183679168383,0.17541721545884756,0.18105779485178405
9.242336095509161,-4.329249380171086,9.719999999999837,-1.5536868846722784,1.5536868846722784,0.29643727028858646,0.17631947355254066,0.17891691913494534
9.304234727810313,-4.332957608709165,9.759999999999836,-1.546792891538118,1.546792891538118,0.30397692758901573,0.17718372672575583,0.17672761852612706
9.365830851258702,-4.337066568140483,9.799999999999836,-1.5398579904999354,1.5398579904999354,0.3114375869287224,0.1779372781249498,0.17458308195478134
9.427119637374716,-4.341581130734773,9.839999999999835,-1.532883887022403,1.532883887022403,0.318816706698543,0.1787670685750847,0.17197253894051776
9.488096184053369,-4.346505813231489,9.879999999999834,-1.5258714207175523,1.5258714207175523,0.32611167377523154,0.17948592549759787,0.16963883755797304
9.548755552677484,-4.351844777897556,9.919999999999833,-1.518823296102703,1.518823296102703,0.33332147840907117,0.18017473715377888,0.1672338308052766
9.609092768992436,-4.35760183407037,9.959999999999832,-1.511741002733836,1.511741002733836,0.34044649938256233,0.18076348698387637,0.16483894758444884
9.669102844340928,-4.363780442440774,9.999999999999831,-1.5046268150461048,1.5046268150461048,0.34748420426807786,0.18144580177444614,0.16214248200272346
9.7287807278547,-4.37038370917269,10.03999999999983,-1.4974804823073766,1.4974804823073766,0.35442749969225745,0.18201399364815862,0.1595623016728198
9.788121312928181,-4.377414376155016,10.07999999999983,-1.490304216680736,1.490304216680736,0.3612711930076609,0.1825000246746927,0.15702094550932041
9.847119522998376,-4.38487483112416,10.119999999999829,-1.4831010730912886,1.4831010730912886,0.36802159743718493,0.18307065429189898,0.15423205950936555
9.905770297040785,-4.392767115593829,10.159999999999828,-1.4758727040352424,1.4758727040352424,0.3746756205281582,0.18352030460375374,0.1515884669638485
9.964068500057213,-4.4010929122802995,10.199999999999827,-1.468617688358683,1.468617688358683,0.3812260238757267,0.1839200181626874,0.14884155287703507
10.022008982758846,-4.409853544773908,10.239999999999826,-1.461339699499617,1.461339699499617,0.3876724997226551,0.18434829696244526,0.14599111526100425
10.07958668595276,-4.419049997477519,10.279999999999825,-1.4540418140913367,1.4540418140913367,0.39401717987500007,0.18472425020909672,0.14326451088274342
10.13679654988106,-4.428682909537148,10.319999999999824,-1.4467223905310522,1.4467223905310522,0.40025669871821606,0.18500541137809542,0.140495349545669
10.193633430910648,-4.438752556812078,10.359999999999824,-1.4393835879908985,1.4393835879908985,0.40638658054307203,0.18533684134500308,0.13759528210923513
10.250092309739872,-4.449258887495561,10.399999999999823,-1.4320288877218617,1.4320288877218617,0.41240919230616485,0.18561158344031783,0.13471536519434715
10.306168223200395,-4.460201517747154,10.439999999999822,-1.4246575964442658,1.4246575964442658,0.41832152542530976,0.18578797976031797,0.13186468285402364
10.36185612751439,-4.471579703922355,10.479999999999821,-1.4172706582766406,1.4172706582766406,0.4241201599235698,0.1860343358956643,0.1289888175240589
10.417151122564798,-4.483392388525968,10.51999999999982,-1.4098719042462808,1.4098719042462808,0.4298095735510808,0.1862062394583843,0.12610873385988253
10.472048388049423,-4.49563819749655,10.55999999999982,-1.4024606444205205,1.4024606444205205,0.43538620408229955,0.18629675027691153,0.1231570728027901
10.52654305549522,-4.5083154109022825,10.599999999999818,-1.3950378118968412,1.3950378118968412,0.4408468561399697,0.18646862644644957,0.12023169618226481
10.580630417440974,-4.521422011507847,10.639999999999818,-1.3876071784842048,1.3876071784842048,0.4461935818767258,0.1865337440317153,0.11737110880431834
10.634305856735832,-4.534955677633284,10.679999999999817,-1.3801676202875859,1.3801676202875859,0.45142431754651935,0.18654249070973922,0.11439017438952659
10.687564741236711,-4.5489137588056145,10.719999999999816,-1.3727205453096145,1.3727205453096145,0.45654103596131707,0.18664294478108492,0.11154638810240876
10.740402620575876,-4.563293331973996,10.759999999999815,-1.3652690536427086,1.3652690536427086,0.46154160206001793,0.18663273119617618,0.10864571710579005
10.792815119055385,-4.578091178271128,10.799999999999814,-1.357811297375222,1.357811297375222,0.46642457649900265,0.18661297533171683,0.10572813341379267
10.844797909220253,-4.593303778158536,10.839999999999813,-1.3503501294610407,1.3503501294610407,0.47119129322860065,0.18659091811559975,0.10291850664807758
10.896346858853141,-4.6089273610809975,10.879999999999812,-1.3428877386365379,1.3428877386365379,0.47584034790261764,0.18650366761354803,0.0999647969776461
10.947457902479458,-4.62495787295555,10.919999999999812,-1.3354222892127945,1.3354222892127945,0.48037365363038403,0.1864228660029087,0.09746113997848503
10.998127081502346,-4.641390995368362,10.95999999999981,-1.327957184689628,1.327957184689628,0.484792436647199,0.18630550004788266,0.09485419723282007
11.048350629184167,-4.658222180555954,10.99999999999981,-1.3204930703560698,1.3204930703560698,0.4890939370786025,0.18614471083658515,0.09216386243739791
11.098124837513659,-4.67544661188598,11.039999999999809,-1.3130292763903584,1.3130292763903584,0.4932808853669755,0.18602713180847724,0.08977435843129473
11.14744617565814,-4.693059252241551,11.079999999999808,-1.3055691037495318,1.3055691037495318,0.49735532219707457,0.18583517007216252,0.08717135419748434
11.196311266273112,-4.711054844328903,11.119999999999807,-1.2981117406528817,1.2981117406528817,0.5013132735608469,0.18564968555594522,0.0846302648261135
11.244716844251952,-4.729427904487916,11.159999999999807,-1.2906587626933126,1.2906587626933126,0.5051722003673833,0.18542676274068884,0.08215955233311731
11.292659833192555,-4.74817277079023,11.199999999999806,-1.2832116882658542,1.2832116882658542,0.5089262392461493,0.18518934272710189,0.07950914833502105
11.340137281057777,-4.76728358196919,11.239999999999805,-1.2757700472667257,1.2757700472667257,0.5125772111561051,0.18495402109467826,0.07722296806908888
11.387146391267798,-4.786754299494459,11.279999999999804,-1.2683356628640374,1.2683356628640374,0.5161296593205592,0.18467544307048211,0.07464271348438369
11.433684545023475,-4.806578725229808,11.319999999999803,-1.260908910402751,1.260908910402751,0.5195762368387461,0.18439392632106882,0.07216672006758647
11.479749256607812,-4.826750484524393,11.359999999999802,-1.2534903737022662,1.2534903737022662,0.5229255107715477,0.1840975495633136,0.06989927683420413
11.53666087841468,-4.852443681077388,11.409999999999801,-1.2442309176803463,1.2442309176803463,0.5269673965090697,0.1836900063770332,0.06667372465547083
11.592825024843952,-4.878656345333479,11.4599999999998,-1.2349864191781825,1.2349864191781825,0.5308555580964439,0.1832598574422079,0.06400316074644813
11.648237960978838,-4.905375103457816,11.509999999999799,-1.2257596647946265,1.2257596647946265,0.534587787692933,0.18282303975446235,0.060822393089188624
11.702896385947843,-4.9325862880569495,11.559999999999798,-1.2165510784331954,1.2165510784331954,0.5381683838843233,0.18236811381178614,0.05813195040475299
11.756797417852132,-4.960275963675966,11.609999999999797,-1.2073625062160676,1.2073625062160676,0.5415998017236952,0.18186299273937964,0.055153244931590205
11.809938600187092,-4.988429951362668,11.659999999999796,-1.198194612663535,1.198194612663535,0.5448813492145497,0.18136980300298577,0.05256355393643218
11.862317890763437,-5.017033850007799,11.709999999999795,-1.1890486824392346,1.1890486824392346,0.5480162422277409,0.18084197807158892,0.04961559316604854
11.91393369600101,-5.046073076602877,11.759999999999794,-1.1799259217355433,1.1799259217355433,0.5510049060498028,0.18029399083612443,0.04711942753459459
11.964784836523492,-5.075532876724387,11.809999999999793,-1.1708275450637275,1.1708275450637275,0.5538525676281711,0.17973241688612768,0.04440295405734858
12.014870571868775,-5.1053983645782735,11.859999999999792,-1.1617538184890188,1.1617538184890188,0.5565572591368505,0.17916119252333992,0.04195072564356701
12.064190572755017,-5.13565453334569,11.90999999999979,-1.1527065140249926,1.1527065140249926,0.5591275180497397,0.17858119471881317,0.03923528355154718
12.112744945415676,-5.166286297462635,11.95999999999979,-1.1436862943558097,1.1436862943558097,0.5615597539996797,0.17797333223331116,0.0369313290203446
12.160534191993014,-5.197278493458706,12.009999999999788,-1.134693562814467,1.134693562814467,0.5638608738050592,0.1773415497586436,0.03443005938574923
12.207559245310259,-5.228615930165993,12.059999999999787,-1.1257295483272172,1.1257295483272172,0.5660299218711906,0.17671060309621298,0.032243390130551094
12.25382144009513,-5.2602833960451845,12.109999999999786,-1.1167950040612533,1.1167950040612533,0.5680735468419719,0.17605859087017375,0.029811145039425578
12.299322511276896,-5.292265685020929,12.159999999999785,-1.1078907969546727,1.1078907969546727,0.5699901497797597,0.1754104960143243,0.027671996150626817
12.34406457105219,-5.324547606628788,12.209999999999784,-1.099017231442235,1.099017231442235,0.5717868720098704,0.17473749503511338,0.02539428321964855
12.388050122861978,-5.357114023675231,12.259999999999783,-1.090175237682351,1.090175237682351,0.5734632562129134,0.17405841009814707,0.023332245810744848
12.4312820410289,-5.389949863601879,12.309999999999782,-1.0813651612414206,1.0813651612414206,0.5750262277196332,0.17337480913354722,0.0212837361261369
12.473763572581381,-5.423040147416117,12.359999999999781,-1.0725882298321547,1.0725882298321547,0.5764734162005685,0.17265661101884452,0.019366618619607593
12.515498311213252,-5.45636999166323,12.40999999999978,-1.063844656570172,1.063844656570172,0.5778098315958371,0.17195538587315806,0.017274093153003985
12.556490194381027,-5.489924631049759,12.459999999999779,-1.0551348318606908,1.0551348318606908,0.5790365733109433,0.1712399748392995,0.01541411596003125
12.596743484394421,-5.523689429362931,12.509999999999778,-1.0464593701368523,1.0464593701368523,0.580162245204973,0.17051415426941732,0.013706603757784293
12.636262771921041,-5.557649912616082,12.559999999999777,-1.0378191612999115,1.0378191612999115,0.5811871823579173,0.16976586370445992,0.011994886589591082
12.675052960495824,-5.5917917800696575,12.609999999999776,-1.0292140980235476,1.0292140980235476,0.5821155525087155,0.16903898926065378,0.01018911835147258
12.713119222678015,-5.6261008856315975,12.659999999999775,-1.020644662542714,1.020644662542714,0.5829413818900283,0.1682883609133654,0.008549108022102802
12.750467041888744,-5.6605632914008455,12.709999999999773,-1.0121117331794434,1.0121117331794434,0.5836777596153618,0.1675264527930138,0.007045539081223024
12.787102176123987,-5.695165271393137,12.759999999999772,-1.003615796938103,1.003615796938103,0.5843272293540038,0.16677626260736364,0.005429189315958308
12.830132046647424,-5.736852848989559,12.819999999999771,-0.9934689430787731,0.9934689430787731,0.5849903474679342,0.16584368552677553,0.0037432556107471213
12.872155124007275,-5.778698993119514,12.87999999999977,-0.9833764067019708,0.9833764067019708,0.5855311930175154,0.16491751802017265,0.0019761720367757626
12.913182741250843,-5.8206812655311735,12.939999999999769,-0.9733385852289704,0.9733385852289704,0.5859600937319001,0.16396101592528883,0.00036051306841241356
12.953226639295917,-5.862777699526981,12.999999999999767,-0.9633555867358627,0.9633555867358627,0.5862762547065029,0.16301945906023527,-0.0011775532237302527
12.992299000788185,-5.904966878665769,13.059999999999766,-0.953428710647312,0.953428710647312,0.5864894550378268,0.1620595079790265,-0.0026219750074497794
13.030412368083521,-5.947227904362883,13.119999999999765,-0.9435574744470749,0.9435574744470749,0.5865997193558204,0.16110562294730707,-0.004017425381694367
13.067579646664466,-5.989540438657567,13.179999999999763,-0.9337433609405226,0.9337433609405226,0.5866146657736684,0.16013920344404378,-0.005365919252866209
13.10381404962879,-6.031884691133135,13.239999999999762,-0.9239857518863557,0.9239857518863557,0.5865376684749899,0.15916685098130678,-0.006613609384474841
13.139129089508415,-6.0742414520450785,13.299999999999761,-0.9142862751619194,0.9142862751619194,0.586373245493679,0.15817978399062438,-0.007806205754120144
13.173538537248978,-6.116592085527071,13.35999999999976,-0.9046440026649043,0.9046440026649043,0.586124981170419,0.15719902580146186,-0.008963574032070404
13.207056390253118,-6.158918527352955,13.419999999999758,-0.8950605178956514,0.8950605178956514,0.5857973061832085,0.15620961376635328,-0.010011036413340885
13.239696852019048,-6.201203298004009,13.479999999999757,-0.885534948080346,0.885534948080346,0.5853947957605817,0.1552236374406711,-0.011019366061225038
13.27147430197676,-6.243429500765169,13.539999999999756,-0.876068908912387,0.876068908912387,0.5849209395282187,0.15421699411319903,-0.011999470446731627
13.302403270086524,-6.285580820654674,13.599999999999755,-0.8666614239142827,0.8666614239142827,0.5843790484143048,0.15322276511951563,-0.012875816324578074
13.332498412688302,-6.3276415240113515,13.659999999999753,-0.8573138932508511,0.8573138932508511,0.5837729498138317,0.15220418749399045,-0.013760501915713751
13.3617744852696,-6.369596451683336,13.719999999999752,-0.8480256092008649,0.8480256092008649,0.5831071736151617,0.15120551659224732,-0.014598672069941358
13.390246328630424,-6.41143102930818,13.77999999999975,-0.83879767248517,0.83879767248517,0.5823822135784054,0.15018576506686365,-0.015315487989393946
13.417928829672137,-6.453131232570105,13.83999999999975,-0.8296296935664023,0.8296296935664023,0.5816047755233537,0.14918111206691176,-0.015950425379995824
13.449247366099478,-6.501593732647904,13.909999999999748,-0.8190101509700205,0.8190101509700205,0.580633153931549,0.14799738802342133,-0.016783753528171998
13.479535569849356,-6.549834636691936,13.979999999999746,-0.8084732024483894,0.8084732024483894,0.5795959858487576,0.14679766903854294,-0.01749152687498309
13.508817162271358,-6.597834548458448,14.049999999999745,-0.7980187842985387,0.7980187842985387,0.5785006257328562,0.14561235893732988,-0.01814145994009003
13.537115815392228,-6.645575066579509,14.119999999999743,-0.7876475296572736,0.7876475296572736,0.5773481591801108,0.14441382507007644,-0.018739729477507638
13.564455105389863,-6.693038741188577,14.189999999999742,-0.7773596828268292,0.7773596828268292,0.5761446597893328,0.1432073813679657,-0.019375783403123494
13.590858500329922,-6.740209089266255,14.25999999999974,-0.7671550296782994,0.7671550296782994,0.5748942387021417,0.142011234031227,-0.01983056430008785
13.616349312564715,-6.7870705428144955,14.329999999999739,-0.7570342064998861,0.7570342064998861,0.5735984777360887,0.14081524191150907,-0.020274687579098703
13.640950681074806,-6.833608443148426,14.399999999999737,-0.7469974517635711,0.7469974517635711,0.5722628508454077,0.13959589531167585,-0.020792887330680635
13.664685540254789,-6.879809006584565,14.469999999999736,-0.7370445320115737,0.7370445320115737,0.5708896627163809,0.13839725308114664,-0.02114750837075867
13.687576599363156,-6.925659306145329,14.539999999999734,-0.7271757359968027,0.7271757359968027,0.5694813552951498,0.13719630725163365,-0.021467273032736992
13.709646310980476,-6.971147227252896,14.609999999999733,-0.7173915485480884,0.7173915485480884,0.5680421195426097,0.1359799130844118,-0.021852850894497663
13.733891558631896,-7.0226752321544526,14.689999999999731,-0.7063125464178572,0.7063125464178572,0.5663633920761659,0.13460500485045637,-0.022137768941765952
13.757125656553967,-7.073699551513671,14.76999999999973,-0.6953439252837756,0.6953439252837756,0.5646507926147956,0.13322497280152512,-0.022423496007408648
13.779380738205877,-7.124205810144502,14.849999999999728,-0.6844857319941335,0.6844857319941335,0.5629077542773939,0.131845384514784,-0.0226581046635732
13.800688389187512,-7.174180855172079,14.929999999999726,-0.6737379961999468,0.6737379961999468,0.5611390169787577,0.13046398915368196,-0.022893114238265705
13.821079623937706,-7.223612706986953,15.009999999999724,-0.6631007658504686,0.6631007658504686,0.5593466932681015,0.12908135222230888,-0.023116942936778778
13.840584863372879,-7.272490503815992,15.089999999999723,-0.6525739637231516,0.6525739637231516,0.5575336713818823,0.12770154789011576,-0.023285929459667343
13.85923391538621,-7.320804447751484,15.169999999999721,-0.6421575281886351,0.6421575281886351,0.5557032333002095,0.12633038040209146,-0.023344971057715897
13.877055964694643,-7.368545768982514,15.24999999999972,-0.6318515769245674,0.6318515769245674,0.5538561510139093,0.1249526204261376,-0.023477868119803902
13.894079557258813,-7.415706665609666,15.329999999999718,-0.6216559014665972,0.6216559014665972,0.5519963525323858,0.12357962780618163,-0.02355339551373699
13.91231140656305,-7.468060361998966,15.419999999999716,-0.610317428131945,0.610317428131945,0.5498922094754768,0.12203302902469476,-0.023683018126378935
13.92960673807774,-7.519662332299403,15.509999999999714,-0.5991182127644092,0.5991182127644092,0.5477766389368227,0.12049126943184456,-0.023771994030830943
13.946003233802903,-7.570505458430451,15.599999999999712,-0.5880579939706039,0.5880579939706039,0.5456526168460538,0.11895572935903105,-0.023804990823958566
13.961537518204885,-7.62058388450039,15.68999999999971,-0.577136521326943,0.577136521326943,0.5435213895403891,0.11742627600022833,-0.02377111591484108
13.976245155130032,-7.669892935642407,15.779999999999708,-0.5663534756650153,0.5663534756650153,0.5413856013005538,0.11590083057328429,-0.023723930101510207
13.99016065095539,-7.7184290515324205,15.869999999999706,-0.555708536017159,0.555708536017159,0.5392469664014583,0.11437603810904125,-0.02375401654747397
14.00473391250809,-7.771448514739827,15.969999999999704,-0.5440423069777058,0.5440423069777058,0.5368701311717295,0.11269093408144078,-0.023707397406845243
14.018414876686501,-7.823508621737796,16.069999999999713,-0.532545493413292,0.532545493413292,0.5344947438690993,0.11101293269754006,-0.023643075222813142
14.031246347580446,-7.8746087286020385,16.169999999999728,-0.5212174553204991,0.5212174553204991,0.5321218770308835,0.10934241042439802,-0.023566121312584613
14.043269575890834,-7.924749481395146,16.269999999999744,-0.510057522241838,0.510057522241838,0.5297526325062781,0.1076799864693538,-0.0234749042456363
14.054524282481196,-7.973932716733426,16.36999999999976,-0.4990649183090695,0.4990649183090695,0.5273901160626339,0.10602603915265496,-0.02337330300210939
14.065048684819468,-8.022161373338546,16.469999999999775,-0.4882388489605536,0.4882388489605536,0.5250351862222324,0.10438118384262748,-0.023258744533053717
14.07487952607068,-8.069439405770384,16.56999999999979,-0.477578473291993,0.477578473291993,0.5226895435923998,0.10274578062972603,-0.02313385618052902
14.084052106343107,-8.115771704606573,16.669999999999806,-0.4670829000783042,0.4670829000783042,0.5203546486703426,0.101119655243458,-0.023037897062607917
14.092600315336995,-8.16116401943873,16.769999999999822,-0.4567512122999048,0.4567512122999048,0.5180313136281676,0.09950462496183925,-0.022889425423422545
14.100556667044128,-8.205622888624744,16.869999999999838,-0.44658244033665295,0.44658244033665295,0.5157200511309658,0.09790029319734542,-0.02273214947622508
14.107952335286937,-8.249155570128751,16.969999999999853,-0.4365755529285611,0.4365755529285611,0.5134219163902726,0.09630713092271195,-0.02256373894109994
14.11481718899927,-8.291769974858584,17.06999999999987,-0.42672947732082234,0.42672947732082234,0.5111389965473199,0.09472547260600693,-0.02238555801925951
14.121179828454977,-8.333474608574505,17.169999999999884,-0.4170431093419992,0.4170431093419992,0.5088723818159612,0.09315574979249726,-0.02219516362672941
14.127067622249559,-8.37427851571795,17.2699999999999,-0.40751530819894954,0.40751530819894954,0.5066232015780555,0.09159826646672109,-0.02199356855072846
14.132506744562018,-8.414191226842167,17.369999999999916,-0.3981449021108302,0.3981449021108302,0.5043924963855635,0.09005332491484241,-0.021782034299877826
14.137522212586601,-8.453222709214806,17.46999999999993,-0.38893067265264225,0.38893067265264225,0.5021810484470133,0.08852128262429185,-0.021558383733783357
14.14213792366261,-8.491383319763248,17.569999999999947,-0.3798713762473488,0.3798713762473488,0.49999033036062956,0.08700210159112991,-0.021352307410816784
14.146376692233648,-8.528683762283013,17.669999999999963,-0.37096573554788437,0.37096573554788437,0.4978213475439681,0.08549711333245036,-0.021101699488299278
14.150260286644182,-8.565135047008372,17.76999999999998,-0.36221244103706385,0.36221244103706385,0.49567555734225743,0.084007084971106,-0.02083790361522287
14.153809465523578,-8.600748452761817,17.869999999999994,-0.35361014426679427,0.35361014426679427,0.49355369007927974,0.0825308832926081,-0.020563108999349062
14.157044013131335,-8.635535485625502,17.97000000000001,-0.34515736542394504,0.34515736542394504,0.49145730602976284,0.08106877952129615,-0.02027545907263884
14.15998277461617,-8.669507843904638,18.070000000000025,-0.3368526917658432,0.3368526917658432,0.48938783148728054,0.07962099211029025,-0.019976185121250465
14.162643691697323,-8.702677397077421,18.17000000000004,-0.3286947247646361,0.3286947247646361,0.4873463419829561,0.07818771533041077,-0.019666486085968302
14.165043836853933,-8.735056158099725,18.270000000000056,-0.3206820401642497,0.3206820401642497,0.48533406292560205,0.07676916653785568,-0.01934482731592358
14.167199446726936,-8.76665625711872,18.370000000000072,-0.3128131935567202,0.3128131935567202,0.48335209903320653,0.07536551178982619,-0.019012507529069203
14.16912595484168,-8.797489917266754,18.470000000000088,-0.30508672106135604,0.30508672106135604,0.4814014368058805,0.0739769023406553,-0.018670812186297216
14.17083802357003,-8.827569432023619,18.570000000000103,-0.2975011388313139,0.2975011388313139,0.47948321241614894,0.07260352941852903,-0.018320972916764145
14.17234957527735,-8.856907144418951,18.67000000000012,-0.2900549473999967,0.2900549473999967,0.4775984331315214,0.0712454390712847,-0.01796180230210013
14.173673822943565,-8.88551543332704,18.770000000000135,-0.28274675081155654,0.28274675081155654,0.4757477393925683,0.06990279375296711,-0.017594658075085652
14.174823299238732,-8.91340668583714,18.87000000000015,-0.27557478093739773,0.27557478093739773,0.4739323053655487,0.06857569161679668,-0.01722081045894062
14.175809885150228,-8.94059327790607,18.970000000000166,-0.2685376169695155,0.2685376169695155,0.4721530224699978,0.06726421865937707,-0.01684148425492752
14.176644838401312,-8.967087573635258,19.07000000000018,-0.26163371001776226,0.26163371001776226,0.4704106324946014,0.06596846296600015,-0.01645571009765654
14.177338820143174,-8.992901905026505,19.170000000000197,-0.2548614989718998,0.2548614989718998,0.468705752105446,0.06469191129505963,-0.01606346748899943
14.17790192110769,-9.018048559258343,19.270000000000213,-0.24821940976570783,0.24821940976570783,0.46703905242319654,0.06343073489091107,-0.015667342302732628
14.17834368676545,-9.042539759849694,19.37000000000023,-0.2417056833695581,0.2417056833695581,0.46541116864529436,0.062185136137542105,-0.015268482227010167
14.17867314172215,-9.066387641773797,19.470000000000244,-0.23531858111591597,0.23531858111591597,0.4638226548205527,0.06095512959953242,-0.01486601524185841
14.178898813929624,-9.089604267804447,19.57000000000026,-0.22905666342382552,0.22905666342382552,0.46227380605369023,0.059741425351578344,-0.014460917114816639
14.17902875730679,-9.112201610845306,19.670000000000275,-0.2229182136346322,0.2229182136346322,0.4607650438297052,0.05854857537157664,-0.014052960047641049
14.179070573718308,-9.134191555918923,19.77000000000029,-0.216901740102718,0.216901740102718,0.45929664893119954,0.05737072124454395,-0.013644707851426253
14.179031433931316,-9.155585901166425,19.870000000000307,-0.21100564468957544,0.21100564468957544,0.4578687501806233,0.05619731617559376,-0.013239192019258359
14.178918098240173,-9.176396272847924,19.970000000000322,-0.20522755027907763,0.20522755027907763,0.456481802069254,0.055078114574326216,-0.01286177605181668
14.17873693645245,-9.196634178391715,20.070000000000338,-0.1995661179684763,0.1995661179684763,0.4551357027908945,0.053960549076548694,-0.012419888329834107
14.178493946875884,-9.216310989295026,20.170000000000353,-0.19401911034043007,0.19401911034043007,0.45383039916088225,0.052873656559313226,-0.01201282120239499
14.17819477540424,-9.235437889244118,20.27000000000037,-0.18858418612039718,0.18858418612039718,0.4525656106541006,0.05177252331282696,-0.011612548352340539
14.1778447339859,-9.254025856152671,20.370000000000385,-0.18325906868017772,0.18325906868017772,0.451341927518479,0.05081281588025449,-0.011199257297422119
14.17744881879967,-9.27208563411419,20.4700000000004,-0.17804091532861993,0.17804091532861993,0.4501589350909224,0.04984534079322792,-0.01080080290481876
14.177011729121492,-9.289627668062689,20.570000000000416,-0.17292521382714915,0.17292521382714915,0.44901645679969815,0.04863912895443829,-0.01042127255698073
14.17653788568582,-9.306662063605462,20.67000000000043,-0.16791074505676434,0.16791074505676434,0.44791432034434336,0.0479895064047728,-0.010005187324541849
14.176031448183217,-9.323198567388095,20.770000000000447,-0.16299134611458205,0.16299134611458205,0.4468528028368811,0.04721625122425153,-0.009588794922606616
14.175496331287384,-9.3392465725528,20.870000000000463,-0.15816322903337715,0.15816322903337715,0.44583074514444276,0.04624451113109881,-0.009236870976245704
14.174936212795048,-9.3548153108528,20.97000000000048,-0.15343088039843006,0.15343088039843006,0.4448483402021756,0.045619051753121406,-0.008811149744123515
14.174354547864466,-9.369913798223848,21.070000000000494,-0.14877929879038687,0.14877929879038687,0.4439045439276461,0.04462348481605252,-0.008479503026236485
14.17375458870403,-9.384550656253417,21.17000000000051,-0.14421753586670039,0.14421753586670039,0.4429996002218518,0.04409211386503348,-0.008062769343865265
14.173139405088161,-9.398733958089908,21.270000000000525,-0.13973033406971486,0.13973033406971486,0.4421322231279692,0.043350514247205624,-0.0077027659825878066
14.172511882422166,-9.412471582270573,21.37000000000054,-0.135324731684005,0.135324731684005,0.4413026029831328,0.04261930236816706,-0.007348570285957048
14.171874701101123,-9.425771835385062,21.470000000000557,-0.13100173843897805,0.13100173843897805,0.4405092296633107,0.04173925804460406,-0.007025018829839031
14.171230402482587,-9.43864221630357,21.570000000000572,-0.12675195598103278,0.12675195598103278,0.4397520583568546,0.04083326102211638,-0.006716629997813724
14.170581320814126,-9.451090990238075,21.670000000000588,-0.12256922825809843,0.12256922825809843,0.4390288901365536,0.04043469635446647,-0.006346818420790693
14.169929767101577,-9.46312383653165,21.770000000000604,-0.11845558146160085,0.11845558146160085,0.4383413535630232,0.03918948930659765,-0.006102990218739372
14.169277790539086,-9.474748582464736,21.87000000000062,-0.1144133145486185,0.1144133145486185,0.4376863747159475,0.03897600725919497,-0.005733502530780704
14.168627358172229,-9.485971901245334,21.970000000000635,-0.11045168327663174,0.11045168327663174,0.4370635893723365,0.03826443829690502,-0.005429081837167337
14.167980182123658,-9.496802431698343,22.07000000000065,-0.10655884679714772,0.10655884679714772,0.4364719319021651,0.014068040574068331,-0.0840823105924994
14.167337997074732,-9.507246142557992,22.170000000000666,-0.10272203480685083,0.10272203480685083,0.4359110486303309,0.030175524173992493,-0.004978974982428609
14.166701198134415,-9.517328068951649,22.27000000000068,-0.09978580241387222,0.09978580241387222,0.4331591771994406,0.031569761792075664,-0.004684186656342176
14.16606548657272,-9.527142311599166,22.370000000000697,-0.09685294196372948,0.09685294196372948,0.4317447647387488,0.03197995995246967,-0.004403846493669485
14.165434622194224,-9.536652910310933,22.470000000000713,-0.09375183943021148,0.09375183943021148,0.43126011022414,0.03244311919163717,-0.004133107644050088
14.164810787487271,-9.545848612016552,22.57000000000073,-0.09057502410223939,0.09057502410223939,0.4308043552065016,0.03273979952763513,-0.003873190989188951
14.16419579347714,-9.554723707547087,22.670000000000744,-0.0873454600527615,0.0873454600527615,0.4303762419254887,0.03286839638575356,-0.003624108051666805
14.16359133220153,-9.563273883807579,22.77000000000076,-0.08408047114494291,0.08408047114494291,0.4299747177002233,0.03284886412438209,-0.003385732498882188
14.162998942343693,-9.57149653242164,22.870000000000775,-0.08079700303188933,0.08079700303188933,0.4295986930156005,0.032696426572888626,-0.0031579188702653077
14.162420002563017,-9.5793906688029,22.97000000000079,-0.07751041800778488,0.07751041800778488,0.42924709684834245,0.0324249548669533,-0.002940502243004514
14.16185573318138,-9.586956762111091,23.070000000000807,-0.07423452681652096,0.07423452681652096,0.42891885917619066,0.0320474755803424,-0.0027332949468864207
14.161307199150748,-9.594196585402722,23.170000000000822,-0.07098171452093807,0.07098171452093807,0.42861293598111366,0.03157615349168706,-0.0025360814244722012
14.160775313805244,-9.601113077374725,23.270000000000838,-0.06776303102286066,0.06776303102286066,0.4283282913320639,-0.892677155381408,0.39004535630743575
14.160259575762716,-9.607726369851818,23.370000000000854,-0.06782956862852194,0.06782956862852194,0.4280639180135173,-0.7120686403276655,0.31038548018384116
14.159216267712365,-9.62084179783939,23.47000000000087,-0.17954487195175473,0.17954487195175473,0.4411136805233511,-0.551206902736348,0.24304332386804814
14.157409575619658,-9.642741359141588,23.570000000000885,-0.25670053010903304,0.25670053010903304,0.47654388056208163,-0.45444249731651304,0.19407690166912417
14.154919557286822,-9.671324975775006,23.6700000000009,-0.3155144926058443,0.3155144926058443,0.5040562472551672,-0.37760208753427527,0.15603854782069054
14.151758561803893,-9.705238042656129,23.770000000000916,-0.3641581783821729,0.3641581783821729,0.5260594124404396,-0.31659959945620764,0.12549517445023245
14.147904458475784,-9.7435394553461,23.870000000000932,-0.4045015402826623,0.4045015402826623,0.5436863941075859,-0.268416116971147,0.10091369135854418
14.143324577550104,-9.785473130833834,23.970000000000947,-0.43819172398024764,0.43819172398024764,0.5578724822442546,-0.23000885147670774,0.07999928885211831
14.137980875500348,-9.830436378679577,24.070000000000963,-0.4666386864589185,0.4666386864589185,0.5692661927852538,-0.19909667221798438,0.06220199982807083
14.131833337602263,-9.877948745658275,24.17000000000098,-0.49092237498578617,0.49092237498578617,0.5783973618458629,-0.17391053265732895,0.04673706219236565
14.124842385467895,-9.927623122640403,24.270000000000994,-0.5118674841356634,0.5118674841356634,0.5855898316795198,-0.1531099887504905,0.03228239974063972
14.116970416036068,-9.979143622714608,24.37000000000101,-0.5301041842202701,0.5301041842202701,0.5910774406505366,-0.13569412444311035,0.019506461849848288
14.108182784921734,-10.032248764721498,24.470000000001026,-0.5461152369741116,0.5461152369741116,0.5950614849953877,-0.1220231095285763,0.008904372991309521
14.098448447940902,-10.08671876952085,24.57000000000104,-0.5602723978103317,0.5602723978103317,0.5977084802226512,-0.11329969972826434,0.0027354433956262286
14.08885560243173,-10.136753450805108,24.660000000001055,-0.5716877828063118,0.5716877828063118,0.5991095626691754,-0.10567545610512494,0.0009325163861390897
14.078454492951092,-10.187634462100318,24.75000000000107,-0.5822749794738922,0.5822749794738922,0.599691719445016,-0.09824731271232844,0.00036517429581007767
14.067224505826987,-10.239282233920292,24.840000000001083,-0.5921655444174323,0.5921655444174323,0.599894903849695,-0.09104965687328137,-0.0034903074344210475
14.055147470530057,-10.291620959939396,24.930000000001098,-0.6013774281101807,0.6013774281101807,0.5999589194488937,-0.08408180479894578,-0.014760393051729702
14.042207830481896,-10.344576237301082,25.02000000000111,-0.6099300333614266,0.6099300333614266,0.599985962343591,-0.07733501466317357,-0.025569307997814247
14.028392584153169,-10.398075338113976,25.110000000001126,-0.6178441293540089,0.6178441293540089,0.5994439127440407,-0.07080590565813813,-0.03590007310564949
14.013692011444471,-10.45204751259332,25.20000000000114,-0.6251399950741454,0.6251399950741454,0.5978974136363576,-0.06449091591011932,-0.04574225720771104
13.99987683608358,-10.50036448703284,25.280000000001152,-0.6311221615021119,0.6311221615021119,0.5957639628755688,-0.059053036754714815,-0.05414185613955377
13.985356069803514,-10.54895453109433,25.360000000001165,-0.6366451499050274,0.6366451499050274,0.5927965217797703,-0.053781344919082694,-0.06201594743832024
13.97013070081955,-10.597772658815714,25.440000000001177,-0.6417224121574097,0.6417224121574097,0.5891811307545999,-0.048669052897703034,-0.0695649502236792
13.95420406789201,-10.64677550264804,25.52000000000119,-0.6463672010465975,0.6463672010465975,0.5848964956096223,-0.04371465188326244,-0.07672401372155077
13.937581801659107,-10.695921380204684,25.600000000001202,-0.6505925772932055,0.6505925772932055,0.5799752910762191,-0.03891521480139242,-0.08349801633955299
13.920271715456614,-10.745170337589032,25.680000000001215,-0.6544113357588071,0.6544113357588071,0.5744475278284326,-0.03426782630011183,-0.08989138995106924
13.902283695241861,-10.794484189374362,25.760000000001227,-0.6578360857611942,0.6578360857611942,0.5683457806020622,-0.029769446359321192,-0.09591204364500422
13.883629588125334,-10.843826553117266,25.84000000000124,-0.6608791695486225,0.6608791695486225,0.5617001620919845,-0.025417112711022524,-0.10156698346944451
13.864323050329805,-10.89316285887236,25.920000000001252,-0.6635526937552314,0.6635526937552314,0.5545404728787733,-0.021207802072527798,-0.10686451344046383
13.84437943683235,-10.942460372688165,26.000000000001265,-0.6658685591621256,0.6658685591621256,0.5468979499353125,-0.01713845657345776,-0.1118149569429123
13.82381563413777,-10.991688183276198,26.080000000001277,-0.6678383800017875,0.6678383800017875,0.5388005210327369,-0.01320606672731654,-0.11642736344428213
13.802649932638436,-11.04081720155935,26.16000000000129,-0.6694735757515586,0.6694735757515586,0.5302781699423713,-0.00940757612381021,-0.12071311699039604
13.78090187761683,-11.089820139794789,26.240000000001302,-0.6707852740564213,0.6707852740564213,0.5213580357098478,-0.005740195558427488,-0.12468136272084396
13.758592119312091,-11.138671481454864,26.320000000001315,-0.6717844109337505,0.6717844109337505,0.5120665133146592,-0.0022002914065607534,-0.128345938024282
13.735742289489105,-11.187347457254933,26.400000000001327,-0.6724816403598182,0.6724816403598182,0.5024311826285299,0.001214498327255227,-0.1317155195929598
13.712374842237757,-11.235825990926513,26.48000000000134,-0.6728873769121371,0.6728873769121371,0.4924760289657899,0.004507314255210868,-0.1348013592997325
13.68851294492034,-11.284086666889568,26.560000000001352,-0.6730118323866803,0.6730118323866803,0.4822269427565005,0.0076811094434926525,-0.13761548221582073
13.664180334820804,-11.332110667390085,26.640000000001365,-0.67286492961271,0.67286492961271,0.4717061041690679,0.010738743602498654,-0.1401678376769938
13.639401207057888,-11.379880721713029,26.720000000001377,-0.6724564079666773,0.6724564079666773,0.460937676025165,0.013683103140100688,-0.14247021978798602
13.614200104038474,-11.42738104821693,26.80000000000139,-0.6717957176847227,0.6717957176847227,0.4499940328206513,0.016518523162200236,-0.1446047793484903
13.588601796137354,-11.474597282788848,26.880000000001402,-0.6708921411039037,0.6708921411039037,0.438741587909914,0.01924315250039901,-0.1463651010322677
13.5626312034549,-11.521516429046637,26.960000000001415,-0.6697546789008604,0.6697546789008604,0.4273557005336327,0.02186436505533992,-0.14797853269529326
13.53631328118348,-11.568126775571258,27.040000000001427,-0.6683921165019198,0.6683921165019198,0.415802903577389,0.024383279581928173,-0.14938177932796184
13.509672952382212,-11.614417841961464,27.12000000000144,-0.6668130557391865,0.6668130557391865,0.40410305956157194,0.02680257166869927,-0.15058535839954043
13.482735020494435,-11.660380303772872,27.200000000001452,-0.6650258262623796,0.6650258262623796,0.3922723103574821,0.02912479691001691,-0.15159738981109122
13.455524099031528,-11.706005925715782,27.280000000001465,-0.6630385989652878,0.6630385989652878,0.3803289704290989,0.03135256100057732,-0.15242794895610637
13.428064555238535,-11.751287501045079,27.360000000001477,-0.6608592911604945,0.6608592911604945,0.36828833289046325,0.03348832723615864,-0.1530849293729178
13.400380436808184,-11.796218773104755,27.44000000000149,-0.6584956152058437,0.6584956152058437,0.3561650244616957,0.03553454129289301,-0.15357614363893687
13.372495439466846,-11.840794386997608,27.520000000001502,-0.6559551195390496,0.6559551195390496,0.34397509842403573,0.03749364438871969,-0.15391056955157234
13.344432842811441,-11.885009811017516,27.600000000001515,-0.6532450991670458,0.6532450991670458,0.33173101976092506,0.03936796145725016,-0.154094828229834
13.316215480994918,-11.92886128533509,27.680000000001527,-0.6503727085335906,0.6503727085335906,0.31944752953342276,0.04115983983967243,-0.15413732702245336
13.287865703881419,-11.972345759701888,27.76000000000154,-0.6473448538422846,0.6473448538422846,0.30713649164209056,0.04287136565056265,-0.15404410588211945
13.259405341569192,-12.015460832286232,27.840000000001552,-0.644168311008944,0.644168311008944,0.29480922038017715,0.04450522022168799,-0.15382296495624026
13.2308556893119,-12.05820470513059,27.920000000001565,-0.6408496270038488,0.6408496270038488,0.2824785689784046,0.04606312792676929,-0.15347996001317357
13.202237470234056,-12.100576117810412,28.000000000001577,-0.6373951709030108,0.6373951709030108,0.2701539380416913,0.04754733796150252,-0.1530208286445538
13.173570831690004,-12.142574311671114,28.08000000000159,-0.6338111753110371,0.6338111753110371,0.257847105325432,0.04895996415347832,-0.15245265113465392
13.144875319052188,-12.184198971470554,28.160000000001602,-0.6301036446858781,0.6301036446858781,0.24556636406219437,0.05030300223776714,-0.15178022301173585
13.11616986895781,-12.225450185603705,28.240000000001615,-0.6262784705468956,0.6262784705468956,0.23332250446885056,0.05157847722390453,-0.1510101794596864
13.083887145861343,-12.27141199126825,28.33000000000163,-0.6218415848876302,0.6218415848876302,0.21960225198514408,0.05293486972513136,-0.15003262480574137
13.05164014902829,-12.316902852303208,28.420000000001643,-0.6172708774900866,0.6172708774900866,0.20594993128763334,0.05421117319557673,-0.1489453772596052
13.01945301220644,-12.36192434015134,28.510000000001657,-0.6125739320736852,0.6125739320736852,0.19242938086930167,0.05541113207128154,-0.14782974908813384
12.98734885223676,-12.406478403001376,28.60000000000167,-0.6077581508479124,0.6077581508479124,0.17889571484167838,0.05653282734516271,-0.14646720653326395
12.955349786291467,-12.450567325090324,28.690000000001685,-0.6028306419368432,0.6028306419368432,0.16551403632922582,0.05758339172766095,-0.14508987188380576
12.923476920651956,-12.494193656575554,28.7800000000017,-0.5977982881243455,0.5977982881243455,0.15224074716163197,0.05856368793540947,-0.14362793149181907
12.891750374592831,-12.537360182850978,28.870000000001713,-0.5926677817909516,0.5926677817909516,0.1390858924943411,0.05947611917864824,-0.1420883974636189
12.860189276502435,-12.580069864446392,28.960000000001727,-0.5874455398304206,0.5874455398304206,0.12605597931987314,0.06032295407544319,-0.14047583715393006
12.828811789541149,-12.622325811730454,29.05000000000174,-0.5821378164457602,0.5821378164457602,0.11315995124286193,0.06110647250662518,-0.13879676871442584
12.797635115989285,-12.66413123685231,29.140000000001756,-0.5767506015181281,0.5767506015181281,0.10040322031517623,0.06182882086091314,-0.13705531181292332
12.766675522655918,-12.705489431879794,29.23000000000177,-0.5712897339297214,0.5712897339297214,0.0877937155121764,0.06249215976357913,-0.13525758859255368
12.735948352205108,-12.746403732053109,29.320000000001784,-0.5657607989245548,0.5657607989245548,0.07533584269365505,0.06309851825018534,-0.1334073188294747
12.705468047666145,-12.786877496712586,29.410000000001798,-0.5601692419723334,0.5601692419723334,0.06303659904091923,0.063649942408898,-0.13151027182380082
12.675248169484739,-12.826914082860092,29.500000000001812,-0.5545202652503536,0.5545202652503536,0.050899459101810984,0.06414834870544026,-0.12956980844949964
12.64199138496439,-12.870890496952262,29.600000000001828,-0.5481824424645985,0.5481824424645985,0.03761120215049353,0.06464230238700303,-0.127369359851644
12.6090879853321,-12.914335828438837,29.700000000001843,-0.5417866228150321,0.5417866228150321,0.024534592238698444,0.06507567757502683,-0.1251264860043391
12.576552943010805,-12.957254522917005,29.80000000000186,-0.5353392327065287,0.5353392327065287,0.011676262891213224,0.06545095965871367,-0.1228478077649829
12.544400029480208,-12.999650925929842,29.900000000001874,-0.5288463894982758,0.5288463894982758,-0.0009608363463508331,0.06577048349612283,-0.12053747731074532
12.51264185774832,-13.041529271409818,30.00000000000189,-0.522314015672219,0.522314015672219,-0.013371222504853402,0.06603658098478324,-0.11820170181412319
12.481289918203286,-13.08289366448091,30.100000000001906,-0.5157477418199297,0.5157477418199297,-0.025553040585391082,0.06625143852293097,-0.11584424593586672
12.450354623976736,-13.123748079802656,30.20000000000192,-0.509153017698591,0.509153017698591,-0.03750187266144484,0.06641724194513494,-0.11347093476763956
12.419845344779121,-13.164096347601163,30.300000000001937,-0.5025350176172352,0.5025350176172352,-0.049216875038679546,0.06653603666911564,-0.11108517790468422
12.389770454242639,-13.20394216031546,30.400000000001953,-0.4958987482972577,0.4958987482972577,-0.06069461724580229,0.06660986971444562,-0.10869244160309897
12.360137361493742,-13.243289060908898,30.500000000001968,-0.4892489567515022,0.4892489567515022,-0.07193519023493136,0.06664065282336822,-0.10629580600553405
12.330952559617057,-13.282140456187287,30.600000000001984,-0.4825902214031464,0.4825902214031464,-0.08288479295486356,0.06663161952308708,-0.10397760014826901
12.302221655458528,-13.320499607467928,30.700000000002,-0.47592692991772395,0.47592692991772395,-0.09369823947982027,0.0665806002420183,-0.10150897645489258
12.273949417238697,-13.358369647318504,30.800000000002015,-0.4692632335396634,0.4692632335396634,-0.1042200049387531,0.06649324663429598,-0.09912589397954127
12.246139804338739,-13.395753574445676,30.90000000000203,-0.46260315583441697,0.46260315583441697,-0.11450312495316918,0.06637018656639446,-0.09675496211337947
12.218796011873371,-13.43265427031031,31.000000000002046,-0.4559504897253312,0.4559504897253312,-0.1245474907934406,0.0662127903205518,-0.09439872451537476
12.191920501546127,-13.469074499181637,31.100000000002062,-0.4493089071037238,0.4493089071037238,-0.13435327201793845,0.06602276832230558,-0.09206152381331673
12.165515042507614,-13.505016923240609,31.200000000002078,-0.44268186402783155,0.44268186402783155,-0.14392338592000434,0.06580160105247188,-0.08974524711496902
12.139580743030042,-13.54048410695992,31.300000000002093,-0.4360727050421062,0.4360727050421062,-0.15325792124268073,0.06555080389331244,-0.08745391904594514
12.114118087736564,-13.575478530346896,31.40000000000211,-0.42948457186752503,0.42948457186752503,-0.1623604256185307,0.06527176949760972,-0.08518924899065317
12.089126969719253,-13.61000259676345,31.500000000002125,-0.422920503786896,0.422920503786896,-0.17123162772376088,0.06496590501243868,-0.08295485570681133
12.064606724266154,-13.644058644046279,31.60000000000214,-0.41638334956492634,0.41638334956492634,-0.17987563548642319,0.06463450730325042,-0.08075215958778112
12.040556161091859,-13.677648955001864,31.700000000002156,-0.4098758639798013,0.4098758639798013,-0.18829375697766998,0.06427888687592792,-0.07858438860166211
12.016973594696816,-13.710775766226973,31.80000000000217,-0.4034006229654545,0.4034006229654545,-0.19649059271156127,0.06390025006319612,-0.07645265203044316
11.993856876422887,-13.743441280622301,31.900000000002187,-0.39696011631268996,0.39696011631268996,-0.20446796618014543,0.0634998170257079,-0.07435975894148283
11.971203421582967,-13.775647673811816,32.0000000000022,-0.39055666601797906,0.39055666601797906,-0.21223089800904532,0.06307870949417113,-0.0723064840581985
11.946816111599654,-13.810547001794207,32.11000000000218,-0.3835583430450366,0.3835583430450366,-0.220525256848217,0.06259296461845007,-0.07009638726147954
11.922981217633755,-13.844896275376486,32.22000000000216,-0.37661034330141135,0.37661034330141135,-0.22856971262352255,0.06208496860276308,-0.06793779941662105
11.899693723316732,-13.878698369013215,32.33000000000214,-0.36971530830163063,0.36971530830163063,-0.23636900217351095,0.061556099404287336,-0.06583248137813144
11.876948140511583,-13.911956172278856,32.440000000002115,-0.3628757229680078,0.3628757229680078,-0.24392805795386888,0.061007683175003914,-0.06378185606591955
11.854738552577441,-13.944672607585183,32.55000000000209,-0.35609389015983933,0.35609389015983933,-0.25125410488607314,0.060440955379048505,-0.06178578490286209
11.833058650670212,-13.976850639339208,32.66000000000207,-0.34937200714819777,0.34937200714819777,-0.25835168752092175,0.05985715310677949,-0.05984531122937307
11.811901770195654,-14.008493284763071,32.77000000000205,-0.34271209297794697,0.34271209297794697,-0.2652281842065825,0.059257420125042495,-0.057959697309032596
11.791260927334642,-14.039603626257296,32.88000000000203,-0.33611606095863683,0.33611606095863683,-0.27183704845189477,0.05864369429258876,-0.05619150247068793
11.771128849204537,-14.070184815863362,32.990000000002006,-0.32958569322064685,0.32958569322064685,-0.2783395132468061,0.058014653502755295,-0.05435240590355411
11.751498009201438,-14.100240088741606,33.100000000001984,-0.3231226228298279,0.3231226228298279,-0.2845871176948113,0.057373729863554476,-0.052628559272223305
11.732360653638729,-14.129772765127218,33.21000000000196,-0.3167283976499948,0.3167283976499948,-0.29063650341201874,0.05672113946400151,-0.050956479516684715
11.713708832219265,-14.158786259434434,33.32000000000194,-0.310404415301992,0.310404415301992,-0.29649477811028085,0.05605782995328433,-0.04933389839870569
11.695534424476472,-14.187284084523775,33.43000000000192,-0.3041519969292796,0.3041519969292796,-0.30216645947115245,0.05538475009846661,-0.047759309420614675
11.677829164210781,-14.215269854521283,33.540000000001896,-0.29797232346196806,0.29797232346196806,-0.30765826782501654,0.05470278023338265,-0.046229975835400464
11.660584665553104,-14.242747291170131,33.650000000001874,-0.2918664972204201,0.2918664972204201,-0.31297439362836427,0.05401297556192189,-0.04474297620832415
11.643792442799404,-14.269720222196943,33.76000000000185,-0.2858355208398498,0.2858355208398498,-0.31812104812882774,0.05331564187748569,-0.04329798660688232
11.627443934089557,-14.296192586900295,33.87000000000183,-0.2798802774760332,0.2798802774760332,-0.323102505638728,0.05261211061218137,-0.041889725809414
11.611530519388047,-14.322168433961018,33.98000000000181,-0.27400158870996266,0.27400158870996266,-0.3279227924171518,0.05190299789580929,-0.040516455119933285
11.596043539718105,-14.347651922902497,34.09000000000179,-0.2682001562712359,0.2682001562712359,-0.33258721192207896,0.051189044272188206,-0.039174909955442594
11.580974314868996,-14.372647323900644,34.200000000001765,-0.2624766248839669,0.2624766248839669,-0.3370986798230303,0.05047099295737814,-0.037862583895720885
11.566314157997539,-14.39715901452395,34.31000000000174,-0.256831527330139,0.256831527330139,-0.3414618239653421,0.0497495354871022,-0.03657627883261114
11.552054392825227,-14.421191481197248,34.42000000000172,-0.2512653364919554,0.2512653364919554,-0.3456794649644344,0.049025385861325634,-0.03531329944575388
11.538186365209004,-14.444749313317908,34.5300000000017,-0.24577844704659246,0.24577844704659246,-0.3497540853807517,0.048299129727082175,-0.03407150802843787
11.524701457643285,-14.467837203259421,34.64000000000168,-0.24037115829812927,0.24037115829812927,-0.35368936490956404,0.0475714689148253,-0.03284770048506346
11.51159110033074,-14.490459941480232,34.750000000001656,-0.23504372273929153,0.23504372273929153,-0.3574867474853843,0.046843001965977384,-0.03163996505110115
11.498846781999491,-14.512622413146039,34.860000000001634,-0.22979629749349345,0.22979629749349345,-0.3611492602598956,0.046114309795655055,-0.03044578787288236
11.486460060844212,-14.534329595147273,34.97000000000161,-0.22462899366260375,0.22462899366260375,-0.3646265581246177,0.045386114674101294,-0.02930854727913219
11.474422572206585,-14.55558654971023,35.08000000000159,-0.21954184225629664,0.21954184225629664,-0.3680749831798348,0.044658531047721946,-0.028090962636946295
11.46272603878226,-14.576398422575622,35.19000000000157,-0.2145348154642055,0.2145348154642055,-0.371341605203007,0.04393252118453344,-0.02692673139201929
11.451362276713613,-14.596770435617879,35.300000000001546,-0.2096078322443184,0.2096078322443184,-0.3744784300178203,0.04320844483344513,-0.025769602473804155
11.440323203401332,-14.61670788364297,35.410000000001524,-0.2047607360968895,0.2047607360968895,-0.37748731200308067,0.04248679255596468,-0.02461800137469063
11.429600843685362,-14.63621612857451,35.5200000000015,-0.19999333337131764,0.19999333337131764,-0.38036820262754745,0.041768036603195474,-0.02347125005764765
11.419187334879567,-14.655300593936705,35.63000000000148,-0.19530535845206082,0.19530535845206082,-0.38312262921302603,0.04105261859040719,-0.022328187023604215
11.409074932958509,-14.673966760676706,35.74000000000146,-0.190696507361986,0.190696507361986,-0.38575030209031613,0.040341367498860775,-0.021186739609451707
11.399256015674636,-14.692220160114374,35.85000000000144,-0.18616642328985544,0.18616642328985544,-0.38825251411093364,0.03963350869733241,-0.020051287931730204
11.389723087703198,-14.710066370376387,35.960000000001415,-0.1817146947478278,0.1817146947478278,-0.39062922964082264,0.038930617187658965,-0.018916427189803287
11.380468783305352,-14.727511009435421,36.07000000000139,-0.1773408752359868,0.1773408752359868,-0.39288033168747805,0.038232673925792104,-0.01778385665995958
11.37148586950456,-14.744559730621063,36.18000000000137,-0.1730444645638577,0.1730444645638577,-0.3950069407192757,0.03754003297489508,-0.016653132233847952
11.362767249009442,-14.76121821698489,36.29000000000135,-0.16882493002099047,0.16882493002099047,-0.3970084511088823,0.036853035690603476,-0.015524617003171813
11.354305961345448,-14.777492175674151,36.40000000000133,-0.16468169209224437,0.16468169209224437,-0.398885930103082,0.03617200228153538,-0.014398074410829482
11.346095185967664,-14.793387333339966,36.510000000001305,-0.16061413893962634,0.16061413893962634,-0.4006392044270496,0.035497284065953275,-0.013273724057727332
11.338128242228358,-14.808909430040258,36.62000000000128,-0.15662162006332642,0.15662162006332642,-0.4022680123197461,0.03482903878983922,-0.012152470589661138
11.33039859131666,-14.824064215003983,36.73000000000126,-0.15270345235433536,0.15270345235433536,-0.40377352285540885,0.034167674621892664,-0.011033834001805834
11.322899836599719,-14.838857440837575,36.84000000000124,-0.14885891827050102,0.14885891827050102,-0.40515512800736647,0.03351340600592898,-0.009918724777447763
11.315625723759805,-14.85329485914824,36.95000000000122,-0.1450872739219991,0.1450872739219991,-0.40641400468437106,0.032866483167730914,-0.008807200555443106
11.308570141714624,-14.86738221527334,37.060000000001196,-0.14138774805251292,0.14138774805251292,-0.40749835308082066,0.03222619102775174,-0.007745729576618616
11.301727121195801,-14.881125243925275,37.170000000001174,-0.13775951858882468,0.13775951858882468,-0.4085632938793234,0.03159558807787571,-0.006597585635775435
11.295090835866219,-14.894529664258455,37.28000000000115,-0.13420177915142212,0.13420177915142212,-0.4094549949605349,0.03097205337939525,-0.005500325135534849
11.288655600426788,-14.907601175529145,37.39000000000113,-0.13071366207216534,0.13071366207216534,-0.41022478022878195,0.030356707383668923,-0.004409133953664174
11.282415870494763,-14.92034545284147,37.50000000000111,-0.1272943016633915,0.1272943016633915,-0.4108741150634016,0.02974976123695216,-0.003324149334963645
11.276366241670273,-14.932768142376686,37.61000000000109,-0.1239427870967945,0.1239427870967945,-0.4114027178478033,0.029151372885869997,-0.0022463943673992734
11.270501447610908,-14.944874858253014,37.720000000001065,-0.12065821310588833,0.12065821310588833,-0.41181217088932565,0.02856172100897112,-0.001176084468768268
11.264816360138267,-14.956671177011494,37.83000000000104,-0.11743963589144309,0.11743963589144309,-0.41210232452257817,0.02798134243763411,-0.0001132590272853503
11.259305986094393,-14.968162635459644,37.94000000000102,-0.11428608485936738,0.11428608485936738,-0.41227489183222055,0.02740920609761304,0.0009387424330810258
11.253965467373845,-14.979354725355282,38.050000000001,-0.1111966094037476,0.1111966094037476,-0.4123303219500865,0.02684663260280294,0.0019820744964883694
11.248790078179768,-14.990252890742958,38.16000000000098,-0.10817019477305552,0.10817019477305552,-0.412269096434698,0.026293333798708865,0.003014732236396506
11.24377522354421,-15.000862524430788,38.270000000000955,-0.10520586158436608,0.10520586158436608,-0.4120931891556232,0.025749449754928686,0.0040363434410981315
11.238916438131845,-15.0111889634413,38.38000000000093,-0.10230256282161647,0.10230256282161647,-0.41180278625196265,0.025215055150694242,0.005045610119763449
11.234209382654074,-15.021237488440326,38.49000000000091,-0.0994592963670738,0.0994592963670738,-0.4114000240946373,0.024690268693356138,0.0060420275874033605
11.229649844338196,-15.031013316782712,38.60000000000089,-0.09667500588970428,0.09667500588970428,-0.4108857508460121,0.024175179169025663,0.007024406357548313
11.225233732270956,-15.040521603707534,38.71000000000087,-0.09394861524031535,0.09394861524031535,-0.4102608601099432,0.023669747379395752,0.007991309577581266
11.220957077186288,-15.049767436596927,38.820000000000846,-0.09127910386221728,0.09127910386221728,-0.40952783442817653,0.02317413311631246,0.00894207638120973
11.216816028387598,-15.058755833773642,38.930000000000824,-0.08866535898551513,0.08866535898551513,-0.4086873390959064,0.02268829200496073,0.009874924599533515
11.21280685112558,-15.06749174302975,39.0400000000008,-0.08610635245088909,0.08610635245088909,-0.4077420754975518,0.02221226640419442,0.010788835742590975
11.208925925888634,-15.075980036485868,39.15000000000078,-0.08360098876865442,0.08360098876865442,-0.4066417105665276,0.021742783311203103,0.011635519762416151
11.205169743181617,-15.084225514134452,39.26000000000076,-0.08114815199221216,0.08114815199221216,-0.40554308323148053,0.021289439582976778,0.012552623474474955
11.2015349045431,-15.092232895707685,39.370000000000736,-0.07874683316926372,0.07874683316926372,-0.4042940865261639,0.020842519882281405,0.013399177926588473
11.198018116724205,-15.10000682573503,39.480000000000715,-0.07639589864422709,0.07639589864422709,-0.4029479310425068,0.020405073085503565,0.014219371772042265
11.194616190922515,-15.107551869140403,39.59000000000069,-0.07409435205439326,0.07409435205439326,-0.40150813803922397,0.019976992805419595,0.015011510127123411
11.191326039696802,-15.114872511369622,39.70000000000067,-0.07184107946756056,0.07184107946756056,-0.39997659263554963,0.01955802083233237,0.01577310350989082
11.188144672541453,-15.121973161645533,39.81000000000065,-0.06963511838698165,0.06963511838698165,-0.39835721566429116,0.019147967805608998,0.01650226445833983
11.185069195874409,-15.128858147269648,39.92000000000063,-0.06747542775072586,0.06747542775072586,-0.3966523806586607,0.018746489452774167,0.01719653708148863
11.182096805823827,-15.135531723058856,40.030000000000605,-0.0653609816900471,0.0653609816900471,-0.3948664458783558,0.01835331197484688,0.017853718847693253
11.179224788840285,-15.141998064729695,40.14000000000058,-0.0632909085675515,0.0632909085675515,-0.3930027165065442,0.017968036647965983,0.018471750835066855
11.176450515214581,-15.148261277319968,40.25000000000056,-0.061264209787721964,0.061264209787721964,-0.391064780867619,0.017590230458973455,0.01904841268361695
11.173771436631716,-15.15432539541977,40.36000000000054,-0.05928009115508793,0.05928009115508793,-0.3890576693567083,0.017219511322591474,0.019582019024911936
11.17118508327636,-15.16019438444638,40.47000000000052,-0.05733763642522564,0.05733763642522564,-0.38698506495600654,0.01685536825526217,0.02007075824941968
11.16868905701376,-15.165872150697533,40.580000000000496,-0.05543614373645655,0.05543614373645655,-0.38485238751810225,0.01649737804582378,0.020513407860952102
11.166281032096167,-15.17136253525153,40.690000000000474,-0.053574836718389356,0.053574836718389356,-0.3826641149025021,0.01614503348668445,0.020908869517393354
11.16395874625251,-15.176669329023921,40.80000000000045,-0.05175298655064819,0.05175298655064819,-0.38042496042776597,0.015797856570094075,0.021256452382228067
11.161720000616803,-15.181796268721795,40.91000000000043,-0.04997004943886197,0.04997004943886197,-0.37814071779739533,0.015455420825226034,0.021555986079257305
11.159562653788512,-15.18674704582306,41.02000000000041,-0.04822535986655826,0.04822535986655826,-0.3758160187914111,0.015117268321283026,0.021807607072947925
11.157484618098296,-15.191525310930194,41.130000000000386,-0.046518473554916916,0.046518473554916916,-0.3734567181518706,0.014783040621137026,0.022011908999994053
11.155483857955273,-15.196134673608404,41.240000000000364,-0.044848865430022485,0.044848865430022485,-0.3710162692837322,0.01444865593807612,0.022149187296470044
11.1535583828349,-15.200578714357285,41.35000000000034,-0.04321606068489816,0.04321606068489816,-0.3686542716777328,0.014124963619929608,0.02228308138644682
11.151706248672262,-15.204860977917521,41.46000000000032,-0.04161973713378409,0.04161973713378409,-0.36622173240315986,0.013800583406929157,0.02235314361332778
11.149925550789169,-15.208984985681886,41.5700000000003,-0.04005945446386074,0.04005945446386074,-0.36377475983875535,0.013479033586514597,0.02238223442728572
11.148214423925403,-15.21295423228614,41.68000000000028,-0.038534948549764574,0.038534948549764574,-0.3613185465808643,0.01316019189073325,0.022372641926194856


==> plots/evaluation/dyn_weight_goal/dyn_weight_switch_driven.csv <==
sim_x,sim_y,sim_t,sim_v,sim_v_abs,sim_delta,sim_a,sim_ddelta
-6.123233995736766e-18,-0.1,0.0,0.0,0.0,0.0,-0.20107992615635537,-1.5468715241495623e-05
-6.123233995736766e-18,-0.1,0.10999999999999999,0.0,0.0,0.0,-0.308021509068136,-0.3685530830365008
1.4089591748204875e-06,-0.10007043856542794,0.21000000000000005,-0.004213447838039228,0.004213447838039228,-1.5468715241495624e-07,-0.30728060663316265,-0.39450701245650643
3.852222396016157e-05,-0.10192542414216423,0.3100000000000001,-0.033746457975085686,0.033746457975085686,-0.03016206666945414,-0.30811058592709917,-0.41034056331920893
0.0001370750760074596,-0.10683965719529269,0.4100000000000002,-0.06450488942976725,0.06450488942976725,-0.0667335090907266,-0.30897519359290054,-0.41538654090134886
0.0002985772104152962,-0.11482669484679031,0.5100000000000002,-0.09528456232016837,0.09528456232016837,-0.1070877336477533,-0.3098045754697145,-0.4176948516060881
0.0005265435154300988,-0.1258955388841467,0.6100000000000003,-0.1261537429772866,0.1261537429772866,-0.14835673589769174,-0.3106619157347652,-0.4221503574376176
0.000827746657254384,-0.14005474307184504,0.7100000000000004,-0.1571082834721424,0.1571082834721424,-0.19011635222333786,-0.31105621314499304,-0.4183664061396279
0.0012134299184106499,-0.15731211382999444,0.8100000000000005,-0.18813768931933245,0.18813768931933245,-0.23214258879069335,-0.3113991065406495,-0.41061453590999414
0.0017005724668508852,-0.17767423963234769,0.9100000000000006,-0.21922989887160987,0.21922989887160987,-0.2741747290341038,-0.3118487422212127,-0.4034692292264836
0.0023131783865578065,-0.20114592170025034,1.0100000000000007,-0.25037003285414267,0.25037003285414267,-0.31574804852680394,-0.3114608794874097,-0.3863339946309591
0.003083563199641638,-0.22772976344700713,1.1100000000000008,-0.2815326487535646,0.2815326487535646,-0.356550277892994,-0.31095147393413797,-0.36370856852474864
0.0040535742354417155,-0.2574252635247815,1.2100000000000009,-0.31269133006413213,0.31269133006413213,-0.3961163184140444,-0.31029276146603285,-0.33898280417266324
0.005275688196741671,-0.2902285089045249,1.310000000000001,-0.34382005681131395,0.34382005681131395,-0.433906584853791,-0.30895961719221937,-0.30413361266016586
0.006813863745812639,-0.3261311126184821,1.410000000000001,-0.37487834135934023,0.37487834135934023,-0.46929925440097003,-0.30761656985910435,-0.26547970479003075
0.008744037374625905,-0.3651199959117052,1.5100000000000011,-0.40583659447384796,0.40583659447384796,-0.5017388658569675,-0.30553770456548096,-0.2169716490226585
0.011154130109412698,-0.4071766473195804,1.6100000000000012,-0.4366529665046858,0.4366529665046858,-0.5305311855414792,-0.303697416116911,-0.1638493526084202
0.014143341418791349,-0.4522764417392376,1.7100000000000013,-0.46729398388288884,0.46729398388288884,-0.5549583968466475,-0.30076916570243645,-0.10407008300541018
0.017820616042875725,-0.5003884171063769,1.8100000000000014,-0.49771900574555145,0.49771900574555145,-0.5743228493319424,-0.29823872951810537,-0.04463878193800077
0.022302182714976495,-0.5514750831747687,1.9100000000000015,-0.527904681777955,0.527904681777955,-0.5880772687627541,-0.29513403570801683,-0.013502342679697526
0.027708414705888404,-0.6054934832018959,2.010000000000001,-0.5578228727797511,0.5578228727797511,-0.5960392073053038,-0.2923670065868513,-0.004084188609291048
0.033464651998338424,-0.6565764925318365,2.099999999999999,-0.5845060501818288,0.5845060501818288,-0.5986497657320302,-0.2893079047780595,-0.0013922998848424153
0.04015530291402566,-0.7099560677300828,2.1899999999999973,-0.6109557640408175,0.6109557640408175,-0.5995397051420098,-0.28786661113220025,-0.0004746350266972185
0.047868376687234745,-0.7655901945094197,2.2799999999999954,-0.6371434078550487,0.6371434078550487,-0.5998430854842614,-0.2881625119611016,-0.00016180308023503663
0.0556550059463111,-0.8168979835143649,2.3599999999999937,-0.6602285136523597,0.6602285136523597,-0.5999397134471367,-0.2888458657934155,-6.216473924904044e-05
0.06438532499406853,-0.8699232060852966,2.439999999999992,-0.6832559392397864,0.6832559392397864,-0.5999768379078928,-0.29012945936431483,-2.3883687987676718e-05
0.07412754002234676,-0.9246445665806052,2.5199999999999902,-0.7063076884958318,0.7063076884958318,-0.5999911011247835,-0.2913846310684449,-9.176113969341932e-06
0.08353787272032613,-0.9739026522599494,2.5899999999999888,-0.7265344583769048,0.7265344583769048,-0.5999961467890405,-0.29273491184655565,-3.973255185759849e-06
0.0938266326903638,-1.024433124198228,2.6599999999999873,-0.7468403034155074,0.7468403034155074,-0.5999983315604858,-0.2936853689730444,-1.7204187614992101e-06
0.10504475697647893,-1.0762238676732907,2.7299999999999858,-0.7672349925111906,0.7672349925111906,-0.59999927756606,-0.29432829193117915,-7.44941047798189e-07
0.11724451068556267,-1.1292610811144577,2.7999999999999843,-0.7877093718615219,0.7877093718615219,-0.5999996871862648,-0.29420865078746805,-3.225588508534133e-07
0.13047930494654414,-1.1835285821352515,2.869999999999983,-0.8082589975358224,0.8082589975358224,-0.5999998645517158,-0.29300972214105303,-1.3966505943511834e-07
0.14480359331250967,-1.239007622532237,2.9399999999999813,-0.8288565778137545,0.8288565778137545,-0.5999999413509154,-0.2906760199051766,-6.047649827356747e-08
0.15799030004467973,-1.2875078721605608,2.99999999999998,-0.8465143628810502,0.8465143628810502,-0.5999999713793663,-0.2874273203637771,-2.9511654984925532e-08
0.17205218832777297,-1.3368629910733083,3.0599999999999787,-0.8641258608121373,0.8641258608121373,-0.5999999860331843,-0.28293731330669625,-1.4402073364441673e-08
0.18702318374613724,-1.3870508536618986,3.1199999999999775,-0.8816375530256876,0.8816375530256876,-0.5999999931841978,-0.2771789512665759,-7.0278314976838175e-09
0.2029363643934714,-1.4380450132533675,3.179999999999976,-0.8989884313239956,0.8989884313239956,-0.5999999966738984,-0.272280173853558,-3.4297679015059253e-09
0.21982352610497388,-1.4898141939381777,3.239999999999975,-0.9161071034348519,0.9161071034348519,-0.5999999983768622,-0.26439940981642585,-1.6737220275980334e-09
0.23771500881165658,-1.5423227149137577,3.2999999999999736,-0.9329474038233366,0.9329474038233366,-0.5999999992079119,-0.2582846133260759,-8.168015750209955e-10
0.256639443073151,-1.5955306517975039,3.3599999999999723,-0.9494480016285537,0.9494480016285537,-0.5999999996134592,-0.25186186614345923,-3.9862349414545385e-10
0.2766239448599063,-1.6493951985546915,3.419999999999971,-0.965575327831821,0.965575327831821,-0.5999999998113686,-0.24524073266661364,-1.9454282626200056e-10
0.29769377210591497,-1.703870391135104,3.47999999999997,-0.981303991021799,0.981303991021799,-0.5999999999079435,-0.238423723292583,-9.496741079508262e-11
0.3198730318157688,-1.7589094878241331,3.5399999999999685,-0.9966314346507731,0.9966314346507731,-0.5999999999550762,-0.23154315842785173,-4.639222483375526e-11
0.3392194024339676,-1.8051710417520435,3.5899999999999674,-1.0090758248682283,1.0090758248682283,-0.5999999999752897,-0.22507469444668285,-2.5588428437240896e-11
0.35936363314387815,-1.8517610469992267,3.6399999999999664,-1.0212096902487542,1.0212096902487542,-0.5999999999864063,-0.2186856999883855,-1.4072870404903884e-11
0.3803170592857665,-1.8986503003708066,3.6899999999999653,-1.0330620301232327,1.0330620301232327,-0.5999999999925232,-0.21241299964640722,-7.740500365304939e-12
0.40209045861670223,-1.9458096954660458,3.7399999999999642,-1.044631224288502,1.044631224288502,-0.5999999999958808,-0.20651840334606716,-4.480362730977332e-12
0.42469387331739655,-1.9932098721740088,3.789999999999963,-1.0559113998745462,1.0559113998745462,-0.5999999999977295,-0.20169737159081802,-2.4691905285982835e-12
0.4481367026925831,-2.0408214722241693,3.839999999999962,-1.0668793814579771,1.0668793814579771,-0.5999999999987512,-0.19959061118483004,-1.3672772767093908e-12
0.47242767038126954,-2.0886151068888856,3.889999999999961,-1.0775743078153532,1.0775743078153532,-0.5999999999993132,-0.1944738627375499,-7.524516144236927e-13
0.4975748144772914,-2.136561374211144,3.93999999999996,-1.0880068974941481,1.0880068974941481,-0.5999999999996016,-0.1900675348336657,-4.161969966689991e-13
0.523585665413844,-2.184631215879728,3.989999999999959,-1.0981909701382577,1.0981909701382577,-0.5999999999997809,-0.1863039163180425,-2.3102141991950633e-13
0.5504673585597704,-2.2327960950919516,4.039999999999958,-1.108142168664322,1.108142168664322,-0.5999999999998786,-0.18356984523098283,-1.2804228323833725e-13
0.5782268512623855,-2.281028318639628,4.089999999999957,-1.117875082855007,1.117875082855007,-0.5999999999999331,-0.18236180278200267,-6.372976011191426e-14
0.606871144879881,-2.329301305185367,4.139999999999956,-1.1274009480269478,1.1274009480269478,-0.599999999999963,-0.18131778169634427,-8.403956129671783e-14
0.6364062757416815,-2.377587815292308,4.189999999999955,-1.1367330764711232,1.1367330764711232,-0.5999999999999794,-0.18327741723032295,-4.6532465535288783e-14
0.6668385393779288,-2.4258619752016886,4.239999999999954,-1.1459209209464323,1.1459209209464323,-0.5999999999999887,-0.18778920003914876,-3.724992112245479e-14
0.6981752172737361,-2.4741001957152897,4.289999999999953,-1.1550368350575035,1.1550368350575035,-0.5999999999999938,-0.20182718136805305,-2.2998247239670833e-14
0.7304254417077637,-2.5222821180657684,4.339999999999952,-1.1641318406220598,1.1641318406220598,-0.5999999999999924,-0.24601708973736078,-1.3778382744651392e-14
0.7635983952849857,-2.570387559511683,4.389999999999951,-1.173289483983556,1.173289483983556,-0.5999999999999959,-0.41156710119970324,-7.951716591908768e-15
0.797707537581278,-2.6184023153552234,4.43999999999995,-1.182654434551186,1.182654434551186,-0.5999999999999965,-0.4713817480746558,-3.3050900170683257e-15
0.8327725708046826,-2.6663198940420294,4.489999999999949,-1.19259091522972,1.19259091522972,-0.5999999999999979,-0.4688259806600902,-3.17570306688921e-15
0.8688346428567626,-2.7141601718409225,4.539999999999948,-1.2043627278494484,1.2043627278494484,-0.5999999999999988,-0.45902894896768365,-3.978592153759492e-15
0.9060328252799611,-2.7620624026765066,4.589999999999947,-1.2230581183023213,1.2230581183023213,-0.5999999999999993,-0.4479243622557266,-8.752675174923322e-14
0.9446009038493045,-2.8102632127179206,4.6399999999999455,-1.2463877564122599,1.2463877564122599,-0.5999999999999996,-0.4378538381271215,9.62049966151951e-14
0.9765041885286538,-2.8490635874650843,4.679999999999945,-1.2652181367138349,1.2652181367138349,-0.5999999999999996,-0.4299119402627544,3.6850436925347364e-11
1.0093545366784256,-2.8880491483473016,4.719999999999944,-1.2837772826718488,1.2837772826718488,-0.5999999999999995,-0.4229090406519735,-3.647615420082479e-12
1.043159716385741,-2.927187211314521,4.759999999999943,-1.3019942547283896,1.3019942547283896,-0.5999999999999907,-0.4154666621849479,-2.0705731233076906e-12
1.077925707132482,-2.9664435488477228,4.799999999999942,-1.3198678347929176,1.3198678347929176,-0.599999999999993,-0.4083340729660379,-1.4212556454476942e-12
1.1136584368292248,-3.0057844867735484,4.839999999999941,-1.337422915960665,1.337422915960665,-0.599999999999969,-0.40170269609281706,-8.695624047987505e-13
1.150363534730546,-3.0451765999964913,4.87999999999994,-1.3546626534804884,1.3546626534804884,-0.5999999999999772,-0.39520881232304544,-5.822874971009591e-13
1.1880458928106483,-3.0845862502907466,4.9199999999999395,-1.371609358248864,1.371609358248864,-0.5999999999996745,-0.38861913372308976,2.268794716341356e-08
1.2267102030339898,-3.123980174195487,4.959999999999939,-1.3882654456237604,1.3882654456237604,-0.5999999999997977,-0.381873739448639,0.023648470159875434
1.266360634030623,-3.1633251391892054,4.999999999999938,-1.4046412013066496,1.4046412013066496,-0.5999999999998717,-0.3757901202007218,0.050911376156089316
1.3070007607591034,-3.2025878908876875,5.039999999999937,-1.4207449782006492,1.4207449782006492,-0.5999999999999173,-0.36997458399994315,0.07626986476370029
1.348633184060804,-3.2417348212113986,5.079999999999936,-1.4365736314063728,1.4365736314063728,-0.5999999999999481,-0.3642825098552161,0.0981861499284614
1.391260360267607,-3.280732783706679,5.119999999999935,-1.4521467555868937,1.4521467555868937,-0.5999999999734348,-0.3588404889402819,0.1197675138171138
1.4348840358250476,-3.319548622537873,5.159999999999934,-1.4674641718942911,1.4674641718942911,-0.5996911279703991,-0.3530864384196482,0.13867029827516644
1.4795045625309025,-3.358149622341831,5.199999999999934,-1.4825302691063993,1.4825302691063993,-0.5983183193016769,-0.34806940784630686,0.15680641091520583
1.5251204233712676,-3.3965045256189,5.239999999999933,-1.497354132565677,1.497354132565677,-0.5959156846626534,-0.34304930551932733,0.17208139845814258
1.5717286519743328,-3.434584065558737,5.279999999999932,-1.5119504690215038,1.5119504690215038,-0.5925491850868604,-0.33831639427157306,0.18701314959310256
1.6193247716375225,-3.4723608498898266,5.319999999999931,-1.5263322325758162,1.5263322325758162,-0.5882955345909947,-0.3336461617672147,0.20047900347940953
1.667902640031124,-3.509809187224455,5.35999999999993,-1.5404934882064916,1.5404934882064916,-0.583220714205916,-0.32951396060243676,0.21203345623396364
1.717454558560794,-3.54690509217402,5.399999999999929,-1.5544539966065731,1.5544539966065731,-0.5773913720720036,-0.32492654624897055,0.2228205773239807
1.7679716443876734,-3.5836264877661113,5.4399999999999284,-1.5682107049193819,1.5682107049193819,-0.5708715266069365,-0.3207512679111705,0.2320161259191448
1.8194437766974987,-3.6199530456555045,5.479999999999928,-1.5817812193841514,1.5817812193841514,-0.5637417724070848,-0.31701060915695867,0.24025607820446165
1.8718598346387634,-3.6558662390008014,5.519999999999927,-1.5951622175830507,1.5951622175830507,-0.5560428734894178,-0.31351837787857817,0.24861072796087652
1.925207763311063,-3.691349278651401,5.559999999999926,-1.6083661451573332,1.6083661451573332,-0.54783164648255,-0.310170677423141,0.2546550872018118
1.9794746283136655,-3.7263870298800685,5.599999999999925,-1.6213894933862447,1.6213894933862447,-0.5391724014057026,-0.3070847009802346,0.2610431937804991
2.034646922621783,-3.7609660866324224,5.639999999999924,-1.6342535613075795,1.6342535613075795,-0.5301012132639633,-0.3039735312656266,0.2658890665338981
2.09071075448554,-3.7950747621143077,5.679999999999923,-1.6469627110387377,1.6469627110387377,-0.5206749868073414,-0.3012565568825047,0.2700079903301587
2.147651941038688,-3.8287030124012427,5.7199999999999225,-1.6595307316486851,1.6595307316486851,-0.5109214175295942,-0.2982922502979557,0.27276445076288747
2.205456004028126,-3.8618423366310526,5.759999999999922,-1.6719573783108157,1.6719573783108157,-0.5008798089810192,-0.29611811810279165,0.27677820034518086
2.249366335469829,-3.886371601547409,5.789999999999921,-1.6811884777068438,1.6811884777068438,-0.49318800617659897,-0.2947278689744768,0.27883006352421497
2.2937473900936522,-3.9106193311696926,5.81999999999992,-1.6903461356395997,1.6903461356395997,-0.4853694731347392,-0.29276975368576286,0.2799299653775557
2.3385928422883615,-3.934583479767511,5.84999999999992,-1.699440383481799,1.699440383481799,-0.4774364342161523,-0.2908472148242257,0.28129867931539027
2.383896531565705,-3.9582625150916413,5.879999999999919,-1.7084734136360493,1.7084734136360493,-0.46939394771057386,-0.2899517338981498,0.283234250658425
2.429652245206918,-3.981655275954618,5.909999999999918,-1.7174466026056716,1.7174466026056716,-0.46127214705220587,-0.28901607639480703,0.2835864578391444
2.4758538174223577,-4.004760990048957,5.939999999999918,-1.7263641339523057,1.7263641339523057,-0.4530688906090781,-0.2876189244469156,0.2844269008548204
2.5224951662099007,-4.027579285097277,5.969999999999917,-1.7352313090958529,1.7352313090958529,-0.4447938070104671,-0.28700538109930396,0.28612502056006306
2.5695703902513753,-4.05011021834262,5.9999999999999165,-1.7440539345769313,1.7440539345769313,-0.43644776986393213,-0.285831109193792,0.28638421474835474
2.6170734249276584,-4.072354090569453,6.029999999999916,-1.7528217989771695,1.7528217989771695,-0.42805885101094093,-0.2848001642721252,0.28619445587141046
2.6649981705302848,-4.094311487680471,6.059999999999915,-1.7615434320197794,1.7615434320197794,-0.41962375383808215,-0.28437937991817064,0.2868690501725521
2.713339061501173,-4.115983525607153,6.089999999999915,-1.7702347335949808,1.7702347335949808,-0.4111480682875609,-0.28384889907570304,0.2881087234180004
2.762090621847664,-4.1373716332557935,6.119999999999914,-1.7788931776629366,1.7788931776629366,-0.4026413283599772,-0.28335083118078735,0.2867391403941311
2.8112472789456864,-4.158477453557504,6.149999999999913,-1.7875204693321456,1.7875204693321456,-0.39411057895974283,-0.28294332225711344,0.2869152259651958
2.8608037714745858,-4.179303013447627,6.179999999999913,-1.7961170892307903,1.7961170892307903,-0.38553517226874845,-0.28225083851230676,0.28704823384603845
2.9107546434824974,-4.199850506343209,6.209999999999912,-1.8046807436824432,1.8046807436824432,-0.37695750314829246,-0.2822865099313571,0.2839921973616175
2.9610946322585794,-4.220122429944476,6.239999999999911,-1.8132219057230914,1.8132219057230914,-0.3683728615042896,-0.2816465071088756,0.2820712483161419
3.0118188050859405,-4.240121629937253,6.269999999999911,-1.8217399596890613,1.8217399596890613,-0.3597781325705254,-0.28080389235612424,0.28039729083411263
3.0629223200414675,-4.259851189936991,6.29999999999991,-1.8302526362788833,1.8302526362788833,-0.35117242322811426,-0.2793103284883888,0.278137946533547
3.114400643894376,-4.279314521483619,6.3299999999999095,-1.838744572648095,1.838744572648095,-0.3425649568662354,-0.27774896659408277,0.2756694492724326
3.1662490882479073,-4.298515172794326,6.359999999999909,-1.8472260303816646,1.8472260303816646,-0.33396292422941204,-0.27667787474134126,0.2725804505148371
3.218463255599442,-4.317456983511954,6.389999999999908,-1.8557004349412496,1.8557004349412496,-0.3253586874914204,-0.2755670664603612,0.2697908806873078
3.2710388036214217,-4.336143984690566,6.419999999999908,-1.8641568669172275,1.8641568669172275,-0.31681892105594106,-0.27486224915539564,0.268843205052126
3.323971221053614,-4.354580268381151,6.449999999999907,-1.8725943331670198,1.8725943331670198,-0.3083265927471003,-0.27426103244718664,0.26648808050942857
3.3772558991800667,-4.372770018623187,6.479999999999906,-1.8809885221816696,1.8809885221816696,-0.2999023043091676,-0.2737644086585799,0.2649417336334926
3.4308877894251224,-4.390717377730082,6.509999999999906,-1.8893532343200923,1.8893532343200923,-0.2915574911224741,-0.2731315366184388,0.2635336875333395
3.4848623200309348,-4.408426760933839,6.539999999999905,-1.897685499776968,1.897685499776968,-0.28327723394991167,-0.2724237198664963,0.26209528965944023
3.5391750848387358,-4.425902752240584,6.569999999999904,-1.9059957484849084,1.9059957484849084,-0.2750636904858938,-0.2717104749870828,0.25978235316502024
3.5938217542247113,-4.4431500701385245,6.599999999999904,-1.9142681568611748,1.9142681568611748,-0.26691999853312415,-0.2712603105982172,0.25856031213975633
3.6487980365998194,-4.46017355057156,6.629999999999903,-1.9225143200677508,1.9225143200677508,-0.2588184980514596,-0.2709748161242435,0.25763568856772534
3.7040998090960446,-4.476978201509707,6.659999999999902,-1.930727679487933,1.930727679487933,-0.25078794998866905,-0.2704358033561198,0.25664031127949477
3.7597230043919554,-4.493569154923949,6.689999999999902,-1.9389237735902303,1.9389237735902303,-0.2428106875468169,-0.2698579079970001,0.25393239728817385
3.8156638121073954,-4.509951735264427,6.719999999999901,-1.947093694805025,1.947093694805025,-0.2348902781109499,-0.26982127822615654,0.25318693650141266
3.8719184536333477,-4.52613138301483,6.7499999999999005,-1.955248506961483,1.955248506961483,-0.22702769677643722,-0.2689289520876087,0.2522313074439013
3.9284833928788023,-4.542113717781905,6.7799999999999,-1.9633790341886808,1.9633790341886808,-0.21922047274198597,-0.26848997483219206,0.24994102076015148
3.985355097875616,-4.557904472427229,6.809999999999899,-1.9714970134671186,1.9714970134671186,-0.21145443883628484,-0.2679771857151627,0.2484444026826341
4.042530389509067,-4.573509598573618,6.839999999999899,-1.979605874564694,1.979605874564694,-0.20373163876823186,-0.26720593907248547,0.24698077838332538
4.1000060559584774,-4.588935148899922,6.869999999999898,-1.987700437319788,1.987700437319788,-0.19605669784069776,-0.26694990350897513,0.24677055165811151
4.157778924018196,-4.604187306203843,6.899999999999897,-1.9957796572685058,1.9957796572685058,-0.1884292171348767,-0.26598439057545653,0.24324922239933944
4.215845984964316,-4.619272411541896,6.929999999999897,-2.003845741622089,2.003845741622089,-0.18084031074270276,-0.26550421902717586,0.2420147540684927
4.274204014978217,-4.634196872788503,6.959999999999896,-2.011894539651596,2.011894539651596,-0.17328812804383215,-0.265423752312464,0.24193633412573418
4.332850041693964,-4.648967275757989,6.989999999999895,-2.0199288992893303,2.0199288992893303,-0.16579801544558054,-0.24408240450717986,0.20501825218196845
4.39178108226438,-4.663590311504678,7.019999999999895,-2.0279431675602657,2.0279431675602657,-0.1583401754673336,-0.237523226645781,0.20361207851443583
4.4509941104905195,-4.678072780092853,7.049999999999894,-2.035941968365136,2.035941968365136,-0.15094449095366774,-0.23056441407711004,0.19638607207475184
4.5104863377020825,-4.692421633395979,7.0799999999998935,-2.043924896749229,2.043924896749229,-0.14358492314730134,-0.2235561775254441,0.19012374454108258
4.570254742229956,-4.706643892070862,7.109999999999893,-2.0518823631224095,2.0518823631224095,-0.13628250168014072,-0.21700824138704677,0.1841855766147471
4.630296527939643,-4.7207467314314595,7.139999999999892,-2.059839005845503,2.059839005845503,-0.1290362240049534,-0.2100258871977916,0.1772113567775169
4.690609385071008,-4.73473755070834,7.169999999999892,-2.0677671367826926,2.0677671367826926,-0.12178692555501916,-0.2038924147024958,0.1728027712561929
4.751180898993372,-4.748621549961394,7.199999999999891,-2.075029932147139,2.075029932147139,-0.11497914283747573,-0.19714431226295095,0.16617217035774665
4.811996131747444,-4.76240288898885,7.22999999999989,-2.0820860595174695,2.0820860595174695,-0.10879109633172089,-0.1909391944256754,0.16141609743718713
4.873047052744706,-4.776086816738821,7.25999999999989,-2.0889282858620906,2.0889282858620906,-0.10281263360024334,-0.1843072264967081,0.15648171080471307
4.934325767556153,-4.789678496359153,7.289999999999889,-2.095573959979765,2.095573959979765,-0.09705192473858568,-0.17820230216801153,0.151939406965674
4.995824784952125,-4.803183068526557,7.319999999999888,-2.102015001864335,2.102015001864335,-0.09145847493493296,-0.17176981052770365,0.14747722321082324
5.057536371293862,-4.816605526886214,7.349999999999888,-2.108254562099873,2.108254562099873,-0.0860800897088303,-0.16555622024010824,0.14283731022912527
5.119453336420697,-4.829950855716924,7.379999999999887,-2.1143059708737297,2.1143059708737297,-0.08085581485957041,-0.1593336188748859,0.13950701599029486
5.181568368905666,-4.843223928492339,7.4099999999998865,-2.1201549382594713,2.1201549382594713,-0.07580608566506256,-0.15337369034565443,0.13579565694586412
5.243874321177285,-4.85642954376443,7.439999999999886,-2.1258196370735947,2.1258196370735947,-0.07091735462904358,-0.14716052626017795,0.13191251454041117
5.30636414965698,-4.869572429815497,7.469999999999885,-2.131283409040851,2.131283409040851,-0.06616593486351677,-0.1413751017979314,0.12935735122381967
5.369030839414415,-4.8826572214450925,7.4999999999998845,-2.1365662216531467,2.1365662216531467,-0.061580354093612226,-0.13506698289848187,0.1257630884955163
5.4318675752020456,-4.895688497929739,7.529999999999884,-2.1416546520253217,2.1416546520253217,-0.05710760372914126,-0.12951991060937962,0.12404426526032865
5.494867493776061,-4.9086707452040494,7.559999999999883,-2.1465603609322077,2.1465603609322077,-0.052784422916926164,-0.12320854588821199,0.1200902959071253
5.558023940175565,-4.921608400050545,7.589999999999883,-2.151276294951283,2.151276294951283,-0.04855546026692368,-0.11783718595314133,0.11801058361030982
5.621330273050788,-4.9345058301016325,7.619999999999882,-2.1558149801292137,2.1558149801292137,-0.044456594183495755,-0.11204181696910863,0.11622363454927366
5.684779999090522,-4.947367353015585,7.649999999999881,-2.1601676060394057,2.1601676060394057,-0.04045247568738334,-0.10638443940761974,0.11420466138353423
5.748366720919569,-4.960197230384705,7.679999999999881,-2.1643476340730183,2.1643476340730183,-0.03655256110667481,-0.1007407288342029,0.11221433044287757
5.812083970768089,-4.972999640543401,7.70999999999988,-2.1683403688455742,2.1683403688455742,-0.03274190162852797,-0.09482006201418376,0.11052976371865136
5.8759255210175105,-4.985778741800933,7.739999999999879,-2.1721644472365123,2.1721644472365123,-0.0290170255227071,-0.089750652005542,0.10873846711325788
5.939885108517651,-4.998538625411735,7.769999999999879,-2.17581093696368,2.17581093696368,-0.02538090754289885,-0.08425348892515455,0.10787506212209223
6.003956682946218,-5.011283361825301,7.799999999999878,-2.17928286445252,2.17928286445252,-0.021805961622771142,-0.0786040172886521,0.10644932701228768
6.068134077591401,-5.024016949164642,7.8299999999998775,-2.182589930091768,2.182589930091768,-0.018301812915542937,-0.07340080285120919,0.10514821738604267
6.132411367768318,-5.036743385021069,7.859999999999877,-2.185720236428196,2.185720236428196,-0.014855930929566037,-0.06803075155880914,0.10451172465150796
6.19678249724439,-5.049466596486267,7.889999999999876,-2.1886858276036953,2.1886858276036953,-0.011469910412870127,-0.06274845303159825,0.10421153581107061
6.261241514016598,-5.062190486515997,7.919999999999876,-2.1914812009456774,2.1914812009456774,-0.008133099896598998,-0.0578057283084028,0.10304045184969879
6.325782686179705,-5.074918958533042,7.949999999999875,-2.194112813924219,2.194112813924219,-0.004853333879281587,-0.05260900895340045,0.10279528571208214
6.390400211859222,-5.0876558625917,7.979999999999874,-2.1965873619902263,2.1965873619902263,-0.0016045816138830612,-0.04721779805870501,0.102775716185667
6.455088370874982,-5.10040503915555,8.009999999999874,-2.1988935325217813,2.1988935325217813,0.001598905153671303,-0.042519547116950995,0.102186315186915
6.519841497778147,-5.113170307158114,8.039999999999873,-2.2010411779897874,2.2010411779897874,0.0047723725854276694,-0.03755200724437379,0.10179468580022284
6.584653964619568,-5.12595546935921,8.069999999999872,-2.2030336809094875,2.2030336809094875,0.007924234975198327,-0.03223744459962384,0.10302720463769614
6.649520169950532,-5.138764317709868,8.099999999999872,-2.2048620073261214,2.2048620073261214,0.011054476836529617,-0.02765836284124905,0.10264291943915266
6.714434593345834,-5.151600644183186,8.129999999999871,-2.206538663245902,2.206538663245902,0.014154961089899214,-0.023021671412949835,0.10224465315350141
6.779391771249212,-5.164468226810327,8.15999999999987,-2.208065476098395,2.208065476098395,0.01724349145223673,-0.018137470524656384,0.10218165943175134
6.844386256663728,-5.17737083696456,8.18999999999987,-2.2094343912127288,2.2094343912127288,0.020321353964719013,-0.013202526351127855,0.10436746744115555
6.9094126942947245,-5.190312255109353,8.21999999999987,-2.2106561282484245,2.2106561282484245,0.023380736529334305,-0.008676996183469805,0.10418005447189621
6.974465754940911,-5.20329625874835,8.249999999999869,-2.211730537872584,2.211730537872584,0.02644558360036005,-0.004126985503834214,0.10400162747616015
7.039540054213014,-5.216326616910028,8.279999999999868,-2.2126533724838495,2.2126533724838495,0.029520786535964693,0.00035727050676353784,0.10513862137452436
7.1046303417302745,-5.229407130374833,8.309999999999867,-2.213431567848323,2.213431567848323,0.03257859424509396,0.004988695518022682,0.10597004801318863
7.169731429893757,-5.242541609476009,8.339999999999867,-2.214067204288276,2.214067204288276,0.03565112218769963,0.009424509029868487,0.1073969791685885
7.234838111069017,-5.255733867375742,8.369999999999866,-2.2145628187824222,2.2145628187824222,0.03873197538289209,0.013882506088425011,0.10810164721280574
7.299945221456994,-5.268987730378791,8.399999999999865,-2.2149145700786477,2.2149145700786477,0.041835328482882586,0.018216948186972018,0.10869485355490618
7.3650476414435,-5.282307052237904,8.429999999999865,-2.2151284582829733,2.2151284582829733,0.0449408918629651,0.022598919148616958,0.10927712144557718
7.430140285274573,-5.295695701377976,8.459999999999864,-2.2152049493436152,2.2152049493436152,0.04806003294830172,0.026843310578518957,0.11094625090859338
7.495218099075649,-5.309157556873104,8.489999999999863,-2.2151464483373706,2.2151464483373706,0.05120614961513261,0.03103834633913077,0.11298025699901369
7.5602760309067945,-5.322696519059775,8.519999999999863,-2.214952528653117,2.214952528653117,0.05438057530765437,0.03504902245931873,0.11431823845691447
7.6253090593606245,-5.336316516723533,8.549999999999862,-2.214626404904302,2.214626404904302,0.05757510343696753,0.03921373508288393,0.11526742447740795
7.690312182345365,-5.350021497271532,8.579999999999862,-2.2141663335797475,2.2141663335797475,0.06079588352670875,0.04332319289688664,0.11646032435301142
7.755280405322587,-5.363815435270119,8.60999999999986,-2.213577420944884,2.213577420944884,0.06405085487423474,0.04723890397133304,0.11811399412776745
7.820208776422358,-5.377702334899242,8.63999999999986,-2.212860300892644,2.212860300892644,0.06733348028506833,0.0510972590145664,0.11951268348629211
7.885092363655773,-5.391686222026966,8.66999999999986,-2.2120158089382915,2.2120158089382915,0.07066001577882856,0.05504277595604707,0.12200507103204677
7.949926222481314,-5.405771148746019,8.699999999999859,-2.2110452382290244,2.2110452382290244,0.07402236100553937,0.058962729666731675,0.12344613700478296
8.014705475062488,-5.419961209961909,8.729999999999858,-2.2099527898060396,2.2099527898060396,0.07742408905961631,0.06265913382503954,0.12475024854096255
8.079425245685334,-5.434260530682606,8.759999999999858,-2.2087373677196442,2.2087373677196442,0.08086686960818772,0.06633482136971083,0.1268594454998233
8.144080604290226,-5.448673252595569,8.789999999999857,-2.2073992867146703,2.2073992867146703,0.08435186184378161,0.07025484938697062,0.12817388942457403
8.208666684393357,-5.463203552247034,8.819999999999856,-2.205942122482419,2.205942122482419,0.08788395402543742,0.07372792717588796,0.13066783787183545
8.273178614501095,-5.477855636647913,8.849999999999856,-2.2043688651890747,2.2043688651890747,0.09146147932129273,0.07726403561765126,0.13236970527185535
8.337611571296437,-5.492633748419888,8.879999999999855,-2.2026796460491562,2.2026796460491562,0.09509096476633248,0.0808580516911311,0.1351183893950824
8.401960707000217,-5.507542159946553,8.909999999999854,-2.200874367072845,2.200874367072845,0.09877115414955745,0.08437963255727847,0.13684432184806422
8.466221159477636,-5.522585169773054,8.939999999999854,-2.1989573754836975,2.1989573754836975,0.10249358640991756,0.08802760503252043,0.1381014840580951
8.530388110934654,-5.53776711199735,8.969999999999853,-2.19692910278473,2.19692910278473,0.10628444968939284,0.09108122712203794,0.1410303764504644
8.594456662316793,-5.553092340101225,8.999999999999853,-2.194787776223948,2.194787776223948,0.11012092916973482,0.09457150109665154,0.14214712861233478
8.658421994431832,-5.5685652451119925,9.029999999999852,-2.192539435289813,2.192539435289813,0.11402075964936671,0.09772942041945483,0.14512510182211663
8.722279217495354,-5.584190242795875,9.059999999999851,-2.190181305260295,2.190181305260295,0.1179804522960861,0.10119934834505993,0.14680617438895033
8.786023439458527,-5.599971772907554,9.08999999999985,-2.187720192518352,2.187720192518352,0.12199313542968908,0.1041437494428107,0.14966499658214788
8.84964984300879,-5.615914322979321,9.11999999999985,-2.185153388262399,2.185153388262399,0.12607695281823572,0.10756694188911818,0.1513868693050214
8.913153465005472,-5.6320223795615325,9.14999999999985,-2.182483708440266,2.182483708440266,0.13020741861404356,0.11044534166289581,0.15434027855865637
8.97652953052342,-5.648300495113564,9.179999999999849,-2.179714483492889,2.179714483492889,0.1344201468173839,0.11366894292035754,0.1559288109894408
9.039773057654736,-5.66475320769149,9.209999999999848,-2.176843897684213,2.176843897684213,0.13867820951671228,0.1164804597084351,0.15873423559765376
9.102879161467541,-5.6813850892606945,9.239999999999847,-2.173877154464652,2.173877154464652,0.14301194179892568,0.11952276090212482,0.16025145122977774
9.165842837694077,-5.698200714578908,9.269999999999847,-2.1708091975214465,2.1708091975214465,0.14740379452005123,0.1222904248586275,0.16322656497043372
9.228659187825897,-5.715204696634963,9.299999999999846,-2.1676514856189817,2.1676514856189817,0.15185985807223,0.1252663560037139,0.16466555435952637
9.291323178898207,-5.732401641015813,9.329999999999846,-2.1643951097265903,2.1643951097265903,0.15638577726260283,0.1279236436043561,0.1674608097265879
9.353829853760548,-5.749796190822134,9.359999999999845,-2.1610494986457365,2.1610494986457365,0.16098116675084265,0.13092361062041344,0.16929947807402282
9.416174109069559,-5.76739297469027,9.389999999999844,-2.1576098177370246,2.1576098177370246,0.16564147368918536,0.1333469279151926,0.17208065959648475
9.478350967514446,-5.785196666005045,9.419999999999844,-2.1540857756204597,2.1540857756204597,0.17036958563628832,0.13631479888965736,0.1735625449861003
9.54035531874357,-5.803211920101676,9.449999999999843,-2.150469763233793,2.150469763233793,0.17516565422848732,0.1386551818622142,0.17625167985676363
9.602182058525624,-5.821443398405092,9.479999999999842,-2.1467708354029273,2.1467708354029273,0.18002578005489694,0.1414870149779906,0.17759742889395125
9.663825987945184,-5.8398957468877954,9.509999999999842,-2.142981620517891,2.142981620517891,0.18495686559883268,0.1437105713146691,0.1803415864501126
9.725281934228416,-5.858573620799468,9.539999999999841,-2.139114366498907,2.139114366498907,0.189949590786024,0.146545273463317,0.1815555688015084
9.78654464270465,-5.877481655163344,9.56999999999984,-2.13515922698251,2.13515922698251,0.19501386947684335,0.14867365140740435,0.1840315546066943
9.847608897238779,-5.896624494289254,9.59999999999984,-2.131129084516039,2.131129084516039,0.20014137078031985,0.15110366129722985,0.18592536228672404
9.908469355303012,-5.91600674554156,9.62999999999984,-2.1270160107407046,2.1270160107407046,0.20533460119920843,0.1533326270545744,0.18796979761496152
9.969120736408945,-5.935633025394979,9.659999999999838,-2.1228284610702186,2.1228284610702186,0.21059454968962282,0.15561109063551415,0.18969300282122925
10.029557607452666,-5.955507895164842,9.689999999999838,-2.11856317292804,2.11856317292804,0.2159111759109652,0.15800796960764982,0.19132044883705646
10.089774604849449,-5.975635918755508,9.719999999999837,-2.114223608794812,2.114223608794812,0.2213010253829948,0.15996487646973587,0.19329909624692923
10.149766135679208,-5.996021571810808,9.749999999999837,-2.1098082108884766,2.1098082108884766,0.22673643839797375,0.1623919071912184,0.19439573757015474
10.209526735715047,-6.0166693388541495,9.779999999999836,-2.105320845729266,2.105320845729266,0.23224257827270636,0.16421842735916706,0.1960585920141169
10.269050814631552,-6.037583639498388,9.809999999999835,-2.1007676335218735,2.1007676335218735,0.2377983175063073,0.16663859865078404,0.19706696898249323
10.328332813856997,-6.058768872431398,9.839999999999835,-2.0961390508056645,2.0961390508056645,0.24342267078248772,0.16832662796598735,0.1987653227846508
10.387366975819539,-6.080229333965654,9.869999999999834,-2.091448493603827,2.091448493603827,0.24908732792315505,0.17034947021630173,0.19992731148189105
10.446147614469849,-6.101969298409015,9.899999999999833,-2.086686418580003,2.086686418580003,0.25481625701636634,0.17230647136535301,0.20087217627159945
10.504668968072483,-6.123992970152045,9.929999999999833,-2.081863420157627,2.081863420157627,0.26058955611751905,0.1739819476536188,0.2022115090681019
10.562925148869992,-6.146304455915322,9.959999999999832,-2.0769721527057152,2.0769721527057152,0.26641299041806815,0.17609125868529188,0.20260043987841514
10.620910319366782,-6.168907819253782,9.989999999999831,-2.072021628071403,2.072021628071403,0.27227773552095713,0.17764381115157418,0.2037666252698921
10.67861848886715,-6.191806998230354,10.01999999999983,-2.0670092679115895,2.0670092679115895,0.2781816236085313,0.17967641408472668,0.20371823426749552
10.736043753511368,-6.215005892718684,10.04999999999983,-2.0619360944206795,2.0619360944206795,0.28413329864698905,0.18112268067454024,0.2045856425563104
10.793180025791694,-6.2385082585788645,10.07999999999983,-2.056808011766952,2.056808011766952,0.2901159068850313,0.18273650330169144,0.2049500034283438
10.850021234443886,-6.2623177740052105,10.109999999999829,-2.0516193214015583,2.0516193214015583,0.2961373493188999,0.1844846361002685,0.20505015457630094
10.906561278704366,-6.286438016040165,10.139999999999828,-2.0463800429244685,2.0463800429244685,0.3021849721668618,0.18602978073310028,0.2050108810448512
10.962793932818148,-6.310872412194211,10.169999999999828,-2.0410825534468513,2.0410825534468513,0.30825979449542856,0.18772395813320142,0.20484826802711328
11.018713002860325,-6.33562429964389,10.199999999999827,-2.035733398003865,2.035733398003865,0.314361696915113,0.18896567096499073,0.20482386739778669
11.074312118499874,-6.360696829448582,10.229999999999826,-2.030331444171164,2.030331444171164,0.32047473724034886,0.1904686975058868,0.2043679619881602
11.129585011391196,-6.38609307122869,10.259999999999826,-2.0248767302382173,2.0248767302382173,0.3266086414849087,0.19196695578248418,0.20367560122765613
11.184525269463752,-6.411815903814354,10.289999999999825,-2.019377674766069,2.019377674766069,0.3327483960387579,0.19330456682099578,0.2028366712207905
11.239126504374644,-6.437868080973525,10.319999999999824,-2.0138261496370173,2.0138261496370173,0.33890032071690857,0.19476314271141715,0.20197405870605248
11.293382237251695,-6.464252171172819,10.349999999999824,-2.0082288755494195,2.0082288755494195,0.34504882496033484,0.19592554405356505,0.20097791704031256
11.347285959165228,-6.490970572264046,10.379999999999823,-2.002585916136681,2.002585916136681,0.3511973513252394,0.19727377088227482,0.19961853234355897
11.400831234816238,-6.518025559234925,10.409999999999823,-1.9968985503283612,1.9968985503283612,0.3573433190028042,0.1984526663964666,0.19823447735870897
11.454011482630081,-6.5454191691296355,10.439999999999822,-1.9911700158397772,1.9911700158397772,0.36347538706598265,0.19961640312320694,0.19665296198999063
11.506820134191424,-6.573153265014388,10.469999999999821,-1.9853956548105745,1.9853956548105745,0.36959335569502144,0.2008935804031208,0.19477301203185535
11.559250599498675,-6.601229508698578,10.49999999999982,-1.9795829206575097,1.9795829206575097,0.37568484002572905,0.20186517964821263,0.1929247740456807
11.611296284199405,-6.629649358492404,10.52999999999982,-1.9737295927815202,1.9737295927815202,0.3817535021887913,0.20303551284722954,0.1907831569734851
11.66295061461591,-6.65841407955682,10.55999999999982,-1.9678365625218313,1.9678365625218313,0.38779326670538905,0.20408223198642975,0.18841982135204863
11.714206945491396,-6.687524682159666,10.589999999999819,-1.9619082050300396,1.9619082050300396,0.3937933612230659,0.2049792234021858,0.18604469870258672
11.765058715619134,-6.716981994605323,10.619999999999818,-1.9559412681279884,1.9559412681279884,0.399755853262349,0.2061001578208878,0.18331147581999935
11.815499316087745,-6.746786583429023,10.649999999999817,-1.94993994300776,1.94993994300776,0.405670002154166,0.20691618506173198,0.18062990163753376
11.865522149620144,-6.776938772554238,10.679999999999817,-1.9439034947593106,1.9439034947593106,0.4115313804765335,0.2079017959769448,0.17754048022064425
11.915120723676614,-6.807438689666332,10.709999999999816,-1.9378347408786576,1.9378347408786576,0.41733717761575284,0.20870860652747628,0.17449659573653006
11.964288491477994,-6.838286165701145,10.739999999999815,-1.931734049561559,1.931734049561559,0.423081659114315,0.20950207005483976,0.17119922855318206
12.013018992535915,-6.869480806906412,10.769999999999815,-1.9256010391546328,1.9256010391546328,0.4287584184867947,0.21035826406330643,0.1676905301282326
12.061305823782302,-6.901021968667311,10.799999999999814,-1.91944097123717,1.91944097123717,0.43436319350607283,0.21100168327099308,0.1642001833568189
12.1091426095454,-6.932908727324469,10.829999999999814,-1.913249753072066,1.913249753072066,0.43989120802344894,0.21180158964341153,0.16032745491138964
12.156523070442924,-6.965139915585633,10.859999999999813,-1.907032063019864,1.907032063019864,0.4453375540230098,0.2124520314204076,0.1564679841773613
12.203440988147708,-6.9977140906940765,10.889999999999812,-1.900788899703143,1.900788899703143,0.4506955896252879,0.213025091084524,0.1524554705729958
12.249890249243808,-7.030629555010156,10.919999999999812,-1.8945181806456692,1.8945181806456692,0.45596309110034283,0.21372325734759862,0.1481944510410517
12.295864804689902,-7.063884318942164,10.949999999999811,-1.8882253973097467,1.8882253973097467,0.46113091892526037,0.21422517816732412,0.14394355101089903
12.341358734430315,-7.097476137048181,10.97999999999981,-1.8819083315308363,1.8819083315308363,0.4661983050343525,0.21481463742187382,0.1393878363355772
12.386366244678161,-7.131402500790524,11.00999999999981,-1.8755693231832886,1.8755693231832886,0.47115921039517566,0.21531570984459075,0.13478693491059712
12.430881624011699,-7.1656605977443615,11.039999999999809,-1.86920978518204,1.86920978518204,0.4760076034156549,0.21574710409927264,0.1301614638170498
12.474899331428128,-7.2002473687342325,11.069999999999808,-1.8628286197553745,1.8628286197553745,0.4807417607822083,0.21623451506731575,0.12523813464325856
12.518413962207317,-7.235159476283433,11.099999999999808,-1.8564303357520533,1.8564303357520533,0.48535339611981543,0.21655250318378824,0.12039237892081438
12.561420262789664,-7.270393308739373,11.129999999999807,-1.8500135079282618,1.8500135079282618,0.4898410406114177,0.2169560573937868,0.11531814004882614
12.603913167448049,-7.305945006083208,11.159999999999807,-1.843579958538089,1.843579958538089,0.49420171244868016,0.21724478125750646,0.11026570682254501
12.645887756571035,-7.341810421172654,11.189999999999806,-1.8371316426670008,1.8371316426670008,0.49842779348836525,0.21754946625299157,0.10500302595201537
12.687339324166839,-7.377985168472408,11.219999999999805,-1.830667866659076,1.830667866659076,0.5025189043161731,-0.2121535997950032,0.7495514933799748
12.72826334466116,-7.414464594748694,11.249999999999805,-1.8241911682072431,1.8241911682072431,0.5064706866793423,0.08514422219139464,0.5905059150805047
12.768655491310382,-7.451243790789817,11.279999999999804,-1.8177013713650623,1.8177013713650623,0.5102779326662894,0.1378348553925754,0.4126045890629769
12.808511671499506,-7.488317619228213,11.309999999999803,-1.8112005437518572,1.8112005437518572,0.5139395299032947,0.16214574872609583,0.2882327064290027
12.847827995592535,-7.525680685708633,11.339999999999803,-1.8046891009586394,1.8046891009586394,0.5174505070912522,0.17708160595864103,0.20135028991123
12.88660081519141,-7.563327372040384,11.369999999999802,-1.7981679689647083,1.7981679689647083,0.5208097214861426,0.18690783094657346,0.14065697023144277
12.924826718294714,-7.601251831573389,11.399999999999801,-1.7916388568863861,1.7916388568863861,0.5240120728953152,0.1934535311125111,0.09825852887209789
12.962606904923472,-7.639555661083845,11.4299999999998,-1.7933683061295609,1.7933683061295609,0.5335553966650768,0.19947763616164832,0.06864031324023531
12.999927291759507,-7.678246558569955,11.4599999999998,-1.7901703881955568,1.7901703881955568,0.5534989279762463,0.20167015496597482,0.0479499607392943
13.03671657638365,-7.717283022178627,11.4899999999998,-1.7857622047139534,1.7857622047139534,0.5675156941867073,0.20429952203375634,0.033496332204265664
13.07294168274141,-7.7566504928302935,11.519999999999799,-1.780734180815204,1.780734180815204,0.5773074870027187,0.20686335480968657,0.023399482582247152
13.10858162155524,-7.79633761315194,11.549999999999798,-1.7753145510681314,1.7753145510681314,0.5841477252077162,0.20956816868497335,0.016346141475369953
13.14362219999628,-7.836333529673003,11.579999999999798,-1.7696360267367566,1.7696360267367566,0.5889261001583985,0.21250116758973892,0.011418899550166138
13.178052816006849,-7.87662638012574,11.609999999999797,-1.763633492792097,1.763633492792097,0.5922641223856713,0.21546215405410726,0.007976883543634947
13.211865572170762,-7.917203700498232,11.639999999999796,-1.7576311201993224,1.7576311201993224,0.5945959595698114,0.21852359355186368,0.005572399581001321
13.245057984431435,-7.9580568876412645,11.669999999999796,-1.7515543116151506,1.7515543116151506,0.5962249075764822,0.21825804704222185,0.003892702823159234
13.27762704226994,-7.999174935899979,11.699999999999795,-1.7453998177445436,1.7453998177445436,0.5973628393439677,0.21866976095142357,0.0027193195766308026
13.30957049234421,-8.040546381805564,11.729999999999794,-1.7391673249445931,1.7391673249445931,0.5981577626332009,0.22016605278723758,0.0018996310008204797
13.34088662732505,-8.082159373375204,11.759999999999794,-1.7328514849769863,1.7328514849769863,0.5987130710038966,0.22249475950139316,0.0013270223809935013
13.37157413278998,-8.124001700966618,11.789999999999793,-1.7264464437788316,1.7264464437788316,0.5991009919400943,0.22536994042943376,0.0009270160356964868
13.401632054342446,-8.166060912064909,11.819999999999792,-1.7199459013274558,1.7199459013274558,0.5993719812870618,0.2285735210572185,0.0006475842026052751
13.43105991347249,-8.20832459664272,11.849999999999792,-1.7133882279465187,1.7133882279465187,0.599561285909003,0.23200529407600687,0.00045238192578648823
13.459858747708621,-8.250782053269933,11.879999999999791,-1.7068389316913448,1.7068389316913448,0.599693528155015,0.2343345491757236,0.0003160197638486547
13.488029992132894,-8.293422877946755,11.90999999999979,-1.7002660658233868,1.7002660658233868,0.5997859084226014,0.23343066531509907,0.00022076145276935468
13.515574741664674,-8.336235886864579,11.93999999999979,-1.6936393038941397,1.6936393038941397,0.5998504423676659,0.23151423235422713,0.00015421699717016284
13.54249390175534,-8.379209282430404,11.96999999999979,-1.686936667896568,1.686936667896568,0.5998955237489435,0.23247314877861303,0.00010773113657561447
13.568788347479886,-8.422330855445997,11.999999999999789,-1.6801440403929337,1.6801440403929337,0.5999270161818927,0.2348875312344377,7.525757860673826e-05
13.59445904490695,-8.465588153032698,12.029999999999788,-1.6732527285978742,1.6732527285978742,0.5999490158035758,0.23800769456359233,5.257257388832541e-05
13.619507139682634,-8.508968614328836,12.059999999999787,-1.6662630097073396,1.6662630097073396,0.599964384046321,0.24135311870715032,3.6725544141183045e-05
13.651939410796874,-8.566980697728598,12.099999999999786,-1.6569004432642478,1.6569004432642478,0.5999779238547227,0.24439643212530476,2.2763912352888278e-05
13.683276101404688,-8.625168905446495,12.139999999999786,-1.647627910537722,1.647627910537722,0.599986316351523,0.24292756425281722,1.4109953105456732e-05
13.713525555351762,-8.683511758787054,12.179999999999785,-1.638312377486839,1.638312377486839,0.5999915183455586,0.2404102777258011,8.745894534408818e-06
13.742694080169498,-8.741983405168277,12.219999999999784,-1.6288554729379392,1.6288554729379392,0.5999947427426111,0.24309562583989236,5.421043605228351e-06
13.770787524800634,-8.800556036097081,12.259999999999783,-1.6192240275816552,1.6192240275816552,0.5999967413485843,0.24717974338905943,3.360172437141542e-06
13.797812453105694,-8.859202066149633,12.299999999999782,-1.6094610916543282,1.6094610916543282,0.5999979801618478,0.250065486990095,2.0827648273063707e-06
13.82377789554629,-8.917898221235752,12.339999999999781,-1.5997333278187504,1.5997333278187504,0.5999987480262107,0.2493910357807761,1.2909781761804672e-06
13.848695573876931,-8.976627003502234,12.37999999999978,-1.5901095750140977,1.5901095750140977,0.5999992239782344,0.24646137073198743,8.001981934016199e-07
13.872576130002455,-9.035368443681548,12.41999999999978,-1.5804017933782335,1.5804017933782335,0.5999995189917025,0.247744794980279,4.959937787230827e-07
13.895428445555737,-9.094097660818045,12.459999999999779,-1.5705348730515967,1.5705348730515967,0.5999997018524569,0.2512645567552036,3.074361235032656e-07
13.91726173475222,-9.152789404888367,12.499999999999778,-1.560544381677965,1.560544381677965,0.5999998151966235,0.252931170411041,1.905608007097033e-07
13.938087023708867,-9.211422206895215,12.539999999999777,-1.5505629826496494,1.5505629826496494,0.5999998854517213,0.2522061046472725,1.1811695522875588e-07
13.957917256678845,-9.269979614859327,12.579999999999776,-1.540681860230269,1.540681860230269,0.5999999289985476,0.2506492448744965,7.321345623535677e-08
13.976765501596528,-9.328445716422092,12.619999999999775,-1.5307850748403786,1.5307850748403786,0.5999999559905542,0.25105724560766546,4.53805346147599e-08
13.994643176447887,-9.386799241143422,12.659999999999775,-1.5207546187132945,1.5207546187132945,0.5999999727212436,0.2533855640133653,2.8128611360391467e-08
14.011561822162797,-9.445018245916792,12.699999999999774,-1.5106430863749405,1.5106430863749405,0.5999999830915719,0.25366850029453214,1.7435200753808767e-08
14.027534386865991,-9.503084669850743,12.739999999999773,-1.5005497692437664,1.5005497692437664,0.5999999895195021,0.2532482654862204,1.0807011654967395e-08
14.04257476984991,-9.560983646516608,12.779999999999772,-1.490515708151364,1.490515708151364,0.5999999935037817,0.25308346907940277,6.698606493606569e-09
14.056696937900831,-9.618700702839291,12.819999999999771,-1.4804792699002474,1.4804792699002474,0.5999999959733926,0.25351727092638704,4.152054604672291e-09
14.069914084574352,-9.676217995517128,12.85999999999977,-1.4703542493791315,1.4703542493791315,0.5999999975041529,0.2535215124464139,2.573598704049363e-09
14.0822396821939,-9.733518071223164,12.89999999999977,-1.4602075997283799,1.4602075997283799,0.5999999984529774,0.2534308229475958,1.5952202273014459e-09
14.093687929833136,-9.790586240361112,12.939999999999769,-1.4500752546704567,1.4500752546704567,0.5999999990410955,0.25393715306459724,9.887801713386761e-10
14.104273250793181,-9.847408776107402,12.979999999999768,-1.4399514105538813,1.4399514105538813,0.5999999994056338,0.2547132694574772,6.128863324491472e-10
14.114010069103267,-9.903971845340774,13.019999999999767,-1.4298167021960837,1.4298167021960837,0.5999999996315889,0.2538782835890008,3.7989132837422717e-10
14.122912841712163,-9.960261532694625,13.059999999999766,-1.4196748965120394,1.4196748965120394,0.5999999997716445,0.2528011425455115,2.3547099954099233e-10
14.130996243286951,-10.016264999271064,13.099999999999765,-1.4095373362792247,1.4095373362792247,0.5999999998584563,0.2533329273522398,1.4597797255572047e-10
14.13827499575325,-10.071969546386528,13.139999999999764,-1.399382825452053,1.399382825452053,0.5999999999122655,0.25437146666713617,9.048687817803125e-11
14.14476381761053,-10.127362067179336,13.179999999999763,-1.389197628184737,1.389197628184737,0.5999999999456186,0.25454480424227743,5.597664166717474e-11
14.150477602007511,-10.18243040996738,13.219999999999763,-1.3790323014162014,1.3790323014162014,0.5999999999662923,0.2521458774670606,3.477251943070456e-11
14.155431523545015,-10.237165198104325,13.259999999999762,-1.368915834098487,1.368915834098487,0.5999999999791066,0.25191986783557346,2.1562712177285297e-11
14.159640629125187,-10.29155636666622,13.299999999999761,-1.358786822487978,1.358786822487978,0.5999999999870469,0.2528917206523933,1.3087655897552409e-11
14.163119853172692,-10.34559231153804,13.33999999999976,-1.3486170000091686,1.3486170000091686,0.5999999999919711,0.25328226720090136,8.248176471657462e-12
14.165884214358012,-10.39926166102604,13.37999999999976,-1.3384335575871478,1.3384335575871478,0.5999999999950233,0.25123581651372007,5.157210787139589e-12
14.167948918762537,-10.452556437686408,13.419999999999758,-1.3283341026318434,1.3283341026318434,0.5999999999969136,0.2501211234304523,3.202002820256222e-12
14.169329120187594,-10.505469991949674,13.459999999999757,-1.3182583488860824,1.3182583488860824,0.5999999999980867,0.25083139073683913,1.7525335027399461e-12
14.170039826888246,-10.557993131368303,13.499999999999757,-1.308148114027127,1.308148114027127,0.599999999998814,0.250814694942575,1.2562937640891134e-12
14.170096068238376,-10.610115951943966,13.539999999999756,-1.2980161222339053,1.2980161222339053,0.5999999999992626,0.24934454076523227,6.195075433775836e-13
14.169512890542945,-10.661831451999197,13.579999999999755,-1.2879551398064653,1.2879551398064653,0.5999999999995411,0.24789407012766967,5.679736867691793e-13
14.168305210478346,-10.71313495732881,13.619999999999754,-1.2779479687396558,1.2779479687396558,0.5999999999997154,0.2483580726638811,3.565811716660287e-13
14.166487872681067,-10.764019738760197,13.659999999999753,-1.2679213086352252,1.2679213086352252,0.5999999999998231,0.247645884726214,2.157975423491311e-13
14.164075745532955,-10.814477845951918,13.699999999999752,-1.2578859948834769,1.2578859948834769,0.5999999999998884,0.24661229058707404,1.3618696610417516e-13
14.161083568815942,-10.864503752113205,13.739999999999752,-1.2479042760323402,1.2479042760323402,0.5999999999999269,0.24557192029124428,9.159105413622771e-14
14.156549792471235,-10.926422426172264,13.78999999999975,-1.2355005568967026,1.2355005568967026,0.5999999999999549,0.2449611955038235,7.88585718855655e-15
14.151160720281563,-10.987649876207705,13.83999999999975,-1.2230913236230485,1.2230913236230485,0.5999999999999751,0.2437339296029974,1.1198925253479983e-14
14.144944509251703,-11.048176358203023,13.889999999999748,-1.2107343516499323,1.2107343516499323,0.5999999999999858,0.24321342224690723,2.3550510080606054e-14
14.13792883363335,-11.10799503918005,13.939999999999747,-1.1984423299795055,1.1984423299795055,0.5999999999999918,0.24162213319375145,-2.1386931524583302e-14
14.130141108814081,-11.167099143711276,13.989999999999746,-1.1861843626021615,1.1861843626021615,0.5999999999999954,0.2403514328629685,1.3885648507851765e-14
14.12160845333424,-11.22548242299657,14.039999999999745,-1.1739848053226152,1.1739848053226152,0.5999999999999969,0.24046735699709906,-2.876342351638819e-14
14.112357601663362,-11.283139666298363,14.089999999999744,-1.1618216038544271,1.1618216038544271,0.5999999999999975,0.23805078931576554,2.3369958317778467e-14
14.102415068491917,-11.340065582160642,14.139999999999743,-1.1497192036084494,1.1497192036084494,0.5999999999999982,0.23691721267920224,-1.3666684985130304e-15
14.091806643220563,-11.396257579539391,14.189999999999742,-1.1376905421978645,1.1376905421978645,0.5999999999999986,0.23707052145005558,1.4028082017550044e-14
14.080558030259043,-11.451711965476857,14.23999999999974,-1.1256748360264157,1.1256748360264157,0.5999999999999989,0.234260827534171,-1.064574619684385e-14
14.068694738115298,-11.506424926324634,14.28999999999974,-1.113738815079007,1.113738815079007,0.5999999999999971,0.23359825937095488,-4.9205488375356835e-14
14.056241067820045,-11.560396942315593,14.339999999999739,-1.1018873564567606,1.1018873564567606,0.599999999999998,0.23285678581190705,2.681813507280042e-14
14.043221715764718,-11.613625345474784,14.389999999999738,-1.0900328573581382,1.0900328573581382,0.5999999999999986,0.23046890799744496,1.8131968801920068e-14
14.029660854105867,-11.666108711514655,14.439999999999737,-1.078287369037667,1.078287369037667,0.5999999999999991,0.23004217424297896,8.344503545466035e-15
14.015581343487787,-11.717849467659322,14.489999999999736,-1.0666103440973274,1.0666103440973274,0.599999999999998,0.22825782359604516,1.4976787257032574e-14
14.001006819993728,-11.768845947414231,14.539999999999734,-1.0549497098520795,1.0549497098520795,0.5999999999999971,0.22698562058790456,1.698158149359338e-15
13.985959781070527,-11.819099633140178,14.589999999999733,-1.0434031704708495,1.0434031704708495,0.5999999999999983,0.22729354945035815,-9.65442467915903e-15
13.970462012542757,-11.868613222403491,14.639999999999732,-1.0319043364097684,1.0319043364097684,0.5999999999999973,0.21226661794389973,-3.2788048345095473e-15
13.954535563776844,-11.91738752292202,14.689999999999731,-1.0204719394997737,1.0204719394997737,0.5999999999999983,0.20993303130218535,5.9296084178324856e-15
13.938201474992342,-11.965425552048071,14.73999999999973,-1.0091116566828742,1.0091116566828742,0.5999999999999988,0.20981660207400507,-7.216510853845497e-15
13.918441917832682,-12.021137833870709,14.799999999999729,-0.972572597538412,0.972572597538412,0.5999999999999986,0.2107518365489688,1.946032030497055e-15
13.898304836527787,-12.075498692618083,14.859999999999728,-0.9598451356891667,0.9598451356891667,0.5999999999999986,0.20739022131211368,4.855631233308644e-16
13.877697801781586,-12.128871080203767,14.919999999999726,-0.9472556899949304,0.9472556899949304,0.5999999999999991,0.20487098027333514,-1.352346059144191e-14
13.856646253994844,-12.181274011200637,14.979999999999725,-0.9350784922673149,0.9350784922673149,0.5999999999999983,0.20326085485695816,-1.198030356949168e-14
13.835184042342014,-12.232703487120551,15.039999999999724,-0.9225748248658309,0.9225748248658309,0.5999999999999981,0.20189691806207907,1.2040317950414675e-14
13.813342830830129,-12.283160679950072,15.099999999999723,-0.9101790202318191,0.9101790202318191,0.5999999999999964,0.20057558328120467,1.4370922395740584e-14
13.791150084177652,-12.332655529156856,15.159999999999721,-0.8979326293355746,0.8979326293355746,0.5999999999999958,0.19875344582678747,2.5974126206083112e-15
13.768633017708217,-12.38119698672855,15.21999999999972,-0.8857505644896363,0.8857505644896363,0.5999999999999952,0.1981670038809677,4.803987100909555e-14
13.745818380396607,-12.428793676968077,15.279999999999719,-0.8736806409559664,0.8736806409559664,0.5999999999999959,0.1955397114622035,7.072974619539166e-15
13.72273193306231,-12.475455036739552,15.339999999999717,-0.8616898817121613,0.8616898817121613,0.599999999999996,0.1954953541137027,3.5819799424594497e-14
13.69939875341858,-12.521190651965052,15.399999999999716,-0.8497865262061038,0.8497865262061038,0.5999999999999944,0.19259394328751195,-3.040301021225401e-14
13.675843751861079,-12.566009310982633,15.459999999999715,-0.8379700776859814,0.8379700776859814,0.5999999999999961,0.19251397729399083,2.454108123777058e-14
13.648113203375791,-12.617153919263131,15.529999999999713,-0.8242890626023579,0.8242890626023579,0.5999999999999958,0.18997695694278216,-1.391510161225071e-14
13.620149558573058,-12.667080033172493,15.599999999999712,-0.8107328485719295,0.8107328485719295,0.5999999999999974,0.18869595449868043,2.4159930251707568e-14
13.591986927438038,-12.715806140877842,15.66999999999971,-0.797267565461916,0.797267565461916,0.5999999999999975,0.18756878062542856,-4.0791976084747074e-14
13.563659951385079,-12.763347893379052,15.739999999999709,-0.7839414028890715,0.7839414028890715,0.5999999999999985,0.18523515438631077,1.0206431730018004e-14
13.535200739379531,-12.809723482786252,15.809999999999707,-0.7707102537296392,0.7707102537296392,0.5999999999999975,0.1842681399236784,1.4545381248327225e-14
13.506640835781653,-12.854950260220228,15.879999999999706,-0.757585473818727,0.757585473818727,0.5999999999999955,0.18255886366571705,1.9701168621643653e-14
13.478010175215118,-12.899046476186907,15.949999999999704,-0.7445986509607107,0.7445986509607107,0.5999999999999961,0.18070207369035543,3.7900093819639705e-15
13.449338150722403,-12.942029615661765,16.019999999999705,-0.7316836448907197,0.7316836448907197,0.5999999999999972,0.17978450833218657,-3.6368071249945214e-14
13.420651908907569,-12.983918982575327,16.089999999999716,-0.7189025003681407,0.7189025003681407,0.599999999999998,0.17777773283198517,2.7012246349247443e-14
13.387885466513506,-13.030475368341175,16.169999999999728,-0.7044243136036145,0.7044243136036145,0.5999999999999968,0.17111725267711736,2.950737599229967e-14
13.355173643731998,-13.075654546664733,16.24999999999974,-0.6900682226838355,0.6900682226838355,0.5999999999999963,0.16996323766094404,-2.490552217214164e-13
13.322750179061186,-13.11922254110242,16.329999999999753,-0.6663947013834339,0.6663947013834339,0.5999999999999952,0.1700336313167157,6.813341456980419e-14
13.290713016890383,-13.16114560278713,16.409999999999766,-0.6527242607061894,0.6527242607061894,0.5999999999999952,0.16609930249189292,6.520225290313137e-14
13.258828303852322,-13.20181165745139,16.489999999999778,-0.6393396546662116,0.6393396546662116,0.5999999999999892,0.16523783324123992,2.0769984226228873e-14
13.227117117123083,-13.241258115768083,16.56999999999979,-0.625923827865783,0.625923827865783,0.5999999999999857,0.16346392830628814,4.426012350051262e-14
13.191697937241717,-13.284193817742834,16.659999999999805,-0.6109835112634625,0.6109835112634625,0.5999999999999912,0.1617394210492616,7.770866572876176e-14
13.156584991269169,-13.32564129094613,16.74999999999982,-0.5962018545531964,0.5962018545531964,0.5999999999999934,0.15999786194246915,6.87420198109257e-14
13.121813765543575,-13.36563848369789,16.839999999999833,-0.5815719495335032,0.5815719495335032,0.5999999999999905,0.157930631804896,-1.9007382685962895e-13
13.087418395836686,-13.404222040461837,16.929999999999847,-0.5671049595226785,0.5671049595226785,0.5999999999999917,0.15589930000570695,-1.4683074893794515e-13
13.053430862204491,-13.441428322965338,17.01999999999986,-0.5527875359473005,0.5527875359473005,0.5999999999999958,0.1546075312991627,-3.794400003429276e-13
13.0161811090962,-13.48119759097549,17.119999999999877,-0.5370562439476079,0.5370562439476079,0.599999999999991,0.15277105122264492,1.3398870562997177e-13
12.979509037470484,-13.519360625159601,17.219999999999892,-0.5215167701008503,0.5215167701008503,0.5999999999999824,0.1507294106547897,-8.50583004344369e-14
12.943449332941887,-13.555966033865838,17.319999999999908,-0.5061802662943036,0.5061802662943036,0.599999999999985,0.14855393922638235,8.639962080876641e-14
12.908033552497955,-13.591061948698792,17.419999999999924,-0.49104821298763124,0.49104821298763124,0.5999999999999914,0.14625785559906052,-0.05864628893905909
12.873290161431507,-13.624696010150537,17.51999999999994,-0.4761218163721952,0.4761218163721952,0.5999999999999891,0.1426143803929286,-0.23195046237574748
12.839244600581134,-13.656915332685815,17.619999999999955,-0.4614070606724334,0.4614070606724334,0.5994220939732557,0.13848268948528056,-0.37250247591356445
12.805918688378476,-13.68777023079862,17.71999999999997,-0.44699120900707157,0.44699120900707157,0.5854375736423921,0.13343181170704563,-0.48300917669979454
12.773331392256079,-13.717326190996085,17.819999999999986,-0.4329719387191586,0.4329719387191586,0.5555719116457515,0.12725822219137709,-0.5669386344032166
12.741499600186525,-13.745661867780381,17.92,-0.4194455754289125,0.4194455754289125,0.5130817674545475,0.12010093757118553,-0.6288736918051848
12.710433013809817,-13.772864613007878,18.020000000000017,-0.40651505246310715,0.40651505246310715,0.4608341322031604,0.11217320592617991,-0.6728736521936612
12.680130994474178,-13.799026773229606,18.120000000000033,-0.39426865148306134,0.39426865148306134,0.40124454050733266,0.10370726309961102,-0.7022190598498119
12.650581796747773,-13.82424262073671,18.22000000000005,-0.38278024866705274,0.38278024866705274,0.33629583823081843,0.09495855122642662,-0.7194526556580442
12.621763333939425,-13.848606085779384,18.320000000000064,-0.3721055910097557,0.3721055910097557,0.2676019412668251,0.08627831933847867,-0.7270658176627746
12.593644769348646,-13.872209203133762,18.42000000000008,-0.3622823389088011,0.3622823389088011,0.19648545987403684,0.07774180436591134,-0.7265634023669806
12.566188474561534,-13.895141082794867,18.520000000000095,-0.35332962464529305,0.35332962464529305,0.12405278930070025,0.0693454285225499,-0.7180737034475182
12.53935212284052,-13.917487190428892,18.62000000000011,-0.345249789525762,0.345249789525762,0.05125472291347199,0.06126249319493007,-0.7021544164435144
12.513090701471668,-13.93932885158571,18.720000000000127,-0.3380294242442635,0.3380294242442635,-0.021083901068545453,0.05366154466418898,-0.6791110095155171
12.487358474735746,-13.960742789926137,18.820000000000142,-0.33163579718108505,0.33163579718108505,-0.09221216345334626,0.046694514031719266,-0.649063370072907
12.462110758350477,-13.981800716978192,18.920000000000158,-0.32602035268944074,0.32602035268944074,-0.16142075916131834,0.04049736262954775,-0.6120274580978343
12.43730551454127,-14.00256890498352,19.020000000000174,-0.3211211803936319,0.3211211803936319,-0.22801747696536415,0.03518623803691448,-0.5679945950609109
12.412904761236907,-14.023107708803344,19.12000000000019,-0.3168638821491776,0.3168638821491776,-0.29131060707982653,0.030852395755248493,-0.5169956909856523
12.388875743505539,-14.043471051890243,19.220000000000205,-0.31316335012723606,0.31316335012723606,-0.3505969727035497,0.027568504369083344,-0.45908666692835387
12.365191807135595,-14.063705905549167,19.32000000000022,-0.309926259194105,0.309926259194105,-0.40515576758976346,0.025299690615739265,-0.3932436730369292
12.341832911094338,-14.08385180286543,19.420000000000236,-0.3070543267619815,0.3070543267619815,-0.4542491106423472,0.023938560743174297,-0.31963187852358593
12.318785711771822,-14.103940447432832,19.520000000000252,-0.3044484093813372,0.3044484093813372,-0.49714039757337675,0.023368104515233832,-0.23923844183470636
12.296043163981762,-14.123995492005951,19.620000000000267,-0.3020136147581135,0.3020136147581135,-0.5331070991856272,0.023414586159177308,-0.1540702452922811
12.273603607904024,-14.144032579175871,19.720000000000283,-0.29966434307862055,0.29966434307862055,-0.5614740138313231,0.0238433056538804,-0.07071803173236238
12.251469361521707,-14.164059743343692,19.8200000000003,-0.297330475198174,0.297330475198174,-0.5817070230732004,0.024433903396924053,-0.02139083831259655
12.229644880957908,-14.184078308338197,19.920000000000314,-0.29496384723135183,0.29496384723135183,-0.5937251885048773,0.024995968864793265,-0.006470300766200434
12.208134730494331,-14.204084381201278,20.02000000000033,-0.2925409085220475,0.2925409085220475,-0.5981019944789044,0.02552851520761434,-0.001957136573590985
12.18694212670403,-14.224070842169107,20.120000000000346,-0.2900607332043714,0.2900607332043714,-0.5994258912905532,0.026033140115315965,-0.0005919946694705773
12.166069026152778,-14.244029614560674,20.22000000000036,-0.28752632271819467,0.28752632271819467,-0.59982634359775,0.02650939632982632,-0.00017906654785187
12.145516749640725,-14.263952464678445,20.320000000000377,-0.2849404658478736,0.2849404658478736,-0.5999474724113835,0.026957580442378164,-5.416404976342777e-05
12.125286204313015,-14.283831232889874,20.420000000000393,-0.2823059899457073,0.2823059899457073,-0.599984111454949,0.027378269078680448,-1.638354205532548e-05
12.105377952371233,-14.303657913282189,20.520000000000408,-0.2796257166986206,0.2796257166986206,-0.5999951940328402,0.027772120058343293,-4.955693820715623e-06
12.085792240883823,-14.323424681175442,20.620000000000424,-0.27690241684812067,0.27690241684812067,-0.5999985462910338,0.02813981213235488,-1.4989981942186721e-06
12.066529020365477,-14.343123904247904,20.72000000000044,-0.2741387974728873,0.2741387974728873,-0.5999995602821059,0.0284820232625085,-4.534173042359591e-07
12.04758795983827,-14.362748148447585,20.820000000000455,-0.2713374982617107,0.2713374982617107,-0.5999998669941252,0.028799423769950636,-1.3714959780450623e-07
12.028968460687134,-14.382290182003828,20.92000000000047,-0.26850109099690456,0.26850109099690456,-0.5999999597683542,0.02909267430090204,-4.1485200273609934e-08
12.010669669970897,-14.40174297855402,21.020000000000486,-0.2656320801360865,0.2656320801360865,-0.5999999878307214,0.02936242528322307,-1.2547594284648412e-08
11.992690493376896,-14.421099719699997,21.120000000000502,-0.26273290372643043,0.26273290372643043,-0.5999999963190187,0.029609316843684744,-3.795808917756851e-09
11.975029607868953,-14.44035379709806,21.220000000000518,-0.25980593441309163,0.25980593441309163,-0.5999999988865733,0.029833978861910134,-1.1487432986245994e-09
11.957685474038279,-14.45949881412426,21.320000000000533,-0.25685348046811685,0.25685348046811685,-0.599999999663067,0.030037031062094387,-3.47164084773441e-10
11.940656348155839,-14.478528587138076,21.42000000000055,-0.2538777868175305,0.2538777868175305,-0.5999999998980668,0.030219083111624283,-1.051104010098531e-10
11.92394029392144,-14.497437146362504,21.520000000000564,-0.2508810360602062,0.2508810360602062,-0.5999999999691348,0.03038073471887134,-3.4488266549651173e-11
11.907535193905149,-14.516218736396855,21.62000000000058,-0.24786534947701205,0.24786534947701205,-0.5999999999906376,0.030522575727792323,-1.0918346970424558e-11
11.891438760676788,-14.534867816378538,21.720000000000596,-0.24483278803010539,0.24483278803010539,-0.5999999999968446,0.03064518620708741,-3.535044584755946e-12
11.875648547620141,-14.553379059809615,21.82000000000061,-0.24178535335267082,0.24178535335267082,-0.5999999999990191,0.03074913653753072,-1.0657352524292802e-12
11.860161959429298,-14.571747354064268,21.920000000000627,-0.23872498872952025,0.23872498872952025,-0.5999999999996806,0.030834987494343283,1.1529736932617746e-13
11.844976262285162,-14.58996779959296,22.020000000000643,-0.23565358006892695,0.23565358006892695,-0.5999999999998992,0.030903290327113215,-1.9475104064583436e-13
11.830088593711132,-14.608035708839129,22.12000000000066,-0.23257295686603596,0.23257295686603596,-0.5999999999999577,0.03095458683670061,-1.3646752243927219e-13
11.81549597210741,-14.625946604884101,22.220000000000674,-0.22948489315820508,0.22948489315820508,-0.5999999999999729,0.03098940944987414,-1.526380176907604e-14
11.801195305964244,-14.643696219835665,22.32000000000069,-0.22639110847254795,0.22639110847254795,-0.5999999999999829,0.031008281291776806,-4.754638894126636e-14
11.787183402754959,-14.661280492975513,22.420000000000705,-0.2232932687659438,0.2232932687659438,-0.5999999999999861,0.031011716254967847,1.2007383830884017e-13
11.773456977510282,-14.678695568680663,22.52000000000072,-0.22019298735771736,0.22019298735771736,-0.5999999999999909,0.0310002190771423,-1.8249731022747623e-12
11.760012661075999,-14.695937794133473,22.620000000000736,-0.21709182585522052,0.21709182585522052,-0.5999999999995184,0.030974285392738516,-6.167311832498457e-13
11.746847008056573,-14.713003716834661,22.720000000000752,-0.21399129507232995,0.21399129507232995,-0.5999999999998269,0.03093440181580319,-1.3466890631715738e-13
11.733956504447765,-14.729890081933483,22.820000000000768,-0.21089285594121104,0.21089285594121104,-0.5999999999999439,0.0308810459994649,-1.2432390166749761e-13
11.721337574961884,-14.746593829388647,22.920000000000783,-0.20779792041736994,0.20779792041736994,-0.5999999999999751,0.030814686702674603,3.446826764886935e-13
11.708986590049635,-14.763112090973445,23.0200000000008,-0.20470785237788208,0.20470785237788208,-0.5999999999999877,0.03073578385593254,-2.5594435700915093e-12
11.696899872623014,-14.779442187137931,23.120000000000815,-0.2016239685131096,0.2016239685131096,-0.5999999999999897,0.030644788629067672,-7.152133413944253e-13
11.685073704483878,-14.795581623740729,23.22000000000083,-0.19854753921187263,0.19854753921187263,-0.5999999999997694,0.03054214349269203,-2.352758886264403e-13
11.673504332463585,-14.811528088662659,23.320000000000846,-0.19547978943978073,0.19547978943978073,-0.5999999999999255,0.030428282288351375,1.1305855592413575e-12
11.662187974278835,-14.827279448313767,23.42000000000086,-0.1924218996114755,0.1924218996114755,-0.5999999999999736,0.030303630293057614,-2.30051644506997e-12
11.651120824109567,-14.842833744045183,23.520000000000877,-0.18937500645586702,0.18937500645586702,-0.5999999999999667,0.030168604289205155,-1.3948655935599453e-12
11.640299057904855,-14.858189188476588,23.620000000000893,-0.1863402038749134,0.1863402038749134,-0.5999999999997683,0.030023612626135926,-1.9940058232929891e-13
11.629718838422882,-14.87334416174968,23.72000000000091,-0.18331854379547885,0.18331854379547885,-0.5999999999998746,0.029869055294948998,9.186369066692994e-13
11.619376320011453,-14.888297207717674,23.820000000000924,-0.18031103701482415,0.18031103701482415,-0.5999999999999311,0.02970532399524623,-5.66892665183745e-13
11.609267653135499,-14.903047030080357,23.92000000000094,-0.17731865403910047,0.17731865403910047,-0.5999999999999401,0.02953280220527928,-3.691572599712877e-13
11.599388988658264,-14.917592488473868,24.020000000000955,-0.1743423259147971,0.1743423259147971,-0.5999999999999348,0.029351865253513208,2.6819046482713044e-13
11.589736481882914,-14.931932594523778,24.12000000000097,-0.1713829450533088,0.1713829450533088,-0.5999999999999539,0.029162880391627653,-4.046940841410731e-13
11.580306296361513,-14.946066507869874,24.220000000000987,-0.16844136604849363,0.16844136604849363,-0.5999999999999573,0.02896620686705797,-1.0584732096853866e-13
11.571094607478251,-14.95999353217039,24.320000000001002,-0.1655184064868802,0.1655184064868802,-0.5999999999999606,0.02876219599797347,-6.168561458054362e-14
11.562097605813918,-14.97371311109317,24.420000000001018,-0.16261484775061563,0.16261484775061563,-0.5999999999999847,0.02855119124880006,4.0685624954608323e-13
11.553311500298646,-14.987224824300808,24.520000000001033,-0.15973143581308297,0.15973143581308297,-0.599999999999992,0.02833240100464796,-5.21710620530589e-14
11.544732521159972,-15.000528383436324,24.62000000000105,-0.15686888202685728,0.15686888202685728,-0.5999999999999773,0.028072705355137253,-1.2362783670168742e-12
11.536356922476426,-15.013623628424765,24.720000000001065,-0.1540279050999674,0.1540279050999674,-0.5999999999999658,0.027789419405326803,-3.8237433439554895e-13
11.528180943543004,-15.026510588682658,24.82000000000108,-0.15121123959462646,0.15121123959462646,-0.5999999999998631,0.027500263466382315,-2.2032854997915822e-13
11.520200695411583,-15.039189666511756,24.920000000001096,-0.14842230729836386,0.14842230729836386,-0.599999999999945,0.02720843550352689,-3.8919103144612447e-13
11.51241224446159,-15.051661512099898,25.02000000000111,-0.14566213585538906,0.14566213585538906,-0.5999999999999709,0.02691471571233548,-1.262880291001565e-13
11.504811695173188,-15.063926893295289,25.120000000001127,-0.1429310627627789,0.1429310627627789,-0.5999999999999535,0.026619429051635387,-1.2336579773710561e-12
11.497395207204933,-15.075986666305852,25.220000000001143,-0.14022929875712015,0.14022929875712015,-0.5999999999999798,0.02630815561815272,-9.956483324983542e-13
11.490158998827733,-15.087841767494403,25.32000000000116,-0.1375570102265385,0.1375570102265385,-0.599999999999884,0.02581852063335294,-3.802893275507982e-13
11.483099344833288,-15.099493214011193,25.420000000001174,-0.1349148275411013,0.1349148275411013,-0.5999999999999109,0.02509559904509672,-1.0367927705415705e-13
11.476212332398962,-15.110942508352181,25.52000000000119,-0.13231454028442818,0.13231454028442818,-0.5999999999999543,-0.05959230360396822,-9.199002230841494e-13
11.469493278317373,-15.122192629235375,25.620000000001205,-0.1297756726373242,0.1297756726373242,-0.5999999999999844,-0.1251812941683024,0.42431886738845737
11.462918759244841,-15.133278483237529,25.72000000000122,-0.12960455884301963,0.12960455884301963,-0.5999999999999027,-0.13072358792848238,0.41706174960915576
11.456082721161108,-15.144887365094533,25.820000000001237,-0.1406659468162358,0.1406659468162358,-0.5675687129296749,-0.13383160737020425,0.39396087180137984
11.448655945417455,-15.157589439531963,25.920000000001252,-0.15366803422792746,0.15366803422792746,-0.5252284495868437,-0.13654654165460078,0.3657603311419046
11.44060849165311,-15.171450850768945,26.020000000001268,-0.16694476774937062,0.16694476774937062,-0.4845020714665161,-0.13912483080015442,0.334119946723969
11.431932883429392,-15.186499383373091,26.120000000001284,-0.18050446895574246,0.18050446895574246,-0.44633881152715665,-0.14155780232103884,0.2985377118813797
11.422621906499895,-15.202762144711222,26.2200000000013,-0.19432884717452548,0.19432884717452548,-0.4111626950356804,-0.14335740628437207,0.2585845645587243
11.412669066783229,-15.22026482944071,26.320000000001315,-0.2084030386823259,0.2084030386823259,-0.37932405025903815,-0.14398336088014424,0.21479783515792825
11.402069171199091,-15.2390308139824,26.42000000000133,-0.2226797652051289,0.2226797652051289,-0.3512225234256264,-0.14309291962542026,0.1675135327805919
11.390820607410964,-15.259077310380892,26.520000000001346,-0.23706365570778787,0.23706365570778787,-0.3272929785524266,-0.14037784164003728,0.11815425576708309
11.378927678536618,-15.28041142590149,26.62000000000136,-0.251418865108729,0.251418865108729,-0.3079232622713372,-0.1360292191251813,0.06868096323853927
11.366402768214028,-15.30302653006144,26.720000000001377,-0.2655675711861687,0.2655675711861687,-0.29339870287831005,-0.13016723041629027,0.02028953298096238
11.35326753050777,-15.326900377413967,26.820000000001393,-0.27933304358530553,0.27933304358530553,-0.2838250144704363,-0.12308045293191594,-0.025110003711282237
11.339552063186407,-15.35199689621203,26.92000000000141,-0.292563622036506,0.292563622036506,-0.2791441294758577,-0.11416219508815785,-0.05756312408897758
11.325294365228114,-15.378267491018388,27.020000000001424,-0.3051229547329182,0.3051229547329182,-0.27916353293044505,-0.10095413217963944,-0.10908380669028551
11.310539213566683,-15.405653356965722,27.12000000000144,-0.31687828967906717,0.31687828967906717,-0.2832857907481054,-0.096453023184883,-0.11373122371249803
11.295453903657895,-15.433867264059556,27.220000000001455,-0.3241554801462101,0.3241554801462101,-0.2857155992215833,-0.08660308854721077,-0.13457234730335912
11.280028492626776,-15.462949942333816,27.32000000000147,-0.33411145413546317,0.33411145413546317,-0.29631689172280107,-0.07704747335624504,-0.15420816978436347
11.264263145387497,-15.492930617258219,27.420000000001487,-0.34315937245247596,0.34315937245247596,-0.30865438858382416,-0.06772946520541506,-0.17053928310611752
11.24821839976738,-15.523727338341805,27.520000000001502,-0.3511972840395783,0.3511972840395783,-0.32240625896951824,-0.05869547391159537,-0.18524515133116892
11.231953349259795,-15.555261783079326,27.620000000001518,-0.35829163809138487,0.35829163809138487,-0.3391797893830298,-0.04994489272738463,-0.1957982312280861
11.215525841602592,-15.587458932903397,27.720000000001534,-0.3644761907755646,0.3644761907755646,-0.3569053364414436,-0.04130307945833713,-0.20271898137096944
11.198992824216033,-15.620245891383645,27.82000000000155,-0.3697726765141126,0.3697726765141126,-0.3758970273627515,-0.03301759573097942,-0.2068061251863075
11.182410158217326,-15.653551974282513,27.920000000001565,-0.37420431907039275,0.37420431907039275,-0.39580601767586854,-0.024956878825442688,-0.20816763053149007
11.165832723469903,-15.687307698172056,28.02000000000158,-0.37779389219263326,0.37779389219263326,-0.4163025878481917,-0.01723313654358344,-0.20671334334197294
11.149313647471317,-15.72144577226372,28.120000000001596,-0.38057028281276006,0.38057028281276006,-0.4370970107505499,-0.009725824069529267,-0.20113379799726688
11.132904140287623,-15.755900612108544,28.220000000001612,-0.38256241578207784,0.38256241578207784,-0.4578485170805131,-0.0024507669487096886,-0.19227728458795423
11.116653116718163,-15.79060843720248,28.320000000001627,-0.38379573864513616,0.38379573864513616,-0.47828299167671684,0.004597953567882572,-0.1805706833572635
11.100607060898248,-15.825506674932523,28.420000000001643,-0.38429500961538265,0.38429500961538265,-0.49804702168504805,0.011380249046214501,-0.16635033526284013
11.084809805464385,-15.860533533240552,28.52000000000166,-0.3840792479738826,0.3840792479738826,-0.5168078450019725,0.01789531623048714,-0.14904413639936465
11.069302031250519,-15.89562817704886,28.620000000001674,-0.38317693398119057,0.38317693398119057,-0.5342456961553698,0.024165782934991352,-0.12852025373948311
11.054120849079954,-15.93073076914281,28.72000000000169,-0.38161327002661005,0.38161327002661005,-0.5500910701045496,0.030155961052575644,-0.10572182449667493
11.039299519957403,-15.965782451534512,28.820000000001706,-0.37941466937697066,0.37941466937697066,-0.564068789722004,0.035932078495271746,-0.0811384957476575
11.024867186176632,-16.000725174780484,28.92000000000172,-0.3766072593349037,0.3766072593349037,-0.5759491268208806,0.04141024818066291,-0.05582954114857467
11.01084872799824,-16.03550172668329,29.020000000001737,-0.3732139798213656,0.3732139798213656,-0.5854801406947178,0.046586790988316355,-0.033289436448995964
10.997264567063098,-16.07005566749597,29.120000000001752,-0.36926279590157507,0.36926279590157507,-0.5925414687157248,0.05144900346614972,-0.009819529352824014
10.98413057575252,-16.104331882055146,29.220000000001768,-0.36478306542533734,0.36478306542533734,-0.5970237543409058,0.056005782988949364,-0.0029702111811707103
10.971458038116419,-16.138276846790802,29.320000000001784,-0.35980608713678686,0.35980608713678686,-0.5991287148097285,0.06025197124304797,-0.0005988402871882039
10.959254081711432,-16.171838949722225,29.4200000000018,-0.3543629587942978,0.3543629587942978,-0.5991324431934844,0.06421011410281378,-0.006221241833878333
10.947522356605957,-16.20496883128583,29.520000000001815,-0.3484843445402547,0.3484843445402547,-0.5999468650025466,0.06791159737154684,0.00021103462363400823
10.936264003944292,-16.237619630800797,29.62000000000183,-0.34219898513403757,0.34219898513403757,-0.5999839277259993,0.07130473628020957,6.383375342491546e-05
10.925477942242075,-16.26974701199218,29.720000000001846,-0.3355353513990753,0.3355353513990753,-0.6,0.07447333774545119,0.00027692232939429003
10.915161247892796,-16.30130917756455,29.820000000001862,-0.328520989459292,0.328520989459292,-0.6,0.07735343799279189,0.00015897831636557547
10.905309218822142,-16.33226699695131,29.920000000001878,-0.3211825274368123,0.3211825274368123,-0.6,0.08000974775199657,0.00021558184369573042
10.8959156961074,-16.362583803208633,30.020000000001893,-0.3135467068604123,0.3135467068604123,-0.6,0.08244046499934483,0.00020066153180874644
10.886973145118633,-16.392225474929667,30.12000000000191,-0.305636322277833,0.305636322277833,-0.6,0.08462057493543314,0.00018383869667752909
10.878472890397381,-16.42116031458966,30.220000000001924,-0.297476603677039,0.297476603677039,-0.6,0.08661361483517474,0.00019273113949791522
10.870405268040303,-16.449358929806845,30.32000000000194,-0.2890891202822846,0.2890891202822846,-0.6,0.0883936096932997,0.00018624957378625808
10.862759750672653,-16.476794321022663,30.420000000001956,-0.28049537807525227,0.28049537807525227,-0.6,0.08995132756093376,0.00017694010346465462
10.85552509955271,-16.503441786661668,30.52000000000197,-0.27171813183141746,0.27171813183141746,-0.6,0.09139146716499666,0.00018650345822003939
10.848689524338775,-16.52927874835147,30.620000000001987,-0.2627756844922491,0.2627756844922491,-0.6,0.09264396495159674,0.00016978076920380017
10.84224080287373,-16.554284753687472,30.720000000002003,-0.25368487581977417,0.25368487581977417,-0.6,0.09371550708746429,0.00017954821946809333
10.836166424694689,-16.578441220751486,30.82000000000202,-0.24446485621939923,0.24446485621939923,-0.6,0.09470656188726108,0.0001659778314440826
10.830453721891327,-16.60173135898663,30.920000000002034,-0.23512918303813052,0.23512918303813052,-0.6,0.09556777403674627,0.00017224209532575737
10.825089925263592,-16.62414013448039,31.02000000000205,-0.22569122016742554,0.22569122016742554,-0.6,0.09625375284096101,0.00016110227780088447
10.820062327276654,-16.645654018186395,31.120000000002065,-0.2161652760147948,0.2161652760147948,-0.6,0.09685475035614612,0.00016700790921245448
10.815358319002732,-16.66626092804726,31.22000000000208,-0.20656392141378604,0.20656392141378604,-0.6,0.09751587182627712,0.02350714487609367
10.810965459884283,-16.68595032183277,31.320000000002096,-0.19689685302180182,0.19689685302180182,-0.5995558692952857,0.09820739623506099,0.04651033377504893
10.80687157862822,-16.704712715610857,31.420000000002112,-0.18716907601728083,0.18716907601728083,-0.5989526456131812,0.09882528645475434,0.06858094750246686
10.803064923359614,-16.722538451179112,31.520000000002128,-0.17737293236366392,0.17737293236366392,-0.5955649718525998,0.09941315902216069,0.08923022871798568
10.799534011347957,-16.739417838263048,31.620000000002143,-0.16751192351823696,0.16751192351823696,-0.589884582735491,0.09987290141847725,0.10811094685762467
10.796267641417023,-16.755341933189346,31.72000000000216,-0.15759169818486207,0.15759169818486207,-0.5820795593304137,0.10022796835065816,0.12553620638844515
10.793255028516521,-16.770302610170955,31.820000000002175,-0.14762050739186305,0.14762050739186305,-0.5723170391613361,0.10044242020465714,0.14133042259383696
10.790485882520294,-16.784292932596863,31.92000000000219,-0.13760888990348957,0.13760888990348957,-0.5606943434589212,0.10054513642575849,0.155595484020434
10.787950455509964,-16.797307440509734,32.0200000000022,-0.12757145061989666,0.12757145061989666,-0.5474338378664132,0.10050985253379596,0.1683115384212877
10.785420564824646,-16.81049168447421,32.13000000000218,-0.1165138771673075,0.1165138771673075,-0.531078049997512,0.10031732667084264,0.1805520617461125
10.783151286012673,-16.822487216154133,32.240000000002155,-0.10545661575435906,0.10545661575435906,-0.5131294642227878,0.09993787126230794,0.1909828758706403
10.781132481927301,-16.833293032358174,32.35000000000213,-0.09441683890147527,0.09441683890147527,-0.49373124179399674,0.09933297602040754,0.19953876437828882
10.77935502311688,-16.842910475001194,32.46000000000211,-0.08341514685834597,0.08341514685834597,-0.47269896028328234,0.09856743627248367,0.20622842820532514
10.777810689598624,-16.85134354244331,32.57000000000209,-0.07247546592469692,0.07247546592469692,-0.45151012608926033,0.0975871310352549,0.21176319812174527
10.776492081626223,-16.858599030273574,32.68000000000207,-0.06161842506351456,0.06161842506351456,-0.42905281974264337,0.09645223119016928,0.21557973327354646
10.775392613157353,-16.864686040994886,32.790000000002046,-0.05086392879626822,0.05086392879626822,-0.40597680856862556,0.0950918639383136,0.2178633088078926
10.774506393583232,-16.869616029824865,32.900000000002024,-0.04023064856489249,0.04023064856489249,-0.38239209375403055,0.09355150227631971,0.21875688750396835
10.773828096276452,-16.873402846728727,33.010000000002,-0.029742380450767904,0.029742380450767904,-0.3585234752763998,0.09185054920802545,0.21840580207918367
10.773352775875784,-16.876063039858764,33.12000000000198,-0.01941995236583852,0.01941995236583852,-0.3344739386248939,0.08999992471994742,0.2168660755553889
10.77307582406635,-16.87761537119941,33.23000000000196,-0.009281477166157844,0.009281477166157844,-0.31044332861949975,0.09148484203468761,0.2087115978812507
10.77299289546595,-16.878080503998024,33.340000000001936,0.0006609839238408903,0.0006609839238408903,-0.28650608942161315,0.08065959321354019,0.20433854011650582
10.773102098824165,-16.877468018205754,33.450000000001914,0.010684937256677608,0.010684937256677608,-0.2631390400969256,0.08304482585202691,0.20654496324100982
10.773405433122473,-16.875767772107118,33.56000000000189,0.020503317688925212,0.020503317688925212,-0.24073664818278573,0.08064632555576946,0.20069323734224007
10.773891160110823,-16.873048146743336,33.67000000000187,0.029684543505928623,0.029684543505928623,-0.2178137262299823,0.07805872382246558,0.19400942747975877
10.774552854169354,-16.869348564339273,33.78000000000185,0.03860390466902648,0.03860390466902648,-0.19550928412438534,0.0753809321225006,0.18661748670341818
10.77538595023855,-16.86469840794475,33.89000000000183,0.047242729145167944,0.047242729145167944,-0.17388378467171228,0.07261062630922557,0.17851591201204778
10.776385542027386,-16.85912897654207,34.000000000001805,0.05558870208766932,0.05558870208766932,-0.15304462607523964,0.06971516132797523,0.16968750851382122
10.77754648782398,-16.852672569389583,34.11000000000178,0.06363188062577514,0.06363188062577514,-0.1330949656808281,0.06676993444994636,0.16036898193344876
10.778863303590486,-16.845362838121147,34.22000000000176,0.07135871095875566,0.07135871095875566,-0.11406079935889529,0.06376545514643885,0.1505289184692983
10.780330178607068,-16.837234517064225,34.33000000000174,0.07876244172158033,0.07876244172158033,-0.09606141176631676,0.060679240372952144,0.1401939617333982
10.781941050330019,-16.828322894476393,34.44000000000172,0.0858374726366966,0.0858374726366966,-0.07909346321833034,0.05758932702831216,0.129543639549056
10.783689532718611,-16.818664161144405,34.550000000001695,0.09257396662347898,0.09257396662347898,-0.06282986205524652,0.054450763542337036,0.1182167190670096
10.785568976915506,-16.808295062220118,34.66000000000167,0.09897070282604002,0.09897070282604002,-0.04858590610853525,0.05130205788580978,0.10726913591549424
10.787572557045895,-16.797252487323263,34.77000000000165,0.10502395217764841,0.10502395217764841,-0.03509206077632931,0.048181614418476515,0.09588133720417591
10.789693213037522,-16.785573851354293,34.88000000000163,0.11073009433714327,0.11073009433714327,-0.02285893964900392,0.045021665365377855,0.08425471854693305
10.791923786457813,-16.773296476513977,34.99000000000161,0.11609220585886652,0.11609220585886652,-0.01184454312145618,0.04192520955780929,0.0726442579110464
10.794257036211865,-16.7604576376039,35.100000000001586,0.12110760606374098,0.12110760606374098,-0.002129338625972252,0.03883633858211072,0.06096544542524072
10.79668566137521,-16.747094585398433,35.210000000001564,0.1257810681261162,0.1257810681261162,0.00633558101832585,0.03580373024802998,0.049344940878747134
10.799202433063583,-16.73324400086687,35.32000000000154,0.13011516794308883,0.13011516794308883,0.013492680502386192,0.03283325798849662,0.03785828373182408
10.801800143842051,-16.718942407431665,35.43000000000152,0.13411389249983127,0.13411389249983127,0.01939352679855206,0.02990194697455028,0.02641737935036758
10.804471760418739,-16.704225522119792,35.5400000000015,0.13778482409453088,0.13778482409453088,0.0240266731876223,0.027068248283403273,0.015231837862084147
10.80721038449635,-16.689128588570863,35.65000000000148,0.1411321224630447,0.1411321224630447,0.027368280445296912,0.024287750435931975,0.00423072193582563
10.810009357790294,-16.67368594969308,35.760000000001455,0.14416633653723207,0.14416633653723207,0.029501804388168396,0.021621481804971716,-0.006457661756905328
10.812862261418964,-16.657931164727135,35.87000000000143,0.14689310247036633,0.14689310247036633,0.03038609737064757,0.019018332517129616,-0.016899068630767955
10.815762966807432,-16.641896803535364,35.98000000000141,0.14932459970641218,0.14932459970641218,0.030112414755326486,0.016539036593208097,-0.02696761545888475
10.818705658800685,-16.62561443063791,36.09000000000139,0.1514679856446344,0.1514679856446344,0.028676609009593998,0.01413813106939189,-0.03673575225558419
10.821684855586973,-16.609114498791673,36.20000000000137,0.15333683950741597,0.15333683950741597,0.026093886006005294,0.01186086789272411,-0.04606820874349136
10.824695422792605,-16.59242634052671,36.310000000001345,0.154939364282879,0.154939364282879,0.022449813836904718,0.009683847650550002,-0.05503425321256659
10.82773259573279,-16.57557802608223,36.42000000000132,0.15628982684997703,0.15628982684997703,0.017737289356521708,0.007615697516235463,-0.06358657375918475
10.830791958398063,-16.55859647466915,36.5300000000013,0.15739778895697334,0.15739778895697334,0.012047305702454492,0.005676685594385449,-0.07167288575380265
10.833869487407414,-16.54150719766445,36.64000000000128,0.15827690253619606,0.15827690253619606,0.005820114037407801,0.0037983563953646955,-0.07977801117711991
10.836961489903938,-16.52433456089371,36.75000000000126,0.1589392797655745,0.1589392797655745,-0.0021803073213237734,0.0021113802299805393,-0.08662161512614928
10.840064663160277,-16.5071014520365,36.860000000001236,0.15939623291434726,0.15939623291434726,-0.010599747905058306,0.0004858880753193471,-0.09346967010755798
10.843176023478339,-16.489829554700837,36.970000000001214,0.15966220001254464,0.15966220001254464,-0.019860650539138994,-0.0010154268196135578,-0.09983241576546675
10.846292933847332,-16.47253916121141,37.08000000000119,0.15974730231865672,0.15974730231865672,-0.029863656547807326,-0.0023892179770893915,-0.10570658198453632
10.849413078613408,-16.45524921948586,37.19000000000117,0.1596659099056654,0.1596659099056654,-0.04060948930900972,-0.003688838551100933,-0.11123944045354574
10.85253442791877,-16.437977443056674,37.30000000000115,0.15942916639042246,0.15942916639042246,-0.05199838079011317,-0.004861782929988954,-0.11629590699896544
10.855655258724347,-16.420740146961897,37.410000000001126,0.15904855428617373,0.15904855428617373,-0.06403669520507929,-0.005920628487135393,-0.12083984527674363
10.858774098691372,-16.403552434524652,37.520000000001104,0.15853741596227186,0.15853741596227186,-0.07661894914325326,-0.006907069986411152,-0.12511484018142963
10.861889731164066,-16.386428147343338,37.63000000000108,0.15790601332572038,0.15790601332572038,-0.08972742615246111,-0.007781166485800281,-0.12891142119159912
10.86500117147041,-16.369379884614222,37.74000000000106,0.15716546367217746,0.15716546367217746,-0.10334326700493948,-0.008546095321603745,-0.13222546148118566
10.868107647007438,-16.352419075048402,37.85000000000104,0.15632704096684788,0.15632704096684788,-0.11736269110252107,-0.009246444093191161,-0.13523649180010525
10.871208580355045,-16.335556011405874,37.96000000000102,0.15540146215765618,0.15540146215765618,-0.13179679010508222,-0.009855296534078826,-0.13782777620396733
10.874303569864345,-16.31879988395295,38.070000000000995,0.15439738198944528,0.15439738198944528,-0.1465491134892956,-0.010374117592671844,-0.14002758627135234
10.8773923908713,-16.302158778191888,38.18000000000097,0.15332518363316236,0.15332518363316236,-0.16159969171107003,-0.0108098015522232,-0.14182021582329557
10.880474949368466,-16.285639837524396,38.29000000000095,0.15219454864680285,0.15219454864680285,-0.17693389442473126,-0.011187988109469343,-0.1432827906704728
10.88355129620672,-16.269249204326755,38.40000000000093,0.15101311356619732,0.15101311356619732,-0.1924570891545188,-0.01149915500121399,-0.14441674825950201
10.8866215987523,-16.25299212218129,38.51000000000091,0.14978940336364086,0.14978940336364086,-0.20818312402845854,-0.011736911231052293,-0.14515668000625592
10.889686131163291,-16.23687298158945,38.620000000000886,0.14853037087106322,0.14853037087106322,-0.22401683970754063,-0.011913657268658477,-0.14556030227782812
10.892745268207065,-16.22089535659167,38.730000000000864,0.14724408607883235,0.14724408607883235,-0.23952862172906297,-0.012067286177080321,-0.14609023867070725
10.895799458015082,-16.20506211063838,38.84000000000084,0.14593705562013146,0.14593705562013146,-0.2559613659973394,-0.012115658881187446,-0.14532228195757016
10.89884923605201,-16.189375370974073,38.95000000000082,0.144614661491099,0.144614661491099,-0.2719706200413411,-0.012158376453499613,-0.14475786489493003
10.901895186480614,-16.173836685176898,39.0600000000008,0.14328286811180582,0.14328286811180582,-0.28799078765696845,-0.012157153667087603,-0.1438229894601571
10.904937951647879,-16.15844701087092,39.170000000000776,0.14194583067187813,0.14194583067187813,-0.3039316536331324,-0.012123271952076726,-0.14258986388438247
10.907978211311955,-16.14320681509935,39.280000000000754,0.14060868779645316,0.14060868779645316,-0.3198088696570411,-0.012057545391270168,-0.1409970465862337
10.911016669170836,-16.12811614455544,39.39000000000073,0.1392744336630307,0.1392744336630307,-0.33553560136844285,-0.011970313459942523,-0.13911953343595676
10.91405405829995,-16.113174631986677,39.50000000000071,0.137946733514947,0.137946733514947,-0.3511273640519442,-0.011868133420193095,-0.1368839138708919
10.917091107207304,-16.09838163665791,39.61000000000069,0.13662830308419108,0.13662830308419108,-0.36649993628852057,-0.011744566367730972,-0.13439107956318427
10.920128555045643,-16.083736216839863,39.72000000000067,0.13532063330337193,0.13532063330337193,-0.38164301641155357,-0.011619506166483435,-0.13158813192218538
10.923167118623088,-16.069237264617904,39.830000000000645,0.1340258741927626,0.1340258741927626,-0.3965491035657305,-0.011492170810279055,-0.12847192484175968
10.926207495217394,-16.05488351495242,39.94000000000062,0.1327443238224921,0.1327443238224921,-0.411133493185273,-0.011367251790553291,-0.12510003146457094
10.929250348875035,-16.040673613596915,40.0500000000006,0.1314771977747917,0.1314771977747917,-0.42541331447023795,-0.011244532106437218,-0.12139574742843058
10.93229628943664,-16.026606197847954,40.16000000000058,0.13022374999020195,0.13022374999020195,-0.439306795094724,-0.011131373396811493,-0.11744558129641523
10.9353458828795,-16.012679880346404,40.27000000000056,0.12898405280482597,0.12898405280482597,-0.4528054795301659,-0.011027434554861626,-0.11324979817687048
10.938399614738282,-15.998893374235898,40.380000000000535,0.12775738638481657,0.12775738638481657,-0.46590381370977896,-0.010933544397764361,-0.10874020246225999
10.94145790373277,-15.98524545688926,40.490000000000514,0.12654231189082613,0.12654231189082613,-0.47852286442226694,-0.010858993889512015,-0.10400647851591509
10.944521081489059,-15.971735033463691,40.60000000000049,0.1253379725748677,0.1253379725748677,-0.49068418174990225,-0.010801977666207895,-0.09897336887380502
10.94758938378806,-15.958361171355877,40.71000000000047,0.12414200297233449,0.12414200297233449,-0.502308992086893,-0.010766964746076671,-0.09373755247701994
10.950662944162758,-15.945123125597428,40.82000000000045,0.1229527577400979,0.1229527577400979,-0.5129728573441129,-0.010762657000720915,-0.08893531226315303
10.953741772590307,-15.932020392050857,40.930000000000426,0.12176784446490646,0.12176784446490646,-0.5239336077419525,-0.010761447291993131,-0.08253261598227364
10.956825767470239,-15.919052674578873,41.040000000000404,0.12058481320024314,0.12058481320024314,-0.533854972240504,-0.010792809037843437,-0.0766309854744502
10.959914689799122,-15.90621994506383,41.15000000000038,0.11940143680048879,0.11940143680048879,-0.5431826974593541,-0.010844378801265845,-0.07048865298124002
10.963008174058816,-15.893522405269401,41.26000000000036,0.11821497644063425,0.11821497644063425,-0.5518427967134587,-0.01091713973659647,-0.06421032321456094
10.966105717353376,-15.880960507181541,41.37000000000034,0.11702332468954396,0.11702332468954396,-0.5598624898320195,-0.011002518715829376,-0.05774192092073337
10.969206679696045,-15.868534933556292,41.48000000000032,0.1158239649909231,0.1158239649909231,-0.56717259250171,-0.011105454028185795,-0.05114322088579564
10.97231029813372,-15.85624654787464,41.590000000000295,0.11461545608924667,0.11461545608924667,-0.5738034600808021,-0.011228833341827584,-0.04433611003321158
10.975415682495239,-15.844096378679783,41.70000000000027,0.11339601937271468,0.11339601937271468,-0.5796901736579325,-0.011352039714647724,-0.03745699843100637
10.978521823917704,-15.832085608740515,41.81000000000025,0.11216388643843114,0.11216388643843114,-0.58483694220084,-0.011489781158035265,-0.030466867454512447
10.98162758961004,-15.820215569543384,41.92000000000023,0.1109178146891395,0.1109178146891395,-0.589252536115505,-0.011631688436079972,-0.02336893225794409
10.984731740223916,-15.808487687427492,42.03000000000021,0.10965670986291873,0.10965670986291873,-0.5928774221359004,-0.01177407664717533,-0.01634486693297489
10.98783293964627,-15.796903451399823,42.140000000000185,0.10838009219538142,0.10838009219538142,-0.5957465841892374,-0.011906398807867475,-0.009468181941712634
10.990929768212322,-15.785464361567556,42.25000000000016,0.1070877854076798,0.1070877854076798,-0.597822312803688,-0.012027968217016695,-0.003282553151622562
10.994020751192824,-15.774171863177193,42.36000000000014,0.10578067317463871,0.10578067317463871,-0.5991428738169968,-0.012137812084624836,-0.000625952934285962
10.997104384579469,-15.763027253796661,42.47000000000012,0.10446000419522139,0.10446000419522139,-0.5997755787941521,-0.012234000996956646,-4.4691865224099164e-05
11.000179152446988,-15.752031683650568,42.5800000000001,0.10312702183823555,0.10312702183823555,-0.5999625517427208,-0.012317898737813233,0.00021584330761572867
11.003243550960825,-15.741186144232552,42.690000000000076,0.10178316380841473,0.10178316380841473,-0.6,-0.01238971156965019,0.00015843755776222187
11.006296112069052,-15.730491466629294,42.800000000000054,0.10042983453137197,0.10042983453137197,-0.6,-0.012442438218667006,0.0001483656872411517
11.009335413524864,-15.719948333678019,42.91000000000003,0.09906838969689519,0.09906838969689519,-0.5995737159341306,-0.012480112159784321,-0.00409388252266286
11.01236008521097,-15.709557258706353,43.02000000000001,0.09770067268672944,0.09770067268672944,-0.6,-0.012511947684494625,0.00013364962378210941
11.01536882931694,-15.69931854796428,43.12999999999999,0.09632839440145213,0.09632839440145213,-0.6,-0.012532163398083197,0.00014275507292828561
11.018360397768209,-15.689232367689259,43.23999999999997,0.09495263888030006,0.09495263888030006,-0.6,-0.012542449334192414,0.0001356166723322038
11.021333590908679,-15.679298767266594,43.349999999999945,0.09357448279197814,0.09357448279197814,-0.6,-0.012532865156962555,0.00013328098751661478
11.024287256636795,-15.669517684251794,43.45999999999992,0.09219501559049012,0.09219501559049012,-0.6,-0.012514920440385742,0.00013642842438962125
11.027220305146715,-15.65988889732866,43.5699999999999,0.09081617002385745,0.09081617002385745,-0.6,-0.012489732509507717,0.00012767042739947568
11.030131720160192,-15.650412006880936,43.67999999999988,0.08943914989173629,0.08943914989173629,-0.6,-0.012456565249774941,0.0001341260690502894
11.033020531873582,-15.641086516297047,43.78999999999986,0.08806474567076375,0.08806474567076375,-0.6,-0.012401698673632599,0.0001242948941190143
11.035885818217734,-15.631911844429927,43.899999999999835,0.08669392085851127,0.08669392085851127,-0.6,-0.012342260144123629,0.00011714014116815703
11.03872672529635,-15.6228872546419,44.00999999999981,0.08532863115960096,0.08532863115960096,-0.6,-0.012277408683735206,0.00012146849730422088
11.041542472082229,-15.614011849981196,44.11999999999979,0.08396978173926298,0.08396978173926298,-0.6,-0.012190930245222543,0.0001138797713302417
11.044332321901448,-15.605284668692208,44.22999999999977,0.08261800377662379,0.08261800377662379,-0.6,-0.012098793693571717,0.00011858142618411412
11.047095600069628,-15.596704625489778,44.33999999999975,0.08127521949827193,0.08127521949827193,-0.6,-0.011997810292866683,0.00011088311673897394
11.049831716445631,-15.588270455382988,44.449999999999726,0.07994250063048122,0.07994250063048122,-0.6,-0.011876553984243397,0.00010371227552076053
11.052540126269157,-15.579980828702999,44.559999999999704,0.07862061433460765,0.07862061433460765,-0.6,-0.011751713460525115,0.00010806055236012843
11.055220367412872,-15.571834247007327,44.66999999999968,0.07731177763457,0.07731177763457,-0.6,-0.011599813758586706,0.00010109881763407854
11.057872052411144,-15.563829067596805,44.77999999999966,0.07601665023034324,0.07601665023034324,-0.6,-0.011441739910484942,0.00010532872859069329
11.060494866993174,-15.555963511833335,44.88999999999964,0.07473759386876411,0.07473759386876411,-0.6,-0.011252786525237696,9.851342383733344e-05
11.063088595239943,-15.548235596252315,44.999999999999616,0.07347585435343723,0.07347585435343723,-0.5997175091248771,-0.011041889004742069,-0.0027222500079437865
11.065653113501403,-15.540643150050562,45.109999999999594,0.07223422745148972,0.07223422745148972,-0.6,-0.010803198890499438,9.600304471130872e-05
11.068188416807322,-15.533183748432531,45.21999999999957,0.07101498869308007,0.07101498869308007,-0.6,-0.010514480496748252,8.978330028073516e-05
11.070694642371604,-15.525854643760823,45.32999999999955,0.06982181723067371,0.06982181723067371,-0.6,-0.01015688505288772,9.356102455956348e-05
11.07317210308617,-15.518652679724111,45.43999999999953,0.06865957114043236,0.06865957114043236,-0.6,-0.009688504977236266,8.749835253024749e-05
11.075621354055249,-15.511574107923384,45.54999999999951,0.06753516166088419,0.06753516166088419,-0.6,-0.009019455087514195,9.11818466607647e-05
11.078043306958602,-15.504614272953756,45.659999999999485,0.06645971518411573,0.06645971518411573,-0.6,-0.007886070187389725,8.52718853625194e-05
11.080439462507114,-15.497766975153679,45.76999999999946,0.06545338846761262,0.06545338846761262,-0.6,-0.0052886934995400835,8.886275629493498e-05
11.082812485172006,-15.491022875649836,45.87999999999944,0.06456130756167075,0.06456130756167075,-0.6,0.0018943073594468438,8.310251126274231e-05
11.085168075014598,-15.484364302289418,45.98999999999942,0.06392119548314751,0.06392119548314751,-0.6,0.0061661089165807,7.771590208356133e-05
11.087522034783143,-15.47774564085446,46.0999999999994,0.06395377649362083,0.06395377649362083,-0.6,0.005838038812333632,8.098853152100229e-05
11.089901596241404,-15.471090360342712,46.209999999999376,0.06458507519827689,0.06458507519827689,-0.6,0.005094277823758635,7.57388887665512e-05
11.092317110302716,-15.464370382744915,46.319999999999354,0.06523877470634498,0.06523877470634498,-0.6,0.004267425972616513,7.892837805773449e-05
11.094767130797402,-15.457590791155967,46.42999999999933,0.06581459165502718,0.06581459165502718,-0.6,0.0033758063057858735,7.38121556629338e-05
11.09724879893765,-15.4507604529247,46.53999999999931,0.06630085553243864,0.06630085553243864,-0.6,0.0024538384000113,6.899825851764346e-05
11.099758855514892,-15.443889147794836,46.64999999999929,0.06669018632582507,0.06669018632582507,-0.6,0.0015161221493387,7.193448257449023e-05
11.102293762248099,-15.436987212740984,46.759999999999266,0.06697871538295236,0.06697871538295236,-0.6,0.0005722094512762904,6.727154485971613e-05
11.104849795838323,-15.430065267682911,46.869999999999244,0.06716411640682765,0.06716411640682765,-0.6,-0.00035986912220761894,7.010417641823597e-05
11.10742310977324,-15.423134038851424,46.97999999999922,0.06724610164812198,0.06724610164812198,-0.6,-0.0012835877877256144,6.556043416156674e-05
11.110009784716635,-15.416204220461472,47.0899999999992,0.06722504872813057,0.06722504872813057,-0.5998119977162858,-0.0021778959122775604,-0.0018117016383858975
11.112605864393801,-15.409286376084637,47.19999999999918,0.06710240376181667,0.06710240376181667,-0.6,-0.0030606093325938858,6.389131092325389e-05
11.11520738599185,-15.402390864569576,47.30999999999916,0.06688025533820571,0.06688025533820571,-0.6,-0.003907428570680135,5.975444529887596e-05
11.117810406130689,-15.395527774301392,47.419999999999135,0.06656115315939687,0.06656115315939687,-0.6,-0.004725121321569015,6.226690548568611e-05
11.120411021369064,-15.388706879632178,47.52999999999911,0.0661481400109298,0.0661481400109298,-0.6,-0.005510052723858071,5.8230438783536635e-05
11.12300538748552,-15.381937600067337,47.63999999999909,0.06564457006822336,0.06564457006822336,-0.6,-0.006257284606786088,6.068291686028887e-05
11.125589736246585,-15.375228967597055,47.74999999999907,0.06505413682162378,0.06505413682162378,-0.6,-0.006965815356806866,5.674817720299784e-05
11.12816039035729,-15.368589602831996,47.85999999999905,0.06438072213494872,0.06438072213494872,-0.6,-0.007634858679367777,5.914000871597635e-05
11.130713779184724,-15.362027686013105,47.969999999999025,0.06362848876875468,0.06362848876875468,-0.6,-0.008262152896733689,5.529193364141146e-05
11.133246450866437,-15.355550943182152,48.079999999999,0.06280185182325682,0.06280185182325682,-0.6,-0.008843170531195793,0.0015613773345357542
11.135755088852116,-15.349166617566949,48.18999999999898,0.061905368117047874,0.061905368117047874,-0.6,-0.009398274422091816,0.005203966324275146
11.138236529354462,-15.342881441920348,48.29999999999896,0.06094412365775849,0.06094412365775849,-0.5999309707936973,-0.009933232372421793,0.008556284705331945
11.140687748337673,-15.336701681648679,48.40999999999894,0.059921362860715977,0.059921362860715977,-0.5995079548915476,-0.0104426998717842,0.011628339010387899
11.143105789604562,-15.330633316104985,48.519999999998916,0.05883947217261341,0.05883947217261341,-0.5986946605010017,-0.010919216189913426,0.01441953582333774
11.145487752334025,-15.324682082389847,48.629999999998894,0.05770100313752097,0.05770100313752097,-0.5975324290776504,-0.011359190403846075,0.016943714972911174
11.147830838783916,-15.318853369824579,48.73999999999887,0.05650931683785938,0.05650931683785938,-0.5960616229289268,-0.01176117043413343,0.01920974617939601
11.150132372190164,-15.313152193980992,48.84999999999885,0.055268521053292455,0.055268521053292455,-0.5942926502630388,-0.012120376375579047,0.021228708342027246
11.152389828456187,-15.30758313435171,48.95999999999883,0.053982678505892,0.053982678505892,-0.5922742211758959,-0.012437358356924185,0.02301728515578683
11.154600851681963,-15.302150313846024,49.06999999999881,0.05265656129022711,0.05265656129022711,-0.5900137640280289,-0.012710163010927394,0.02458548864490462
11.156763267780931,-15.296857382515437,49.179999999998785,0.05129471282317892,0.05129471282317892,-0.587407081552368,-0.01293376661801572,0.025923106236824516
11.158875100091807,-15.291707494608191,49.28999999999876,0.04990191425707122,0.04990191425707122,-0.5849100900231191,-0.013127341454406617,0.02712846410025354


==> plots/introduction/overview_corridor.csv <==
path_x,path_y,x_bound_left,y_bound_left,x_bound_right,y_bound_right,smooth_x_bound_left,smooth_y_bound_left,smooth_x_bound_right,smooth_y_bound_right
6.123233995736766e-18,0.1,5.0,0.0999999999999997,-5.0,0.10000000000000031,5.0,0.0999999999999997,-5.0,0.10000000000000031
1.2246467991473533e-17,0.2,5.0,0.1999999999999997,-5.0,0.20000000000000032,5.0,0.1999999999999997,-5.0,0.20000000000000032
1.83697019872103e-17,0.30000000000000004,5.0,0.2999999999999997,-5.0,0.3000000000000004,5.0,0.2999999999999997,-5.0,0.3000000000000004
2.4492935982947065e-17,0.4,5.0,0.3999999999999997,-5.0,0.40000000000000036,5.0,0.3999999999999997,-5.0,0.40000000000000036
3.061616997868383e-17,0.5,5.0,0.49999999999999967,-5.0,0.5000000000000003,5.0,0.49999999999999967,-5.0,0.5000000000000003
3.6739403974420595e-17,0.6,5.0,0.5999999999999996,-5.0,0.6000000000000003,5.0,0.5999999999999996,-5.0,0.6000000000000003
4.2862637970157366e-17,0.7000000000000001,5.0,0.6999999999999997,-5.0,0.7000000000000004,5.0,0.6999999999999997,-5.0,0.7000000000000004
4.898587196589413e-17,0.8,5.0,0.7999999999999997,-5.0,0.8000000000000004,5.0,0.7999999999999997,-5.0,0.8000000000000004
5.5109105961630896e-17,0.9,5.0,0.8999999999999997,-5.0,0.9000000000000004,5.0,0.8999999999999997,-5.0,0.9000000000000004
6.123233995736766e-17,1.0,5.0,0.9999999999999997,-5.0,1.0000000000000002,5.0,0.9999999999999997,-5.0,1.0000000000000002
6.735557395310444e-17,1.1,5.0,1.0999999999999999,-5.0,1.1000000000000003,5.0,1.0999999999999999,-5.0,1.1000000000000003
7.34788079488412e-17,1.2000000000000002,5.0,1.2,-5.0,1.2000000000000004,5.0,1.2,-5.0,1.2000000000000004
7.960204194457798e-17,1.3000000000000003,5.0,1.3,-5.0,1.3000000000000005,5.0,1.3,-5.0,1.3000000000000005
8.572527594031473e-17,1.4000000000000001,5.0,1.4,-5.0,1.4000000000000004,5.0,1.4,-5.0,1.4000000000000004
9.184850993605151e-17,1.5000000000000002,5.0,1.5,-5.0,1.5000000000000004,5.0,1.5,-5.0,1.5000000000000004
9.797174393178826e-17,1.6,5.0,1.5999999999999999,-5.0,1.6000000000000003,5.0,1.5999999999999999,-5.0,1.6000000000000003
1.0409497792752504e-16,1.7000000000000002,5.0,1.7,-5.0,1.7000000000000004,5.0,1.7,-5.0,1.7000000000000004
1.102182119232618e-16,1.8000000000000003,5.0,1.8,-5.0,1.8000000000000005,5.0,1.8,-5.0,1.8000000000000005
1.1634144591899857e-16,1.9000000000000001,5.0,1.9,-5.0,1.9000000000000004,5.0,1.9,-5.0,1.9000000000000004
1.2246467991473532e-16,2.0,5.0,1.9999999999999998,-5.0,2.0000000000000004,5.0,1.9999999999999998,-5.0,2.0000000000000004
1.285879139104721e-16,2.1,5.0,2.0999999999999996,-5.0,2.1000000000000005,5.0,2.0999999999999996,-5.0,2.1000000000000005
1.3471114790620887e-16,2.2,5.0,2.1999999999999997,-5.0,2.2000000000000006,5.0,2.1999999999999997,-5.0,2.2000000000000006
1.4083438190194563e-16,2.3000000000000003,5.0,2.3,-5.0,2.3000000000000007,5.0,2.3,-5.0,2.3000000000000007
1.469576158976824e-16,2.4000000000000004,5.0,2.4,-5.0,2.400000000000001,5.0,2.4,-5.0,2.400000000000001
1.5308084989341918e-16,2.5000000000000004,5.0,2.5,-5.0,2.500000000000001,5.0,2.5,-5.0,2.500000000000001
1.5920408388915593e-16,2.6,5.0,2.5999999999999996,-5.0,2.6000000000000005,5.0,2.5999999999999996,-5.0,2.6000000000000005
1.6532731788489269e-16,2.7,5.0,2.6999999999999997,-5.0,2.7000000000000006,5.0,2.6999999999999997,-5.0,2.7000000000000006
1.7145055188062946e-16,2.8000000000000003,5.0,2.8,-5.0,2.8000000000000007,5.0,2.8,-5.0,2.8000000000000007
1.7757378587636624e-16,2.9000000000000004,5.0,2.9,-5.0,2.900000000000001,5.0,2.9,-5.0,2.900000000000001
1.8369701987210302e-16,3.0000000000000004,5.0,3.0,-5.0,3.000000000000001,5.0,3.0,-5.0,3.000000000000001
1.8982025386783975e-16,3.1,5.0,3.0999999999999996,-5.0,3.1000000000000005,5.0,3.0999999999999996,-5.0,3.1000000000000005
1.9594348786357652e-16,3.2,5.0,3.1999999999999997,-5.0,3.2000000000000006,5.0,3.1999999999999997,-5.0,3.2000000000000006
2.020667218593133e-16,3.3000000000000003,5.0,3.3,-5.0,3.3000000000000007,5.0,3.3,-5.0,3.3000000000000007
2.0818995585505008e-16,3.4000000000000004,5.0,3.4,-5.0,3.400000000000001,5.0,3.4,-5.0,3.400000000000001
2.1431318985078683e-16,3.5000000000000004,5.0,3.5,-5.0,3.500000000000001,5.0,3.5,-5.0,3.500000000000001
2.2043642384652358e-16,3.6,5.0,3.5999999999999996,-5.0,3.6000000000000005,5.0,3.5999999999999996,-5.0,3.6000000000000005
2.2655965784226036e-16,3.7,5.0,3.6999999999999997,-5.0,3.7000000000000006,5.0,3.6999999999999997,-5.0,3.7000000000000006
2.3268289183799714e-16,3.8000000000000003,5.0,3.8,-5.0,3.8000000000000007,5.0,3.8,-5.0,3.8000000000000007
2.388061258337339e-16,3.9000000000000004,5.0,3.9,-5.0,3.900000000000001,5.0,3.9,-5.0,3.900000000000001
2.4492935982947064e-16,4.0,5.0,3.9999999999999996,-5.0,4.0,5.0,3.9999999999999996,-5.0,4.0
2.5105259382520737e-16,4.1,5.0,4.1,-5.0,4.1,5.0,4.1,-5.0,4.1
2.571758278209442e-16,4.2,5.0,4.2,-5.0,4.2,5.0,4.2,-5.0,4.2
2.632990618166809e-16,4.3,5.0,4.3,-5.0,4.3,5.0,4.3,-5.0,4.3
2.6942229581241765e-16,4.3999999999999995,5.0,4.3999999999999995,-5.0,4.3999999999999995,5.0,4.3999999999999995,-5.0,4.3999999999999995
2.755455298081545e-16,4.5,5.0,4.5,-5.0,4.5,5.0,4.5,-5.0,4.5
2.816687638038912e-16,4.6,5.0,4.6,-5.0,4.6,5.0,4.6,-5.0,4.6
2.8779199779962803e-16,4.7,5.0,4.7,-5.0,4.7,5.0,4.7,-5.0,4.7
2.9391523179536476e-16,4.8,5.0,4.8,-5.0,4.8,5.0,4.8,-5.0,4.8
3.0003846579110154e-16,4.9,5.0,4.9,-5.0,4.9,5.0,4.9,-5.0,4.9
3.061616997868383e-16,5.0,5.0,5.0,-5.0,5.0,5.0,5.0,-5.0,5.0
3.122849337825751e-16,5.1,4.999000033332889,5.199993333466665,-4.999000033332889,5.000006666533334,4.999000033332889,5.199993333466665,-4.999000033332889,5.000006666533334
-0.0019998666693329913,5.199980000666657,4.994000666635556,5.399926671599828,-4.998000399974223,5.000033329733486,4.994000666635556,5.399926671599828,-4.998000399974223,5.000033329733486
-0.005998800087996405,5.299900011332754,4.985003899588024,5.5997200437299774,-4.997001499764018,5.000079978935531,4.985003899588024,5.5997200437299774,-4.997001499764018,5.000079978935531
-0.011995200735940865,5.3997200653262745,4.972013330777156,5.799293535172138,-4.996003732249037,5.000146595480411,4.972013330777156,5.799293535172138,-4.996003732249037,5.000146595480411
-0.019986670132858132,5.499400235956537,4.955034156257271,5.998567319190678,-4.9950074965229865,5.000233152722395,4.955034156257271,5.998567319190678,-4.9950074965229865,5.000233152722395
-0.02997001179754095,5.598900652484339,4.93407316747179,6.197461688928936,-4.994013191066872,5.000339616039742,4.93407316747179,6.197461688928936,-4.994013191066872,5.000339616039742
-0.04194123252643289,5.698181516069726,4.909138748536752,6.395897089290909,-4.993021213589619,5.0004659428485425,4.909138748536752,6.395897089290909,-4.993021213589619,5.0004659428485425
-0.05589554399085655,5.797203115690989,4.880240872887279,6.593794148762219,-4.992031960868991,5.000612082619758,4.880240872887279,6.593794148762219,-4.992031960868991,5.000612082619758
-0.07182736465228115,5.895925844028552,4.847391099288326,6.791073711157673,-4.991045828592889,5.000777976899431,4.847391099288326,6.791073711157673,-4.991045828592889,5.000777976899431
-0.08973032199486358,5.994310213307364,4.810602567211344,6.987656867282671,-4.990063211201072,5.000963559332058,4.810602567211344,6.987656867282671,-4.990063211201072,5.000963559332058
-0.10959725507436971,6.092316871091488,4.769889991578658,7.183464986495835,-4.9890845017273975,5.001168755687141,4.769889991578658,7.183464986495835,-4.9890845017273975,5.001168755687141
-0.13142021738245666,6.189906616024548,4.725269656877692,7.378419748160222,-4.988110091642604,5.001393483888875,4.725269656877692,7.378419748160222,-4.988110091642604,5.001393483888875
-0.15519048002517014,6.287040413509751,4.676759410647396,7.5724431729705275,-4.987140370697736,5.001637654048975,4.676759410647396,7.5724431729705275,-4.987140370697736,5.001637654048975
-0.18089853521438568,6.383679411323202,4.624378656339469,7.765457654143772,-4.9861757267682405,5.0019011685026324,4.624378656339469,7.765457654143772,-4.9861757267682405,5.0019011685026324
-0.20853410007079706,6.479784955154279,4.5681483455572325,7.957385988460977,-4.985216545698827,5.00218392184758,4.5681483455572325,7.957385988460977,-4.985216545698827,5.00218392184758
-0.23808612073693103,6.575318604066839,4.508090969675274,8.148151407147429,-4.984263211149135,5.00248580098625,4.508090969675274,8.148151407147429,-4.984263211149135,5.00248580098625
-0.2695427767985428,6.670242145875084,4.444230550843188,8.337677606579156,-4.9833161044402745,5.00280668517101,4.444230550843188,8.337677606579156,-4.9833161044402745,5.00280668517101
-0.3028914860126243,6.764517612427918,4.376592632377049,8.525888778803369,-4.982375604402298,5.003146446052467,4.376592632377049,8.525888778803369,-4.982375604402298,5.003146446052467
-0.3381189093401333,6.858107294795711,4.3052042685424174,8.712709641860625,-4.981442087222685,5.0035049477307965,4.3052042685424174,8.712709641860625,-4.981442087222685,5.0035049477307965
-0.3752109562814316,6.950973758353362,4.230094013732993,8.898065469896615,-4.9805159262958565,5.003882046810108,4.230094013732993,8.898065469896615,-4.9805159262958565,5.003882046810108
-0.41415279051229664,7.04307985775365,4.151291911049244,9.081882123051503,-4.979597492073838,5.004277592455797,4.151291911049244,9.081882123051503,-4.979597492073838,5.004277592455797
-0.4549288358182537,7.134388751784881,4.068829480281563,9.26408607711488,-4.97868715191807,5.004691426454881,4.068829480281563,9.26408607711488,-4.97868715191807,5.004691426454881
-0.4975227823248537,7.224863918106878,3.9827397053027713,9.444604452934477,-4.977785269952479,5.005123383279278,3.9827397053027713,9.444604452934477,-4.977785269952479,5.005123383279278
-0.5419175930214057,7.31446916785943,3.8930570208750144,9.623365045566846,-4.976892206917826,5.0055732901520145,3.8930570208750144,9.623365045566846,-4.976892206917826,5.0055732901520145
-0.5880955105755541,7.403168660137359,3.7998172988763086,9.800296353158377,-4.976008320027417,5.006040967116342,3.7998172988763086,9.800296353158377,-4.976008320027417,5.006040967116342
-0.6360380644359744,7.490926916326396,3.703057833952274,9.975327605545083,-4.9751339628242235,5.0065262271077104,3.703057833952274,9.975327605545083,-4.9751339628242235,5.0065262271077104
-0.6857260782203481,7.577708834294161,3.6028173285987712,10.148388792559729,-4.974269485039468,5.007028876028594,3.6028173285987712,10.148388792559729,-4.974269485039468,5.007028876028594
-0.7371396773856594,7.663479702430544,3.49913587768142,10.319410692034962,-4.973415232452739,5.007548712826125,3.49913587768142,10.319410692034962,-4.973415232452739,5.007548712826125
-0.7902582971777479,7.748205213531885,3.392054952398186,10.488324897491255,-4.972571546753682,5.008085529572515,3.392054952398186,10.488324897491255,-4.972571546753682,5.008085529572515
-0.8450606908569352,7.8318514785234035,3.2816173836914544,10.655063845498582,-4.971738765405325,5.008639111548225,3.2816173836914544,10.655063845498582,-4.971738765405325,5.008639111548225
-0.9015249381964389,7.914385040014372,3.167867345116229,10.819560842700898,-4.970917221509107,5.009209237327844,3.167867345116229,10.819560842700898,-4.970917221509107,5.009209237327844
-0.9596284542501694,7.995772885680625,3.050850335171292,10.981750092492588,-4.970107243671631,5.009795678868663,3.050850335171292,10.981750092492588,-4.970107243671631,5.009795678868663
-1.0193479983864087,8.075982461469055,2.9306131591004148,11.141566721336225,-4.9693091558732325,5.010398201601884,2.9306131591004148,11.141566721336225,-4.9693091558732325,5.010398201601884
-1.080659683583752,8.154981684618791,2.8072039101708857,11.298946804711136,-4.96852327733839,5.011016564526447,2.8072039101708857,11.298946804711136,-4.96852327733839,5.011016564526447
-1.1435389859855989,8.232738956493884,2.6806719504368415,11.453827392682342,-4.967749922408039,5.011650520305427,2.6806719504368415,11.453827392682342,-4.967749922408039,5.011650520305427
-1.207960754709368,8.309223175222334,2.551067890995105,11.606146535079702,-4.966989400413841,5.012299815364966,2.551067890995105,11.606146535079702,-4.966989400413841,5.012299815364966
-1.2738992219065155,8.384403748136423,2.418443571741422,11.75584330627715,-4.966242015554453,5.012964189995696,2.418443571741422,11.75584330627715,-4.966242015554453,5.012964189995696
-1.3413280130693301,8.45825060400938,2.282852040635194,11.902857829562139,-4.965508066773854,5.013643378456623,2.282852040635194,11.902857829562139,-4.965508066773854,5.013643378456623
-1.4102201575803852,8.530734205083471,2.1443475324809995,12.047131301085525,-4.9647878476417695,5.014337109081418,2.1443475324809995,12.047131301085525,-4.9647878476417695,5.014337109081418
-1.4805480995004263,8.601825558884698,2.0029854472353983,12.188606013382314,-4.9640816462362505,5.015045104387083,2.0029854472353983,12.188606013382314,-4.9640816462362505,5.015045104387083
-1.5522837085903787,8.671496229819414,1.8588223278476865,12.327225378453896,-4.963389745028444,5.015767081184933,1.8588223278476865,12.327225378453896,-4.963389745028444,5.015767081184933
-1.6253982915630683,8.739718350548175,1.7119158376434698,12.462933950402475,-4.9627124207696065,5.016502750693876,1.7119158376434698,12.462933950402475,-4.9627124207696065,5.016502750693876
-1.6998626035601543,8.806464633132306,1.5623247372601026,12.595677447608693,-4.962049944380411,5.017251818655919,1.5623247372601026,12.595677447608693,-4.962049944380411,5.017251818655919
-1.775646859849682,8.87170837994871,1.4101088611432162,12.725402774443559,-4.96140258084258,5.018013985453862,1.4101088611432162,12.725402774443559,-4.96140258084258,5.018013985453862
-1.8527207477395788,8.93542349436857,1.2553290936137405,12.852058042505988,-4.960770589092898,5.01878894623115,1.2553290936137405,12.852058042505988,-4.960770589092898,5.01878894623115
-1.9310534387023273,8.997584491195635,1.0980473445149839,12.975592591377467,-4.960154221919638,5.0195763910138025,1.0980473445149839,12.975592591377467,-4.960154221919638,5.0195763910138025
-2.010613600705964,9.058166506859981,0.9383265244495242,13.095957008885556,-4.959553725861452,5.020376004834407,0.9383265244495242,13.095957008885556,-4.959553725861452,5.020376004834407
-2.0913694107464753,9.11714530936309,0.7762305196158046,13.213103150868085,-4.958969341108755,5.0211874678580966,0.7762305196158046,13.213103150868085,-4.958969341108755,5.0211874678580966
-2.1732885675765754,9.174497307970336,0.6118241662545079,13.32698416043019,-4.958401301407658,5.022010455510482,0.6118241662545079,13.32698416043019,-4.958401301407658,5.022010455510482
-2.2563383046257726,9.230199562646957,0.44517322471492227,13.437554486686441,-4.957849833966467,5.022844638607473,0.44517322471492227,13.437554486686441,-4.957849833966467,5.022844638607473
-2.340485403106562,9.284229793233772,0.4446273307245212,13.436716645693625,-5.125598136937645,5.1317429407739175,0.4446273307245212,13.436716645693625,-5.125598136937645,5.1317429407739175
-2.423535140155759,9.339932047910393,0.4440647902065207,13.435889889415387,-5.291135070518039,5.243974206405399,0.4440647902065207,13.435889889415387,-5.291135070518039,5.243974206405399
-2.5054542969858593,9.397284046517639,0.4434858281696288,13.435074548543213,-5.454394422141347,5.359493544492064,0.4434858281696288,13.435074548543213,-5.454394422141347,5.359493544492064
-2.5862101070263708,9.456262849020748,0.44289067619094036,13.434270949202581,-5.615310890243682,5.478254748838915,0.44289067619094036,13.434270949202581,-5.615310890243682,5.478254748838915
-2.6657702690300074,9.516844864685094,0.44227957232331194,13.433479412822514,-5.773820110383326,5.600210316547675,0.44227957232331194,13.433479412822514,-5.773820110383326,5.600210316547675
-2.7441029599927558,9.57900586151216,0.4416527610001424,13.432700256007008,-5.929858680985654,5.7253114670173115,0.4416527610001424,13.432700256007008,-5.929858680985654,5.7253114670173115
-2.821176847882653,9.642720975932018,0.44101049293760397,13.431933790408404,-6.08336418870291,5.853508161455632,0.44101049293760397,13.431933790408404,-6.08336418870291,5.853508161455632
-2.896961104172181,9.707964722748423,0.44035302503435725,13.431180322602723,-6.234275233378719,5.984749122894124,0.44035302503435725,13.431180322602723,-6.234275233378719,5.984749122894124
-2.9714254161692666,9.774711005332554,0.4396806202687986,13.430440153967035,-6.382531452607331,6.118981856698072,0.4396806202687986,13.430440153967035,-6.382531452607331,6.118981856698072
-3.044539999141956,9.842933126061315,0.43899354759386844,13.42971358055893,-6.528073545877781,6.256152671563699,0.43899354759386844,13.42971358055893,-6.528073545877781,6.256152671563699
-3.1162756082319083,9.91260379699603,0.4382920818294762,13.429000892998083,-6.670843298293293,6.396206700993978,0.4382920818294762,13.429000892998083,-6.670843298293293,6.396206700993978
-3.186603550151949,9.983695150797258,0.4375765035525747,13.428302376350016,-6.810783603856473,6.5390879252445,0.4375765035525747,13.428302376350016,-6.810783603856473,6.5390879252445
-3.2554956946630043,10.056178751871348,0.43684709898493335,13.427618310012075,-6.947838488310942,6.684739193730621,0.43684709898493335,13.427618310012075,-6.947838488310942,6.684739193730621
-3.3229244858258187,10.130025607744306,0.43610415987865414,13.426948967601675,-7.081953131530291,6.833102247886939,0.43610415987865414,13.426948967601675,-7.081953131530291,6.833102247886939
-3.388862953022966,10.205206180658395,0.43534798339947445,13.426294616846853,-7.213073889445406,6.984117744469938,0.43534798339947445,13.426294616846853,-7.213073889445406,6.984117744469938
-3.4532847217467353,10.281690399386845,0.43457887200790246,13.42565551947919,-7.341148315501373,7.1377252792945,0.43457887200790246,13.42565551947919,-7.341148315501373,7.1377252792945
-3.516164024148582,10.359447671261938,0.43379713333824155,13.425031931129109,-7.466125181635405,7.293863411394767,0.43379713333824155,13.425031931129109,-7.466125181635405,7.293863411394767
-3.5774757093459257,10.438446894411674,0.4330030800755358,13.424424101223636,-7.587954498767387,7.452469687599712,0.4330030800755358,13.424424101223636,-7.587954498767387,7.452469687599712
-3.6371952534821648,10.518656470200103,0.43219702983050334,13.423832272886632,-7.706587536794833,7.613480667513575,0.43219702983050334,13.423832272886632,-7.706587536794833,7.613480667513575
-3.695298769535895,10.600044315866356,0.43137930501249455,13.423256682841535,-7.8219768440842845,7.776831948891177,0.43137930501249455,13.423256682841535,-7.8219768440842845,7.776831948891177
-3.751763016875399,10.682577877357323,0.43055023270053505,13.422697561316692,-7.934076266451333,7.942458193397954,0.43055023270053505,13.422697561316692,-7.934076266451333,7.942458193397954
-3.8065654105545863,10.766224142348841,0.4297101445124931,13.42215513195326,-8.042840965621666,8.110293152744422,0.4297101445124931,13.42215513195326,-8.042840965621666,8.110293152744422
-3.8596840303466746,10.850949653450183,0.4288593764724449,13.42162961171575,-8.148227437165794,8.280269695184616,0.4288593764724449,13.42162961171575,-8.148227437165794,8.280269695184616
-3.911097629511986,10.936720521586565,0.4279982688762627,13.42112121080525,-8.250193527900235,8.45231983236788,0.4279982688762627,13.42112121080525,-8.250193527900235,8.45231983236788
-3.9607856432963597,11.02350243955433,0.42712716615550317,13.420630132575347,-8.348698452748224,8.626374746533312,0.42712716615550317,13.420630132575347,-8.348698452748224,8.626374746533312
-4.00872819715678,11.111260695743367,0.42624641673964003,13.420156573450782,-8.4437028110532,8.80236481803595,0.42624641673964003,13.420156573450782,-8.4437028110532,8.80236481803595
-4.054906114710929,11.199960188021295,0.4253563729166965,13.419700722848896,-8.535168602338555,8.980219653193695,0.4253563729166965,13.419700722848896,-8.535168602338555,8.980219653193695
-4.099300925407481,11.289565437773847,0.4244573906923357,13.419262763103847,-8.623059241507297,9.159868112443847,0.4244573906923357,13.419262763103847,-8.623059241507297,9.159868112443847
-4.141894871914081,11.380040604095843,0.4235498296474596,13.418842869393696,-8.707339573475622,9.34123833879799,0.4235498296474596,13.418842869393696,-8.707339573475622,9.34123833879799
-4.1826709172200385,11.471349498127074,0.42263405279438615,13.418441209670327,-8.787975887234463,9.52425778658382,0.42263405279438615,13.418441209670327,-8.787975887234463,9.52425778658382
-4.221612751450904,11.563455597527362,0.42171042643164736,13.418057944592277,-8.864935929333456,9.708853250462447,0.42171042643164736,13.418057944592277,-8.864935929333456,9.708853250462447
-4.258704798392202,11.656322061085014,0.42077931999747165,13.417693227460465,-8.938188916781876,9.894950894709563,0.42077931999747165,13.417693227460465,-8.938188916781876,9.894950894709563
-4.293932221719711,11.749911743452808,0.4198411059220204,13.417347204156881,-9.007705549361443,10.082476282748734,0.4198411059220204,13.417347204156881,-9.007705549361443,10.082476282748734
-4.327280930933792,11.844187210005643,0.41889615947841197,13.417020013086233,-9.073458021345996,10.271354406925052,0.41889615947841197,13.417020013086233,-9.073458021345996,10.271354406925052
-4.358737586995404,11.939110751813887,0.41794485863262576,13.416711785120587,-9.135420032623433,10.461509718507187,0.41794485863262576,13.416711785120587,-9.135420032623433,10.461509718507187
-4.388289607661538,12.034644400726448,0.4169875838923165,13.416422643547017,-9.193566799215393,10.652866157905878,0.4169875838923165,13.416422643547017,-9.193566799215393,10.652866157905878
-4.41592517251795,12.130749944557525,0.41602471815461595,13.416152704018302,-9.247875063190516,10.845347185096749,0.41602471815461595,13.416152704018302,-9.247875063190516,10.845347185096749
-4.4416332277071655,12.227388942370977,0.4150566465529826,13.41590207450665,-9.298323101967313,11.038875810235304,0.4150566465529826,13.41590207450665,-9.298323101967313,11.038875810235304
-4.465403490349879,12.32452273985618,0.41408375630314875,13.415670855260528,-9.344890737002906,11.233374624451832,0.41408375630314875,13.415670855260528,-9.344890737002906,11.233374624451832
-4.487226452657966,12.42211248478924,0.413106436548242,13.415459138764547,-9.387559341864174,11.428765830813933,0.413106436548242,13.415459138764547,-9.387559341864174,11.428765830813933
-4.507093385737472,12.520119142573364,0.41212507820313515,13.415267009702486,-9.42631184967808,11.624971275444242,0.41212507820313515,13.415267009702486,-9.42631184967808,11.624971275444242
-4.524996343080055,12.618503511852175,0.41114007379808015,13.415094544923406,-9.46113275995819,11.821912478780945,0.41114007379808015,13.415094544923406,-9.46113275995819,11.821912478780945
-4.540928163741479,12.717226240189738,0.41015181732170625,13.414941813410922,-9.492008144804664,12.019510666968555,0.41015181732170625,13.414941813410922,-9.492008144804664,12.019510666968555
-4.554882475205903,12.816247839811002,0.40916070406342797,13.414808876255599,-9.518925654475234,12.217686803366405,0.40916070406342797,13.414808876255599,-9.518925654475234,12.217686803366405
-4.566853695934795,12.915528703396388,0.40816713045533337,13.41469578663053,-9.541874522324925,12.416361620162247,0.40816713045533337,13.41469578663053,-9.541874522324925,12.416361620162247
-4.576837037599478,13.015029119924192,0.4071714939136193,13.414602589770055,-9.560845569112574,12.615455650078328,0.4071714939136193,13.414602589770055,-9.560845569112574,12.615455650078328
-4.584828506996395,13.114709290554453,0.40617419267962607,13.414529322951676,-9.575831206672415,12.81488925815723,0.40617419267962607,13.414529322951676,-9.575831206672415,12.81488925815723
-4.59082490764434,13.214529344547973,0.4051756256605499,13.414476015481144,-9.58682544094923,13.014582673614802,0.4051756256605499,13.414476015481144,-9.58682544094923,13.014582673614802
-4.594823841063003,13.314449355214071,0.4041761922698859,13.414442688680737,-9.593823874395891,13.214456021747406,0.4041761922698859,13.414442688680737,-9.593823874395891,13.214456021747406
-4.596823707732336,13.41442935588073,0.4031762922676636,13.41442935588073,-9.596823707732337,13.41442935588073,0.4031762922676636,13.41442935588073,-9.596823707732337,13.41442935588073
-4.596823707732336,13.51442935588073,0.4021763256005526,13.414436022414064,-9.595823741065225,13.614422689347395,0.4021763256005526,13.414436022414064,-9.595823741065225,13.614422689347395
-4.594823841063003,13.614409356547387,0.40117669224188646,13.414462685614216,-9.590824374367893,13.814356027480558,0.40117669224188646,13.414462685614216,-9.590824374367893,13.814356027480558
-4.59082490764434,13.714329367213486,0.40017779203168136,13.414509334816263,-9.58182760732036,14.014149399610709,0.40017779203168136,13.414509334816263,-9.58182760732036,14.014149399610709
-4.584828506996395,13.814149421207006,0.39918002451670187,13.414575951361142,-9.568837038509493,14.21372289105287,0.39918002451670187,13.414575951361142,-9.568837038509493,14.21372289105287
-4.576837037599478,13.913829591837267,0.39818378879065097,13.414662508603126,-9.551857863989607,14.412996675071408,0.39818378879065097,13.414662508603126,-9.551857863989607,14.412996675071408
-4.566853695934795,14.01333000836507,0.39718948333453596,13.414768971920473,-9.530896875204126,14.611891044809667,0.39718948333453596,13.414768971920473,-9.530896875204126,14.611891044809667
-4.554882475205903,14.112610871950457,0.3961975058572822,13.414895298729274,-9.505962456269089,14.81032644517164,0.3961975058572822,13.414895298729274,-9.505962456269089,14.81032644517164
-4.540928163741479,14.21163247157172,0.39520825313665586,13.41504143850049,-9.477064580619615,15.00822350464295,0.39520825313665586,13.41504143850049,-9.477064580619615,15.00822350464295
-4.524996343080055,14.310355199909283,0.39422212086055186,13.415207332780161,-9.44421480702066,15.205503067038405,0.39422212086055186,13.415207332780161,-9.44421480702066,15.205503067038405
-4.507093385737472,14.408739569188095,0.3932395034687355,13.415392915212788,-9.407426274943681,15.402086223163401,0.3932395034687355,13.415392915212788,-9.407426274943681,15.402086223163401
-4.487226452657966,14.506746226972218,0.3922607939950611,13.41559811156787,-9.366713699310992,15.597894342376566,0.3922607939950611,13.41559811156787,-9.366713699310992,15.597894342376566
-4.465403490349879,14.604335971905279,0.39128638391026893,13.415822839769604,-9.322093364610026,15.792849104040954,0.39128638391026893,13.415822839769604,-9.322093364610026,15.792849104040954
-4.4416332277071655,14.701469769390481,0.39031666296540024,13.416067009929705,-9.273583118379731,15.986872528851258,0.39031666296540024,13.416067009929705,-9.273583118379731,15.986872528851258
-4.41592517251795,14.798108767203933,0.389352019035905,13.416330524383364,-9.221202364071804,16.179887010024505,0.389352019035905,13.416330524383364,-9.221202364071804,16.179887010024505
-4.388289607661538,14.894214311035011,0.3883928379664914,13.416613277728311,-9.164972053289567,16.37181534434171,0.3883928379664914,13.416613277728311,-9.164972053289567,16.37181534434171
-4.358737586995404,14.989747959947572,0.38743950341679945,13.416915156866981,-9.104914677407606,16.562580763028162,0.38743950341679945,13.416915156866981,-9.104914677407606,16.562580763028162
-4.327280930933792,15.084671501755816,0.3864923967079381,13.417236041051742,-9.041054258575523,16.75210696245989,0.3864923967079381,13.417236041051742,-9.041054258575523,16.75210696245989
-4.293932221719711,15.17894696830865,0.3855518966699627,13.4175758019332,-8.973416340109384,16.9403181346841,0.3855518966699627,13.4175758019332,-8.973416340109384,16.9403181346841
-4.258704798392202,15.272536650676445,0.38461837949034905,13.41793430361153,-8.902027976274752,17.127138997741362,0.38461837949034905,13.41793430361153,-8.902027976274752,17.127138997741362
-4.221612751450904,15.365403114234097,0.383692218563521,13.418311402690842,-8.826917721465328,17.31249482577735,0.383692218563521,13.418311402690842,-8.826917721465328,17.31249482577735
-4.1826709172200385,15.457509213634385,0.3827737843415022,13.418706948336531,-8.74811561878158,17.49631147893224,0.3827737843415022,13.418706948336531,-8.74811561878158,17.49631147893224
-4.141894871914081,15.548818107665616,0.38186344418573537,13.419120782335616,-8.665653188013899,17.678515432995617,0.38186344418573537,13.419120782335616,-8.665653188013899,17.678515432995617
-4.099300925407481,15.639293273987612,0.3809615622201443,13.419552739160011,-8.579563413035107,17.859033808815212,0.3809615622201443,13.419552739160011,-8.579563413035107,17.859033808815212
-4.054906114710929,15.728898523740163,0.3800684991854908,13.420002646032746,-8.489880728607348,18.03779440144758,0.3800684991854908,13.420002646032746,-8.489880728607348,18.03779440144758
-4.00872819715678,15.817598016018092,0.3791846122950817,13.420470322997074,-8.396641006608643,18.214725709039108,0.3791846122950817,13.420470322997074,-8.396641006608643,18.214725709039108
-3.9607856432963597,15.905356272207129,0.37831025509188887,13.420955582988443,-8.29988154168461,18.389756961425814,0.37831025509188887,13.420955582988443,-8.29988154168461,18.389756961425814
-3.911097629511986,15.992138190174893,0.3774457773071336,13.421458231909327,-8.199641036331105,18.56281814844046,0.3774457773071336,13.421458231909327,-8.199641036331105,18.56281814844046
-3.8596840303466746,16.077909058311274,0.3765915247204048,13.421978068706855,-8.095959585413754,18.73384004791569,0.3765915247204048,13.421978068706855,-8.095959585413754,18.73384004791569
-3.8065654105545863,16.162634569412617,0.3757478390213467,13.422514885453246,-7.988878660130519,18.902754253371988,0.3757478390213467,13.422514885453246,-7.988878660130519,18.902754253371988
-3.751763016875399,16.246280834404136,0.37491505767299094,13.423068467428957,-7.878441091423788,19.069493201379316,0.37491505767299094,13.423068467428957,-7.878441091423788,19.069493201379316
-3.695298769535895,16.328814395895105,0.3740935137767729,13.423638593208576,-7.764691052848564,19.233990198581633,0.3740935137767729,13.423638593208576,-7.764691052848564,19.233990198581633
-3.6371952534821648,16.410202241561358,0.37328353593929586,13.424225034749394,-7.647674042903626,19.39617944837332,0.37328353593929586,13.424225034749394,-7.647674042903626,19.39617944837332
-3.5774757093459257,16.490411817349788,0.3724854481408979,13.424827557482615,-7.527436866832749,19.55599607721696,0.3724854481408979,13.424827557482615,-7.527436866832749,19.55599607721696
-3.516164024148582,16.569411040499524,0.3716995696060552,13.42544592040718,-7.404027617903219,19.71337616059187,0.3716995696060552,13.42544592040718,-7.404027617903219,19.71337616059187
-3.4532847217467353,16.647168312374617,0.37092621467570464,13.42607987618616,-7.277495658169175,19.868256748563077,0.37092621467570464,13.42607987618616,-7.277495658169175,19.868256748563077
-3.388862953022966,16.723652531103067,0.37016569268150645,13.426729171245698,-7.147891598727439,20.020575890960437,0.37016569268150645,13.426729171245698,-7.147891598727439,20.020575890960437
-3.3229244858258187,16.798833104017156,0.36941830782211804,13.427393545876427,-7.015267279473756,20.170272662157885,0.36941830782211804,13.427393545876427,-7.015267279473756,20.170272662157885
-3.2554956946630043,16.872679959890114,0.3686843590415192,13.428072734337356,-6.879675748367528,20.317287185442872,0.3686843590415192,13.428072734337356,-6.879675748367528,20.317287185442872
-3.186603550151949,16.945163560964204,0.36796413990943533,13.42876646496215,-6.741171240213333,20.461560656966256,0.36796413990943533,13.42876646496215,-6.741171240213333,20.461560656966256
-3.1162756082319083,17.016254914765433,0.36725793850391586,13.429474460267816,-6.5998091549677325,20.60303536926305,0.36725793850391586,13.429474460267816,-6.5998091549677325,20.60303536926305
-3.044539999141956,17.08592558570015,0.3665660372961086,13.430196437065668,-6.4556460355800205,20.74165473433463,0.3665660372961086,13.430196437065668,-6.4556460355800205,20.74165473433463
-2.9714254161692666,17.154147706428912,0.36588871303727144,13.430932106574613,-6.308739545375804,20.87736330628321,0.36588871303727144,13.430932106574613,-6.308739545375804,20.87736330628321
-2.896961104172181,17.220893989013042,0.36522623664807563,13.431681174536655,-6.159148444992438,21.01010680348943,0.36522623664807563,13.431681174536655,-6.159148444992438,21.01010680348943
-2.821176847882653,17.28613773582945,0.36457887311024484,13.4324433413346,-6.00693256887555,21.139832130324297,0.36457887311024484,13.4324433413346,-6.00693256887555,21.139832130324297
-2.7441029599927558,17.349852850249306,0.3639468813605635,13.433218302111886,-5.852152801346075,21.266487398386726,0.3639468813605635,13.433218302111886,-5.852152801346075,21.266487398386726
-2.6657702690300074,17.412013847076373,0.36333051418730333,13.43400574689454,-5.6948710522473185,21.390021947258205,0.36333051418730333,13.43400574689454,-5.6948710522473185,21.390021947258205
-2.5862101070263708,17.472595862740718,0.36273001812911687,13.434805360715144,-5.535150232181858,21.51038636476629,0.36273001812911687,13.434805360715144,-5.535150232181858,21.51038636476629
-2.5054542969858593,17.531574665243827,0.36214563337642014,13.435616823738833,-5.373054227348138,21.62753250674882,0.36214563337642014,13.435616823738833,-5.373054227348138,21.62753250674882
-2.423535140155759,17.588926663851073,0.3615775936753236,13.436439811391217,-5.208647873986842,21.741413516310928,0.3615775936753236,13.436439811391217,-5.208647873986842,21.741413516310928
-2.340485403106562,17.644628918527694,0.3610261262341323,13.437273994488208,-5.041996932447256,21.85198384256718,0.3610261262341323,13.437273994488208,-5.041996932447256,21.85198384256718
-2.256338304625772,17.69865914911451,0.5287744292053107,13.546172296654653,-5.041451038456855,21.851146001574364,0.5287744292053107,13.546172296654653,-5.041451038456855,21.851146001574364
-2.173288567576575,17.75436140379113,0.6943113627857045,13.658403562286136,-5.040888497938854,21.850319245296124,0.6943113627857045,13.658403562286136,-5.040888497938854,21.850319245296124
-2.091369410746475,17.811713402398375,0.8575707144090128,13.773922900372801,-5.0403095359019625,21.849503904423948,0.8575707144090128,13.773922900372801,-5.0403095359019625,21.849503904423948
-2.0106136007059634,17.870692204901484,1.0184871825113473,13.89268410471965,-5.039714383923274,21.848700305083316,1.0184871825113473,13.89268410471965,-5.039714383923274,21.848700305083316
-1.9310534387023268,17.93127422056583,1.1769964026509925,14.014639672428409,-5.039103280055646,21.84790876870325,1.1769964026509925,14.014639672428409,-5.039103280055646,21.84790876870325
-1.8527207477395784,17.993435217392896,1.3330349732533193,14.139740822898048,-5.038476468732476,21.847129611887745,1.3330349732533193,14.139740822898048,-5.038476468732476,21.847129611887745
-1.7756468598496813,18.057150331812753,1.4865404809705751,14.267937517336366,-5.037834200669938,21.846363146289143,1.4865404809705751,14.267937517336366,-5.037834200669938,21.846363146289143
-1.6998626035601536,18.12239407862916,1.6374515256463844,14.39917847877486,-5.037176732766691,21.84560967848346,1.6374515256463844,14.39917847877486,-5.037176732766691,21.84560967848346
-1.6253982915630676,18.18914036121329,1.7857077448749972,14.533411212578809,-5.036504328001133,21.844869509847772,1.7857077448749972,14.533411212578809,-5.036504328001133,21.844869509847772
-1.552283708590378,18.257362481942053,1.9312498381454462,14.670582027444436,-5.035817255326203,21.84414293643967,1.9312498381454462,14.670582027444436,-5.035817255326203,21.84414293643967
-1.4805480995004257,18.32703315287677,2.074019590560959,14.810636056874715,-5.03511578956181,21.84343024887882,2.074019590560959,14.810636056874715,-5.03511578956181,21.84343024887882
-1.4102201575803845,18.398124506678,2.213959896124139,14.95351728112524,-5.0344002112849076,21.842731732230757,2.213959896124139,14.95351728112524,-5.0344002112849076,21.842731732230757
-1.3413280130693295,18.47060810775209,2.3510147805786072,15.09916854961136,-5.033670806717266,21.842047665892817,2.3510147805786072,15.09916854961136,-5.033670806717266,21.842047665892817
-1.2738992219065148,18.544454963625046,2.4851294237979573,15.247531603767678,-5.032927867610987,21.841378323482417,2.4851294237979573,15.247531603767678,-5.032927867610987,21.841378323482417
-1.2079607547093674,18.619635536539136,2.6162501817130726,15.398547100350678,-5.032171691131808,21.840723972727595,2.6162501817130726,15.398547100350678,-5.032171691131808,21.840723972727595
-1.1435389859855982,18.696119755267585,2.7443246077690393,15.55215463517524,-5.031402579740235,21.84008487535993,2.7443246077690393,15.55215463517524,-5.031402579740235,21.84008487535993
-1.0806596835837514,18.773877027142678,2.8693014739030724,15.708292767275505,-5.030620841070575,21.83946128700985,2.8693014739030724,15.708292767275505,-5.030620841070575,21.83946128700985
-1.019347998386408,18.852876250292415,2.9911307910350526,15.866899043480451,-5.029826787807869,21.838853457104378,2.9911307910350526,15.866899043480451,-5.029826787807869,21.838853457104378
-0.9596284542501687,18.933085826080845,3.1097638290624996,16.027910023394316,-5.029020737562837,21.838261628767373,3.1097638290624996,16.027910023394316,-5.029020737562837,21.838261628767373
-0.9015249381964382,19.014473671747098,3.2251531363519517,16.19126130477192,-5.028203012744828,21.837686038722275,3.2251531363519517,16.19126130477192,-5.028203012744828,21.837686038722275
-0.8450606908569346,19.097007233238067,3.3372525587189985,16.356887549278696,-5.0273739404328674,21.837126917197438,3.3372525587189985,16.356887549278696,-5.0273739404328674,21.837126917197438
-0.7902582971777472,19.180653498229585,3.4460172578893324,16.524722508625167,-5.026533852244826,21.836584487834003,3.4460172578893324,16.524722508625167,-5.026533852244826,21.836584487834003
-0.7371396773856588,19.26537900933093,3.551403729433461,16.69469905106536,-5.025683084204778,21.836058967596497,3.551403729433461,16.69469905106536,-5.025683084204778,21.836058967596497
-0.6857260782203474,19.35114987746731,3.6533698201679012,16.866749188248626,-5.024821976608596,21.835550566685995,3.6533698201679012,16.866749188248626,-5.024821976608596,21.835550566685995
-0.6360380644359737,19.437931795435077,3.7518747450158885,17.04080410241406,-5.023950873887836,21.835059488456093,3.7518747450158885,17.04080410241406,-5.023950873887836,21.835059488456093
-0.5880955105755533,19.525690051624114,3.846879103320866,17.216794173916696,-5.023070124471973,21.83458592933153,3.846879103320866,17.216794173916696,-5.023070124471973,21.83458592933153
-0.541917593021405,19.614389543902043,3.93834489460622,17.394649009074442,-5.02218008064903,21.834130078729643,3.93834489460622,17.394649009074442,-5.02218008064903,21.834130078729643
-0.4975227823248529,19.703994793654594,4.026235533774964,17.574297468324595,-5.021281098424669,21.833692118984594,4.026235533774964,17.574297468324595,-5.021281098424669,21.833692118984594
-0.45492883581825294,19.794469959976592,4.110515865743288,17.75566769467874,-5.020373537379793,21.833272225274445,4.110515865743288,17.75566769467874,-5.020373537379793,21.833272225274445
-0.41415279051229587,19.88577885400782,4.1911521795021285,17.938687142464566,-5.019457760526721,21.832870565551076,4.1911521795021285,17.938687142464566,-5.019457760526721,21.832870565551076
-0.37521095628143075,19.97788495340811,4.26811222160112,18.123282606343196,-5.018534134163982,21.832487300473026,4.26811222160112,18.123282606343196,-5.018534134163982,21.832487300473026
-0.33811890934013245,20.070751416965763,4.341365209049541,18.309380250590312,-5.017603027729806,21.832122583341214,4.341365209049541,18.309380250590312,-5.017603027729806,21.832122583341214
-0.3028914860126234,20.164341099333555,4.410881841629107,18.49690563862948,-5.016664813654354,21.83177656003763,4.410881841629107,18.49690563862948,-5.016664813654354,21.83177656003763
-0.26954277679854194,20.25861656588639,4.476634313613661,18.685783762805798,-5.015719867210746,21.83144936896698,4.476634313613661,18.685783762805798,-5.015719867210746,21.83144936896698
-0.23808612073693014,20.35354010769463,4.5385963248911,18.875939074387933,-5.0147685663649595,21.83114114100133,4.5385963248911,18.875939074387933,-5.0147685663649595,21.83114114100133
-0.20853410007079615,20.44907375660719,4.5967430914830585,19.067295513786622,-5.013811291624651,21.83085199942776,4.5967430914830585,19.067295513786622,-5.013811291624651,21.83085199942776
-0.18089853521438473,20.545179300438267,4.651051355458181,19.25977654097749,-5.012848425886951,21.830582059899044,4.651051355458181,19.25977654097749,-5.012848425886951,21.830582059899044
-0.1551904800251692,20.641818298251717,4.701499394234979,19.453305166116042,-5.011880354285317,21.830331430387393,4.701499394234979,19.453305166116042,-5.011880354285317,21.830331430387393
-0.1314202173824557,20.73895209573692,4.748067029270572,19.647803980332572,-5.0109074640354825,21.830100211141268,4.748067029270572,19.647803980332572,-5.0109074640354825,21.830100211141268
-0.10959725507436875,20.83654184066998,4.790735634131839,19.843195186694672,-5.009930144280577,21.82988849464529,4.790735634131839,19.843195186694672,-5.009930144280577,21.82988849464529
-0.08973032199486261,20.934548498454106,4.8294881419457445,20.039400631324984,-5.008948785935469,21.829696365583228,4.8294881419457445,20.039400631324984,-5.008948785935469,21.829696365583228
-0.07182736465228017,21.032932867732917,4.864309052225855,20.236341834661687,-5.007963781530415,21.829523900804148,4.864309052225855,20.236341834661687,-5.007963781530415,21.829523900804148
-0.05589554399085554,21.13165559607048,4.89518443707233,20.433940022849296,-5.006975525054041,21.829371169291665,4.89518443707233,20.433940022849296,-5.006975525054041,21.829371169291665
-0.04194123252643188,21.230677195691744,4.9221019467429,20.632116159247147,-5.005984411795763,21.82923823213634,4.9221019467429,20.632116159247147,-5.005984411795763,21.82923823213634
-0.029970011797539928,21.329958059277132,4.945050814592588,20.83079097604299,-5.004990838187669,21.829125142511273,4.945050814592588,20.83079097604299,-5.004990838187669,21.829125142511273
-0.0199866701328571,21.429458475804935,4.96402186138024,21.02988500595907,-5.003995201645954,21.8290319456508,4.96402186138024,21.02988500595907,-5.003995201645954,21.8290319456508
-0.011995200735939815,21.529138646435197,4.979007498940081,21.22931861403797,-5.002997900411961,21.82895867883242,4.979007498940081,21.22931861403797,-5.002997900411961,21.82895867883242
-0.005998800087995344,21.62895870042872,4.990001733216895,21.429012029495546,-5.0019993333928845,21.82890537136189,4.990001733216895,21.429012029495546,-5.0019993333928845,21.82890537136189
-0.0019998666693319183,21.728878711094815,4.9970001666635575,21.628885377628148,-5.0009999000022205,21.828872044561482,4.9970001666635575,21.628885377628148,-5.0009999000022205,21.828872044561482
1.3977534407683123e-15,21.828858711761473,5.000000000000002,21.828858711761473,-4.999999999999998,21.828858711761473,5.000000000000002,21.828858711761473,-4.999999999999998,21.828858711761473
1.403876674764049e-15,21.928858711761475,5.000000000000002,21.928858711761475,-4.999999999999998,21.928858711761475,5.000000000000002,21.928858711761475,-4.999999999999998,21.928858711761475
1.4099999087597859e-15,22.028858711761472,5.000000000000002,22.028858711761472,-4.999999999999998,22.028858711761472,5.000000000000002,22.028858711761472,-4.999999999999998,22.028858711761472
1.4161231427555225e-15,22.128858711761474,5.000000000000002,22.128858711761474,-4.999999999999998,22.128858711761474,5.000000000000002,22.128858711761474,-4.999999999999998,22.128858711761474
1.4222463767512594e-15,22.22885871176147,5.000000000000002,22.22885871176147,-4.999999999999998,22.22885871176147,5.000000000000002,22.22885871176147,-4.999999999999998,22.22885871176147
1.4283696107469961e-15,22.328858711761473,5.000000000000002,22.328858711761473,-4.999999999999998,22.328858711761473,5.000000000000002,22.328858711761473,-4.999999999999998,22.328858711761473
1.434492844742733e-15,22.428858711761475,5.000000000000002,22.428858711761475,-4.999999999999998,22.428858711761475,5.000000000000002,22.428858711761475,-4.999999999999998,22.428858711761475
1.4406160787384697e-15,22.528858711761472,5.000000000000002,22.528858711761472,-4.999999999999998,22.528858711761472,5.000000000000002,22.528858711761472,-4.999999999999998,22.528858711761472
1.4467393127342065e-15,22.628858711761474,5.000000000000002,22.628858711761474,-4.999999999999998,22.628858711761474,5.000000000000002,22.628858711761474,-4.999999999999998,22.628858711761474
1.4528625467299432e-15,22.72885871176147,5.000000000000002,22.72885871176147,-4.999999999999998,22.72885871176147,5.000000000000002,22.72885871176147,-4.999999999999998,22.72885871176147
1.4589857807256799e-15,22.828858711761473,5.000000000000002,22.828858711761473,-4.999999999999998,22.828858711761473,5.000000000000002,22.828858711761473,-4.999999999999998,22.828858711761473
1.4651090147214168e-15,22.928858711761475,5.000000000000002,22.928858711761475,-4.999999999999998,22.928858711761475,5.000000000000002,22.928858711761475,-4.999999999999998,22.928858711761475
1.4712322487171534e-15,23.028858711761472,5.000000000000002,23.028858711761472,-4.999999999999998,23.028858711761472,5.000000000000002,23.028858711761472,-4.999999999999998,23.028858711761472
1.4773554827128903e-15,23.128858711761474,5.000000000000002,23.128858711761474,-4.999999999999998,23.128858711761474,5.000000000000002,23.128858711761474,-4.999999999999998,23.128858711761474
1.483478716708627e-15,23.22885871176147,5.000000000000002,23.22885871176147,-4.999999999999998,23.22885871176147,5.000000000000002,23.22885871176147,-4.999999999999998,23.22885871176147
1.4896019507043639e-15,23.328858711761473,5.000000000000002,23.328858711761473,-4.999999999999998,23.328858711761473,5.000000000000002,23.328858711761473,-4.999999999999998,23.328858711761473
1.4957251847001006e-15,23.428858711761475,5.000000000000002,23.428858711761475,-4.999999999999998,23.428858711761475,5.000000000000002,23.428858711761475,-4.999999999999998,23.428858711761475
1.5018484186958374e-15,23.528858711761472,5.000000000000002,23.528858711761472,-4.999999999999998,23.528858711761472,5.000000000000002,23.528858711761472,-4.999999999999998,23.528858711761472
1.5079716526915741e-15,23.628858711761474,5.000000000000002,23.628858711761474,-4.999999999999998,23.628858711761474,5.000000000000002,23.628858711761474,-4.999999999999998,23.628858711761474
1.5140948866873108e-15,23.72885871176147,5.000000000000002,23.72885871176147,-4.999999999999998,23.72885871176147,5.000000000000002,23.72885871176147,-4.999999999999998,23.72885871176147
1.5202181206830477e-15,23.828858711761473,5.000000000000002,23.828858711761473,-4.999999999999998,23.828858711761473,5.000000000000002,23.828858711761473,-4.999999999999998,23.828858711761473
1.5263413546787843e-15,23.928858711761475,5.000000000000002,23.928858711761475,-4.999999999999998,23.928858711761475,5.000000000000002,23.928858711761475,-4.999999999999998,23.928858711761475
1.5324645886745212e-15,24.028858711761472,5.000000000000002,24.028858711761472,-4.999999999999998,24.028858711761472,5.000000000000002,24.028858711761472,-4.999999999999998,24.028858711761472
1.5385878226702579e-15,24.128858711761474,5.000000000000002,24.128858711761474,-4.999999999999998,24.128858711761474,5.000000000000002,24.128858711761474,-4.999999999999998,24.128858711761474
1.5447110566659948e-15,24.228858711761475,5.000000000000002,24.228858711761475,-4.999999999999998,24.228858711761475,5.000000000000002,24.228858711761475,-4.999999999999998,24.228858711761475
1.5508342906617314e-15,24.328858711761473,5.000000000000002,24.328858711761473,-4.999999999999998,24.328858711761473,5.000000000000002,24.328858711761473,-4.999999999999998,24.328858711761473
1.5569575246574683e-15,24.428858711761475,5.000000000000002,24.428858711761475,-4.999999999999998,24.428858711761475,5.000000000000002,24.428858711761475,-4.999999999999998,24.428858711761475
1.563080758653205e-15,24.528858711761472,5.000000000000002,24.528858711761472,-4.999999999999998,24.528858711761472,5.000000000000002,24.528858711761472,-4.999999999999998,24.528858711761472
1.5692039926489417e-15,24.628858711761474,5.000000000000002,24.628858711761474,-4.999999999999998,24.628858711761474,5.000000000000002,24.628858711761474,-4.999999999999998,24.628858711761474
1.5753272266446786e-15,24.728858711761475,5.000000000000002,24.728858711761475,-4.999999999999998,24.728858711761475,5.000000000000002,24.728858711761475,-4.999999999999998,24.728858711761475
1.5814504606404154e-15,24.828858711761473,5.000000000000002,24.828858711761473,-4.999999999999998,24.828858711761473,5.000000000000002,24.828858711761473,-4.999999999999998,24.828858711761473
1.5875736946361521e-15,24.928858711761475,5.000000000000002,24.928858711761475,-4.999999999999998,24.928858711761475,5.000000000000002,24.928858711761475,-4.999999999999998,24.928858711761475
1.5936969286318888e-15,25.028858711761472,5.000000000000002,25.028858711761472,-4.999999999999998,25.028858711761472,5.000000000000002,25.028858711761472,-4.999999999999998,25.028858711761472
1.5998201626276257e-15,25.128858711761474,5.000000000000002,25.128858711761474,-4.999999999999998,25.128858711761474,5.000000000000002,25.128858711761474,-4.999999999999998,25.128858711761474
1.6059433966233623e-15,25.228858711761475,5.000000000000002,25.228858711761475,-4.999999999999998,25.228858711761475,5.000000000000002,25.228858711761475,-4.999999999999998,25.228858711761475
1.6120666306190992e-15,25.328858711761473,5.000000000000002,25.328858711761473,-4.999999999999998,25.328858711761473,5.000000000000002,25.328858711761473,-4.999999999999998,25.328858711761473
1.6181898646148359e-15,25.428858711761475,5.000000000000002,25.428858711761475,-4.999999999999998,25.428858711761475,5.000000000000002,25.428858711761475,-4.999999999999998,25.428858711761475
1.6243130986105726e-15,25.528858711761472,5.000000000000002,25.528858711761472,-4.999999999999998,25.528858711761472,5.000000000000002,25.528858711761472,-4.999999999999998,25.528858711761472
1.6304363326063095e-15,25.628858711761474,5.000000000000002,25.628858711761474,-4.999999999999998,25.628858711761474,5.000000000000002,25.628858711761474,-4.999999999999998,25.628858711761474
1.6365595666020463e-15,25.728858711761475,5.000000000000002,25.728858711761475,-4.999999999999998,25.728858711761475,5.000000000000002,25.728858711761475,-4.999999999999998,25.728858711761475
1.642682800597783e-15,25.828858711761473,5.000000000000002,25.828858711761473,-4.999999999999998,25.828858711761473,5.000000000000002,25.828858711761473,-4.999999999999998,25.828858711761473
1.6488060345935197e-15,25.92885871176147,5.000000000000002,25.92885871176147,-4.999999999999998,25.92885871176147,5.000000000000002,25.92885871176147,-4.999999999999998,25.92885871176147
1.6549292685892566e-15,26.028858711761472,5.000000000000002,26.028858711761472,-4.999999999999998,26.028858711761472,5.000000000000002,26.028858711761472,-4.999999999999998,26.028858711761472
1.6610525025849932e-15,26.128858711761474,5.000000000000002,26.128858711761474,-4.999999999999998,26.128858711761474,5.000000000000002,26.128858711761474,-4.999999999999998,26.128858711761474
1.66717573658073e-15,26.22885871176147,5.000000000000002,26.22885871176147,-4.999999999999998,26.22885871176147,5.000000000000002,26.22885871176147,-4.999999999999998,26.22885871176147
1.6732989705764668e-15,26.328858711761473,5.000000000000002,26.328858711761473,-4.999999999999998,26.328858711761473,5.000000000000002,26.328858711761473,-4.999999999999998,26.328858711761473
1.6794222045722035e-15,26.42885871176147,5.000000000000002,26.42885871176147,-4.999999999999998,26.42885871176147,5.000000000000002,26.42885871176147,-4.999999999999998,26.42885871176147
1.6855454385679403e-15,26.528858711761472,5.000000000000002,26.528858711761472,-4.999999999999998,26.528858711761472,5.000000000000002,26.528858711761472,-4.999999999999998,26.528858711761472
1.691668672563677e-15,26.628858711761474,5.000000000000002,26.628858711761474,-4.999999999999998,26.628858711761474,5.000000000000002,26.628858711761474,-4.999999999999998,26.628858711761474
1.697791906559414e-15,26.728858711761475,5.000000000000002,26.728858711761475,-4.999999999999998,26.728858711761475,5.000000000000002,26.728858711761475,-4.999999999999998,26.728858711761475
1.7039151405551506e-15,26.828858711761473,5.000000000000002,26.828858711761473,-4.999999999999998,26.828858711761473,5.000000000000002,26.828858711761473,-4.999999999999998,26.828858711761473
1.697791906559414e-15,26.72885871176147,4.999000033332891,26.828852045228135,-4.999000033332887,26.628865378294808,4.999000033332891,26.828852045228135,-4.999000033332887,26.628865378294808
0.0019998666693350014,26.628878711094814,4.998000399974225,26.828825382027983,-4.9940006666355545,26.428932040161644,4.998000399974225,26.828825382027983,-4.9940006666355545,26.428932040161644
0.005998800087998414,26.528958700428717,4.9970014997640195,26.82877873282594,-4.985003899588023,26.229138668031496,4.9970014997640195,26.82877873282594,-4.985003899588023,26.229138668031496
0.011995200735942874,26.429138646435195,4.99600373224904,26.828712116281057,-4.972013330777154,26.029565176589333,4.99600373224904,26.828712116281057,-4.972013330777154,26.029565176589333
0.019986670132860145,26.329458475804934,4.995007496522988,26.828625559039075,-4.955034156257269,25.830291392570793,4.995007496522988,26.828625559039075,-4.955034156257269,25.830291392570793
0.029970011797542963,26.22995805927713,4.994013191066874,26.828519095721727,-4.934073167471788,25.631397022832534,4.994013191066874,26.828519095721727,-4.934073167471788,25.631397022832534
0.041941232526434905,26.130677195691742,4.99302121358962,26.828392768912924,-4.90913874853675,25.43296162247056,4.99302121358962,26.828392768912924,-4.90913874853675,25.43296162247056
0.05589554399085856,26.03165559607048,4.992031960868993,26.82824662914171,-4.880240872887277,25.23506456299925,4.992031960868993,26.82824662914171,-4.880240872887277,25.23506456299925
0.07182736465228316,25.932932867732916,4.991045828592891,26.828080734862038,-4.847391099288324,25.037785000603794,4.991045828592891,26.828080734862038,-4.847391099288324,25.037785000603794
0.0897303219948656,25.834548498454105,4.990063211201074,26.827895152429413,-4.810602567211342,24.841201844478796,4.990063211201074,26.827895152429413,-4.810602567211342,24.841201844478796
0.10959725507437174,25.73654184066998,4.989084501727399,26.827689956074327,-4.769889991578657,24.64539372526563,4.989084501727399,26.827689956074327,-4.769889991578657,24.64539372526563
0.13142021738245868,25.63895209573692,4.988110091642607,26.827465227872594,-4.725269656877689,24.450438963601243,4.988110091642607,26.827465227872594,-4.725269656877689,24.450438963601243
0.15519048002517216,25.541818298251716,4.9871403706977375,26.827221057712492,-4.676759410647394,24.25641553879094,4.9871403706977375,26.827221057712492,-4.676759410647394,24.25641553879094
0.1808985352143877,25.445179300438266,4.986175726768242,26.826957543258835,-4.624378656339467,24.063401057617696,4.986175726768242,26.826957543258835,-4.624378656339467,24.063401057617696
0.2085341000707991,25.34907375660719,4.985216545698829,26.826674789913888,-4.568148345557231,23.871472723300492,4.985216545698829,26.826674789913888,-4.568148345557231,23.871472723300492
0.23808612073693308,25.25354010769463,4.984263211149138,26.82637291077522,-4.508090969675271,23.68070730461404,4.984263211149138,26.82637291077522,-4.508090969675271,23.68070730461404
0.2695427767985449,25.158616565886387,4.983316104440276,26.82605202659046,-4.444230550843186,23.491181105182314,4.983316104440276,26.82605202659046,-4.444230550843186,23.491181105182314
0.30289148601262633,25.064341099333554,4.9823756044023,26.825712265709004,-4.376592632377047,23.302969932958103,4.9823756044023,26.825712265709004,-4.376592632377047,23.302969932958103
0.33811890934013533,24.97075141696576,4.981442087222686,26.825353764030677,-4.305204268542416,23.116149069900846,4.981442087222686,26.825353764030677,-4.305204268542416,23.116149069900846
0.37521095628143364,24.87788495340811,4.980515926295858,26.824976664951365,-4.230094013732991,22.930793241864855,4.980515926295858,26.824976664951365,-4.230094013732991,22.930793241864855
0.4141527905122987,24.78577885400782,4.9795974920738395,26.824581119305673,-4.151291911049242,22.746976588709966,4.9795974920738395,26.824581119305673,-4.151291911049242,22.746976588709966
0.4549288358182557,24.69446995997659,4.978687151918072,26.82416728530659,-4.068829480281561,22.56477263464659,4.978687151918072,26.82416728530659,-4.068829480281561,22.56477263464659
0.4975227823248557,24.603994793654593,4.977785269952481,26.823735328482194,-3.9827397053027696,22.384254258826992,4.977785269952481,26.823735328482194,-3.9827397053027696,22.384254258826992
0.5419175930214077,24.51438954390204,4.976892206917828,26.82328542160946,-3.8930570208750126,22.205493666194624,4.976892206917828,26.82328542160946,-3.8930570208750126,22.205493666194624
0.5880955105755561,24.425690051624112,4.976008320027419,26.82281774464513,-3.799817298876307,22.028562358603097,4.976008320027419,26.82281774464513,-3.799817298876307,22.028562358603097
0.6360380644359764,24.337931795435075,4.975133962824225,26.82233248465376,-3.703057833952272,21.85353110621639,4.975133962824225,26.82233248465376,-3.703057833952272,21.85353110621639
0.6857260782203501,24.25114987746731,4.9742694850394695,26.821829835732878,-3.6028173285987695,21.68046991920174,4.9742694850394695,26.821829835732878,-3.6028173285987695,21.68046991920174
0.7371396773856614,24.165379009330927,4.973415232452741,26.821309998935345,-3.499135877681418,21.50944801972651,4.973415232452741,26.821309998935345,-3.499135877681418,21.50944801972651
0.7902582971777499,24.080653498229584,4.9725715467536835,26.820773182188955,-3.392054952398184,21.340533814270213,4.9725715467536835,26.820773182188955,-3.392054952398184,21.340533814270213
0.8450606908569372,23.997007233238065,4.971738765405327,26.820219600213242,-3.2816173836914526,21.173794866262888,4.971738765405327,26.820219600213242,-3.2816173836914526,21.173794866262888
0.9015249381964409,23.914473671747096,4.970917221509109,26.819649474433625,-3.1678673451162274,21.009297869060568,4.970917221509109,26.819649474433625,-3.1678673451162274,21.009297869060568
0.9596284542501714,23.833085826080843,4.970107243671633,26.819063032892807,-3.0508503351712903,20.84710861926888,4.970107243671633,26.819063032892807,-3.0508503351712903,20.84710861926888
1.0193479983864107,23.752876250292413,4.969309155873234,26.818460510159586,-2.930613159100413,20.68729199042524,4.969309155873234,26.818460510159586,-2.930613159100413,20.68729199042524
1.080659683583754,23.673877027142677,4.968523277338392,26.81784214723502,-2.807203910170884,20.529911907050334,4.968523277338392,26.81784214723502,-2.807203910170884,20.529911907050334
1.1435389859856009,23.596119755267583,4.967749922408041,26.81720819145604,-2.6806719504368397,20.375031319079127,4.967749922408041,26.81720819145604,-2.6806719504368397,20.375031319079127
1.20796075470937,23.519635536539134,4.966989400413842,26.8165588963965,-2.551067890995103,20.222712176681767,4.966989400413842,26.8165588963965,-2.551067890995103,20.222712176681767
1.2738992219065173,23.444454963625045,4.966242015554455,26.815894521765774,-2.4184435717414203,20.073015405484316,4.966242015554455,26.815894521765774,-2.4184435717414203,20.073015405484316
1.341328013069332,23.370608107752087,4.965508066773856,26.815215333304845,-2.282852040635192,19.92600088219933,4.965508066773856,26.815215333304845,-2.282852040635192,19.92600088219933
1.410220157580387,23.298124506677997,4.964787847641771,26.81452160268005,-2.1443475324809977,19.781727410675945,4.964787847641771,26.81452160268005,-2.1443475324809977,19.781727410675945
1.480548099500428,23.227033152876768,4.964081646236252,26.813813607374385,-2.0029854472353965,19.64025269837915,4.964081646236252,26.813813607374385,-2.0029854472353965,19.64025269837915
1.5522837085903805,23.15736248194205,4.963389745028445,26.813091630576533,-1.8588223278476848,19.50163333330757,4.963389745028445,26.813091630576533,-1.8588223278476848,19.50163333330757
1.62539829156307,23.08914036121329,4.962712420769608,26.81235596106759,-1.711915837643468,19.36592476135899,4.962712420769608,26.81235596106759,-1.711915837643468,19.36592476135899
1.699862603560156,23.02239407862916,4.9620499443804125,26.811606893105544,-1.5623247372601008,19.233181264152773,4.9620499443804125,26.811606893105544,-1.5623247372601008,19.233181264152773
1.7756468598496837,22.957150331812752,4.961402580842582,26.8108447263076,-1.4101088611432144,19.103455937317904,4.961402580842582,26.8108447263076,-1.4101088611432144,19.103455937317904
1.8527207477395806,22.893435217392895,4.9607705890929,26.810069765530315,-1.2553290936137387,18.976800669255475,4.9607705890929,26.810069765530315,-1.2553290936137387,18.976800669255475
1.931053438702329,22.831274220565827,4.96015422191964,26.80928232074766,-1.098047344514982,18.853266120383996,4.96015422191964,26.80928232074766,-1.098047344514982,18.853266120383996
2.0106136007059656,22.770692204901483,4.959553725861454,26.80848270692706,-0.9383265244495225,18.732901702875907,4.959553725861454,26.80848270692706,-0.9383265244495225,18.732901702875907
2.091369410746477,22.711713402398374,4.958969341108757,26.807671243903368,-0.7762305196158028,18.61575556089338,4.958969341108757,26.807671243903368,-0.7762305196158028,18.61575556089338
2.173288567576577,22.65436140379113,4.95840130140766,26.806848256250984,-0.6118241662545061,18.501874551331273,4.95840130140766,26.806848256250984,-0.6118241662545061,18.501874551331273
2.2563383046257743,22.598659149114507,4.957849833966469,26.806014073153992,-0.4451732247149205,18.39130422507502,4.957849833966469,26.806014073153992,-0.4451732247149205,18.39130422507502
2.340485403106564,22.544628918527692,4.957315159364809,26.80516902827451,-0.2763443531516807,18.284088808780876,4.957315159364809,26.80516902827451,-0.2763443531516807,18.284088808780876
2.4256962053015,22.492292323402527,4.956797491465388,26.804313459619223,-0.10540508086238809,18.18027118718583,4.956797491465388,26.804313459619223,-0.10540508086238809,18.18027118718583
2.511936628025834,22.44167029767925,4.9562970373284685,26.803447709404182,0.06757621872319985,18.079892885954315,4.9562970373284685,26.803447709404182,0.06757621872319985,18.079892885954315
2.599172176260333,22.392783089493197,4.955813997129029,26.802572123917937,0.24253035539163648,17.982994055068456,4.955813997129029,26.802572123917937,0.24253035539163648,17.982994055068456
2.687367956948828,22.345650253075824,4.9553485640767105,26.801687053383002,0.41938734982094505,17.889613452768646,4.9553485640767105,26.801687053383002,0.41938734982094505,17.889613452768646
2.7764886929549712,22.300290640933266,4.954900924338528,26.800792851815793,0.5980764615714147,17.79978843005074,4.954900924338528,26.800792851815793,0.5980764615714147,17.79978843005074
2.8664987371726216,22.256722396305594,4.954471256964408,26.79988987688501,0.7785262173808354,17.713554915726178,4.954471256964408,26.79988987688501,0.7785262173808354,17.713554915726178
2.95736208678421,22.214962945909758,4.954059733815571,26.798978489768594,0.9606644397528485,17.63094740205092,4.954059733815571,26.798978489768594,0.9606644397528485,17.63094740205092
3.0490423976613865,22.175028992969132,4.9536665194957905,26.798059055009237,1.1444182758269823,17.551998930929027,4.9536665194957905,26.798059055009237,1.1444182758269823,17.551998930929027
3.1415029989021885,22.136936510532443,4.953291771285551,26.797131940368576,1.3297142265188255,17.47674108069631,4.953291771285551,26.797131940368576,1.3297142265188255,17.47674108069631
3.234706907498911,22.100700735084775,4.952935639079142,26.796197516680117,1.516478175918681,17.405203953489433,4.952935639079142,26.796197516680117,1.516478175918681,17.405203953489433
3.328616843130818,22.06633616045317,4.952598265324694,26.795256157700866,1.7046354209369416,17.33741616320547,4.952598265324694,26.795256157700866,1.7046354209369416,17.33741616320547
3.4231952430757717,22.033856532009292,4.952279784967214,26.79430823996187,1.8941107011843301,17.273404824056712,4.952279784967214,26.79430823996187,1.8941107011843301,17.273404824056712
3.5184042772348234,22.003274841171464,4.9519803253945955,26.79335414261759,2.0848282290750513,17.213195539725337,4.9519803253945955,26.79335414261759,2.0848282290750513,17.213195539725337
3.614205863263746,21.974603320208267,4.951700006386678,26.792394247294233,2.2767117201408142,17.1568123931223,4.951700006386678,26.792394247294233,2.2767117201408142,17.1568123931223
3.710561681805465,21.94785343734581,4.951438940067325,26.791428937937138,2.469684423543606,17.10427793675448,4.951438940067325,26.791428937937138,2.469684423543606,17.10427793675448
3.807433191817292,21.92303589218057,4.9511972308595835,26.790458600657168,2.6636691527750003,17.055613183703976,4.9511972308595835,26.790458600657168,2.6636691527750003,17.055613183703976
3.904781645986824,21.900160611399727,4.9509749754439145,26.78948362357631,2.8585883165297328,17.010837599223144,4.9509749754439145,26.78948362357631,2.8585883165297328,17.010837599223144
4.002568106230355,21.879236744810584,4.950772262719521,26.788504396672383,3.054363949741189,16.969969092948784,4.950772262719521,26.788504396672383,3.054363949741189,16.969969092948784
4.100753459267591,21.8602726616808,4.95058917376879,26.787521311623102,3.250917744766392,16.933024011738496,4.95058917376879,26.787521311623102,3.250917744766392,16.933024011738496
4.1992984322664375,21.843275947390776,4.95042578182486,26.786534761649378,3.4481710827080145,16.900017133132174,4.95042578182486,26.786534761649378,3.4481710827080145,16.900017133132174
4.29816360855161,21.828253400399607,4.950282152242331,26.78554514135804,3.646045064860888,16.870961659441175,4.950282152242331,26.78554514135804,3.646045064860888,16.870961659441175
4.397309443370778,21.81521102952579,4.95015834247112,26.784552846584017,3.8444605442704365,16.845869212467566,4.95015834247112,26.784552846584017,3.8444605442704365,16.845869212467566
4.4966962797119425,21.804154051543783,4.9500544020334845,26.783558274231986,4.043338157390401,16.82474982885558,4.9500544020334845,26.783558274231986,4.043338157390401,16.82474982885558
4.596284364165706,21.79508688909735,4.949970372504215,26.782561822117625,4.242598355827198,16.80761195607708,4.949970372504215,26.782561822117625,4.242598355827198,16.80761195607708
4.696033862826112,21.788013168930583,4.949906287494001,26.7815638888085,4.442161438158222,16.794462449052666,4.949906287494001,26.7815638888085,4.442161438158222,16.794462449052666
4.79590487722367,21.782935720437226,4.949862172635994,26.78056487346462,4.641947581811346,16.785306567409833,4.949862172635994,26.78056487346462,4.641947581811346,16.785306567409833
4.895857460284218,21.77985657452898,4.949838045575548,26.779565175678812,4.841876874992888,16.78014797337915,4.949838045575548,26.779565175678812,4.841876874992888,16.78014797337915
4.995851632307215,21.778776962823155,4.949833915963167,26.778565195316855,5.041869348651263,16.778988730329456,4.949833915963167,26.778565195316855,5.041869348651263,16.778988730329456
5.0958473969570885,21.779697317150035,4.949849785450638,26.77756533235756,5.241845008463539,16.78182930194251,4.949849785450638,26.77756533235756,5.241845008463539,16.78182930194251
5.195804757261239,21.782617269380165,4.9498856476903805,26.776565986732784,5.441723866832098,16.788668552027545,4.9498856476903805,26.776565986732784,5.441723866832098,16.788668552027545
5.295683731608292,21.78753565157158,4.949941488337974,26.77556755816745,5.641425974878609,16.799503744975713,4.949941488337974,26.77556755816745,5.641425974878609,16.799503744975713
5.395444369740209,21.794450496436987,4.950017285057906,26.77457044601967,5.840871454422511,16.814330546854304,4.950017285057906,26.77457044601967,5.840871454422511,16.814330546854304
5.4950467687318625,21.803359038130633,4.950113007532499,26.773575049121014,6.039980529931226,16.833143027140252,4.950113007532499,26.773575049121014,6.039980529931226,16.833143027140252
5.59445108895167,21.81425771335462,4.95022861747404,26.772581765616962,6.238673560429301,16.85593366109228,4.95022861747404,26.772581765616962,6.238673560429301,16.85593366109228
5.693617569996917,21.827142162784174,4.950364068640091,26.77159099280768,6.4368710713537425,16.882693332760667,4.950364068640091,26.77159099280768,6.4368710713537425,16.882693332760667
5.792506546597387,21.842007232811312,4.950519306851994,26.77060312698908,6.63449378634278,16.913411338633544,4.950519306851994,26.77060312698908,6.63449378634278,16.913411338633544
5.891078464480943,21.85884697760622,4.950694270016535,26.76961856329431,6.831462658945351,16.94807539191813,4.950694270016535,26.76961856329431,6.831462658945351,16.94807539191813
5.989293896194705,21.87765466149551,4.950888888150779,26.76863769553573,7.0276989042386315,16.986671627455287,4.950888888150779,26.76863769553573,7.0276989042386315,16.986671627455287
6.08711355687551,21.898422761656388,4.951103083410067,26.76766091604736,7.223124030340952,17.029184607265414,4.951103083410067,26.76766091604736,7.223124030340952,17.029184607265414
6.184498319963329,21.921142971125697,4.951336770119152,26.766688615527976,7.4176598698075065,17.07559732672342,4.951336770119152,26.766688615527976,7.4176598698075065,17.07559732672342
6.281409232851375,21.94580620212258,4.951589854806466,26.765721182884818,7.611228610896283,17.12589122136034,4.951589854806466,26.765721182884818,7.611228610896283,17.12589122136034
6.377807532466619,21.972402589683476,4.9518622362415075,26.764759005078044,7.803752828691731,17.180046174288908,4.9518622362415075,26.764759005078044,7.803752828691731,17.180046174288908
6.4736546607745105,22.00092149560798,4.952153805475336,26.763802466965956,7.995155516073685,17.238040524250003,4.952153805475336,26.763802466965956,7.995155516073685,17.238040524250003
6.56891228020167,22.031351512713965,4.952464445884145,26.762851951151035,8.185360114519195,17.299851074276894,4.952464445884145,26.762851951151035,8.185360114519195,17.299851074276894
6.663542288970412,22.063680469400314,4.952794033215913,26.761907837826936,8.37429054472491,17.365453100973692,4.952794033215913,26.761907837826936,8.37429054472491,17.365453100973692
6.757506836338944,22.097895434515404,4.953142435640101,26.760970504626403,8.561871237037789,17.434820364404406,4.953142435640101,26.760970504626403,8.561871237037789,17.434820364404406
6.850768337741164,22.13398272252938,4.953509513800384,26.760040326470218,8.748027161681945,17.507925118588545,4.953509513800384,26.760040326470218,8.748027161681945,17.507925118588545
6.943289489819981,22.171927899008196,4.953895120870394,26.759117675417244,8.932683858769568,17.58473812259915,4.953895120870394,26.759117675417244,8.920762488641858,17.612226682949053
7.035033285348162,22.211715786387188,4.954299102612442,26.758202920515593,9.115767468083883,17.665228652258783,4.954299102612442,26.758202920515593,9.021945813379071,17.870232707825952
7.12596302803073,22.253330470041902,5.136568659081142,26.84052024645095,9.115357396980318,17.666140693632855,5.136568659081142,26.84052024645095,9.023823638591267,17.877201269269378
7.2177068235589115,22.293118357420894,5.320447999618131,26.91917596136173,9.114965647499691,17.667060753480058,5.320447999618131,26.91917596136173,9.025889604496292,17.884253527004194
7.310227975637728,22.33106353389971,5.505863574938885,26.994138604010708,9.114592376336573,17.66798846378871,5.505863574938885,26.994138604010708,9.028148843170529,17.891387176555803
7.403489477039948,22.367150821913686,5.692741221285449,27.065378190340308,9.114237732794447,17.668923453487064,5.692741221285449,27.065378190340308,9.030606540305321,17.898599769733416
7.497454024408481,22.401365787028777,5.881006190090956,27.132866225465847,9.113901858726006,17.669865348591706,5.881006190090956,27.132866225465847,9.033267933509476,17.90588871069172
7.592084033177223,22.433694743715126,6.070583177878048,27.196575715073102,9.113584888476396,17.67081377235715,6.070583177878048,27.196575715073102,9.036138310498274,17.913251251944544
7.687341652604382,22.46412476082111,6.2613963563792705,27.25648117621568,9.113286948829494,17.671768345426543,6.2613963563792705,27.25648117621568,9.039223007165626,17.920684490331876
7.7831887809122735,22.492643666745614,6.453369402867365,27.312558647507853,9.113008158957182,17.672728685983376,6.453369402867365,27.312558647507853,9.042527405536022,17.92818536294164
7.879587080527518,22.51924005430651,6.646425530683341,27.36478569870879,9.112748630371696,17.673694409904233,6.646425530683341,27.36478569870879,9.046056931592851,17.935750642987763
7.976497993415563,22.543903285303394,6.840487519950121,27.413141439694368,9.112508466881007,17.67466513091242,6.840487519950121,27.413141439694368,9.049817052979634,17.943376935646114
8.073882756503382,22.566623494772703,7.0354777484594555,27.457606528812924,9.112287764547307,17.67564046073248,7.0354777484594555,27.457606528812924,9.05381327657068,17.95106067385012
8.171702417184186,22.58739159493358,7.231318222719778,27.498163180621674,9.112086611648593,17.67662000924549,7.231318222719778,27.498163180621674,9.058051145907664,17.95879811404777
8.269917848897947,22.60619927882287,7.427930609152554,27.53479517300064,9.11190508864334,17.677603384645103,7.427930609152554,27.53479517300064,9.062536238498526,17.966585331922097
8.368489766781503,22.62303902361778,7.625236265424677,27.567487853641286,9.111743268138328,17.67859019359427,7.625236265424677,27.567487853641286,9.067274162975142,17.974418218077066
8.467378743381973,22.637904093644917,7.823156271904343,27.596228145907258,9.111601214859604,17.679580041382575,7.823156271904343,27.596228145907258,9.072270556106101,17.98229247369111
8.56654522442722,22.65078854307447,8.021611463227856,27.621004554064847,9.111478985626583,17.680572532084092,8.021611463227856,27.621004554064847,9.077531079660986,17.990203606140593
8.665949544647027,22.661687218298457,8.220522459964725,27.64180716788114,9.11137662932933,17.681567268715774,8.220522459964725,27.64180716788114,9.083061417122426,17.998146924595584
8.76555194363868,22.670595759992104,8.419809700368363,27.65862766658797,9.111294186908998,17.682563853396235,8.419809700368363,27.65862766658797,9.088867270242265,18.006117535590533
8.865312581770597,22.67751060485751,8.619393472199738,27.67145932221013,9.111231691341457,17.68356188750489,8.619393472199738,27.67145932221013,9.094954355438084,18.014110338572475
8.96519155611765,22.682428987048926,8.8191939446112,27.680297002256452,9.1111891676241,17.6845609718414,8.8191939446112,27.680297002256452,9.101328400026338,18.02212002142955
9.065148916421801,22.685348939279056,9.019131200077753,27.685137171772755,9.11116663276585,17.685560706785356,9.019131200077753,27.685137171772755,9.107995138288349,18.030141056002826
9.165144681071675,22.686269293605935,9.219125266363006,27.685977894755766,9.111164095780344,17.686560692456105,9.219125266363006,27.685977894755766,9.11496030736537,18.038167693584445
9.265138853094673,22.68518968190011,9.419096148506997,27.682818834927502,9.111181557682348,17.687560528872716,9.419096148506997,27.682818834927502,9.122229642978905,18.04619396040531
9.36509143615522,22.682110535991864,9.61896386082311,27.67566125586978,9.11121901148733,17.688559816113948,9.61896386082311,27.67566125586978,9.12980887497249,18.05421365311569
9.464962450552779,22.677033087498508,9.818648458891287,27.66450802051878,9.11127644221427,17.689558154478235,9.818648458891287,27.66450802051878,9.137703722671137,18.062220334262197
9.564711949213184,22.66995936733174,10.018070071534726,27.649363590019938,9.11135382689164,17.69055514464354,10.018070071534726,27.649363590019938,9.145919890054564,18.070207327764884
9.664300033666947,22.660892204885307,10.217148932767289,27.630234021943533,9.111451134566606,17.691550387827082,10.217148932767289,27.630234021943533,9.15446306074045,18.07816771439811
9.763686870008112,22.6498352269033,10.415805413698834,27.60712696786173,9.11156832631739,17.692543485944867,10.415805413698834,27.60712696786173,9.163338892773833,18.08609432727929
9.86283270482728,22.636792856029484,10.613960054385704,27.580051670288086,9.111705355268857,17.69353404177088,10.613960054385704,27.580051670288086,9.17255301321887,18.093979747369566
9.961697881112451,22.621770309038315,10.81153359561365,27.549018958980618,9.111862166611253,17.69452165909601,10.81153359561365,27.549018958980618,9.182111012549122,18.10181629899066
10.060242854111298,22.60477359474829,11.008447010600463,27.51404124661009,9.112038697622133,17.69550594288649,11.008447010600463,27.51404124661009,9.192018438832577,18.109596045362437
10.158428207148534,22.585809511618507,11.204621536605625,27.47513252379509,9.112234877691442,17.696486499441924,11.204621536605625,27.47513252379509,9.202280791707583,18.117310784165728
10.256214667392065,22.564885645029364,11.399978706434357,27.43230835350596,9.112450628349773,17.697462936552768,11.399978706434357,27.43230835350596,9.212903516145985,18.124952043135224
10.353563121561598,22.54201036424852,11.594440379823457,27.385585864839847,9.112685863299738,17.69843486365719,11.594440379823457,27.385585864839847,9.22389199599964,18.132511075687407
10.450434631573424,22.51719281908328,11.787928774696356,27.334983746169247,9.112940488450493,17.699401891997315,11.787928774696356,27.334983746169247,9.235251547326637,18.139978856588634
10.546790450115143,22.490442936220823,11.980366498274915,27.28052223766695,9.113214401955371,17.700363634774696,11.980366498274915,27.28052223766695,9.246987411493523,18.14734607766875
10.642592036144066,22.461771415257626,12.171676578035507,27.222223123210206,9.113507494252625,17.701319707305046,12.171676578035507,27.222223123210206,9.25910474804983,18.154603143585657
10.737801070303117,22.4311897244198,12.361782492496994,27.160109721667496,9.11381964810924,17.7022697271721,12.361782492496994,27.160109721667496,9.27160862737135,18.16174016764664
10.832379470248071,22.39871009597592,12.550608201828302,27.09420687757126,9.11415073866784,17.703213314380584,12.550608201828302,27.09420687757126,9.284504023068513,18.16874696769221
10.926289405879977,22.364345521344315,12.73807817826334,27.024540951180448,9.114500633496615,17.704150091508183,12.73807817826334,27.024540951180448,9.297795804156383,18.17561306204863
11.0194933144767,22.328109745896647,12.924117436311104,26.95113980793675,9.114869192642296,17.705079683856543,12.924117436311104,26.95113980793675,9.31148872698278,18.182327665555384
11.111953915717502,22.29001726345996,13.108651562748863,26.874032807318795,9.11525626868614,17.706001719601122,13.108651562748863,26.874032807318795,9.325587426911097,18.188879685674017
11.203634226594678,22.250083310519333,13.291606746386464,26.79325079109875,9.115661706802893,17.706915829939916,13.291606746386464,26.79325079109875,9.340096409754471,18.195257718685077
11.294497576206266,22.208323860123496,13.472909807589822,26.708826071006023,9.11608534482271,17.70782164924097,13.472909807589822,26.708826071006023,9.355020042958024,18.201450045979986
11.384507620423918,22.164755615495825,13.6524882275518,26.620792415803002,9.116527013296036,17.708718815188647,13.6524882275518,26.620792415803002,9.370362546525945,18.207444630454972
11.473628356430062,22.119396003353266,13.830270177298758,26.529185037778007,9.116986535561367,17.709606968928526,13.830270177298758,26.529185037778007,9.386127983690294,18.21322911301432
11.561824137118556,22.072263166935894,14.00618454642119,26.434040578660827,9.117463727815922,17.71048575521096,14.00618454642119,26.434040578660827,9.402320251318482,18.218790809190473
11.649059685353055,22.023375958749842,14.180160971516944,26.335397094966538,9.117958399189167,17.711354822533146,14.180160971516944,26.335397094966538,9.418943070056464,18.22411670588868
11.73530010807739,21.972753933026564,14.352129864335634,26.23329404277338,9.118470351819145,17.712213823279747,14.352129864335634,26.23329404277338,9.435999974204792,18.229193458264188
11.820510910272326,21.920417337901398,14.522022439613021,26.127772261940883,9.11899938093163,17.713062413861913,14.522022439613021,26.127772261940883,9.453494301324795,18.234007386740053
11.904658008753115,21.866387107314583,14.689770742584198,26.01887395977444,9.119545274922032,17.713900254854728,14.689770742584198,26.01887395977444,9.471429181572216,18.238544474174045
11.987707745802313,21.810684852637962,14.855307676164593,25.906642694142956,9.120107815440033,17.714727011132968,14.855307676164593,25.906642694142956,9.489807526755813,18.24279036318316
12.069626902632413,21.753332854030717,15.0185670277879,25.79112335605629,9.120686777476925,17.715542352005144,15.0185670277879,25.79112335605629,9.508632019118522,18.246730353634668
12.150382712672924,21.694354051527608,15.179483495890235,25.67236215170944,9.121281929455613,17.716345951345776,15.179483495890235,25.67236215170944,9.527905099838902,18.25034940031266
12.22994287467656,21.633772035863263,15.337992716029879,25.550406584000683,9.121893033323241,17.717137487725843,15.337992716029879,25.550406584000683,9.547628957250767,18.2536321107695
12.308275565639308,21.571611039036195,15.494031286632206,25.425305433531044,9.12251984464641,17.717916644541347,15.494031286632206,25.425305433531044,9.567805514779021,18.256562743371582
12.385349453529205,21.50789592461634,15.647536794349461,25.297108739092725,9.123162112708949,17.718683110139953,15.647536794349461,25.297108739092725,9.588436418589852,18.259125205549232
12.461133709818732,21.442652177799932,15.79844783902527,25.16586777765423,9.123819580612194,17.719436577945633,15.79844783902527,25.16586777765423,9.609523024953676,18.26130305226075
12.535598021815819,21.3759058952158,15.946704058253884,25.031635043850283,9.124491985377754,17.72017674658132,15.946704058253884,25.031635043850283,9.631066387319297,18.263079484680766
12.608712604788508,21.30768377448704,16.092246151524332,24.894464228984656,9.125179058052684,17.72090331998942,16.092246151524332,24.894464228984656,9.653067243098011,18.26443734912343
12.68044821387846,21.238013103552323,16.235015903939846,24.754410199554375,9.125880523817075,17.72161600755027,16.235015903939846,24.754410199554375,9.675526000156527,18.26535913621111
12.750776155798501,21.166921749751094,16.374956209503026,24.61152897530385,9.126596102093977,17.722314524198335,16.374956209503026,24.61152897530385,9.698442723017768,18.26582698029956
12.819668300309557,21.094438148677003,16.512011093957494,24.465877706817732,9.12732550666162,17.722998590536275,16.512011093957494,24.465877706817732,9.721817118768875,18.265822659170777
12.887097091472372,21.020591292804045,16.646125737176845,24.317514652661412,9.128068445767898,17.72366793294668,16.646125737176845,24.317514652661412,9.745648522675856,18.26532759400488
12.95303555866952,20.945410719889956,16.77724649509196,24.166499156078412,9.128824622247079,17.7243222837015,16.77724649509196,24.166499156078412,9.76993588350468,18.264322849642806
13.017457327393288,20.868926501161507,16.905320921147926,24.01289162125385,9.12959373363865,17.724961381069164,16.905320921147926,24.01289162125385,9.79467774854869,18.262789135151653
13.080336629795134,20.791169229286414,17.03029778728196,23.856753489153586,9.13037547230831,17.72558496941924,17.03029778728196,23.856753489153586,9.819872248362607,18.26070680470485
13.141648314992478,20.712170006136677,17.15212710441394,23.69814721294864,9.131169525571018,17.726192799324714,17.15212710441394,23.69814721294864,9.845517081203539,18.258055858789557
13.201367859128718,20.631960430348247,17.270760142441386,23.537136233034776,9.13197557581605,17.72678462766172,17.270760142441386,23.537136233034776,9.871609497179705,18.254815945753926
13.259471375182448,20.550572584681994,17.386149449730837,23.37378495165717,9.13279330063406,17.727360217706817,17.386149449730837,23.37378495165717,9.898146282107913,18.25096636370714
13.315935622521952,20.468039023191025,17.498248872097886,23.208158707150396,9.133622372946018,17.727919339231654,17.498248872097886,23.208158707150396,9.925123741081004,18.246486062785266
13.37073801620114,20.384392758199507,17.60701357126822,23.040323747803924,9.13446246113406,17.72846176859509,17.60701357126822,23.040323747803924,9.952537681746882,18.24135364779643
13.423856635993229,20.299667247098164,17.712400042812348,22.870347205363732,9.135313229174109,17.728987288832595,17.712400042812348,22.870347205363732,9.980383397300974,18.235547381258744
13.47527023515854,20.21389637896178,17.814366133546788,22.698297068180466,9.136174336770292,17.729495689743096,17.814366133546788,22.698297068180466,10.008655649194312,18.22904518684497
13.524958248942914,20.127114460994015,17.912871058394778,22.52424215401503,9.13704543949105,17.729986767973,17.912871058394778,22.52424215401503,10.037348649559789,18.221824653247907
13.572900802803334,20.039356204804978,18.007875416699754,22.348252082512396,9.137926188906913,17.73046032709756,18.007875416699754,22.348252082512396,10.066456043359395,18.213863038480856
13.619078720357482,19.95065671252705,18.099341207985105,22.17039724735465,9.138816232729857,17.73091617769945,18.099341207985105,22.17039724735465,10.095970890255689,18.205137274627667
13.663473531054034,19.861051462774498,18.18723184715385,21.990748788104497,9.139715214954219,17.731354137444498,18.18723184715385,21.990748788104497,10.12588564621104,18.195623973057184
13.706067477560634,19.7705762964525,18.271512179122176,21.809378561750353,9.140622775999093,17.731774031154647,18.271512179122176,21.809378561750353,10.156192144818624,18.185299430117023
13.746843522866591,19.67926740242127,18.352148492881014,21.626359113964526,9.141538552852166,17.732175690878016,18.352148492881014,21.626359113964526,10.18688157836946,18.174139633321964
13.785785357097456,19.58716130302098,18.429108534980006,21.441763650085896,9.142462179214906,17.732558955956065,18.429108534980006,21.441763650085896,10.217944478660273,18.162120268052313
13.822877404038755,19.49429483946333,18.50236152242843,21.25566600583878,9.143393285649081,17.73292367308788,18.50236152242843,21.25566600583878,10.249370697547272,18.149216724778025
13.858104827366263,19.400705157095537,18.571878155007994,21.06814061779961,9.144331499724533,17.733269696391464,18.571878155007994,21.06814061779961,10.281149387251471,18.135404106824275
13.891453536580345,19.306429690542704,18.63763062699255,20.879262493623294,9.14527644616814,17.733596887462113,18.63763062699255,20.879262493623294,10.31326898042149,18.12065723869468
13.922910192641957,19.21150614873446,18.699592638269987,20.68910718204116,9.146227747013928,17.733905115427763,18.699592638269987,20.68910718204116,10.345717169960373,18.10495067496843
13.952462213308092,19.1159724998219,18.757739404861947,20.49775074264247,9.147185021754236,17.73419425700133,18.757739404861947,20.49775074264247,10.378480888623258,18.088258709787734
13.980097778164502,19.019866955990825,18.812047668837067,20.3052697154516,9.148147887491938,17.73446419653005,18.812047668837067,20.3052697154516,10.411546288393374,18.070555386952346
14.005805833353717,18.923227958177375,18.862495707613867,20.11174109031305,9.14911595909357,17.7347148260417,18.862495707613867,20.11174109031305,10.444898719644204,18.0518145106379
14.02957609599643,18.826094160692172,18.90906334264946,19.91724227609652,9.150088849343403,17.734946045287824,18.90906334264946,19.91724227609652,10.478522710096222,18.032009656755204
14.051399058304519,18.72850441575911,18.951731947510726,19.72185106973442,9.15106616909831,17.735157761783803,18.951731947510726,19.72185106973442,10.512401943577116,18.01111418496763
14.071265991384024,18.630497757974986,18.990484455324633,19.525645625104108,9.152047527443417,17.735349890845864,18.990484455324633,19.525645625104108,10.546519238594946,17.98910125138399
14.089168948726607,18.532113388696175,19.025305365604744,19.328704421767405,9.153032531848472,17.735522355624944,19.025305365604744,19.328704421767405,10.580856526734221,17.9659438219444
14.105100769388033,18.43339066035861,19.05618075045122,19.131106233579793,9.154020788324846,17.73567508713743,19.05618075045122,19.131106233579793,10.615394830885442,17.94161468651687
14.119055080852457,18.334369060737348,19.083098260121787,18.932930097181945,9.155011901583126,17.73580802429275,19.083098260121787,18.932930097181945,10.650114243319244,17.916086473722363
14.131026301581349,18.23508819715196,19.10604712797148,18.7342552803861,9.15600547519122,17.73592111391782,19.10604712797148,18.7342552803861,10.684993903616853,17.889331666506354
14.141009643246031,18.135587780624157,19.125018174759127,18.53516125047002,9.157001111732935,17.736014310778295,19.125018174759127,18.53516125047002,10.720011976469186,17.86132261847492
14.149001112642948,18.035907609993895,19.14000381231897,18.335727642391117,9.157998412966926,17.736087577596674,19.14000381231897,18.335727642391117,10.755145629357507,17.832031571013555
14.154997513290892,17.936087556000373,19.15099804659578,18.136034226933543,9.158996979986004,17.736140885067204,19.15099804659578,18.136034226933543,10.790371010129247,17.801430671207036
14.158996446709555,17.836167545334277,19.157996480042442,17.93616087880094,9.159996413376666,17.736174211867613,19.157996480042442,17.93616087880094,10.825663224483183,17.769491990578704
14.160996313378888,17.73618754466762,19.160996313378888,17.73618754466762,9.160996313378888,17.73618754466762,19.160996313378888,17.73618754466762,10.860996313378887,17.73618754466762
14.160996313378888,17.636187544667617,19.160996313378888,17.636187544667617,9.160996313378888,17.636187544667617,19.160996313378888,17.636187544667617,10.960996313378887,17.636187544667617
14.160996313378888,17.53618754466762,19.160996313378888,17.53618754466762,9.160996313378888,17.53618754466762,19.160996313378888,17.53618754466762,11.060996313378887,17.53618754466762
14.160996313378888,17.436187544667618,19.160996313378888,17.436187544667618,9.160996313378888,17.436187544667618,19.160996313378888,17.436187544667618,11.160996313378886,17.436187544667618
14.160996313378888,17.33618754466762,19.160996313378888,17.33618754466762,9.160996313378888,17.33618754466762,19.160996313378888,17.33618754466762,11.260996313378886,17.33618754466762
14.160996313378888,17.23618754466762,19.160996313378888,17.23618754466762,9.160996313378888,17.23618754466762,19.160996313378888,17.23618754466762,11.360996313378887,17.23618754466762
14.160996313378888,17.136187544667617,19.160996313378888,17.136187544667617,9.160996313378888,17.136187544667617,19.160996313378888,17.136187544667617,11.460996313378887,17.136187544667617
14.160996313378888,17.03618754466762,19.160996313378888,17.03618754466762,9.160996313378888,17.03618754466762,19.160996313378888,17.03618754466762,11.560996313378887,17.03618754466762
14.160996313378888,16.936187544667618,19.160996313378888,16.936187544667618,9.160996313378888,16.936187544667618,19.160996313378888,16.936187544667618,11.660996313378888,16.936187544667618
14.160996313378888,16.83618754466762,19.160996313378888,16.83618754466762,9.160996313378888,16.83618754466762,19.160996313378888,16.83618754466762,11.760996313378888,16.83618754466762
14.160996313378888,16.73618754466762,19.160996313378888,16.73618754466762,9.160996313378888,16.73618754466762,19.160996313378888,16.73618754466762,11.860996313378887,16.73618754466762
14.160996313378888,16.636187544667617,19.160996313378888,16.636187544667617,9.160996313378888,16.636187544667617,19.160996313378888,16.636187544667617,11.960996313378887,16.636187544667617
14.160996313378888,16.53618754466762,19.160996313378888,16.53618754466762,9.160996313378888,16.53618754466762,19.160996313378888,16.53618754466762,12.060996313378887,16.53618754466762
14.160996313378888,16.436187544667618,19.160996313378888,16.436187544667618,9.160996313378888,16.436187544667618,19.160996313378888,16.436187544667618,12.160996313378888,16.436187544667618
14.160996313378888,16.33618754466762,19.160996313378888,16.33618754466762,9.160996313378888,16.33618754466762,19.160996313378888,16.33618754466762,12.260996313378888,16.33618754466762
14.160996313378888,16.23618754466762,19.160996313378888,16.23618754466762,9.160996313378888,16.23618754466762,19.160996313378888,16.23618754466762,12.360996313378887,16.23618754466762
14.160996313378888,16.136187544667617,19.160996313378888,16.136187544667617,9.160996313378888,16.136187544667617,19.160996313378888,16.136187544667617,12.460996313378889,16.136187544667617
14.160996313378888,16.03618754466762,19.160996313378888,16.03618754466762,9.160996313378888,16.03618754466762,19.160996313378888,16.03618754466762,12.560996313378888,16.03618754466762
14.160996313378888,15.936187544667618,19.160996313378888,15.936187544667618,9.160996313378888,15.936187544667618,19.160996313378888,15.936187544667618,12.660996313378888,15.936187544667618
14.160996313378888,15.836187544667618,19.160996313378888,15.836187544667618,9.160996313378888,15.836187544667618,19.160996313378888,15.836187544667618,12.760996313378888,15.836187544667618
14.160996313378888,15.736187544667619,19.160996313378888,15.736187544667619,9.160996313378888,15.736187544667619,19.160996313378888,15.736187544667619,12.860996313378887,15.736187544667619
14.160996313378888,15.636187544667619,19.160996313378888,15.636187544667619,12.860996313378887,15.636187544667619,19.160996313378888,15.636187544667619,12.860996313378887,15.636187544667619
14.160996313378888,15.53618754466762,19.160996313378888,15.53618754466762,12.860996313378887,15.53618754466762,19.160996313378888,15.53618754466762,12.860996313378887,15.53618754466762
14.160996313378888,15.436187544667618,19.160996313378888,15.436187544667618,12.860996313378887,15.436187544667618,19.160996313378888,15.436187544667618,12.860996313378887,15.436187544667618
14.160996313378888,15.336187544667618,19.160996313378888,15.336187544667618,12.860996313378887,15.336187544667618,19.160996313378888,15.336187544667618,12.860996313378887,15.336187544667618
14.160996313378888,15.236187544667619,19.160996313378888,15.236187544667619,12.860996313378887,15.236187544667619,19.160996313378888,15.236187544667619,12.860996313378887,15.236187544667619
14.160996313378888,15.136187544667619,19.160996313378888,15.136187544667619,12.860996313378887,15.136187544667619,19.160996313378888,15.136187544667619,12.860996313378887,15.136187544667619
14.160996313378888,15.03618754466762,19.160996313378888,15.03618754466762,12.860996313378887,15.03618754466762,19.160996313378888,15.03618754466762,12.860996313378887,15.03618754466762
14.160996313378888,14.936187544667618,19.160996313378888,14.936187544667618,12.860996313378887,14.936187544667618,19.160996313378888,14.936187544667618,12.860996313378887,14.936187544667618
14.160996313378888,14.836187544667618,19.160996313378888,14.836187544667618,12.860996313378887,14.836187544667618,19.160996313378888,14.836187544667618,12.860996313378887,14.836187544667618
14.160996313378888,14.736187544667619,19.160996313378888,14.736187544667619,12.860996313378887,14.736187544667619,19.160996313378888,14.736187544667619,12.860996313378887,14.736187544667619
14.160996313378888,14.636187544667619,19.160996313378888,14.636187544667619,9.160996313378888,14.636187544667619,19.160996313378888,14.636187544667619,12.860996313378887,14.636187544667619
14.160996313378888,14.53618754466762,19.160996313378888,14.53618754466762,9.160996313378888,14.53618754466762,19.160996313378888,14.53618754466762,12.760996313378888,14.53618754466762
14.160996313378888,14.436187544667618,19.160996313378888,14.436187544667618,9.160996313378888,14.436187544667618,19.160996313378888,14.436187544667618,12.660996313378888,14.436187544667618
14.160996313378888,14.336187544667618,19.160996313378888,14.336187544667618,9.160996313378888,14.336187544667618,19.160996313378888,14.336187544667618,12.560996313378888,14.336187544667618
14.160996313378888,14.236187544667619,19.160996313378888,14.236187544667619,9.160996313378888,14.236187544667619,19.160996313378888,14.236187544667619,12.460996313378889,14.236187544667619
14.160996313378888,14.136187544667619,19.160996313378888,14.136187544667619,9.160996313378888,14.136187544667619,19.160996313378888,14.136187544667619,12.360996313378887,14.136187544667619
14.160996313378888,14.03618754466762,19.160996313378888,14.03618754466762,9.160996313378888,14.03618754466762,19.160996313378888,14.03618754466762,12.260996313378888,14.03618754466762
14.160996313378888,13.936187544667618,19.160996313378888,13.936187544667618,9.160996313378888,13.936187544667618,19.160996313378888,13.936187544667618,12.160996313378888,13.936187544667618
14.160996313378888,13.836187544667618,19.160996313378888,13.836187544667618,9.160996313378888,13.836187544667618,19.160996313378888,13.836187544667618,12.060996313378887,13.836187544667618
14.160996313378888,13.736187544667619,19.160996313378888,13.736187544667619,9.160996313378888,13.736187544667619,19.160996313378888,13.736187544667619,11.960996313378887,13.736187544667619
14.160996313378888,13.636187544667619,19.160996313378888,13.636187544667619,9.160996313378888,13.636187544667619,19.160996313378888,13.636187544667619,11.860996313378887,13.636187544667619
14.160996313378888,13.53618754466762,19.160996313378888,13.53618754466762,9.160996313378888,13.53618754466762,19.160996313378888,13.53618754466762,11.760996313378888,13.53618754466762
14.160996313378888,13.436187544667618,19.160996313378888,13.436187544667618,9.160996313378888,13.436187544667618,19.160996313378888,13.436187544667618,11.660996313378888,13.436187544667618
14.160996313378888,13.33618754466762,19.160996313378888,13.33618754466762,9.160996313378888,13.33618754466762,19.160996313378888,13.33618754466762,11.560996313378887,13.33618754466762
14.160996313378888,13.236187544667619,19.160996313378888,13.236187544667619,9.160996313378888,13.236187544667619,19.160996313378888,13.236187544667619,11.460996313378887,13.236187544667619
14.160996313378888,13.136187544667619,19.160996313378888,13.136187544667619,9.160996313378888,13.136187544667619,19.160996313378888,13.136187544667619,11.360996313378887,13.136187544667619
14.160996313378888,13.03618754466762,19.160996313378888,13.03618754466762,9.160996313378888,13.03618754466762,19.160996313378888,13.03618754466762,11.260996313378886,13.03618754466762
14.160996313378888,12.936187544667618,19.160996313378888,12.936187544667618,9.160996313378888,12.936187544667618,19.160996313378888,12.936187544667618,11.160996313378886,12.936187544667618
14.160996313378886,12.836187544667618,19.160996313378888,12.836187544667618,9.160996313378886,12.836187544667618,19.104632280167266,12.836187544667618,11.060996313378885,12.836187544667618
14.160996313378886,12.736187544667619,19.160996313378888,12.736187544667619,9.160996313378886,12.736187544667619,19.004632280167264,12.736187544667619,10.960996313378885,12.736187544667619
14.160996313378886,12.636187544667619,19.159996346711775,12.536194211200954,9.161996280045997,12.736180878134284,18.81068971653461,12.543181275437906,10.861656291379179,12.702183144755619
14.158996446709553,12.53620754400096,19.15499698001444,12.33626087306779,9.162995913404664,12.736154214934132,18.616823391246633,12.357799305007687,10.827663291101851,12.6695319841792
14.154997513290889,12.436287533334863,19.14600021296691,12.13646750093764,9.163994813614867,12.736107565732086,18.423181266198863,12.179888755759118,10.793736871156275,12.638205531633226
14.149001112642944,12.336467479341342,19.13300964415604,11.936894009495479,9.164992581129848,12.736040949187206,18.22990536782725,12.009296876995341,10.759901626779083,12.60817532908861
14.141009643246027,12.236787308711081,19.116030469636158,11.73762022547694,9.165988816855899,12.735954391945222,18.03713190715089,11.845871158957364,10.726181090759606,12.579413011752841
14.131026301581345,12.137286892183278,19.095069480850675,11.53872585573868,9.166983122312015,12.735847928627877,17.844991399675983,11.689459442229106,10.692597756736625,12.551890327169088
14.119055080852453,12.038006028597891,19.07013506191564,11.340290455376708,9.167975099789267,12.735721601819074,17.653608785073466,11.539910022624655,10.659173102402121,12.525579153472705
14.105100769388029,11.938984428976628,19.041237186266166,11.142393395905398,9.168964352509894,12.735575462047859,17.46310354654611,11.397071751651515,10.625927612597394,12.500451516823922
14.089168948726604,11.840261700639065,19.00838741266721,10.945113833509943,9.169950484785996,12.735409567768187,17.273589829804553,11.260794132643536,10.592880802287556,12.476479608035408
14.07126599138402,11.741877331360254,18.97159888059023,10.748530677384947,9.170933102177813,12.73522398533556,17.08517656157506,11.130927412656863,10.560051239401083,12.45363579841329
14.051399058304515,11.64387067357613,18.930886304957543,10.552722558171782,9.171911811651487,12.735018788980478,16.897967567565242,11.007322670221942,10.52745656752171,12.431892654830092
14.029576095996427,11.54628092864307,18.886265970256574,10.357767796507396,9.17288622173628,12.734794060778743,16.71206168981717,10.889831899044204,10.495113528420601,12.411222954047929
14.005805833353714,11.449147131157867,18.83775572402628,10.16374437169709,9.173855942681147,12.734549890618643,16.52755290338059,10.778308087745623,10.463037984417308,12.391599696310175
13.980097778164499,11.352508133344415,18.785374969718355,9.970729890523845,9.174820586610643,12.734286376164984,16.344530432242088,10.672605295738819,10.431244940558624,12.372996118219675
13.952462213308088,11.256402589513337,18.729144658936118,9.778801556206638,9.175779767680059,12.734003622820037,16.163078864449034,10.572578725324812,10.399748566605004,12.3553857049214
13.922910192641954,11.160868940600777,18.669087283054157,9.588036137520186,9.17673310222975,12.733701743681367,15.983278266370254,10.478084790104953,10.368562218814802,12.338742201607321
13.891453536580341,11.065945398792532,18.60522686422207,9.39850993808846,9.177680208938611,12.733380859496606,15.805204296038251,10.388981179796891,10.33769846151712,12.323039624361087
13.85810482736626,10.971669932239697,18.537588945755935,9.210298765864245,9.178620708976586,12.73304109861515,15.628928315520561,10.305126921543737,10.307169088464537,12.308252270359896
13.822877404038751,10.878080249871903,18.466200581921303,9.023477902806988,9.179554226156199,12.732682596936819,15.454517502270782,10.226382437804837,10.276985143957596,12.294354727450852
13.785785357097453,10.785213786314252,18.391090327111876,8.838122074770997,9.180480387083028,12.732305497857507,15.282034959412401,10.152609600915818,10.247156943733328,12.281321883118785
13.746843522866588,10.693107686913963,18.31228822442813,8.65430542161611,9.181398821305047,12.731909952211817,15.111539824911224,10.083671784404718,10.21769409561069,12.26912893286245
13.70606747756063,10.601798792882732,18.229825793660446,8.472101467552733,9.182309161460815,12.731496118212732,14.943087379594798,10.019433911150173,10.188605519886144,12.257751387995704
13.66347353105403,10.511323626560737,18.143736018681658,8.291583091733136,9.183211043426406,12.731064161388337,14.776729153979744,9.959762498466775,10.159899469473173,12.247165082890156
13.619078720357479,10.421718376808185,18.054053334253897,8.11282249910077,9.18410410646106,12.7306142545156,14.612513033870277,9.904525700201724,10.131583549779917,12.237346181675507
13.57290080280333,10.333018884530256,17.960813612255194,7.9358911915092385,9.184987993351468,12.730146577551274,14.450483364693703,9.853593345926052,10.103664738319567,12.228271184413611
13.52495824894291,10.245260628341219,14.39277742862056,9.748380490497482,9.185862350554661,12.729661317559906,14.39277742862056,9.748380490497482,10.07614940404856,12.219916932762073
13.475270235158536,10.158478710373455,14.332978916522361,9.644342718720342,9.186726828339417,12.729158668639023,14.332978916522361,9.644342718720342,10.049043326428054,12.212260615142952
13.423856635993225,10.072707842237072,14.27111174700664,9.54152164431619,9.187581080926146,12.728638831841492,14.27111174700664,9.54152164431619,10.022351714204536,12.205279771431957
13.370738016201136,9.987982331135731,14.207200666116321,9.439958394343858,9.188424766625204,12.7281020150951,14.207200666116321,9.439958394343858,9.9960792239058,12.198952297183254
13.315935622521948,9.904336066144213,14.141271237431626,9.339693592749176,9.189257547973558,12.727548433119392,14.141271237431626,9.339693592749176,9.97022997804892,12.193256447404778
13.259471375182445,9.821802504653245,14.073349831844979,9.24076734411594,9.190079091869777,12.726978307339774,14.073349831844979,9.24076734411594,9.94480758305718,12.188170839898746
13.201367859128714,9.740414658986992,14.003463617013006,9.1432192176246,9.190889069707254,12.726391865798956,14.003463617013006,9.1432192176246,9.919815146883296,12.18367445818177
13.141648314992475,9.660205083198564,13.93164054648984,9.04708823122513,9.191687157505651,12.725789343065735,13.93164054648984,9.04708823122513,9.895255296336567,12.179746653998789
13.08033662979513,9.581205860048827,13.857909348546059,8.952412836030359,9.192473036040493,12.725170980141172,13.857909348546059,8.952412836030359,9.871130194111963,12.176367149444753
13.017457327393284,9.503448588173734,13.782299514677772,8.859230900936042,9.193246390970845,12.724537024362192,13.782299514677772,8.859230900936042,9.847441555519417,12.173516038707797
12.953035558669516,9.426964369445285,16.712064204373988,6.1300410095879165,9.194006912965044,12.723887729302653,13.70484128781041,8.767579697473812,9.824190664911939,12.171173789447346
12.887097091472368,9.351783796531196,16.579439885120305,5.980344238390468,9.194754297824431,12.723223354671923,13.714181877249507,8.596581335507672,9.801378391811426,12.169321243820391
12.819668300309553,9.277936940658238,16.443848354014076,5.833329715105479,9.19548824660503,12.722544166210998,13.720204560054054,8.422020937252888,9.779005206731348,12.16793961916893
12.750776155798498,9.205453339584148,16.30534384585988,5.689056243582094,9.196208465737113,12.721850435586202,13.722771268818708,8.243895960241225,9.757071196695737,12.167010508381264
12.680448213878456,9.13436198578292,16.16398176061428,5.547581531285304,9.196914667142632,12.721142440280538,13.721741156853495,8.062206622511372,9.73557608045419,12.166515879939713
12.608712604788504,9.064691314848204,16.019818641226568,5.408962166213722,9.197606568350439,12.720420463482686,13.716970599363528,7.876956013835473,9.71451922339283,12.166438077666925
12.535598021815815,8.996469194119443,15.872912151022353,5.273253594265144,9.198283892609277,12.719684793973743,13.708313196918674,7.688150209125683,9.6938996521414,12.166759820182808
12.461133709818728,8.929722911535313,15.723321050638985,5.140510097058925,9.198946368998472,12.7189357260117,13.695619781303048,7.49579838401728,9.673716068876946,12.167464200083863
12.385349453529201,8.864479164718908,15.5711051745221,5.010784770224059,9.199593732536304,12.718173559213756,13.678738423835862,7.299912932622874,9.653966865324682,12.168534682856375
12.308275565639304,8.80076405029905,15.416325406992623,4.884129502161629,9.200225724285986,12.71739859843647,13.657514446256911,7.100509587450349,9.63465013645693,12.169955105534775
12.229942874676556,8.738603053471984,15.259043657893868,4.76059495329015,9.200842091459245,12.716611153653817,13.631790434271625,6.8976075414750975,9.615763693891173,12.171709675116178
12.15038271267292,8.678021037807637,15.099322837828408,4.640230535782063,9.201442587517432,12.715811539833211,13.601406253852366,6.691229572354958,9.597305078988452,12.173782966741861
12.06962690263241,8.619042235304528,14.93722683299469,4.523084393799534,9.20202697227013,12.715000076809522,13.566199070394234,6.481402168774134,9.579271575653578,12.176159921656264
11.98770774580231,8.561690236697283,14.772820479633392,4.409203384237427,9.202595011971226,12.714177089157138,13.526003370825451,6.268155658899998,9.56166022283876,12.178825844953753
11.904658008753112,8.505987982020661,14.606169538093805,4.298633057981176,9.203146479412418,12.713342906060147,13.480650988773874,6.051524340934421,9.544467826752381,12.181766403123268


==> plots/introduction/overview_driven.csv <==
sim_x,sim_y,sim_t,sim_v,sim_v_abs,sim_delta,sim_a,sim_ddelta
6.123233995736766e-18,0.1,0.0,0.0,0.0,0.0,0.44213604984304233,-1.4631758777924338e-27
6.123233995736766e-18,0.1,0.10999999999999999,0.0,0.0,0.0,0.34339763626973313,0.06678172920153579
6.13360241961312e-18,0.10016932921204015,0.21000000000000005,0.010507361750752906,0.010507361750752906,-1.463175877792434e-29,0.34230686037139824,0.09001537450796002
-5.862563903495144e-09,0.10293650757292258,0.3100000000000001,0.04484558027924532,0.04484558027924532,0.007478689847517568,0.34091620820951335,0.11265849286507391
-1.0851381189394843e-07,0.10913498059825126,0.4100000000000002,0.07910325635201859,0.07910325635201859,0.01521327372560933,0.3390156806890492,0.14296907519722896
-7.146871462291235e-07,0.1187524553853027,0.5100000000000002,0.11322203982574695,0.11322203982574695,0.025505250810809947,0.3374664080823269,0.15702223050169856
-2.92629684847505e-06,0.13177464458146743,0.6100000000000003,0.14718903447702053,0.14718903447702053,0.03797677702631826,0.3343945242716001,0.18642537603781542
-9.047964711386423e-06,0.1481848480099323,0.7100000000000004,0.18097941113191407,0.18097941113191407,0.05275422878968597,0.33202720159671617,0.20727098273681346
-2.3215472631009427e-05,0.1679629849633494,0.8100000000000005,0.21454094607430674,0.21454094607430674,0.06978998755439826,0.32818446378863037,0.2352101981794834
-5.215752612704132e-05,0.19108404832704856,0.9100000000000006,0.2478233037971031,0.2478233037971031,0.08934321503428097,0.3238935388718723,0.2618650506493949
-0.00010610019390348207,0.2175165379630774,1.0100000000000007,0.28075782019544754,0.28075782019544754,0.11149327376024906,0.3173575602372758,0.29525264015384245
-0.00019981197275606799,0.24722191121670362,1.1100000000000008,0.31327437018912313,0.31327437018912313,0.1363816501074895,0.3129335875280579,0.3027590650322064
-0.0003537509697630143,0.2801514000818341,1.2100000000000009,0.3452099912119548,0.3452099912119548,0.1642938301835932,0.3162925143828256,0.2857109654483928
-0.0005953721149201834,0.31624093858075303,1.310000000000001,0.3765458773086074,0.3765458773086074,0.19521429763831497,0.31496619514592683,0.29287441707994816
-0.00096057980630854,0.3554650762609805,1.410000000000001,0.40803310122594727,0.40803310122594727,0.22417232329334766,0.31664477357416204,0.2833812316957254
-0.0014936266347051006,0.3978439331569763,1.5100000000000011,0.4395902028611146,0.4395902028611146,0.2530682680404083,0.321481475563346,0.24873891342530216
-0.0022479117185857816,0.44337349736781234,1.6100000000000012,0.47118260644594323,0.47118260644594323,0.282141860654227,0.3253942073686708,0.21326453784314411
-0.003287772666867241,0.49207960951890634,1.7100000000000013,0.5032370097187202,0.5032370097187202,0.30842865311379025,0.3298890364879352,0.16706856139641574
-0.0046875249759264275,0.5440047047561262,1.8100000000000014,0.5357061577698887,0.5357061577698887,0.3311968559316491,0.3324315860468237,0.13066921466462258
-0.0065301730306533716,0.599183214158959,1.9100000000000015,0.5685421104392161,0.5685421104392161,0.3503288145241593,0.33472887000687895,0.09442507528556109
-0.008642135743858711,0.6516493406062037,2.0000000000000013,0.5983554507931557,0.5983554507931557,0.3641703326442738,0.3365733710274714,0.0606915230133743
-0.011256954325271426,0.7067893620336981,2.0899999999999994,0.6283965137000429,0.6283965137000429,0.37497632209172976,0.3385799872392791,0.01745542239692051
-0.014063095102355956,0.7580572627500246,2.1699999999999977,0.6552494910842201,0.6552494910842201,0.38194106219888957,0.3396138877247264,-0.012984317315762661
-0.017378261334502546,0.811452721429688,2.249999999999996,0.6822323516298283,0.6822323516298283,0.3863259038158576,0.3404871766143626,-0.04211034918086077
-0.021256329834083793,0.8669787609999686,2.3299999999999943,0.7093214149205422,0.7093214149205422,0.3881951658381136,0.34100975323098226,-0.06973916498375822
-0.0251535611126525,0.9173121964961992,2.399999999999993,0.7330974792672171,0.7330974792672171,0.38779032265147345,0.3413172633267453,-0.095037649897061
-0.029558076634536586,0.9692763099256186,2.4699999999999913,0.7569261623699031,0.7569261623699031,0.38540042014092557,0.34123252307698926,-0.12982047343949585
-0.03450395301043313,1.0228685201382126,2.53999999999999,0.7807959524588666,0.7807959524588666,0.38120759961010636,0.3408495649144071,-0.15204600795413098
-0.04002359717541017,1.078085021784881,2.6099999999999883,0.804686643551384,0.804686643551384,0.37497918033071165,0.33960608574504403,-0.18292395409260367
-0.04614711756798388,1.1349202632758753,2.679999999999987,0.8285776245644205,0.8285776245644205,0.36692492057427895,0.33738254739172435,-0.2115159420954842
-0.05189733817971641,1.1849190844443405,2.7399999999999856,0.8490323637049375,0.8490323637049375,0.3585676162973262,0.3350505870298785,-0.22770131013175987
-0.0581266269605993,1.2360957604706027,2.7999999999999843,0.8694412701321426,0.8694412701321426,0.34870865367022247,0.3319698772954794,-0.24153681459970217
-0.06484795688371682,1.2884427082011756,2.859999999999983,0.889769306618438,0.889769306618438,0.33755522145230843,0.32625646995218577,-0.2629768223858579
-0.07207170863790244,1.3419500399649475,2.9199999999999817,0.9099670434674751,0.9099670434674751,0.32499887682912093,0.32051873535427877,-0.27137102126042933
-0.07980534476149623,1.396605267052198,2.9799999999999804,0.9299865707238772,0.9299865707238772,0.3112717755469489,0.31376997502489384,-0.2757242314365568
-0.08805314228385404,1.4523926997546104,3.039999999999979,0.949764792423405,0.949764792423405,0.2964135985341974,0.3056235900417591,-0.2773558809756769
-0.09681590785565945,1.5092925299543982,3.099999999999978,0.969199657452785,0.969199657452785,0.28068802594943626,0.29859181354209974,-0.2625556656505269
-0.10609100505533992,1.567281543673598,3.1599999999999766,0.988269860970376,0.988269860970376,0.26439005591133435,0.29285705769657466,-0.2382538393649511
-0.11587254002449777,1.6263331526472078,3.2199999999999753,1.0068707361497924,1.0068707361497924,0.2477526075236227,0.2866516023370996,-0.21425819372400987
-0.12440445457714787,1.6763340021659878,3.2699999999999743,1.0220209544557903,1.0220209544557903,0.23388920565745494,0.28195302833980523,-0.20060210486637234
-0.1332760776490921,1.7270376976140178,3.319999999999973,1.0369025818092639,1.0369025818092639,0.22052118681375293,0.27695855975072126,-0.1876382814348257
-0.1424816324688994,1.7784323452895294,3.369999999999972,1.0515617518136295,1.0515617518136295,0.20814223054558054,0.27176333904886796,-0.17521813706225142
-0.15201531618475111,1.8305058206890172,3.419999999999971,1.0659576224235288,1.0659576224235288,0.19667492785252413,0.26653824018044003,-0.1631690152574717
-0.16187136201845911,1.883245527652592,3.46999999999997,1.0801119681507245,1.0801119681507245,0.18615554997517386,0.26093062234851333,-0.1515020848866891
-0.17204417843014772,1.9366391799033038,3.519999999999969,1.094012251004914,1.094012251004914,0.17638646872427635,0.2551109773647477,-0.1401904108814799
-0.18252812888871067,1.9906738566439837,3.569999999999968,1.1076407067715461,1.1076407067715461,0.16733909710584782,0.24910213489995173,-0.12914729302854883
-0.19331760392802716,2.045336232954169,3.619999999999967,1.1209994730430122,1.1209994730430122,0.15899346461477332,0.24297029868896958,-0.11848145948502445
-0.2044070667746108,2.100612852792367,3.6699999999999657,1.134078792380739,1.134078792380739,0.1512494940323794,0.23687220584197974,-0.10821142787645466
-0.21579096508319448,2.156489843705072,3.7199999999999647,1.1468705832248562,1.1468705832248562,0.14408516299072577,0.23071843710389786,-0.09802367753242391
-0.2274637689432072,2.212952987923104,3.7699999999999636,1.1593678098840052,1.1593678098840052,0.13748018852757207,0.2252040213223073,-0.09751330833490354
-0.23942001233745133,2.269987795037756,3.8199999999999625,1.1715724394857867,1.1715724394857867,0.13141661585101802,0.21880149368881888,-0.08777071906697191
-0.25165436258683493,2.327579872303544,3.8699999999999615,1.1834720788193334,1.1834720788193334,0.1257870115591033,0.21244126658034532,-0.07804979040092104
-0.26416155349949083,2.3857147967712837,3.9199999999999604,1.1950793994685336,1.1950793994685336,0.12048565702552755,0.206710485347472,-0.07820809289905052
-0.2769362772545557,2.444377826729725,3.9699999999999593,1.2063867425913313,1.2063867425913313,0.11559535964612783,0.2003324712443782,-0.06868831495228991
-0.2899732664335782,2.5035541376691763,4.019999999999959,1.2173837643594951,1.2173837643594951,0.11110559961784225,0.1944589840908639,-0.06898038124318774
-0.3032673902146962,2.5632291422792397,4.069999999999958,1.22807754855243,1.22807754855243,0.10681540847615746,0.18814794951465477,-0.05956888889569028
-0.3168134159210768,2.6233877593255674,4.119999999999957,1.2384710789220885,1.2384710789220885,0.10290863823800978,0.18425034903173926,-0.056750245997491705
-0.3306062421477228,2.6840151596376,4.1699999999999555,1.2485453692915884,1.2485453692915884,0.09928684289069573,0.18238044953873836,-0.04144374865629387
-0.341814840646389,2.732844638890974,4.209999999999955,1.2563954947350475,1.2563954947350475,0.09653361973643358,0.1818907105468692,-0.027095129557341474
-0.3531756443696817,2.7819571847873545,4.249999999999954,1.2640427379264114,1.2640427379264114,0.09387139810052456,0.18141226847234898,-0.01425249536227576
-0.3646860478331235,2.831345029927283,4.289999999999953,1.271500258296899,1.271500258296899,0.09149217410739902,0.1833721211872088,-0.0003279764990294084
-0.376343813855498,2.881001651787593,4.329999999999952,1.2788122097750145,1.2788122097750145,0.08912644444457497,0.1865809735231602,0.012947931851860103
-0.38814732516564104,2.930923014097663,4.369999999999951,1.286097442200397,1.286097442200397,0.08726143816408713,0.19103469334906367,0.024821942744037644
-0.40009637505916784,2.981109612861861,4.40999999999995,1.2933811794145096,1.2933811794145096,0.0858864269103787,0.20016184371818557,0.044211127656238684
-0.4121908857759419,3.0315605418639398,4.4499999999999496,1.300644418640165,1.300644418640165,0.08505295805020134,0.21516417557997136,0.05931677643309605
-0.4244317361532051,3.082276821635511,4.489999999999949,1.3079890485740702,1.3079890485740702,0.0846768017163838,0.2571187775819367,0.08100845954414154
-0.4368207996703477,3.133261627857111,4.529999999999948,1.315452073955651,1.315452073955651,0.08483949752110602,0.39642819492860537,-0.05285055471141349
-0.4493608808158533,3.184519645252649,4.569999999999947,1.3230652784832535,1.3230652784832535,0.08558016525752916,0.403476807065665,-0.12163747119586024
-0.46205629262197007,3.2360591061223034,4.609999999999946,1.3310108879237919,1.3310108879237919,0.0868626128455642,0.3995761642955968,-0.12545143685461704
-0.474914194084578,3.287896840891112,4.649999999999945,1.3395474181659766,1.3395474181659766,0.08894564711539002,0.39463707327966624,-0.12946357775978104
-0.48794745560075153,3.3400687659156083,4.689999999999944,1.3496271089505822,1.3496271089505822,0.09164976124167813,0.39002840298449903,-0.1330888902798462
-0.5011910416821999,3.392694215426362,4.729999999999944,1.3644091031324002,1.3644091031324002,0.09419445586360148,0.38491627696172825,-0.13628485784323122
-0.5146835965854195,3.44590938032425,4.769999999999943,1.3805482752801077,1.3805482752801077,0.0904095525250348,0.3810372999942598,-0.14427001297885803
-0.5284275500509921,3.499725423613739,4.809999999999942,1.396578176782334,1.396578176782334,0.08549133526446596,0.37854750571493606,-0.14637742260703138
-0.5424190324459119,3.5541355042334244,4.849999999999941,1.4123985878195944,1.4123985878195944,0.08043254509523581,0.37600961339392897,-0.15285855112149982
-0.556653343666287,3.609131631210525,4.88999999999994,1.4280029235099425,1.4280029235099425,0.07518390469480973,0.3760177052544401,-0.1604634425123972
-0.5711254844038964,3.664706789314019,4.929999999999939,1.443401522462083,1.443401522462083,0.06979299266581816,0.3782850191331827,-0.16730387237935557
-0.5858301526970006,3.720854863793788,4.9699999999999385,1.458658082884746,1.458658082884746,0.06423032962552436,0.3833037499075866,-0.17874424989066237
-0.6007619304450312,3.7775714926765414,5.009999999999938,1.4737908489915128,1.4737908489915128,0.05847011450254161,0.3935354258214896,-0.19585950208123717
-0.6159153354197587,3.8348542756913666,5.049999999999937,1.4888593012801805,1.4888593012801805,0.05251247396756855,0.40808153091624405,-0.21189373254566624
-0.6312847524757217,3.8927026850801125,5.089999999999936,1.5039112826062375,1.5039112826062375,0.0463310717481815,0.4286637930450954,-0.23588562088510723
-0.6468646308716884,3.9511189575693035,5.129999999999935,1.5190220529206013,1.5190220529206013,0.03987881963126758,0.44435591265112423,-0.23507642500132048
-0.6626498547336278,4.010109800875237,5.169999999999934,1.5343315839218983,1.5343315839218983,0.03305108855049956,0.44544351105547036,-0.21972934523364115
-0.6786359464782302,4.0696877803675555,5.209999999999933,1.5500175738867072,1.5500175738867072,0.0256516752933212,0.4431634191040575,-0.20569580160709927
-0.6948193715428279,4.129873596747128,5.2499999999999325,1.5662613480231748,1.5662613480231748,0.017558924528234283,0.43944502726515433,-0.19153081857820373
-0.7111970969161374,4.190695176271657,5.289999999999932,1.5832929517427765,1.5832929517427765,0.008778084699591716,0.43791077767311504,-0.17896988035623518
-0.7277662889509039,4.252187271178082,5.329999999999931,1.601017685162226,1.601017685162226,-0.0007631442042451177,0.435541296774617,-0.16716789093362852
-0.7445180030835822,4.314367354372981,5.36999999999993,1.6188301782902308,1.6188301782902308,-0.009934442024433963,0.4328275193574299,-0.1558404394834802
-0.7614390623249707,4.377238103349161,5.409999999999929,1.636556971671096,1.636556971671096,-0.018504958756840464,0.43039807526158763,-0.14467337324858415
-0.778515595518939,4.440799049184343,5.449999999999928,1.6541679481561669,1.6541679481561669,-0.026516810650528338,0.4270267808876155,-0.13301108865726188
-0.7957338568516812,4.505049557245603,5.489999999999927,1.6716961773203052,1.6716961773203052,-0.03400753498203185,0.4246875452070195,-0.12339733962117888
-0.8087324626718728,4.553689880178078,5.519999999999927,1.6847783315119649,1.6847783315119649,-0.03929934958404091,0.4234276219658015,-0.11661450008990243
-0.8217974687017506,4.602717436931223,5.549999999999926,1.697783266205925,1.697783266205925,-0.04432176370470314,0.42118040752999036,-0.10889437503011572
-0.8349232914019182,4.652132032934365,5.5799999999999255,1.7107547604599385,1.7107547604599385,-0.04907923136609426,0.41961899917082884,-0.10165743378975363
-0.8481044413838967,4.70193357875944,5.609999999999925,1.7236615275105744,1.7236615275105744,-0.053580232701518814,0.4181844170927121,-0.0968050298216559
-0.8613353473315126,4.752121395749936,5.639999999999924,1.7364955065945888,1.7364955065945888,-0.057824621456941075,0.4151972612783767,-0.08948694320576468
-0.874610552790606,4.802694886122649,5.6699999999999235,1.7492787833404455,1.7492787833404455,-0.061821548272603694,0.4144678271966142,-0.08366898766099173
-0.8879247348009562,4.853653654857512,5.699999999999923,1.7620054195558439,1.7620054195558439,-0.06559637810689121,0.4131203698586738,-0.07870851951355394
-0.9012726596137036,4.904997336361201,5.729999999999922,1.7746694712286948,1.7746694712286948,-0.06914945393703213,0.41048026645983743,-0.07205736932774197
-0.9146491332396052,4.95672537114363,5.759999999999922,1.7872981572747288,1.7872981572747288,-0.07247375963066582,0.40947876000646394,-0.06842613057436567
-0.9280491769291754,5.008837689259541,5.789999999999921,1.7998667550351677,1.7998667550351677,-0.07561316054803194,0.4082521338886793,-0.062856080937597
-0.9414677886472415,5.061333816102575,5.81999999999992,1.8123836511010436,1.8123836511010436,-0.07856187867945498,0.40598791313323657,-0.0578109768060706
-0.9548999450787805,5.114212843635739,5.84999999999992,1.8248396609171327,1.8248396609171327,-0.08131041633563973,0.40532789459341045,-0.05396518781816443
-0.9683409036497667,5.167474590730669,5.879999999999919,1.837254222921461,1.837254222921461,-0.08388720029944725,0.40370401876967704,-0.04948017146679708
-0.9817859638956716,5.221118680823117,5.909999999999918,1.8496215125654256,1.8496215125654256,-0.0862903077319026,0.40213281345091245,-0.04486558327294556
-0.9952304120297386,5.275144311642751,5.939999999999918,1.8619361330889128,1.8619361330889128,-0.08851105369702254,0.4012521499566363,-0.041846694751615975
-1.008669758766987,5.329551163184944,5.969999999999917,1.8741984311196394,1.8741984311196394,-0.09060137691842206,0.3996276140950327,-0.03917624885568814
-1.0220995537759912,5.384338745118108,5.9999999999999165,1.8864316942051715,1.8864316942051715,-0.09252382425620524,0.398725176029412,-0.03471704384009133
-1.0355154096047976,5.439506469312422,6.029999999999916,1.8986049687198414,1.8986049687198414,-0.09432232361810163,0.39775901264805835,-0.03240682949879783
-1.048913081012461,5.495053985784326,6.059999999999915,1.9107462584231705,1.9107462584231705,-0.09598894281738048,0.39619481935537143,-0.02918042524837217
-1.0622883859093837,5.550980842420981,6.089999999999915,1.9228508185508661,1.9228508185508661,-0.09751434510174405,0.395264616838002,-0.026163405322866682
-1.0756372032517072,5.607286455551933,6.119999999999914,1.9349012633332996,1.9349012633332996,-0.09892285690544458,0.394580096429963,-0.02403647456403014
-1.0889555191169074,5.66397030179161,6.149999999999913,1.946922789942,1.946922789942,-0.10020803665760412,0.3934897320527424,-0.02127068071045523
-1.102239435910971,5.721031979678453,6.179999999999913,1.9589109491272025,1.9589109491272025,-0.10139271297087592,0.39173702360691837,-0.018903842005658606
-1.1154851257750076,5.778471090886199,6.209999999999912,1.9708564631505028,1.9708564631505028,-0.10248200509483156,0.3903409708813761,-0.01578414962897655
-1.1286887769635445,5.8362870103008255,6.239999999999911,1.982764245308239,1.982764245308239,-0.1034827719919709,0.3829002081093467,-0.009687087324523844
-1.1418466793498256,5.894479223605094,6.269999999999911,1.9946532698927224,1.9946532698927224,-0.10438346912000487,0.3753302406600222,-0.004998080232307311
-1.1549552533902763,5.953047473909718,6.29999999999991,2.0064930204090285,2.0064930204090285,-0.10521441993206827,0.36779870866090386,0.0006899349610861934
-1.1680109040867293,6.0119911373889385,6.3299999999999095,2.01831647804319,2.01831647804319,-0.10595081354587846,0.36020018973307333,0.006141899883884888
-1.1810102093381034,6.071310034670017,6.359999999999909,2.0301159768717523,2.0301159768717523,-0.10661838299200102,0.35298010100062455,0.010175482173832438
-1.1939496954218964,6.131003478408358,6.389999999999908,2.04186798974381,2.04186798974381,-0.10721515545324167,0.34570491968590045,0.01421294984857927
-1.2068257990638624,6.191070029423583,6.419999999999908,2.0535093695875344,2.0535093695875344,-0.10772919557384235,0.3385308884813355,0.01820618422758005
-1.219634306817224,6.25150461202722,6.449999999999907,2.0649254139112325,2.0649254139112325,-0.10808352148996216,0.3314612671673103,0.021282755501840014
-1.2323709777298288,6.312300871493269,6.479999999999906,2.076116943545006,2.076116943545006,-0.1082752525249407,0.32465073007202777,0.024218986775213204
-1.2450318293740321,6.373452378114035,6.509999999999906,2.0870794224195746,2.0870794224195746,-0.10829550421700745,0.316922009182499,0.028352942767493734
-1.2576131163940645,6.4349525090641455,6.539999999999905,2.0978105626375485,2.0978105626375485,-0.10815862576837026,0.3101929808171198,0.030270751882760207
-1.2701113980398626,6.496794787140298,6.569999999999904,2.108332019671901,2.108332019671901,-0.10789173235748628,0.30330946148125315,0.03232239856208373
-1.2825235273926867,6.558972943539683,6.599999999999904,2.1186336974056004,2.1186336974056004,-0.10749558485534903,0.2964912789803557,0.03435742929094194
-1.2948465681175267,6.621480541235286,6.629999999999903,2.12871792359763,2.12871792359763,-0.10697686851152124,0.28967517186158165,0.036359518981558085
-1.3070778210690992,6.684311138730781,6.659999999999902,2.1385879241975387,2.1385879241975387,-0.10635848454535123,0.2828790886991061,0.037811415136840956
-1.3192148248261997,6.747458386542059,6.689999999999902,2.1482476859047073,2.1482476859047073,-0.10564993890928508,0.2764478885767888,0.03886267854122941
-1.3312552835651787,6.8109157153255415,6.719999999999901,2.1576924945971014,2.1576924945971014,-0.10484744855242414,0.26959182818493405,0.03843030503229465
-1.343197176024949,6.874676879920364,6.7499999999999005,2.1669345545261174,2.1669345545261174,-0.10397097687845964,0.26334423002733076,0.040506229016411675
-1.3550386681863709,6.938735604005004,6.7799999999999,2.1759709234838334,2.1759709234838334,-0.10302561775893167,0.2568680478809056,0.04081673113396945
-1.3667780879831755,7.003085515650463,6.809999999999899,2.1847981147792477,2.1847981147792477,-0.10201566365024407,0.2505812998864097,0.04142680399643484
-1.3784139416856167,7.067720264543213,6.839999999999899,2.1934251070155617,2.1934251070155617,-0.10095575373467412,0.2627043839546865,0.028509723733033707
-1.3899448991330012,7.132633524251164,6.869999999999898,2.2018453292518525,2.2018453292518525,-0.09985458829860971,0.24896612518281463,0.036283694268982446
-1.4013698096770972,7.197819092877994,6.899999999999897,2.2100724293806313,2.2100724293806313,-0.09870536806038355,0.23684636299135123,0.04119835477771122
-1.4126876718052483,7.263270784905776,6.929999999999897,2.218105851965029,2.218105851965029,-0.09753754359283609,0.22668509345513152,0.04374532967242728
-1.4238976245431019,7.328982574419035,6.959999999999896,2.225938805202254,2.225938805202254,-0.09633664036245876,0.219812285237321,0.04373207617146396
-1.434998888389348,7.394948179386665,6.989999999999895,2.23358126747368,2.23358126747368,-0.09511589142683492,0.2129778162712402,0.04344173530645122
-1.4459911465012232,7.461163437983099,7.019999999999895,2.241402938529508,2.241402938529508,-0.09388565585274752,0.20595105011884113,0.042558495688191596
-1.456876130196406,7.527637131371144,7.049999999999894,2.249133752080828,2.249133752080828,-0.0931239463341625,0.1996229294661797,0.04188697946525678
-1.4676517332311791,7.594357635604783,7.0799999999998935,2.2564838186756577,2.2564838186756577,-0.09209270355664956,0.1928394641913472,0.041864418660204995
-1.4783163793227416,7.661313753526418,7.109999999999893,2.2634752865734904,2.2634752865734904,-0.09090202502541758,0.1863495121788845,0.04186195009808101
-1.4888691024955891,7.728495709466317,7.139999999999892,2.2702073334698754,2.2702073334698754,-0.08960321104232577,0.17995493193256287,0.04108588980394041
-1.4993096151038878,7.795896458937407,7.169999999999892,2.27673605573376,2.27673605573376,-0.08829252483683293,0.173644615114825,0.04057018576986637
-1.5096378190719242,7.863509505604319,7.199999999999891,2.283056090097609,2.283056090097609,-0.08698358264918515,0.16721887405467187,0.038620867276656
-1.5198536795875341,7.931328248450128,7.22999999999989,2.289177066913806,2.289177066913806,-0.08568190424650561,0.1610637357566649,0.03864661377380807
-1.5299572781605035,7.9993464655287925,7.25999999999989,2.295095458665839,2.295095458665839,-0.08439949788688351,0.15453411902613465,0.03677949001410576
-1.5399486966435907,8.067557651259955,7.289999999999889,2.300814001380713,2.300814001380713,-0.08312569789363794,0.1486138463999502,0.03513010317742027
-1.5498281089903836,8.135955579841799,7.319999999999888,2.3063417689062944,2.3063417689062944,-0.08187421750923288,0.14292063853380907,0.03390213731161671
-1.5595957406317529,8.204534116253823,7.349999999999888,2.3116707611309137,2.3116707611309137,-0.08063785827235048,0.13652524847215583,0.03248580265499589
-1.5692518532448112,8.27328709323647,7.379999999999887,2.316818121122853,2.316818121122853,-0.07942976873964537,0.13130678969595316,0.031203934046226747
-1.5787967508483947,8.342208554078713,7.4099999999998865,2.321772304875681,2.321772304875681,-0.07826690496702537,0.12492045717101109,0.030230156129880104
-1.5882307387574401,8.411292511624188,7.439999999999886,2.326542890127554,2.326542890127554,-0.07711399415155563,0.11897082208542498,0.028564708691017373
-1.5975541515999938,8.480532977389995,7.469999999999885,2.331122818270672,2.331122818270672,-0.07599861690816076,0.11387011333735135,0.027320831739525143
-1.6067673438374284,8.549924098115504,7.4999999999998845,2.335524977018552,2.335524977018552,-0.07491467322009443,0.10795622646543587,0.026010438172855622
-1.61587070115942,8.619460302409218,7.529999999999884,2.33975192645607,2.33975192645607,-0.07387438099919241,0.1022264822049351,0.02405912356858386
-1.6248645600876301,8.68913576996674,7.559999999999883,2.3437934638691824,2.3437934638691824,-0.07287209414759424,0.09701020837898476,0.022859658475036532
-1.6337492814039452,8.758944950831028,7.589999999999883,2.3476639753903865,2.3476639753903865,-0.0719082464688616,0.09164378330666327,0.021284384956784325
-1.6425251825673524,8.828882167677053,7.619999999999882,2.351356179404964,2.351356179404964,-0.07099126582543859,0.0859570731626762,0.019257374306250564
-1.651192570070335,8.898941840725492,7.649999999999881,2.3548745165966136,2.3548745165966136,-0.07011472755196083,0.08101758033589633,0.017398031879962448
-1.6597517656745369,8.9691187254466,7.679999999999881,2.3582270384257877,2.3582270384257877,-0.06928422691259395,0.07561680188149739,0.015837576739307222
-1.6682030343222138,9.039407410582664,7.70999999999988,2.3614113294586025,2.3614113294586025,-0.06850142042989688,0.07031782546309079,0.014781188675724557
-1.6765466149959884,9.109802591685849,7.739999999999879,2.3644266205463604,2.3644266205463604,-0.06776862181589687,0.06512770092506608,0.012303825612044787
-1.684782719320764,9.18029905437894,7.769999999999879,2.367279198783527,2.367279198783527,-0.06707088381220498,0.060466074910446616,0.011288334852587598
-1.6929115422321888,9.250891720828726,7.799999999999878,2.3699737450926084,2.3699737450926084,-0.0664241848470958,0.05512455263342929,0.00896768796364049
-1.7009332249510183,9.32157548999022,7.8299999999998775,2.372504873557856,2.372504873557856,-0.06583488377220945,0.05006859633406849,0.0068182840160164685
-1.7088478634478383,9.392345391357527,7.859999999999877,2.374877393555137,2.374877393555137,-0.0652954310107198,0.04528724132814101,0.005620901555345509
-1.7166554947247266,9.463196395535174,7.889999999999876,2.377091406424419,2.377091406424419,-0.06480038805901403,0.040793900895636975,0.0034102961949549716
-1.724356121370617,9.534123601234436,7.919999999999876,2.37915484584675,2.37915484584675,-0.06435546824937508,0.03578173301180347,0.0014675778131181877
-1.7319497017112233,9.60512220550546,7.949999999999875,2.381059959542776,2.381059959542776,-0.06396900774581693,0.030818048401082643,-0.0007178286270671971
-1.7394361330172055,9.676187493676393,7.979999999999874,2.3828179883768184,2.3828179883768184,-0.06362791681865716,0.026399426887580218,-0.002367359795339953
-1.746815248661262,9.747314675593753,8.009999999999874,2.3844221929996654,2.3844221929996654,-0.06334959541557135,0.02206092027908512,-0.004196455278961307
-1.7540868248342296,9.818499067286245,8.039999999999873,2.3858796622619596,2.3858796622619596,-0.06312198383775447,0.01735386316578634,-0.00618643456936801
-1.7612505801509801,9.889736125521244,8.069999999999872,2.38719072263681,2.38719072263681,-0.06294578273472072,0.012671053947583513,-0.007819868482780781
-1.768306182973726,9.961021436068396,8.099999999999872,2.3883620580518357,2.3883620580518357,-0.06282649109988458,0.008542437681314964,-0.009813770944160806
-1.7752532315706253,10.03235051721916,8.129999999999871,2.389389829218445,2.389389829218445,-0.06275634614531107,0.004073964716312715,-0.010962887489264043
-1.7820912567542948,10.103718898255988,8.15999999999987,2.390273106051717,2.390273106051717,-0.06274129128651597,-0.00014841725158522712,-0.012959714717998512
-1.788819726210167,10.175122216754964,8.18999999999987,2.3910155573629335,2.3910155573629335,-0.06278227189366234,-0.005030074973942612,-0.01533804428834134
-1.7954380441906617,10.246556242785479,8.21999999999987,2.391626689606825,2.391626689606825,-0.06287854401560274,-0.008893248598466423,-0.017042215146755815
-1.8019455352102243,10.318016763267723,8.249999999999869,2.3921002206642457,2.3921002206642457,-0.06304219791635124,-0.013163762867755101,-0.018573412474597026
-1.808341439367538,10.389499540154423,8.279999999999868,2.3924376428493983,2.3924376428493983,-0.06325391069221711,-0.017051954776957003,-0.020617728741106005
-1.8146249463785575,10.461000492691161,8.309999999999867,2.3926419454362917,2.3926419454362917,-0.06351773124971385,-0.021288658567165074,-0.0232356405840114
-1.820795166935052,10.532515514511383,8.339999999999867,2.392718144474381,2.392718144474381,-0.06383982127195136,-0.025240428606205713,-0.025464307751273948
-1.8268511483510308,10.604040673407233,8.369999999999866,2.392667594837866,2.392667594837866,-0.06422218383623116,-0.029334268040932344,-0.026651074002855844
-1.8327918477745837,10.675571885595222,8.399999999999865,2.392481282278213,2.392481282278213,-0.06466107614352788,-0.03309468855874245,-0.02847815639978493
-1.838616158494192,10.747105261759762,8.429999999999865,2.3921730970556943,2.3921730970556943,-0.06515645393402128,-0.03716624082733938,-0.0303226887669657
-1.844322897747728,10.818636956170119,8.459999999999864,2.3917427879729467,2.3917427879729467,-0.0657055129095155,-0.04090415683157042,-0.03220914978310431
-1.8499108258341603,10.890163270030262,8.489999999999863,2.391190206696957,2.391190206696957,-0.06631251746907373,-0.044694744626831345,-0.03509969716369879
-1.855378616493136,10.961680372127633,8.519999999999863,2.390513984550838,2.390513984550838,-0.06698567694705412,-0.04836368834751037,-0.03660484020717293
-1.8607248627231954,11.03318450314465,8.549999999999862,2.389716119337772,2.389716119337772,-0.06771048857924179,-0.05212614265066911,-0.03838768343312208
-1.8659480841515597,11.104671910894519,8.579999999999862,2.3888014714719383,2.3888014714719383,-0.06848448350578189,-0.05561446952317921,-0.039792684093057744
-1.8710467412058165,11.176139079061398,8.60999999999986,2.3877693638120596,2.3877693638120596,-0.06932660855005685,-0.059196330306955786,-0.041671260868028207
-1.876019198622696,11.247582302108764,8.63999999999986,2.3866177627334326,2.3866177627334326,-0.0702285779341559,-0.06261897329213714,-0.043757184531597985
-1.880863751275474,11.31899798522892,8.66999999999986,2.3853531575780687,2.3853531575780687,-0.07118513718622506,-0.06624350680187051,-0.04650959184518885
-1.885578631446065,11.390382645851927,8.699999999999859,2.383979566866486,2.383979566866486,-0.07220276371534909,-0.06955805242362076,-0.04818322995690922
-1.8901619977211246,11.461732901159282,8.729999999999858,2.3824928745714407,2.3824928745714407,-0.07327776688424012,-0.0728859317683487,-0.050056871697566827
-1.8946119226744969,11.533045196974145,8.759999999999858,2.380892281625806,2.380892281625806,-0.07440687229487662,-0.07650926784311285,-0.0512140802568385
-1.8989264242296506,11.604316149533886,8.789999999999857,2.3791853026247165,2.3791853026247165,-0.07558774295321778,-0.07963797553797478,-0.0527120025021028
-1.9031034557602866,11.675542410509841,8.819999999999856,2.377375213221542,2.377375213221542,-0.07683287558781937,-0.0830274675203424,-0.05489442057489597
-1.9071409006262368,11.746720730747333,8.849999999999856,2.3754576426052556,2.3754576426052556,-0.07813462736692742,-0.0862210957023904,-0.05761296918709915
-1.9110365680526313,11.817847755662477,8.879999999999855,2.373436432360458,2.373436432360458,-0.07949703606588031,-0.08958408959418315,-0.05932262318553146
-1.9147882000316936,11.888920238815336,8.909999999999854,2.3713091969534372,2.3713091969534372,-0.0809137349451198,-0.09264120917660822,-0.06124573918185749
-1.918393469663626,11.959934930709514,8.939999999999854,2.369086666978457,2.369086666978457,-0.08239304851019791,-0.09578692800659862,-0.06225598087664485
-1.921849985772704,12.030888677208424,8.969999999999853,2.3667587761148208,2.3667587761148208,-0.08392058685006314,-0.09871828940518919,-0.06420998154946955
-1.9251553047604877,12.101778278278347,8.999999999999853,2.364334642521873,2.364334642521873,-0.08550227103884095,-0.10183937016914076,-0.06601739484600237
-1.9283069279908251,12.172600592350912,9.029999999999852,2.3618122195952247,2.3618122195952247,-0.0871447610913862,-0.10475975222918699,-0.0673959594999173
-1.9313022964571525,12.243352514349034,9.059999999999851,2.3591935560732353,2.3591935560732353,-0.08884401379470235,-0.10765921806229777,-0.06931834184799475
-1.9341387851078666,12.314030859106293,9.08999999999985,2.3564776286585105,2.3564776286585105,-0.09059820731060846,-0.11071603823323008,-0.07151114914824495
-1.9368137229329694,12.384632573627478,9.11999999999985,2.3536678009367997,2.3536678009367997,-0.09240072108257137,-0.1135673131505278,-0.07284861958402339
-1.939324386237607,12.455154568258529,9.14999999999985,2.350765872015774,2.350765872015774,-0.09425753805399611,-0.11629269610989545,-0.07394602827500556
-1.9416680041852372,12.525593863338196,9.179999999999849,2.347772597950072,2.347772597950072,-0.09617332858892054,-0.11892941421453665,-0.0754325335328964
-1.9438417524171383,12.595947375167517,9.209999999999848,2.3446862417352983,2.3446862417352983,-0.09814109201322799,-0.12208354768645184,-0.07668892715352546
-1.945842764099998,12.666212061232981,9.239999999999847,2.3415131803481297,2.3415131803481297,-0.10015410484063336,-0.124510314198945,-0.0778861398473507
-1.9476681412568795,12.736385039907173,9.269999999999847,2.338255995058565,2.338255995058565,-0.10222137681081947,-0.12716333403374255,-0.0793120613172948
-1.9493149457424634,12.806463291932506,9.299999999999846,2.3349067910473837,2.3349067910473837,-0.10433745030331652,-0.12977155089695439,-0.08097822091751188
-1.9507802032214665,12.876443789113225,9.329999999999846,2.331471491476409,2.331471491476409,-0.10649720842813988,-0.13250711564521772,-0.082139025899832
-1.9520609167148768,12.946323630186221,9.359999999999845,2.327956417989014,2.327956417989014,-0.10869721919945324,-0.13527123017941622,-0.08286302185121401
-1.9531540611729425,13.016099947818935,9.389999999999844,2.324355817845445,2.324355817845445,-0.11095417590453577,-0.13733237698071796,-0.0840897379652688
-1.9540565826845115,13.085769682115316,9.419999999999844,2.3206747023908334,2.3206747023908334,-0.11324205190223395,-0.14016998278235232,-0.084386535263178
-1.9547654224680735,13.155330011416485,9.449999999999843,2.3169107826776565,2.3169107826776565,-0.11558015657188872,-0.1426210611387902,-0.0851733650581825
-1.9552774992318935,13.224777987147988,9.479999999999842,2.3130682850040105,2.3130682850040105,-0.11795534608901498,-0.1447316384334019,-0.08595515546197274
-1.95558972455989,13.294110653019315,9.509999999999842,2.3091450691729984,2.3091450691729984,-0.12037106999566936,-0.14757954049394378,-0.08623264627281585
-1.9556990075897478,13.363325088862924,9.539999999999841,2.3051465438948733,2.3051465438948733,-0.12281339967054088,-0.15349780744213803,-0.08705612878057366
-1.9556022655612102,13.432418339556369,9.56999999999984,2.301068740353179,2.301068740353179,-0.12528698069237276,-0.15229037846633142,-0.08683561081169586
-1.9552964262550394,13.501387698022146,9.59999999999984,2.296924041662724,2.296924041662724,-0.12778955131037104,-0.1540681426543249,-0.08746586336885627
-1.9547784254551925,13.570230152512998,9.62999999999984,2.2926927791981,2.2926927791981,-0.13032287872966716,-0.15680049630928025,-0.0869862145995567
-1.9540452198931346,13.63894270152042,9.659999999999838,2.28839852208669,2.28839852208669,-0.13287370738849025,-0.15871120824643897,-0.08707540356617277
-1.9530937929728396,13.707522642884438,9.689999999999838,2.2840260033880733,2.2840260033880733,-0.1354528924306828,-0.16100038335110609,-0.08668012321350882
-1.9519211634546267,13.775966860829874,9.719999999999837,2.2795864093567233,2.2795864093567233,-0.13803600467969965,-0.16308210377489613,-0.08631235031734508
-1.9505244117281735,13.844271636009621,9.749999999999837,2.275033213825225,2.275033213825225,-0.14064692556518557,-0.16536087554901713,-0.08550339849781743
-1.9489006335710752,13.912434595820391,9.779999999999836,2.270449959121866,2.270449959121866,-0.14325135312168913,-0.16731671929025255,-0.08494818579993299
-1.9470469875224026,13.980453253264164,9.809999999999835,2.26580126921553,2.26580126921553,-0.14587097551181266,-0.1697046634331112,-0.08367079099107148
-1.944960699242151,14.048324467918484,9.839999999999835,2.2610786358543815,2.2610786358543815,-0.1484834192325321,-0.17159059427519283,-0.08275362528389944
-1.9426390632513402,14.116045373263606,9.869999999999834,2.256292953831512,2.256292953831512,-0.1510971646258976,-0.17384359039515748,-0.08139621341319558
-1.9400794490752942,14.183613009549857,9.899999999999833,2.251440159321612,2.251440159321612,-0.15370275854794546,-0.17564659957036963,-0.08012636748071297
-1.937279308219682,14.25102445510672,9.929999999999833,2.2465241827535416,2.2465241827535416,-0.15629710454020238,-0.17782848093883974,-0.07832088941973768
-1.9342361869148323,14.318276726037459,9.959999999999832,2.2415404694114955,2.2415404694114955,-0.1588717661569896,-0.18017500563353525,-0.07648743593456911
-1.9309477329132623,14.385366875187906,9.989999999999831,2.2364981842551486,2.2364981842551486,-0.16142591958043573,-0.18168624322231855,-0.07433891688243377
-1.9274117023331154,14.452291907948826,10.01999999999983,2.231388156312066,2.231388156312066,-0.1639525912924481,-0.18372991102319533,-0.072180653757635
-1.9236259651162027,14.519048864904248,10.04999999999983,2.2262192362381765,2.2262192362381765,-0.16644904349284143,-0.18564303962032927,-0.06968055367570318
-1.9195885185008816,14.585634740798621,10.07999999999983,2.22098723018227,2.22098723018227,-0.16890595914432982,-0.18752427410166422,-0.06717208685504387
-1.9152974891503636,14.652046604085726,10.109999999999829,2.2156959370483977,2.2156959370483977,-0.17132146420561475,-0.18929193536710276,-0.064530101422436
-1.910751150420035,14.71828141972097,10.139999999999828,2.2103424238532132,2.2103424238532132,-0.17368672784787792,-0.19120870436049847,-0.0616166619287111
-1.9059479320386847,14.784336071696265,10.169999999999828,2.204925276680108,2.204925276680108,-0.17599835451449375,-0.19308657955974076,-0.058397218112579384
-1.9008864026363692,14.850207707525353,10.199999999999827,2.1994567971446535,2.1994567971446535,-0.17825000898801163,-0.19483481517536372,-0.05522674352002371
-1.8955653032379505,14.915893347596734,10.229999999999826,2.193925896048843,2.193925896048843,-0.18043985816664393,-0.19664648681225239,-0.051771328978045004
-1.88998354988045,14.98138996934156,10.259999999999826,2.18833790525357,2.18833790525357,-0.18255624387440386,-0.19848417330988327,-0.048155859931621865
-1.8841402323769625,15.046694646427548,10.289999999999825,2.182696361557847,2.182696361557847,-0.18459845858136747,-0.2002039975024623,-0.044430347977611834
-1.8780346225876559,15.111804474386172,10.319999999999824,2.1769965423035553,2.1769965423035553,-0.18656180222165708,-0.20203694261347613,-0.04049651832926824
-1.871666190978845,15.176716464366311,10.349999999999824,2.1712410869738643,2.1712410869738643,-0.18843781733243095,-0.20366308595422375,-0.03656475195477497
-1.865034601782678,15.241427698742726,10.379999999999823,2.165431457413247,2.165431457413247,-0.19022091823604165,-0.20520111932029603,-0.03247905800195813
-1.8581397162748512,15.3059353347163,10.409999999999823,2.1595674308096116,2.1595674308096116,-0.19191037605662933,-0.20685256613262948,-0.028297724507459685
-1.8509816107114152,15.370236465852782,10.439999999999822,2.153649671791778,2.153649671791778,-0.19349786133885435,-0.20852994733011626,-0.023872394535507355
-1.8435605729272377,15.434328226823297,10.469999999999821,2.1476772865047855,2.1476772865047855,-0.1949795435996978,-0.21010713554119326,-0.019403909306893483
-1.8358771005708143,15.498207842128872,10.49999999999982,2.1416554854324947,2.1416554854324947,-0.1963503871086454,-0.21166151189395566,-0.014896735795842893
-1.8279319095933204,15.561872572955526,10.52999999999982,2.1355800853257763,2.1355800853257763,-0.19760708286254386,-0.21305519383080382,-0.010231532459745627
-1.8197259417734146,15.625319684566103,10.55999999999982,2.129454333108088,2.129454333108088,-0.19874470696268012,-0.2146422970993744,-0.00550499646429621
-1.8112603549697648,15.688546548104599,10.589999999999819,2.123280173133629,2.123280173133629,-0.19976002010911625,-0.21600947732102915,-0.0008018969240029003
-1.8025365328817031,15.75155056685218,10.619999999999818,2.117057131026058,2.117057131026058,-0.20064990573234545,-0.21750116045439624,0.004056595279104548
-1.7935560852244494,15.81432918533556,10.649999999999817,2.1107853350096915,2.1107853350096915,-0.20140985380067675,-0.21874555575481605,0.008924593350384421
-1.784320843825118,15.876879929807235,10.679999999999817,2.1044672481442297,2.1044672481442297,-0.20203721199005684,-0.22001624997659056,0.01380030867436463
-1.7748328608389299,15.939200420150376,10.709999999999816,2.098102998261727,2.098102998261727,-0.20252929820303808,-0.22137979160458388,0.018751595186580667
-1.7650944092179397,16.00128835273681,10.739999999999815,2.0916948548182623,2.0916948548182623,-0.2028835580336992,-0.22265987509213198,0.023708644224773746
-1.7551079893393282,16.06314145431448,10.769999999999815,2.0852425463841127,2.0852425463841127,-0.2030974518367879,-0.2237217802569007,0.028751274004221505
-1.7448763045269102,16.12475762702388,10.799999999999814,2.0787487591057974,2.0787487591057974,-0.2031694724265961,-0.22497043393778665,0.0337117266951616
-1.7344022850730676,16.186134776896893,10.829999999999814,2.0722109378265876,2.0722109378265876,-0.20309652397131536,-0.22613867956884717,0.03868450266692032
-1.7236890684536819,16.247270928524745,10.859999999999813,2.065634424238041,2.065634424238041,-0.20287759595638166,-0.2270601316127814,0.04372734205020287
-1.7127399911902284,16.30816424367112,10.889999999999812,2.059019148441935,2.059019148441935,-0.20251177525098318,-0.22811449605881792,0.04863877045006826
-1.7015585990134663,16.36881293678519,10.919999999999812,2.0523651920894888,2.0523651920894888,-0.20199806309502427,-0.22912262303632822,0.053543641050148284
-1.6901486344534176,16.4292153221138,10.949999999999811,2.0456730010612776,2.0456730010612776,-0.20133557878940023,-0.23002523165324543,0.05848287766005668
-1.6785140234010076,16.489369859471193,10.97999999999981,2.0389474745929257,2.0389474745929257,-0.20052301996939165,-0.23094886197746514,0.06335830132383648
-1.666658875773575,16.549275118588927,11.00999999999981,2.0321875748626543,2.0321875748626543,-0.19956183768322427,-0.23181805723275986,0.06818309815462681
-1.6545874823789044,16.608929761943788,11.039999999999809,2.025393876470496,2.025393876470496,-0.19845094333079913,-0.23260526110104499,0.07301575106777575
-1.642304297577085,16.668332600526096,11.069999999999808,2.0185705380517,2.0185705380517,-0.19719008902486673,-0.23351549416557169,0.07770378187691328
-1.629813942297231,16.72748254713142,11.099999999999808,2.011715898789562,2.011715898789562,-0.19578091709886417,-0.23413735924865395,0.08246959009819962
-1.6171211978216213,16.786378610774097,11.129999999999807,2.004832756336635,2.004832756336635,-0.19422373415603972,-0.23491487946726136,0.08707606573455351
-1.6042309911986763,16.845019931930413,11.159999999999807,1.9979216015668064,1.9979216015668064,-0.19251792937505086,-0.23556646418787086,0.09163659512339573
-1.591148391364477,16.903405769016455,11.189999999999806,1.990984030589305,1.990984030589305,-0.19066552582341953,-0.23630559207769994,0.09604903600657086
-1.5778786045032342,16.961535482519967,11.219999999999805,1.9840197074963197,1.9840197074963197,-0.18866765510106728,-0.23693786904993633,0.10047352519514847
-1.56442696371586,17.019408545522605,11.249999999999805,1.9770329956831394,1.9770329956831394,-0.1865257297884368,-0.23742343349939202,0.10482165258554926
-1.5507989145830425,17.077024570898455,11.279999999999804,1.9700217983549533,1.9700217983549533,-0.1842412910801832,-0.23793632670201942,0.10913693729388672
-1.5370000141912383,17.134383281503684,11.309999999999803,1.962989349823017,1.962989349823017,-0.18181460541557704,-0.2384596187797916,0.11324802574919723
-1.5230359298144904,17.191484482999527,11.339999999999803,1.9559337553839558,1.9559337553839558,-0.1792491934232413,-0.23905128381320775,0.11727668166604752
-1.5089124233792888,17.248328092350356,11.369999999999802,1.9488591448165864,1.9488591448165864,-0.17654698464474575,-0.23956335333453455,0.12120054861901569
-1.4946353435039985,17.304914135421456,11.399999999999801,1.9417649414154146,1.9417649414154146,-0.17370940939408286,-0.23985816215605274,0.12513275885835543
-1.480210614776847,17.361242757710222,11.4299999999998,1.9346515440990038,1.9346515440990038,-0.17073808102680238,-0.24030887926334307,0.1288805209064943
-1.4656442293002532,17.417314222924173,11.4599999999998,1.9275228819205719,1.9275228819205719,-0.16763646691732045,-0.24064166658608804,0.1325288365886258
-1.4509422350666257,17.473128924531743,11.4899999999998,1.920378431359313,1.920378431359313,-0.1644056545483675,-0.24112481236918892,0.13595892611023086
-1.4361107480257702,17.52868731051962,11.519999999999799,1.9132189105169508,1.9132189105169508,-0.16104978743478454,-0.2414055572088164,0.13939645168999132
-1.4211559367952789,17.583989908180676,11.549999999999798,1.906044486700229,1.906044486700229,-0.15757099130664634,-0.2417284826793538,0.142693066419335
-1.4060840094458564,17.63903734166102,11.579999999999798,1.8988546534823851,1.8988546534823851,-0.1539728771988445,-0.2419909689745243,0.14587549606286795
-1.3909012038961759,17.693830334757145,11.609999999999797,1.8916532498687162,1.8916532498687162,-0.1502580633103235,-0.24224381440189224,0.14891334590303443
-1.3756137807323146,17.748369708017123,11.639999999999796,1.8844392404825192,1.8844392404825192,-0.146429873840504,-0.24245925343412222,0.15182506184445274
-1.3602280237161801,17.80265634941214,11.669999999999796,1.877215039259946,1.877215039259946,-0.14249166959266762,-0.24272784581845377,0.15459743263098408
-1.3447502298341516,17.8566912204381,11.699999999999795,1.8699791782673256,1.8699791782673256,-0.13844678075556907,-0.24307401974737386,0.15711495590854482
-1.3291866966510086,17.91047537190678,11.729999999999794,1.8627341703077867,1.8627341703077867,-0.134298398780759,-0.24315446788698022,0.15972527881089366
-1.3135437217551822,17.96400991982923,11.759999999999794,1.8554798241051427,1.8554798241051427,-0.1300499471468605,-0.2433436470895849,0.16208165850726863
-1.297827593761687,18.01729605040124,11.789999999999793,1.8482168887122539,1.8482168887122539,-0.1257053453087663,-0.2434157128995332,0.16439494355831435
-1.282044590614745,18.07033500073702,11.819999999999792,1.8409456238468618,1.8409456238468618,-0.1212688236131517,-0.24360497406243695,0.16643488174924986
-1.2662009677814516,18.123128072499025,11.849999999999792,1.8336683498240474,1.8336683498240474,-0.11674403436319117,-0.24369210238881683,0.16843310125023775
-1.2503029526870517,18.175676627863737,11.879999999999791,1.8263845222816326,1.8263845222816326,-0.1121339556682434,-0.2439010360992292,0.17015142419540838
-1.2343567546589955,18.227982034783658,11.90999999999979,1.8190920057538271,1.8190920057538271,-0.10744415738264287,-0.2439856900367967,0.1718444660836695
-1.2183685367443187,18.280045733681032,11.93999999999979,1.8117950194422705,1.8117950194422705,-0.10267774923029967,-0.24408973286746025,0.17334155590190636
-1.2023444137319828,18.33186922390699,11.96999999999979,1.804493272915972,1.804493272915972,-0.09783899351324984,-0.2440835758485274,0.17480709403783137
-1.1862904490053154,18.383454055275312,11.999999999999789,1.7971877948101271,1.7971877948101271,-0.09293067240347137,-0.244157017921341,0.17603651066328135
-1.170212662334938,18.43480178395285,12.029999999999788,1.789877421960274,1.789877421960274,-0.08795862647804263,-0.24419762867168832,0.17715072410047814
-1.1541170176842641,18.485913990504912,12.059999999999787,1.7825645069871414,1.7825645069871414,-0.08292655051919444,-0.2441955759666492,0.17813756352835464
-1.1380094159019265,18.53679228457494,12.089999999999787,1.7752475008253366,1.7752475008253366,-0.07783888728570175,-0.24420216721650823,0.17899052826072986
-1.1218956922563732,18.587438295886304,12.119999999999786,1.767927995502522,1.767927995502522,-0.07269931595234477,-0.2443056012177719,0.17958460887394423
-1.105781610125728,18.637853677085435,12.149999999999785,1.7606066187694194,1.7606066187694194,-0.06751268637862295,-0.2442669734190511,0.18016735608420895
-1.0896728553668127,18.68804010584301,12.179999999999785,1.7532832463627646,1.7532832463627646,-0.062281648624643395,-0.24424035958670617,0.18058850696288845
-1.0735750442373668,18.737999245930993,12.209999999999784,1.745957759451326,1.745957759451326,-0.05701251144625361,-0.24420614255280487,0.18088171813573697
-1.057493715868811,18.787732755012925,12.239999999999783,1.7386308254177427,1.7386308254177427,-0.0517090939249267,-0.24415464414453683,0.18103086175128075
-1.0414343158249706,18.83724232031653,12.269999999999783,1.7313041861756124,1.7313041861756124,-0.04637544842499144,-0.24404724282681697,0.18111444816670447
-1.0254021973525638,18.886529643885922,12.299999999999782,1.723977632199459,1.723977632199459,-0.0410144453854401,-0.24405265515418506,0.18092519619996855
-1.0094026369052385,18.935596384731937,12.329999999999782,1.7166501755098258,1.7166501755098258,-0.0356318919276647,-0.24395866681808667,0.1807112614178024
-0.9934408107802581,18.984444215711164,12.359999999999781,1.7093233904122012,1.7093233904122012,-0.030231084166239004,-0.2439692392119992,0.1802370132253627
-0.9775217988554633,19.03307480200168,12.38999999999978,1.7019975637047366,1.7019975637047366,-0.024816328066880486,-0.24386540466627768,0.1797602758802121
-0.9616505856931189,19.081489788479125,12.41999999999978,1.6946722158165008,1.6946722158165008,-0.019391433686707083,-0.2437442566639608,0.17917066978739907
-0.9458320585265545,19.12969079563718,12.449999999999779,1.6873477237870804,1.6873477237870804,-0.013961269965763697,-0.24360749345835644,0.1784693299815409
-0.9300709978009557,19.177679438432094,12.479999999999778,1.6800252480105908,1.6800252480105908,-0.008529416609378844,-0.24345987628119098,0.1776472830124386
-0.9143720871745111,19.225457288616344,12.509999999999778,1.6727044568231948,1.6727044568231948,-0.0031005410969212007,-0.24333883202700865,0.17667603474527238
-0.8987398936804696,19.27302592632617,12.539999999999777,1.665386118883788,1.665386118883788,0.002323181399577102,-0.24322565914760752,0.17556711659855662
-0.8780084604608261,19.33612796792355,12.579999999999776,1.6556311249322029,1.6556311249322029,0.009537868026725942,-0.24300656940247825,0.17398672928777734
-0.8574138468519469,19.398864364320737,12.619999999999775,1.6458816965939707,1.6458816965939707,0.016726625211368647,-0.24284944026475505,0.1721276164312089
-0.8369659839610308,19.461238592691593,12.659999999999775,1.6361379296339882,1.6361379296339882,0.023880013540869827,-0.24264752565141373,0.17011842764305657
-0.8166744467728145,19.523254033041827,12.699999999999774,1.6264011518574124,1.6264011518574124,0.030989324874402382,-0.24241650625778366,0.16794749091818453
-0.7965484546392722,19.58491394902306,12.739999999999773,1.6166699699322327,1.6166699699322327,0.0380475128051183,-0.2421083378667696,0.16569872782567016
-0.7765968699257608,19.646221474761713,12.779999999999772,1.6069469656607844,1.6069469656607844,0.04504526745993841,-0.24188752170036737,0.1631461613793068
-0.7568281759000837,19.707179669282638,12.819999999999771,1.5972322169881048,1.5972322169881048,0.05197687228477795,-0.24158123464318537,0.16055589526775757
-0.7372505039587156,19.767791427030648,12.85999999999977,1.5875261600796793,1.5875261600796793,0.05883265088205601,-0.2413003442575511,0.1577537739818218
-0.7178716161233655,19.828059518984777,12.89999999999977,1.577828928604696,1.577828928604696,0.06560595400989881,-0.2410125796514611,0.15480305636398276
-0.698698898535238,19.887986607994677,12.939999999999769,1.5681423067587676,1.5681423067587676,0.07229073272219722,-0.24064596387436585,0.15181367255832928
-0.6797393748943447,19.947575209114696,12.979999999999768,1.558465480501602,1.558465480501602,0.0788800577591581,-0.2403209059505003,0.14861620604058523
-0.6609997002798095,20.006827704175453,13.019999999999767,1.5487998780066028,1.5487998780066028,0.0853673620113205,-0.2399355599450103,0.1453863689906978
-0.6424861560937145,20.065746361899677,13.059999999999766,1.5391463870664897,1.5391463870664897,0.09174750071929284,-0.23959905604259915,0.14194998914561535
-0.6242046628543108,20.124333303970396,13.099999999999765,1.529505358495546,1.529505358495546,0.09801398570993694,-0.23919699130580652,0.1384928027506289
-0.6061607701577436,20.182590541943128,13.139999999999764,1.519877563598997,1.519877563598997,0.10416223068252972,-0.23876720122609227,0.13496576378074096
-0.588359671786342,20.240519941051886,13.179999999999763,1.5102633194135864,1.5102633194135864,0.11018723953254349,-0.23836412146165942,0.13128716103395965
-0.5708062032976373,20.298123236062924,13.219999999999763,1.5006631626799094,1.5006631626799094,0.11608345548673306,-0.23790011518265142,0.1276174162727142
-0.5535048413075917,20.355402047043754,13.259999999999762,1.4910781095869217,1.4910781095869217,0.12184792445783332,-0.2374742958791431,0.12379288935234138
-0.5364597144561092,20.41235786017794,13.299999999999761,1.4815086119026644,1.4815086119026644,0.12747502489870693,-0.23699178865920065,0.11997633081694514
-0.5196745993897813,20.468992056881085,13.33999999999976,1.4719556839400414,1.4719556839400414,0.13296200448559947,-0.23649574648809624,0.11610981628427527
-0.5031529351663776,20.525305887052838,13.37999999999976,1.4624188638853086,1.4624188638853086,0.13830532806290857,-0.23600906313903192,0.11215328926228735
-0.48689782160326095,20.581300492522427,13.419999999999758,1.4528999758391423,1.4528999758391423,0.1435014258883178,-0.2354684303957191,0.10823434699440178
-0.47091202180477704,20.63697692343714,13.459999999999757,1.443399161063447,1.443399161063447,0.1485490701232124,-0.23495344863534295,0.10421524965674614
-0.45519798035549636,20.692336101799224,13.499999999999757,1.4339169450516573,1.4339169450516573,0.15344356733321618,-0.23439223369211903,0.10022691476840219
-0.4397578145515533,20.74737887453568,13.539999999999756,1.424454618483284,1.424454618483284,0.15818464504279667,-0.23383609411945402,0.09619185026750436
-0.42459333279641687,20.80210598105192,13.579999999999755,1.4150116328660478,1.4150116328660478,0.16276972710162574,-0.23325267692826135,0.0921670949494581
-0.40970603782861087,20.85651806755965,13.619999999999754,1.4055898423710542,1.4055898423710542,0.16719655565398545,-0.23264345276165507,0.08816664480147578
-0.3950971281478325,20.910615713847942,13.659999999999753,1.3961891368695403,1.3961891368695403,0.17146545768872562,-0.23203605596257798,0.08413752385608361
-0.3807675148358019,20.964399406557344,13.699999999999752,1.3868102754841583,1.3868102754841583,0.17557386291368435,-0.23139973101385952,0.08014666530319439
-0.36671782048598184,21.0178695746701,13.739999999999752,1.3774543659290193,1.3774543659290193,0.1795226644948746,-0.23075983606529268,0.07615395582101697
-0.3529483941540747,21.071026571908423,13.77999999999975,1.3681213654486952,1.3681213654486952,0.18331037136632328,-0.23009988696730788,0.07219263257365975
-0.33945931698911397,21.12387068962856,13.81999999999975,1.3588125329871485,1.3588125329871485,0.18693683781142373,-0.2294174993308144,0.0682792814721698
-0.3262504081883962,21.176402172548126,13.859999999999749,1.3495280920045714,1.3495280920045714,0.19040303224209051,-0.228730929093616,0.06437810030559736
-0.31332123867559025,21.228621205450096,13.899999999999748,1.3402686963059152,1.3402686963059152,0.19370831380129838,-0.2280248355344371,0.06052777211327826
-0.3006711345980203,21.280527937827465,13.939999999999747,1.3310352219998842,1.3310352219998842,0.19685431565858608,-0.22730576846527067,0.05671924110674376
-0.28829919049996544,21.332122474058405,13.979999999999746,1.3218279312297225,1.3218279312297225,0.19984113642326273,-0.2265749347530333,0.05295475984861629
-0.27620427645511003,21.383404884760292,14.019999999999746,1.3126477485081858,1.3126477485081858,0.20266990401752288,-0.22582586125167373,0.04925379728821841
-0.2643850462272939,21.43437521660866,14.059999999999745,1.3034950478472713,1.3034950478472713,0.20534238906683255,-0.22506587946611217,0.045603866649683376
-0.2528399494290713,21.48503348528618,14.099999999999744,1.2943704146842765,1.2943704146842765,0.2078593933350491,-0.2242922491625892,0.04201582415657331
-0.24156723746274267,21.535379693233722,14.139999999999743,1.2852745578984814,1.2852745578984814,0.2102231830358522,-0.22350558621671174,0.03849222473587616
-0.23056497485666963,21.585413826798625,14.179999999999742,1.2762078955226857,1.2762078955226857,0.2124353153466395,-0.22270653073415805,0.03503535201582084
-0.21983104803031,21.63513586234422,14.219999999999741,1.2671711242008747,1.2671711242008747,0.214497851641364,-0.22189576323872148,0.03164724028153156
-0.20936317429346918,21.684545772052125,14.25999999999974,1.258164680132586,1.258164680132586,0.21641306538595168,-0.2210738189081365,0.028329731320912342
-0.19915891170197422,21.733643525250677,14.29999999999974,1.2491891140736673,1.2491891140736673,0.21818320197196153,-0.2202412981071214,0.025084440880257672
-0.18677032349515238,21.794576705238878,14.349999999999739,1.2380138735560013,1.2380138735560013,0.22019569807157102,-0.21918660446238722,0.02113148146808109
-0.1747841949247891,21.855022059033292,14.399999999999737,1.2268886635904783,1.2268886635904783,0.22199057141951895,-0.2181172549410536,0.017295843442350998
-0.1631948369939027,21.914979571976918,14.449999999999736,1.2158143901116438,1.2158143901116438,0.22357315407719022,-0.21703421418027904,0.013579400074504082
-0.15199627038380642,21.974449262225658,14.499999999999735,1.2047919023889313,1.2047919023889313,0.22494895998524117,-0.2159383948870289,0.009983580091295824
-0.14118225184639138,22.033431188422632,14.549999999999734,1.193821994721135,1.193821994721135,0.22612365788420644,-0.21483066079223717,0.0065094507067664075
-0.13074629984583247,22.09192545672854,14.599999999999733,1.1829054099578133,1.1829054099578133,0.22710304575864704,-0.21371182831480687,0.0031576840935678596
-0.12068171940864943,22.149932227191698,14.649999999999732,1.1720428422098133,1.1720428422098133,0.22789302915422582,-0.21258266871631662,-7.139121897004053e-05
-0.11098162614665642,22.20745171945526,14.699999999999731,1.1612349394264467,1.1612349394264467,0.22849959788600252,-0.21144390988421377,-0.003177740724344664
-0.10163896941844022,22.264484217816534,14.74999999999973,1.1504823058888487,1.1504823058888487,0.22892880584049957,-0.21029623891045499,-0.006161670245944969
-0.09264655460306877,22.321030075654747,14.799999999999729,1.1397855045868992,1.1397855045868992,0.22918675270970168,-0.20914030367310688,-0.009023738710252149
-0.08399706446497801,22.377089719248673,14.849999999999728,1.1291450595008898,1.1291450595008898,0.22927956439260247,-0.20797671489033237,-0.011764754489956227
-0.07568307959281934,22.43266365100805,14.899999999999727,1.1185614577866012,1.1185614577866012,0.22921337734711364,-0.20680604855000725,-0.014385791285308746
-0.0676970979022259,22.487752452144942,14.949999999999726,1.108035151841173,1.108035151841173,0.2289943229750633,-0.20562884716604732,-0.01688811477111441
-0.06003155319596558,22.542356784812895,14.999999999999725,1.0975665612798027,1.0975665612798027,0.22862851204745988,-0.20444562212958237,-0.019273197821854347
-0.052678832779062455,22.596477393743918,15.049999999999724,1.0871560748156988,1.0871560748156988,0.22812202259700476,-0.20325685555766956,-0.02154270710110376
-0.045631294132291854,22.65011510741334,15.099999999999723,1.0768040520173185,1.0768040520173185,0.22748088660964208,-0.20206300146827005,-0.023698453414489683
-0.03888128064952398,22.703270838763547,15.149999999999721,1.0665108249958282,1.0665108249958282,0.2267110784554644,-0.20086448827414125,-0.025742414360064317
-0.032421136448656636,22.75594558551898,15.19999999999972,1.0562766999894255,1.0562766999894255,0.22581850532677894,-0.1996617199851497,-0.02767670079395781
-0.026243220269872494,22.80814043012253,15.24999999999972,1.0461019588373501,1.0461019588373501,0.22480899648195074,-0.19845507734553283,-0.02950352652703575
-0.020339918476267965,22.859856539325282,15.299999999999718,1.0359868604005,1.0359868604005,0.22368829494221318,-0.19724492038741315,-0.03122523374095087
-0.014703657175764941,22.91109516346043,15.349999999999717,1.0259316418698816,1.0259316418698816,0.22246205004692368,-0.19603158897184336,-0.03284424939408028
-0.009326913485498845,22.96185763543011,15.399999999999716,1.0159365199918056,1.0159365199918056,0.22113580926772095,-0.19481540392903718,-0.034363068160487065
-0.004202225960804872,23.01214536943525,15.449999999999715,1.006001692245905,1.006001692245905,0.21971501246992658,-0.1935966695775553,-0.035784277146906115
0.0006777957860404749,23.061959859476286,15.499999999999714,0.9961273379082827,0.9961273379082827,0.21820498632293372,-0.19237567366765224,-0.037110508954916785
0.006221150126268391,23.12111478439352,15.559999999999713,0.9843581646623396,0.9843581646623396,0.21628249602055916,-0.19090787603545478,-0.038580386106366306
0.011435172128871124,23.179593366920248,15.619999999999711,0.9726765550574764,0.9726765550574764,0.21424777299623834,-0.18943765905126894,-0.03992206504245314
0.016332125293266234,23.237398621062393,15.67999999999971,0.9610827269427268,0.9610827269427268,0.21210931791148702,-0.18796544107072014,-0.04114030063142542
0.02092405665873751,23.29453370829342,15.739999999999709,0.9495768686454947,0.9495768686454947,0.20987535942274532,-0.18649161678900286,-0.04223989085371736
0.025222782726500977,23.35100193178896,15.799999999999708,0.9381591407874598,0.9381591407874598,0.2075538486373988,-0.18501655883328053,-0.04322565058244342
0.02923987723941116,23.406806730427135,15.859999999999706,0.9268296779443622,0.9268296779443622,0.20515245368016896,-0.18354061919724673,-0.04410238403182221
0.03298666071236155,23.46195167262036,15.919999999999705,0.9155885902037674,0.9155885902037674,0.20267855717898167,-0.18206413230245452,-0.044874889457775874
0.036474191605526826,23.516440450033475,15.979999999999704,0.904435964521401,0.904435964521401,0.20013925374904687,-0.18058741521799931,-0.04554792295184247
0.03971325903489972,23.5702768712395,16.039999999999708,0.893371866025933,0.893371866025933,0.19754134921901087,-0.17911076990951375,-0.0461261960249267
0.042714376915980935,23.623464855360144,16.099999999999717,0.8823963391715756,0.8823963391715756,0.19489136111151303,-0.17763448461146228,-0.046614363201158
0.045487779438538246,23.676008425728593,16.159999999999727,0.8715094087867262,0.8715094087867262,0.1921955193407265,-0.17615883439811095,-0.04701700379616655
0.04804341777386683,23.7279117036123,16.219999999999736,0.8607110810683666,0.8607110810683666,0.18945976868270456,-0.17468408308165584,-0.04733862023331695
0.05039095791836885,23.779178902024974,16.279999999999745,0.8500013444363604,0.8500013444363604,0.18668977148133947,-0.17321048369460842,-0.047583623704003854
0.052539779581162814,23.829814319653426,16.339999999999755,0.8393801703525628,0.8393801703525628,0.18389091119686451,-0.1717382793673958,-0.0477563256521958
0.054498976027116515,23.87982233492303,16.399999999999764,0.8288475140657899,0.8288475140657899,0.1810682969174339,-0.17026770457456536,-0.04786093464623331
0.05655677436582763,23.937377996332657,16.469999999999775,0.8166712104275343,0.8166712104275343,0.17775166604387713,-0.16855439459255842,-0.047902373822678375
0.058381945492767644,23.99409294343428,16.539999999999786,0.8046151852747422,0.8046151852747422,0.17441651068421724,-0.16684395579172118,-0.04786300131643457
0.05998746520834928,24.049974478209787,16.609999999999797,0.7926792907760035,0.7926792907760035,0.17106958563014804,-0.16513672148722416,-0.04774889117167703
0.06138579420709063,24.105030006392052,16.679999999999808,0.7808633537393307,0.7808633537393307,0.16771718309242312,-0.16343301300284585,-0.04756588041941348
0.06258888594727367,24.159267026762535,16.74999999999982,0.7691671766203131,0.7691671766203131,0.16436514764161184,-0.16173314079993317,-0.04731956345610673
0.063608195721535,24.212693120962506,16.81999999999983,0.7575905384208413,0.7575905384208413,0.16101889180766796,-0.16003740538856623,-0.04701528575039606
0.06445469075683762,24.26531594382135,16.88999999999984,0.7461331955303364,0.7461331955303364,0.15768341237953423,-0.1583460980857281,-0.04665814079199971
0.06513886118550859,24.317143214201476,16.95999999999985,0.7347948824984908,0.7347948824984908,0.15436330721717528,-0.15665950134175385,-0.046252966921621744
0.06567073174179026,24.36818270635341,17.029999999999863,0.7235753127404284,0.7235753127404284,0.1510627924973414,-0.15497788946037616,-0.045804346756308574
0.0660598740506459,24.41844224177054,17.099999999999874,0.7124741791879857,0.7124741791879857,0.14778572028516243,-0.15330152914977385,-0.0453166028166664
0.06634153274681918,24.47493674747666,17.179999999999886,0.6999317730713251,0.6999317730713251,0.144073681952693,-0.15139245166200085,-0.04471648456312531
0.06646163180459086,24.53043458815748,17.2599999999999,0.6875431127086328,0.6875431127086328,0.14040154009521696,-0.14949094765889548,-0.0440762477905419
0.06643241712016772,24.58494759142922,17.33999999999991,0.6753076474647198,0.6753076474647198,0.13677347938735893,-0.1475973814024955,-0.0434011440777796
0.06626545834643029,24.638487615062473,17.419999999999924,0.6632247958542618,0.6632247958542618,0.1331931941273889,-0.14571210645768568,-0.04269601260487105
0.06597167551154794,24.691066535802857,17.499999999999936,0.6512939465016482,0.6512939465016482,0.1296639225566092,-0.14383546574897157,-0.04196529247156358
0.06556136561948069,24.74269623905716,17.57999999999995,0.6395144590552885,0.6395144590552885,0.1261884806687691,-0.14196779169629367,-0.041213037215176086
0.06504422908110521,24.793388609391602,17.65999999999996,0.6278856650379293,0.6278856650379293,0.12276929524745091,-0.14010940721593604,-0.040442931187874086
0.06434610573825043,24.84931190537486,17.749999999999975,0.6149825301797583,0.6149825301797583,0.11899251975218422,-0.13803021779573807,-0.0395593625891513
0.06353649753299234,24.904080798748005,17.83999999999999,0.6022682048071474,0.6022682048071474,0.11529201020882703,-0.13596361230784668,-0.03866166024588294
0.06262675501843411,24.95771212871037,17.930000000000003,0.5897416173727231,0.5897416173727231,0.11166975326877926,-0.13391087161466264,-0.03775308424944931
0.06162744570862142,25.010222681085697,18.020000000000017,0.577401656766276,0.577401656766276,0.10812731630259309,-0.1318730325366506,-0.036836551425100936
0.06054839694047219,25.061629177381114,18.11000000000003,0.5652471646494225,0.5652471646494225,0.10466589428455095,-0.1298487916045178,-0.03591596731720111
0.05939873745649442,25.1119482582058,18.200000000000045,0.5532767990800388,0.5532767990800388,0.1012864261618595,-0.12783851643263805,-0.034993860486041764
0.05804880390489122,25.166603106297732,18.30000000000006,0.5401908099121885,0.5401908099121885,0.09762833034635947,-0.12562172428306592,-0.033970190652971195
0.05663286217732402,25.219958457487813,18.400000000000077,0.5273288770762133,0.5273288770762133,0.09407259116373798,-0.1234231307271712,-0.03294998531314756
0.055160752095124777,25.272036728868525,18.500000000000092,0.5146892471218204,0.5146892471218204,0.09061928862772341,-0.12124319565078534,-0.03193549842335991
0.053641488913818244,25.322860177693858,18.600000000000108,0.5022701168855911,0.5022701168855911,0.08726821719417382,-0.11908235817720582,-0.03092867173579269
0.05208331943134552,25.372450891465334,18.700000000000124,0.49006963646485735,0.49006963646485735,0.08401892619437579,-0.11694103670976398,-0.029931182340333966
0.05049377512937355,25.420830779087076,18.80000000000014,0.478085911318026,0.478085911318026,0.08087075403497612,-0.1148196287501223,-0.028944485187426035
0.04887972240657198,25.468021562954284,18.900000000000155,0.4663170043365974,0.4663170043365974,0.07782285722404296,-0.11271851042121109,-0.027969852475821372
0.04724740997859644,25.514044771878268,19.00000000000017,0.4547609379281857,0.4547609379281857,0.07487423489418892,-0.110638036272486,-0.027008408834463187
0.04560251353173873,25.558921734764795,19.100000000000186,0.4434156961389186,0.4434156961389186,0.07202374921770259,-0.10857853920614281,-0.026061160261144786
0.043950177726200704,25.60267357497307,19.200000000000202,0.4322792268027187,0.4322792268027187,0.06927014205457808,-0.10654033075418415,-0.02512901604022053
0.0422950556513038,25.645321205290564,19.300000000000217,0.4213494437102874,0.4213494437102874,0.06661204834983503,-0.10452370121505103,-0.024212804351142488
0.040641345839021674,25.686885323464008,19.400000000000233,0.41062422874585447,0.41062422874585447,0.06404800695435527,-0.10253517078735894,-0.023311118930366092
0.03899282694655841,25.727386408176855,19.50000000000025,0.4001014228273683,0.4001014228273683,0.06157646954554963,-0.10056770667419186,-0.0224271865808281
0.03735289094744522,25.766844697891017,19.600000000000264,0.389778444317679,0.389778444317679,0.05919591383303232,-0.09862204823615726,-0.021561470669162537
0.03572457421175465,25.80528017084471,19.70000000000028,0.3796529697878999,0.3796529697878999,0.05690472674997343,-0.09669848451907359,-0.020714534695507963
0.034110584377292565,25.842712577976375,19.800000000000296,0.3697228263429793,0.3697228263429793,0.054701118038580354,-0.09479893034383005,-0.019886537964740752
0.03251332659616558,25.87916144447096,19.90000000000031,0.3599858141198971,0.3599858141198971,0.052583240171665935,-0.09293006212033764,-0.019076061306354107
0.03093492818232052,25.914646066736108,20.000000000000327,0.3504396654698954,0.3504396654698954,0.050549192215881646,-0.0910829729264939,-0.018285992884179196
0.029377263143726,25.949185474561514,20.100000000000342,0.3410814060101724,0.3410814060101724,0.04859717816265006,-0.0892672948810343,-0.01751469790938563
0.02784197442869761,25.98279840992016,20.200000000000358,0.3319086186766376,0.3319086186766376,0.046725294466223435,-0.08747857971744738,-0.016763285270383958
0.02633049160117502,26.01550337328607,20.300000000000374,0.32291866592658475,0.32291866592658475,0.044931537082560216,-0.08573163725588115,-0.016029636501000467
0.024844052791577777,26.047318545497433,20.40000000000039,0.3141082869494611,0.3141082869494611,0.04321405696610295,-0.0840264700777585,-0.015314223207314728
0.023383721890863247,26.07826178553004,20.500000000000405,0.3054741058815645,0.3054741058815645,0.04157091516796104,-0.08234233191579178,-0.014619297762259386
0.02195040715472977,26.108350572169247,20.60000000000042,0.2970120397707969,0.2970120397707969,0.040000298303528525,-0.08079751897989593,-0.01393198602529597
0.020544880041891065,26.13760191830513,20.700000000000436,0.2887171835609464,0.2887171835609464,0.038500471566168135,-0.07929291855354545,-0.013264026484790192
0.01916779347591715,26.166032277363435,20.800000000000452,0.28058256534197984,0.28058256534197984,0.03706977002018112,-0.07785397545067402,-0.012612923742839312
0.017819701736262447,26.19365739763427,20.900000000000468,0.2726016583427498,0.2726016583427498,0.03570668001700435,-0.0764923104073777,-0.0119788139383754
0.016501072809112914,26.220492314349258,21.000000000000483,0.2647672103579411,0.2647672103579411,0.03440959012631043,-0.07517621217797563,-0.011363535653153263
0.0152123027793591,26.24655128108308,21.1000000000005,0.2570719045248309,0.2570719045248309,0.03317693840373271,-0.07344593814554141,-0.010801827066372102
0.013953714027231272,26.271848010013496,21.200000000000514,0.24950984450932953,0.24950984450932953,0.0320066581357199,-0.07268716351339352,-0.010202197636110513
0.012725553804743986,26.296395881016743,21.30000000000053,0.24208352917812173,0.24208352917812173,0.03089686749459788,-0.07137570444484616,-0.009676591011266765
0.01152799140603777,26.32020815772383,21.400000000000546,0.23479004490628683,0.23479004490628683,0.02984394578635853,-0.07031513505510596,-0.009109796195705731
0.010361154546576976,26.343297411879725,21.50000000000056,0.22760982604694316,0.22760982604694316,0.028848949451586586,-0.06811367670428804,-0.008660344202112888
0.009225158342309837,26.365675092361474,21.600000000000577,0.22054465796290626,0.22054465796290626,0.027908254011552728,-0.06659932878912841,-0.0081755048725312
0.00812004548585208,26.387352834299907,21.700000000000593,0.2136011984305419,0.2136011984305419,0.0270198496048478,-0.0657207359357074,-0.0076868523133948015
0.007045778514998545,26.408342711016346,21.80000000000061,0.20677630428646573,0.20677630428646573,0.02618090483727945,-0.06575442810560161,-0.0071984127948247845
0.006002283819371514,26.428656466690494,21.900000000000624,0.20006201674649063,0.20006201674649063,0.025389677639159388,-0.06462385995810413,-0.006773595630144964
0.004989480885906511,26.448305042636907,22.00000000000064,0.193450778787538,0.193450778787538,0.02464439748326096,-0.06347551882666676,-0.006365030623695554
0.0040072329902881235,26.4672996214479,22.100000000000655,0.1869640556239833,0.1869640556239833,0.023942973118948982,-0.062356048915406595,-0.00597821891983509
0.0030553676589920673,26.485651302280107,22.20000000000067,0.18058124132266265,0.18058124132266265,0.023283960594833005,-0.061234413682461755,-0.005611950337253522
0.0021336786765955313,26.50337112885693,22.300000000000686,0.17431462132175643,0.17431462132175643,0.02266458954709575,-0.059839322832816656,-0.005298904231790147
0.0012419008061557214,26.520470635036844,22.400000000000702,0.16816005885876897,0.16816005885876897,0.02208305079862334,-0.058935888887016875,-0.004936650609851888
0.000379739346977017,26.536961329530907,22.500000000000718,0.1621335661902936,0.1621335661902936,0.02153740786009059,-0.05784843147306382,-0.004609940889962544
-0.0004531523296468241,26.552855175253452,22.600000000000733,0.1562001379612881,0.1562001379612881,0.02102591174437344,-0.05672360992971557,-0.00430955711010356
-0.00125704921568344,26.568162279870943,22.70000000000075,0.1503816242562743,0.1503816242562743,0.020547011797555356,-0.055591968747499915,-0.004025133213022124
-0.0020323493272900142,26.58289465208559,22.800000000000765,0.14468792437987102,0.14468792437987102,0.02009895074769303,-0.04713847430034482,-0.003847362677707176
-0.0027794233091981736,26.59706337135833,22.90000000000078,0.1391014542868391,0.1391014542868391,0.0196803486661169,-0.052903042708723244,-0.003525394430161246
-0.0035063939951614762,26.610826095457767,23.000000000000796,0.1359553109858748,0.1359553109858748,0.018207442756671095,-0.05257107763814413,-0.003270312491737966
-0.004210950350569605,26.624142722102064,23.10000000000081,0.1307108108756154,0.1307108108756154,0.01787888884034465,-0.05186065632891868,-0.003032823978228944
-0.004888490536389066,26.636929077074313,23.200000000000827,0.12540027043795085,0.12540027043795085,0.01749781533593602,-0.051137997501408815,-0.0028077438806255396
-0.005539172376081673,26.6491908645063,23.300000000000843,0.12019148869753044,0.12019148869753044,0.01718161952233633,-0.05030980470820295,-0.0025963293726450356
-0.006163278096006204,26.66093589792665,23.40000000000086,0.11505237047060538,0.11505237047060538,0.016888619557867055,-0.04938295658433721,-0.0023989471878090255
-0.006761075434113927,26.672171507548768,23.500000000000874,0.109991601040665,0.109991601040665,0.01661743329120719,-0.048371800737877654,-0.002213122924148639
-0.007332900267420548,26.682906101682235,23.60000000000089,0.1050201980342246,0.1050201980342246,0.016366758762767934,-0.04728764430182281,-0.0020388584288484226
-0.007879150304064083,26.693149065323507,23.700000000000905,0.10014705839503002,0.10014705839503002,0.016135322294493715,-0.04614093001266076,-0.0018755067821197358
-0.00840027670496114,26.70291060783224,23.80000000000092,0.09537985761402148,0.09537985761402148,0.0159219439029213,-0.30959713253987864,-0.31341998656620956
-0.008896079987926126,26.71218860733125,23.900000000000936,0.08811267417030608,0.08811267417030608,0.015725495906567175,-0.3096346001138125,-0.3266170351616431
-0.009292858355674484,26.719608121095614,24.000000000000952,0.05896359237239613,0.05896359237239613,-0.00893754974622192,-0.3104489362730296,-0.33992352076997223
-0.00952494056822594,26.7239490174524,24.100000000000968,0.027977719731894515,0.027977719731894515,-0.040791712791190406,-0.31220131766042625,-0.3322551110705866
-0.009591516661070183,26.725195034338046,24.200000000000983,-0.0030363658494603814,0.0030363658494603814,-0.07425869021854277,-0.30561678023603306,-0.326400463480395
-0.00949215647286949,26.72333606897633,24.300000000001,-0.03421528540487738,0.03421528540487738,-0.10817301284827247,-0.31181939552238447,-0.3710633401025599
-0.00922540071303439,26.71835833080436,24.400000000001015,-0.06541835842553421,0.06541835842553421,-0.14078086204453905,-0.3124474173340322,-0.37963800113097057
-0.008789258504343781,26.71027081656497,24.50000000000103,-0.09657799183040304,0.09657799183040304,-0.1771031656876394,-0.3128835275856961,-0.3812345407045526
-0.008178224926441323,26.699069075161248,24.600000000001046,-0.12779877115945962,0.12779877115945962,-0.21454953961870185,-0.313258256532331,-0.3797313349693256
-0.007382838854098202,26.684748069251018,24.70000000000106,-0.15907147540757902,0.15907147540757902,-0.25252427169098346,-0.313726759041786,-0.3788481353108192
-0.006388593611547536,26.66730360755075,24.800000000001077,-0.19039033992946816,0.19039033992946816,-0.29064945870611386,-0.3135328953173573,-0.3698997333901638
-0.005174774677814193,26.646733215145954,24.900000000001093,-0.22173813197435485,0.22173813197435485,-0.32865010079399476,-0.31362460850353246,-0.36068212506379693
-0.003713251552344592,26.623036451140813,25.00000000000111,-0.25309757946341566,0.25309757946341566,-0.366098440840032,-0.3128769814292377,-0.34218762790874735
-0.0019673367111205263,26.596215648753425,25.100000000001124,-0.2844500027928755,0.2844500027928755,-0.40269561769837786,-0.3124159315993613,-0.3207604019133092
0.00010928811978188144,26.56627656374914,25.20000000000114,-0.3157620480222177,0.3157620480222177,-0.4379199519841959,-0.3109657633765672,-0.29019147878203067
0.0025734591115425145,26.533228937753986,25.300000000001155,-0.3470121197867552,0.3470121197867552,-0.47117654735312525,-0.30989650557364573,-0.25586959610242405
0.005493119489628683,26.497087223265616,25.40000000000117,-0.3781584828490259,0.3781584828490259,-0.5019281027419374,-0.3077125500219353,-0.2123036857742259
0.008947484396008497,26.45787112454313,25.500000000001187,-0.40917672894809726,0.40917672894809726,-0.5294671245845611,-0.30596750272200157,-0.1641271152634977
0.013026626844439745,26.41560616949394,25.600000000001202,-0.440021661653958,0.440021661653958,-0.5531811065139052,-0.30316143542396234,-0.10914272547716482
0.01783035944930972,26.37032395268373,25.700000000001218,-0.4706715694657198,0.4706715694657198,-0.5723564342522081,-0.30075089953853623,-0.05446376516250752
0.023466345102201497,26.32206195229836,25.800000000001234,-0.5010934288559262,0.5010934288559262,-0.5864721976611443,-0.2982888399536579,-0.016438397180406836
0.030047368911935702,26.27086380039729,25.90000000000125,-0.5312576729938777,0.5312576729938777,-0.5951673306826623,-0.2949903454031338,-0.004972263873247668
0.037688271450476145,26.216778314407314,26.000000000001265,-0.5611566941516074,0.5611566941516074,-0.5985414295177655,-0.29161354747549867,-0.001471809309048749
0.045566013766889624,26.165676633162644,26.09000000000128,-0.587820012591204,0.587820012591204,-0.5995027736126752,-0.2909307347493429,-0.0005017369295429265
0.05447928574245993,26.112321959721218,26.180000000001293,-0.6142272660882085,0.6142272660882085,-0.5998341181459114,-0.2910326102617442,-0.00013481591989132998
0.06334076089751015,26.063041894637667,26.260000000001305,-0.637529288844218,0.637529288844218,-0.5999362710539,-0.2921073944222639,-5.1767693638730425e-05
0.0731513512784173,26.01204434974706,26.340000000001318,-0.660793821153482,0.660793821153482,-0.5999755153405113,-0.2933400035860581,-1.988914615789827e-05
0.08397738465577517,25.959350217812375,26.42000000000133,-0.6840940108402994,0.6840940108402994,-0.5999925894605338,-0.2949255995753772,1.2323251159144921e-05
0.09588822228739613,25.904977823753295,26.500000000001343,-0.7074721163581615,0.7074721163581615,-0.5999971528709604,-0.2962588804579026,4.734593103176934e-06
0.10725664045112239,25.856039837917297,26.570000000001354,-0.7280120043759636,0.7280120043759636,-0.6,-0.2977943250447424,1.909777623461498e-05
0.11956080490016893,25.805843471676678,26.640000000001365,-0.748651756062411,0.748651756062411,-0.6,-0.29902908031367054,1.7021041423899977e-05
0.1328522448439148,25.754402401813092,26.710000000001376,-0.7693875869536796,0.7693875869536796,-0.5999601214215841,-0.30051236565216904,-0.00038761925278658985
0.14718376589626872,25.701732279285675,26.780000000001387,-0.7902124259791893,0.7902124259791893,-0.6,-0.3017718030153919,1.2385412474752414e-05
0.16260951191265643,25.647850534055234,26.850000000001398,-0.8111405042550147,0.8111405042550147,-0.6,-0.30276848542873996,1.585292416765131e-05
0.17918491926594113,25.59277642902961,26.92000000000141,-0.8321557438810537,0.8321557438810537,-0.6,-0.30360978115566106,1.3333609154067804e-05
0.19435029664540915,25.54463736371456,26.980000000001418,-0.8502427901027126,0.8502427901027126,-0.6,-0.30370744460887117,1.160902546601352e-05
0.21043808713818857,25.4956532802314,27.040000000001427,-0.8683871294295091,0.8683871294295091,-0.6,-0.30051048664751656,1.2935413848114292e-05
0.22748495446502925,25.445840941960668,27.100000000001437,-0.886580454330423,0.886580454330423,-0.6,-0.2963832511886371,1.4370758664021077e-05
0.2455277871301857,25.39521922825019,27.160000000001446,-0.9048020646680293,0.9048020646680293,-0.6,-0.29389638773759114,1.2871286687585465e-05
0.26460333219764,25.343809937428315,27.220000000001455,-0.9229956256228802,0.9229956256228802,-0.6,-0.29327640614897454,1.2316128674453375e-05
0.28474543269663743,25.291644392679736,27.280000000001465,-0.9409506527468454,0.9409506527468454,-0.5999641811663061,-0.29327366093375284,-0.0003454484830207777
0.30598527256205055,25.238761204715857,27.340000000001474,-0.9586952991100564,0.9586952991100564,-0.6,-0.2966444601189915,1.2129420889649791e-05
0.32835559925348695,25.18519513138948,27.400000000001484,-0.9762966577731655,0.9762966577731655,-0.6,-0.3015150330849178,1.245611884568178e-05
0.3518904344517698,25.13097843576041,27.460000000001493,-0.9938636460767842,0.9938636460767842,-0.6,-0.30786861707239,1.2406945709450949e-05
0.37241862048527813,25.08532093248079,27.5100000000015,-1.0085745174503378,1.0085745174503378,-0.6,-0.3192118235718497,1.1280488659811614e-05
0.3938043663014503,25.03924265220616,27.56000000000151,-1.0234417509162002,1.0234417509162002,-0.6,-0.3259947547744371,1.1612087939689562e-05
0.41607364876890973,24.992751767546395,27.610000000001516,-1.0385790290655852,1.0385790290655852,-0.6,-0.3322038429723148,1.1969501265068499e-05
0.4392525462675812,24.945858158581178,27.660000000001524,-1.0538806848954396,1.0538806848954396,-0.5999666967364811,-0.33803845791870124,-0.00032085665721253635
0.4633711326494243,24.898565785279146,27.710000000001532,-1.0697247989714398,1.0697247989714398,-0.6,-0.3408788624444393,1.1051980495245674e-05
0.4884636534943323,24.850873473136584,27.76000000000154,-1.0859554210875098,1.0859554210875098,-0.6,-0.34272289588425403,1.1212277990076454e-05
0.5145610541025746,24.802789428978407,27.810000000001548,-1.1024942055771565,1.1024942055771565,-0.6,-0.3421385701825037,1.1463916998714533e-05
0.5416953117810168,24.754322487395697,27.860000000001556,-1.1193758567499554,1.1193758567499554,-0.6,-0.3401971317900745,1.1736264760400436e-05
0.5698964471077705,24.705487340706867,27.910000000001563,-1.1363789889723035,1.1363789889723035,-0.6,-0.3387202527502759,1.0732661762852807e-05
0.5991916109438433,24.656305417360304,27.96000000000157,-1.1534853095403121,1.1534853095403121,-0.6,-0.3358522197346833,1.0903455599488055e-05
0.6296070064267679,24.606800943273967,28.01000000000158,-1.1705865106431796,1.1705865106431796,-0.6,-0.3308738248553369,1.1087718477009332e-05
0.6611656284033658,24.557004185488196,28.060000000001587,-1.1876047124748996,1.1876047124748996,-0.6,-0.32672626712599373,1.0141363031917858e-05
0.6938887825197673,24.50694840281725,28.110000000001595,-1.2045391237096366,1.2045391237096366,-0.6,-0.3215937792037946,1.0358511941029873e-05
0.727797888509273,24.456666852544057,28.160000000001602,-1.221341105856159,1.221341105856159,-0.6,-0.31705382042566016,1.0559766055765963e-05
0.7629116172264397,24.40619690115015,28.21000000000161,-1.2379638432867435,1.2379638432867435,-0.6,-0.31192376331839994,1.07481589563652e-05
0.7992466829326855,24.355578386507094,28.260000000001618,-1.254389698195485,1.254389698195485,-0.6,-0.30923803264562716,9.820279965750408e-06
0.8292046381023337,24.31500403381563,28.300000000001624,-1.2673626055602154,1.2673626055602154,-0.6,-0.303443909090676,9.968789940998598e-06
0.8599609307577452,24.274383160299287,28.34000000000163,-1.2801761300418117,1.2801761300418117,-0.6,-0.2990271287155418,1.0125084085357376e-05
0.8915221934581469,24.23373787088569,28.380000000001637,-1.2928384190526987,1.2928384190526987,-0.6,-0.2957394494805562,1.0283133522388219e-05
0.9238946392238081,24.19309047791096,28.420000000001643,-1.3053247871341698,1.3053247871341698,-0.5999712869269492,-0.2894095606436232,-0.0002766918587889636
0.9570844920825109,24.15246295003483,28.46000000000165,-1.317715097323793,1.317715097323793,-0.6,-0.28636449188635793,9.506737592345317e-06
0.9910970740099104,24.111878068361523,28.500000000001656,-1.3298914558218196,1.3298914558218196,-0.6,-0.2817252305736291,9.647113862219001e-06
1.0259350970682002,24.071361253788915,28.540000000001662,-1.3418580557716544,1.3418580557716544,-0.6,-0.27829180754866223,9.791873405768724e-06
1.0616031482251793,24.03093522554559,28.580000000001668,-1.3537132438929216,1.3537132438929216,-0.6,-0.2626729669483248,9.941097593277066e-06
1.0981042399900522,23.990624082851607,28.620000000001674,-1.3653411601738326,1.3653411601738326,-0.6,-0.25714666726250335,0.018398856331740918
1.135440827437671,23.95045205549329,28.66000000000168,-1.3768191667997807,1.3768191667997807,-0.6,-0.2613191234825857,0.05977859449833399
1.1736145265100464,23.910443780365295,28.700000000001687,-1.3880923510888248,1.3880923510888248,-0.6,-0.2547031325657231,0.08095975795428732
1.212627287584589,23.87062303369907,28.740000000001693,-1.399234969173181,1.399234969173181,-0.6,-0.2486261897087101,0.10182739153714479
1.2524795043074601,23.831014690619643,28.7800000000017,-1.4100651687968064,1.4100651687968064,-0.5999689930505541,-0.2400387742028995,0.11388611336160771
1.2931669965311159,23.791647242650814,28.820000000001706,-1.4206448712897009,1.4206448712897009,-0.5993625582017338,-0.23386272877634487,0.13087650120908206
1.3346862568408764,23.752546223791963,28.860000000001712,-1.4309341093346848,1.4309341093346848,-0.5979633330638973,-0.22746159985610578,0.14586299830033592
1.3770312759291414,23.713736605203216,28.900000000001718,-1.440971237636228,1.440971237636228,-0.5955723453622725,-0.22188243575579003,0.15936389144152185
1.4201951803541302,23.675241188245792,28.940000000001724,-1.4508210138151718,1.4508210138151718,-0.5923565273029573,-0.2096229832339721,0.1601068171818097
1.4641702907742158,23.637080659118844,28.98000000000173,-1.4604107167533418,1.4604107167533418,-0.5882373723259983,-0.20552571464956063,0.17595661103535165
1.5089485213159477,23.599273304891078,29.020000000001737,-1.4697959851946287,1.4697959851946287,-0.5834154748415225,-0.2008000726417019,0.18790118176452458
1.5545183208429645,23.561837762298403,29.060000000001743,-1.4789263061547129,1.4789263061547129,-0.5779514470951836,-0.19424688534421006,0.19393073928622995
1.6008671613539431,23.524791008090528,29.10000000000175,-1.4878257492068447,1.4878257492068447,-0.5719189993444624,-0.1916784593447533,0.20962757783078514
1.6479811443887147,23.48814881173306,29.140000000001756,-1.4963877871867026,1.4963877871867026,-0.5653366218658079,-0.18382100500114748,0.21225894001147802
1.6958412589041336,23.451928758743435,29.180000000001762,-1.504636209544177,1.504636209544177,-0.5586052966063221,-0.1799431666258096,0.22223324667212416
1.744432812008486,23.41614332707038,29.220000000001768,-1.512695353799238,1.512695353799238,-0.5514116887460749,-0.17449449519066343,0.22834419553168875
1.7937406846865382,23.380803434022386,29.260000000001774,-1.5205241109677214,1.5205241109677214,-0.5436861351831901,-0.16466876088973428,0.22193512708243437
1.8437490802406489,23.345918627083307,29.30000000000178,-1.528119042532573,1.528119042532573,-0.5357909613157891,-0.15908170901576024,0.22668909295963754
1.8944396214242711,23.311498646173266,29.340000000001787,-1.535442782235841,1.535442782235841,-0.5275779028416784,-0.15957198669950548,0.24385001263558564
1.9457943869630387,23.277551477995754,29.380000000001793,-1.542537613282602,1.542537613282602,-0.5191208578844707,-0.15054373510797667,0.23545663923701565
1.9977951879420413,23.244083877800172,29.4200000000018,-1.549403512680908,1.549403512680908,-0.5104573176168262,-0.14514549620630998,0.2371774654520321
2.050424683868167,23.211100785972636,29.460000000001806,-1.5560801059912863,1.5560801059912863,-0.5014824895608879,-0.13999798532198823,0.2385434166451119
2.103663339967279,23.17860725214383,29.500000000001812,-1.5624711196244683,1.5624711196244683,-0.49252641688007015,-0.135085379793338,0.23976234910237934
2.157492849773501,23.146606581014744,29.540000000001818,-1.568704454703315,1.568704454703315,-0.48345232421854967,-0.12970147900381024,0.23995081897283344
2.211897576857956,23.1150994292695,29.580000000001824,-1.5747536256641974,1.5747536256641974,-0.4739869407564272,-0.12518419483960488,0.24087761751067732
2.266858930406391,23.084087138268156,29.62000000000183,-1.580586513931036,1.580586513931036,-0.4645400924915842,-0.12001087208353609,0.24043798282892503
2.3223584439655807,23.053570175535988,29.660000000001837,-1.5862123217366697,1.5862123217366697,-0.4550282396442558,-0.11473197224307163,0.23965678769864032
2.378378195992637,23.02354793171007,29.700000000001843,-1.5916439095844155,1.5916439095844155,-0.4454641889124894,-0.11020667321495542,0.23939488542127224
2.4348995427191094,22.994019468680236,29.74000000000185,-1.5968377737387447,1.5968377737387447,-0.43593732921072287,-0.10121171326196897,0.22761764031090062
2.4919033700792506,22.964983503222133,29.780000000001856,-1.6017911426740274,1.6017911426740274,-0.42640342514167406,-0.09818523931679231,0.2296775043697098
2.549371588656442,22.93643770252423,29.820000000001862,-1.6065339592662806,1.6065339592662806,-0.4169365657882373,-0.09237984819349739,0.2258539005822444
2.607285342152101,22.908379622167512,29.860000000001868,-1.6110548705274053,1.6110548705274053,-0.40755576726612514,-0.08805203041775687,0.2246115077415876
2.665627138787764,22.8808057472607,29.900000000001874,-1.6153932065350405,1.6153932065350405,-0.3981912442705714,-0.08403522313389242,0.22336169099071593
2.7243806741492924,22.853711570277657,29.94000000000188,-1.6195510728947753,1.6195510728947753,-0.3887781149809163,-0.08259384858470831,0.22461414806106986
2.783527920316754,22.827093005226406,29.980000000001887,-1.623473766145186,1.623473766145186,-0.3796504365243134,-0.07936995822977207,0.223308522303109
2.8430521220988645,22.80094518765259,30.020000000001893,-1.6272059140042774,1.6272059140042774,-0.37053101771056984,-0.07628090926960508,0.2214728272236451
2.9029367589666317,22.775262859768326,30.0600000000019,-1.6307496244724822,1.6307496244724822,-0.3615167760587837,-0.07269607663276269,0.2190408112094331
2.9631665063616817,22.750040010323506,30.100000000001906,-1.6341327716927008,1.6341327716927008,-0.352551196437248,-0.07055643253867167,0.2176301503670494
3.0237279722350063,22.72526958092891,30.140000000001912,-1.6374358486691591,1.6374358486691591,-0.34360508108348364,-0.06818232053052173,0.21640500828374767
3.084609313649277,22.700943634527746,30.180000000001918,-1.640622722048761,1.640622722048761,-0.33463926096623076,-0.0657653069129448,0.2150276933102091
3.1457974420186448,22.67705451182744,30.220000000001924,-1.643672572139802,1.643672572139802,-0.32575228742961587,-0.06350725094420041,0.21345219238647867
3.207279033026704,22.653594513277053,30.26000000000193,-1.6465922334332082,1.6465922334332082,-0.3169522234676154,-0.061277333209290435,0.21166695049090717
3.2690422274653153,22.630555289208353,30.300000000001937,-1.6494224783598541,1.6494224783598541,-0.30821193590420254,-0.05911131663004998,0.20984402193765556
3.331076188171851,22.60792800330779,30.340000000001943,-1.6521617974568976,1.6521617974568976,-0.2995253961522294,-0.056917170946484366,0.2077851187130995
3.393369966778957,22.585703782339326,30.38000000000195,-1.6548041692512536,1.6548041692512536,-0.29088896297134464,-0.05480331017057481,0.2057612593967276
3.4559129245405447,22.563873555995073,30.420000000001956,-1.6573550339547978,1.6573550339547978,-0.2823146445320057,-0.05264598275877328,0.20355731403932453
3.5186947982872177,22.542428057355984,30.460000000001962,-1.6598172364691786,1.6598172364691786,-0.2738028909596859,-0.050583331617677536,0.20143732447880258
3.581705657852729,22.521357862607104,30.500000000001968,-1.6621922740520618,1.6621922740520618,-0.2653651711935387,-0.04861457363284761,0.19928043194461897
3.6449357685757806,22.50065344833138,30.540000000001974,-1.6644797874523503,1.6644797874523503,-0.25700056754007217,-0.0466331088186544,0.1970108850008435
3.70837571994272,22.48030519220791,30.58000000000198,-1.6666823493443756,1.6666823493443756,-0.248718311634248,-0.04454575312167129,0.19454095083549
3.756087841393878,22.465271903389397,30.610000000001985,-1.6682771699153636,1.6682771699153636,-0.2425630422982759,-0.04312194108184398,0.19286685925913138
3.8039090293164666,22.450429391762764,30.64000000000199,-1.6698258694853865,1.6698258694853865,-0.23645658294780408,-0.04165129965576513,0.19097759529912464
3.85183560754425,22.435773518746856,30.670000000001995,-1.6713288884318895,1.6713288884318895,-0.23039765587908956,-0.04016208198481086,0.18915726143385292
3.8998640177081194,22.421300118098905,30.700000000002,-1.672787627072344,1.672787627072344,-0.22436142523055275,-0.038723437400851025,0.18727995152435806
3.947990757266083,22.407005013239214,30.730000000002004,-1.674201898825893,1.674201898825893,-0.21842480608404097,-0.03720969513779711,0.1852812771337779
3.9962123680575505,22.392884038572305,30.76000000000201,-1.6755694663334835,1.6755694663334835,-0.212514319060116,-0.03585447274658169,0.18354348554755065
4.044525416897585,22.37893303188881,30.790000000002014,-1.6768922674613627,1.6768922674613627,-0.20666020589895723,-0.03446407408353748,0.1817016537177738
4.0929266184935775,22.365147809196174,30.82000000000202,-1.6781711998957205,1.6781711998957205,-0.20085708680536962,-0.0330416707853152,0.1797303781651963
4.141412714881975,22.351524197661945,30.850000000002023,-1.6794047671040946,1.6794047671040946,-0.19510801728264043,-0.03174498044429879,0.17791139175370782
4.189980498839924,22.3380580334151,30.880000000002028,-1.6805952520046528,1.6805952520046528,-0.18941851306431856,-0.030331617334490163,0.17589700564444227
4.238626878449281,22.32474513918758,30.910000000002032,-1.6817424362514364,1.6817424362514364,-0.18377780844651653,-0.029026697918321336,0.17406999507387053
4.28734877644142,22.311581368610423,30.940000000002037,-1.682845312439227,1.682845312439227,-0.1781970111193244,-0.027726470801267868,0.17225451171903786
4.336143227595712,22.29856257081226,30.97000000000204,-1.683907371012409,1.683907371012409,-0.17267344582381708,-0.026680815129221793,0.17059471866820508
4.3850073316605815,22.285684605063878,31.000000000002046,-1.6849264424071466,1.6849264424071466,-0.16720303231209538,-0.025572991698733453,0.16891478970627405
4.433938208030152,22.27294335429519,31.03000000000205,-1.6859047658096646,1.6859047658096646,-0.16179358438701621,-0.02425793020339124,0.16690158828167873
4.4829331158961,22.26033469842484,31.060000000002056,-1.6868431769705536,1.6868431769705536,-0.15643859104734897,-0.023057887290257997,0.16511891460894074
4.531989307380837,22.247854545916038,31.09000000000206,-1.6877395072909127,1.6877395072909127,-0.15113998325084468,-0.021736938702730958,0.16302119200641435
4.581104119981987,22.2354988208922,31.120000000002065,-1.6885973724451124,1.6885973724451124,-0.14589859235724462,-0.02059880016727308,0.16129909528039502
4.630274969456775,22.22326346697186,31.15000000000207,-1.6894153653477908,1.6894153653477908,-0.14071302256852078,-0.0194024594958978,0.15938254882271496
4.679499434017943,22.21114441901777,31.180000000002075,-1.6902055102615392,1.6902055102615392,-0.13558522296731734,-0.018204228394690193,0.1575268208990932
4.728775255777325,22.199137605436306,31.21000000000208,-1.6909594413464555,1.6909594413464555,-0.13049978025508677,-0.01705745294574219,0.15567739389773097
4.778099995502283,22.187239028322946,31.240000000002084,-1.6916753741894437,1.6916753741894437,-0.12547341522794916,-0.015885321359215367,0.15383104269479594
4.8274712888869615,22.175444709305985,31.27000000000209,-1.6923545081232632,1.6923545081232632,-0.12047511978688952,-0.014767088331117482,0.1519796838515677
4.876886781246125,22.163750700289732,31.300000000002093,-1.6929957476444393,1.6929957476444393,-0.11558711152064961,-0.013636040358007532,0.15013086832371692
4.926344210003443,22.152153083442624,31.330000000002098,-1.6936017833126413,1.6936017833126413,-0.11073050134107226,-0.0125544889191788,0.14839679380969326
4.975841343574712,22.140647967710112,31.360000000002103,-1.69417130966172,1.69417130966172,-0.10592903809733334,-0.011474322879559263,0.1465079821325736
5.025375991487476,22.12923149328487,31.390000000002107,-1.6947060159535383,1.6947060159535383,-0.10118652845524524,-0.011113670997169752,0.1456296551575541
5.074946026452713,22.117899827607374,31.420000000002112,-1.695205409613693,1.695205409613693,-0.0964974196035051,-0.010067698822740213,0.14376621419037106
5.124549347601567,22.106649173081024,31.450000000002117,-1.6956711089417327,1.6956711089417327,-0.09186728512947626,-0.009061636796225472,0.14207876670922318
5.174183923077933,22.095475752166095,31.48000000000212,-1.6961026057035673,1.6961026057035673,-0.08728618583614575,-0.008045234936643407,0.1402534524539053
5.223847738650474,22.084375835410125,31.510000000002126,-1.6965011134137404,1.6965011134137404,-0.0827643956762799,-0.007050081790715999,0.13854885978397283
5.273538846194027,22.0733457188747,31.54000000000213,-1.6968664740927892,1.6968664740927892,-0.0782954931236727,-0.006050913581291615,0.13671873410329546
5.323255421303069,22.06238171253091,31.570000000002135,-1.6972114279789132,1.6972114279789132,-0.0738821958080461,-0.005098583207063584,0.1351313230843575
5.3729960358975815,22.05148007945604,31.60000000000214,-1.6975344856109895,1.6975344856109895,-0.06949925297231245,-0.004149711316370238,0.13337567735509742
5.4227589307824005,22.040637184276243,31.630000000002145,-1.6978268391315863,1.6978268391315863,-0.06516797384141342,-0.0032198176651934913,0.1317377349109395
5.472542315442791,22.029849435023067,31.66000000000215,-1.698088339803425,1.698088339803425,-0.06088710550444249,-0.002934223154251321,0.13073982984213045
5.522344412854447,22.01911328259702,31.690000000002154,-1.6983198404960602,1.6983198404960602,-0.05665872717197303,-0.002120332559294625,0.1292292720417305
5.572163499630582,22.008425215636084,31.72000000000216,-1.6985214905134012,1.6985214905134012,-0.05248444791378671,-0.001219904114399473,0.12748959617986658
5.621997867106409,21.997781760362372,31.750000000002164,-1.6986938469470012,1.6986938469470012,-0.04836385040435598,-0.00033650226072042363,0.12582828316803757
5.671845854425229,21.987179477919966,31.78000000000217,-1.6988368896183645,1.6988368896183645,-0.044293171401239104,0.0005425102303940892,0.12411073710864769
5.721705814458664,21.976614970430745,31.810000000002173,-1.6989521744038691,1.6989521744038691,-0.04027555231192533,0.0013857472997803294,0.12250871568288688
5.771576181844022,21.96608486693981,31.840000000002178,-1.6990438237898975,1.6990438237898975,-0.036280467953473026,0.0022223595699708255,0.12084442503380986
5.821455756268336,21.955585757493083,31.870000000002182,-1.6991244047969218,1.6991244047969218,-0.03237718095806964,0.0019101578342522589,0.12055550435076011
5.871343221608171,21.945114301690364,31.900000000002187,-1.6991787307883148,1.6991787307883148,-0.028485712104900935,-0.017479637634411297,0.16427891308564396
5.921237057219894,21.9346672329231,31.93000000000219,-1.6992066207552934,1.6992066207552934,-0.02464579181505733,-0.021087975684738306,0.17583275925031075
5.971135763775118,21.924241325117503,31.960000000002196,-1.6992077962993897,1.6992077962993897,-0.020854726207726788,-0.019865045916304246,0.17523580642330064
6.0210378631420935,21.9138333931212,31.9900000000022,-1.6991832960203863,1.6991832960203863,-0.017115155319099122,-0.016949496513101653,0.1693499273596315
6.070941909483189,21.903440290996635,32.0200000000022,-1.6991331001180396,1.6991331001180396,-0.01342386462163469,-0.014035981118572826,0.16358845918244938
6.120846477837365,21.893058906412143,32.05000000000219,-1.6990581726602112,1.6990581726602112,-0.009779614961359897,-0.014892488001236801,0.16781672327459626
6.170752483535278,21.882685696412796,32.08000000000219,-1.6992112729448892,1.6992112729448892,-0.006172029999385247,-0.013566975014734632,0.16735102772377725
6.220670927262038,21.872314907170004,32.11000000000218,-1.699748503449628,1.699748503449628,-0.0017086033275237023,-0.010646376688513358,0.1616483555826884
6.270606767728008,21.86194129439732,32.140000000002175,-1.7003798454359835,1.7003798454359835,0.0033805365114553993,-0.007727691324543469,0.15593277759214444
6.32055957277601,21.85156020494564,32.17000000000217,-1.7009466274453084,1.7009466274453084,0.008674338913978183,-0.0049007246422764755,0.15030445678399132
6.370525984302918,21.841167472522137,32.20000000000216,-1.7014260005977848,1.7014260005977848,0.013811382560583042,-0.007727041479970172,0.159877822677601
6.420502488760146,21.830759086779302,32.23000000000216,-1.7018180296622736,1.7018180296622736,0.018776028540155393,-0.00506469696779782,0.15471271817848614
6.470487530096414,21.820330782070037,32.26000000000215,-1.7022645725595196,1.7022645725595196,0.023671982859632047,-0.0022595774983533642,0.14887500998977915
6.520480275818736,21.809878130146977,32.290000000002145,-1.7026419783016051,1.7026419783016051,0.028743278033799436,0.0004207349043778804,0.14366561712539777
6.570477319550675,21.79939716482162,32.32000000000214,-1.7029319311120619,1.7029319311120619,0.03364976392124684,-0.0024122804685569013,0.1529364979258694
6.620475172374988,21.78888407460088,32.35000000000213,-1.7031351830279184,1.7031351830279184,0.038383584735240554,0.00015275863444273459,0.1476827838273146
6.670471222777556,21.778335024180077,32.38000000000213,-1.7033432856371566,1.7033432856371566,0.042947066539778866,0.0028698425039508256,0.14220990108110065
6.720465622657815,21.76774566752232,32.41000000000212,-1.703549709845966,1.703549709845966,0.04775997139748613,0.003988735801390933,0.13831355537869125
6.770455716933132,21.757112126848238,32.440000000002115,-1.703673048120512,1.703673048120512,0.05243120639132844,0.0002377226643739559,0.14896892376602874
6.820438128273078,21.746430770179284,32.47000000000211,-1.703714277049582,1.703714277049582,0.056956541717074094,-0.0013848021191384184,0.1534380794919829
6.870410367803498,21.73569793171848,32.5000000000021,-1.7037623416957703,1.7037623416957703,0.061319451418804446,-0.0007642082871087958,0.15286915618421096
6.920372595938066,21.724909450703585,32.5300000000021,-1.7038101927055875,1.7038101927055875,0.06589198736958951,0.0019416299392316324,0.14679267332557222
6.970322239404011,21.714061642035578,32.56000000000209,-1.7037785551455118,1.7037785551455118,0.07037944347258564,0.004551929143913073,0.14080679533820759
7.020255987427478,21.703151063614694,32.590000000002085,-1.703665583491632,1.703665583491632,0.07469890304183198,0.0014076815492212909,0.14891783965712013
7.070172192246573,21.692174063120568,32.62000000000208,-1.7036242886641453,1.7036242886641453,0.07887536800990678,0.0035843002008541596,0.14421309740068844
7.12007227688563,21.681126357282437,32.65000000000207,-1.703592924022052,1.703592924022052,0.08334229458465774,0.006078963874541585,0.13820830923200722
7.169955867082532,21.67000388331381,32.68000000000207,-1.703644365615702,1.703644365615702,0.08780625140414691,0.004449860602670309,0.14140267312905005
7.2198227256101735,21.65880245264545,32.71000000000206,-1.7036405773570136,1.7036405773570136,0.09244238529910341,0.004938578825258283,0.14138584780909164
7.269669599950128,21.647518487250878,32.740000000002055,-1.7035549518293511,1.7035549518293511,0.09690813769518261,0.007382523545990978,0.135415490808446
7.319493333076558,21.636148546218873,32.77000000000205,-1.703435579392593,1.703435579392593,0.10118953256358046,0.009824218178799735,0.12975574499203113
7.369294069503293,21.624688577648566,32.80000000000204,-1.703375849662305,1.703375849662305,0.10553300645410311,0.0068094114797903485,0.1367223082774756
7.419070214852622,21.613134850431443,32.83000000000204,-1.70324308750577,1.70324308750577,0.1099162172922943,0.008426814411529246,0.13306801728701767
7.46881848764081,21.601484053012932,32.86000000000203,-1.7030358313932334,1.7030358313932334,0.11411912284577834,0.01086401429677347,0.12720972877747128
7.518537738269666,21.58973253842058,32.890000000002026,-1.7029098070438489,1.7029098070438489,0.11823952331627585,0.009382748100572758,0.1297204125989568
7.568227741979983,21.577876444405852,32.92000000000202,-1.7027378692107387,1.7027378692107387,0.12251882984986101,0.009309821141408948,0.13072273505029824
7.617885451375024,21.565912519421143,32.950000000002014,-1.7024922492178411,1.7024922492178411,0.12664284667133235,0.002301109466478742,0.13849814377533032
7.667507790288728,21.553837671302393,32.98000000000201,-1.7022127664459161,1.7022127664459161,0.13061911220526848,0.002256746991349756,0.13627410882184232
7.7170947953878475,21.541648192197858,33.010000000002,-1.701998647143103,1.701998647143103,0.13458531516231265,-0.0015001556763944647,0.14280294353174258
7.766645115408725,21.529340652638886,33.040000000001996,-1.701721082614798,1.701721082614798,0.13863424689886042,0.00034108679977379384,0.13763634703160757
7.8161555055394825,21.516912103402824,33.07000000000199,-1.7013703667709403,1.7013703667709403,0.14250636723875976,0.0028855684776037975,0.13083562019784173
7.865624722870044,21.504359260723273,33.100000000001984,-1.7011024748497772,1.7011024748497772,0.14629115004562915,0.0005262818607518326,0.1344681371001858
7.915052874927287,21.491678509173124,33.13000000000198,-1.7008349536076863,1.7008349536076863,0.15023160973586921,0.0009448715262167596,0.13205278051000646
7.964442125015897,21.478865606061788,33.16000000000197,-1.7007839876960624,1.7007839876960624,0.15417120154861902,0.0035346756599698615,0.12522995230089862
8.013794072160968,21.465916323954442,33.190000000001966,-1.700741239113894,1.700741239113894,0.158307045533048,0.006087195811750174,0.11887109067502805
8.063109228953888,21.452826583145562,33.22000000000196,-1.7007730929658658,1.7007730929658658,0.16250291092289137,0.0014512156333373871,0.1265376904745556
8.112385922301502,21.43959278168111,33.250000000001954,-1.7007366662528989,1.7007366662528989,0.16669475708135129,0.003949460073508487,0.12005338656120201
8.161620562371551,21.42621189242553,33.28000000000195,-1.700624044822144,1.700624044822144,0.1706834885825948,0.00648319307954774,0.11357951994127227
8.210811971512026,21.412680428690777,33.31000000000194,-1.7006178962569456,1.7006178962569456,0.17457843242614834,0.0022300831976045446,0.12096644002865548
8.259959939409423,21.398994650634485,33.340000000001936,-1.7005631782519515,1.7005631782519515,0.1785863537337553,0.004231759220290897,0.11491799224021894
8.309060960381657,21.385151701553344,33.37000000000193,-1.7004317617630973,1.7004317617630973,0.1824096735232311,0.006754268959584904,0.10855298875994963
8.358112386096787,21.371148676512007,33.400000000001924,-1.7003398154308227,1.7003398154308227,0.1860412618937754,0.0034614402909353068,0.1080086003184461
8.407114938624058,21.356981811924953,33.43000000000192,-1.7002717139624448,1.7002717139624448,0.18985886614591463,0.0040381336398104,0.1061751578711459
8.456065695352569,21.342648299961926,33.46000000000191,-1.7001279640437696,1.7001279640437696,0.19352573808064366,-0.006316269501639709,0.09264038340717859
8.504961184681378,21.32814564668394,33.490000000001906,-1.6999594808577558,1.6999594808577558,0.19699666436924393,-0.027364550491860668,0.10412780712661983
8.553801709171603,21.313470406514067,33.5200000000019,-1.6998775791608247,1.6998775791608247,0.20051207299651067,-0.035264891953056564,0.1069683910573163
8.602585544030031,21.298619665958586,33.550000000001894,-1.6997255702239145,1.6997255702239145,0.20405261698847663,-0.031777669023153925,0.10024044578060054
8.65130896834855,21.283591176356925,33.58000000000189,-1.6995007784996072,1.6995007784996072,0.20734781893374632,-0.027989210455647087,0.0923500151440502
8.699971137242432,21.268382013637932,33.61000000000188,-1.6994116802169639,1.6994116802169639,0.21053795916116133,-0.03187703377266935,0.09669459268608539
8.748572129756038,21.252989022971914,33.640000000001876,-1.6992751614246997,1.6992751614246997,0.2137411634109034,-0.031108562708893586,0.0916213679346522
8.797116422846218,21.23740767135462,33.67000000000187,-1.6997617233899922,1.6997617233899922,0.2166513242609234,-0.027308427967172765,0.08500371322049996
8.845621170152336,21.221629367475987,33.700000000001864,-1.7007286607552137,1.7007286607552137,0.2196914815124,-0.02342047964735655,0.077454885855225
8.89409217643558,21.20564877384454,33.73000000000186,-1.7017527252957165,1.7017527252957165,0.2230080308018736,-0.029758228695856467,0.08303056338195325
8.942525903426137,21.189463420248998,33.76000000000185,-1.7026691119319934,1.7026691119319934,0.22608698404360147,-0.027252950915962887,0.07530830863822409
8.990917351608333,21.173071568870707,33.79000000000185,-1.7034711615121407,1.7034711615121407,0.22894000707271753,-0.02359144805295708,0.06887079619780183
9.039265236023558,21.15647046725312,33.82000000000184,-1.7044422661251641,1.7044422661251641,0.23167856900906492,-0.019796846595567588,0.06221796015583605
9.08756960703324,21.13965692784382,33.850000000001835,-1.7053380889097325,1.7053380889097325,0.23447896432674428,-0.025296686134984578,0.06830220987394087
9.135825642713703,21.122629456494625,33.88000000000183,-1.7061177917789994,1.7061177917789994,0.23709709218306857,-0.02124758069147187,0.06243672683834138
9.184028613083779,21.10538676573295,33.91000000000182,-1.7068603733912433,1.7068603733912433,0.23949096624135907,-0.017273220111706296,0.05649482883328148
9.23217947326503,21.087925730134952,33.94000000000182,-1.7077381403246552,1.7077381403246552,0.24191933505670407,-0.013249009482650651,0.05032312316275754
9.280276423392177,21.070244169280773,33.97000000000181,-1.7085195361885852,1.7085195361885852,0.2442380892264276,-0.015599370627643591,0.056327959602304835
9.32831462805172,21.05234116615056,34.000000000001805,-1.709189137510194,1.709189137510194,0.24637111761709118,-0.04803575737608573,0.012264694793234436
9.376290670119024,21.03421551915311,34.0300000000018,-1.7099157202814335,1.7099157202814335,0.24830297113441416,-0.05437741399648138,0.024443276683900072
9.424205212938032,21.015864595426407,34.06000000000179,-1.7106344582428703,1.7106344582428703,0.25040356873618974,-0.04934851143166041,0.019094752838705494
9.472053763379133,20.99728767466638,34.09000000000179,-1.7112320938544656,1.7112320938544656,0.2523375375277606,-0.04641797214412536,0.01718888022137699
9.519831194422755,20.978484487988204,34.12000000000178,-1.7117100029370824,1.7117100029370824,0.25411656460742443,-0.042373156159693774,0.010599962384217688
9.567532678100083,20.9594549003019,34.150000000001775,-1.7121209909086808,1.7121209909086808,0.255666040699052,-0.03715861172732286,0.005677594116940804
9.615158073969944,20.94019711352292,34.18000000000177,-1.7127872455993545,1.7127872455993545,0.2572661793318753,-0.03938686613068873,0.01652563493961344
9.662723869615409,20.9207025044048,34.21000000000176,-1.714311688488355,1.714311688488355,0.25809352300418886,-0.03378401924095403,0.011017014739503197
9.710241053433343,20.900965128113118,34.24000000000176,-1.715892227282754,1.715892227282754,0.258712774416334,-0.02878396858686801,0.00611055987349262
9.757705878597498,20.88098515724273,34.27000000000175,-1.7173455147474959,1.7173455147474959,0.25934240788235935,-0.02620661716828094,0.004734620507984004
9.805113965050515,20.860763106732882,34.300000000001745,-1.7186982806505953,1.7186982806505953,0.25987134126142336,-0.02106978897290387,0.00015915258960111952
9.852460584257441,20.84029981346353,34.33000000000174,-1.719917797371129,1.719917797371129,0.26025406527155864,-0.024647462304637546,0.0114454626401282
9.899741503033281,20.81959614918154,34.36000000000173,-1.721124484624087,1.721124484624087,0.2604736279416966,-0.019969298374385006,0.006139805137081363
9.946955405684955,20.798651801865407,34.39000000000173,-1.7222486474674323,1.7222486474674323,0.2609911080796498,-0.014731496051065732,0.0019686120825934935
9.994096705939425,20.777468222717527,34.42000000000172,-1.723208620675534,1.723208620675534,0.26137494325372856,-0.010054876027637858,-0.0018434226157329765
10.041159875121444,20.756047047979077,34.450000000001715,-1.7240473918438204,1.7240473918438204,0.261602358098423,-0.007557055503886868,-0.002652449285290439
10.088140970287741,20.734389436273723,34.48000000000171,-1.7247815964076658,1.7247815964076658,0.2617551870657658,-0.011310715792812513,0.009490178622639426
10.135035279741974,20.712497054845233,34.5100000000017,-1.725432068105493,1.725432068105493,0.2618033141090963,-0.04513890099801668,-0.08706152549434652
10.181842235363167,20.690369770179917,34.5400000000017,-1.7261258075817374,1.7261258075817374,0.2620106513418657,-0.16482882945796445,0.09486309846466212
10.228558558991695,20.66800856900152,34.57000000000169,-1.726671317393177,1.726671317393177,0.2622597957409654,-0.18593931609086423,0.12177413553550868
10.275178810023897,20.645415548006806,34.600000000001685,-1.727062906288779,1.727062906288779,0.2623631563587493,-0.1906092222841036,0.12232245158172575
10.321697972212554,20.622592855509758,34.63000000000168,-1.7273409702739733,1.7273409702739733,0.2623409467236106,-0.17231114074683393,0.12244341538331362
10.368113778727153,20.599541489710468,34.66000000000167,-1.7276741945461185,1.7276741945461185,0.26226928746902256,-0.18050951376045415,0.11391336977900776
10.414426576983596,20.57626110142235,34.69000000000167,-1.7279637881590684,1.7279637881590684,0.2625738608560872,-0.1861569331053231,0.1187614986295774
10.46065958808302,20.552739413203764,34.72000000000166,-1.7308184458264761,1.7308184458264761,0.26183877662186095,-0.17457582011718908,0.10049154497064182
10.506891320734823,20.528935178426178,34.750000000001656,-1.7359329381514688,1.7359329381514688,0.26396385236186476,-0.17579585643368945,0.11420882946099932
10.553149825033168,20.50482927875049,34.78000000000165,-1.741620267221056,1.741620267221056,0.26718078199544726,-0.15663578516534837,0.09681210991890901
10.599438664543497,20.48041326834234,34.810000000001644,-1.7471933455977082,1.7471933455977082,0.27090287317300865,-0.1677484191783978,0.0944678524318528
10.645743215799785,20.455687825105088,34.84000000000164,-1.7523121849344292,1.7523121849344292,0.2744587389110993,-0.16590217746367003,0.08811385422160516
10.692059587328169,20.430648162208463,34.87000000000163,-1.7578317130694312,1.7578317130694312,0.27770471134457464,-0.176169191330865,0.11229087026392992
10.738389754594548,20.405286296464922,34.900000000001626,-1.7633001658968064,1.7633001658968064,0.28134240150827117,-0.17107244385619713,0.10259011591117634
10.78472377761165,20.37960053217583,34.93000000000162,-1.7685181818479523,1.7685181818479523,0.2845313310981294,-0.16107279600702615,0.08600185321024564
10.831052783783491,20.353589096616446,34.960000000001614,-1.7734518337458758,1.7734518337458758,0.28756779546112615,-0.20315264323872392,0.11556842336566667
10.877362391170392,20.327253355779423,34.99000000000161,-1.7782316146490416,1.7782316146490416,0.290987425078385,-0.17978535757147548,0.1134279396769517
10.923653518403906,20.30058604856464,35.0200000000016,-1.7833145505127883,1.7833145505127883,0.2937750353752881,-0.17335008973022079,0.1070939890035227
10.969923877318331,20.273582046818174,35.050000000001596,-1.7883340103960912,1.7883340103960912,0.29655324244887565,-0.16142677328518673,0.11845711763936832
11.016173145290399,20.246235020672753,35.08000000000159,-1.793623002743762,1.793623002743762,0.2995500309999035,-0.15646305386502893,0.06808257489421449
11.062396470620408,20.218540765669836,35.110000000001584,-1.7986550024284729,1.7986550024284729,0.30280476922519534,-0.1480895656061956,0.05145882117361636
11.108584136946897,20.190497948762346,35.14000000000158,-1.8038577497244341,1.8038577497244341,0.3055472349968507,-0.13770578802299527,0.09235339345918606
11.15474841431393,20.16209231510629,35.17000000000157,-1.8095068602725066,1.8095068602725066,0.3084680591005824,-0.15832525290067684,0.07977000731201006
11.200877863850376,20.13332297539492,35.200000000001566,-1.8147327895465757,1.8147327895465757,0.31251138239547904,-0.1350986116700475,0.09604748515904135
11.246961161552056,20.104188588689777,35.23000000000156,-1.8200634552068549,1.8200634552068549,0.3157990880007571,-0.11768843231730101,0.05212206400647649
11.292990741137121,20.074686244157565,35.260000000001554,-1.8247526922279416,1.8247526922279416,0.31891410129429654,-0.11197252387922144,0.03932644223265727
11.33894841902299,20.044820095469877,35.29000000000155,-1.8291780206090162,1.8291780206090162,0.3215114880174291,-0.10843575073217436,0.01764829545492995
11.3848272008707,20.014588020507066,35.32000000000154,-1.8337386553582535,1.8337386553582535,0.32366299431617007,-0.15983007643757682,0.0854784525323577
11.430619453806958,19.983989020390457,35.350000000001536,-1.837897218919845,1.837897218919845,0.32615763844305373,-0.1722327237246093,0.11626603062600631
11.476323958953754,19.953017464395927,35.38000000000153,-1.8428565234311385,1.8428565234311385,0.3283476284712112,-0.1590598826030309,0.11443064206194085
11.521935270876423,19.92167049319968,35.410000000001524,-1.8467940714515543,1.8467940714515543,0.3310249556667681,-0.208798306064076,0.1831141014418635
11.567431899999455,19.889956384544252,35.44000000000152,-1.850470852472127,1.850470852472127,0.3327170089306834,-0.20217175537905574,0.1585587005426168
11.612800440114292,19.85787928195091,35.47000000000151,-1.853731015170801,1.853731015170801,0.3341333425365219,-0.19764042147732724,0.1457748281441485
11.658035697761697,19.82543837624354,35.500000000001506,-1.857548459456677,1.857548459456677,0.33496231092817663,-0.20288679581039473,0.16220625742767136
11.703162342749566,19.79261145404733,35.5300000000015,-1.8629220039100727,1.8629220039100727,0.33693743952404964,-0.18903666390136495,0.13584753494226212
11.748198116863065,19.75937813400212,35.560000000001494,-1.8686278877405813,1.8686278877405813,0.34083508180854627,-0.17539010528164378,0.108818723150142
11.793133290440089,19.725735429731046,35.59000000000149,-1.8737799600450924,1.8737799600450924,0.3449426354748583,-0.16291388413133648,0.08498070819087043
11.837968814274836,19.69167213244857,35.62000000000148,-1.8800449104246646,1.8800449104246646,0.34916392582384753,-0.1540318985631294,0.08676041804745833
11.882705973667768,19.657175442344567,35.65000000000148,-1.8861472378318525,1.8861472378318525,0.3542037566108747,-0.12207753405847069,0.029380958806774143
11.927333008919048,19.622241506853076,35.68000000000147,-1.8922035453747086,1.8922035453747086,0.35885125368737536,-0.07807698124594173,-0.04084763990187306
11.971841899842394,19.586863981321315,35.710000000001465,-1.89814639188476,1.89814639188476,0.3636835263443696,-0.11929725995819039,0.04283903522752558
12.016216188957086,19.551043102504586,35.74000000000146,-1.9036811786953052,1.9036811786953052,0.36802864573756955,-0.13570775395521142,0.06976405766234713
12.060438086774585,19.51478134522992,35.77000000000145,-1.908821589236265,1.908821589236265,0.37155642441645015,-0.16407889862474292,0.13495138073158153
12.104493112051177,19.478080154723457,35.80000000000145,-1.9139596846712286,1.9139596846712286,0.3743435100340885,-0.15044763347902046,0.10822731457198999
12.148365174913117,19.440943498295404,35.83000000000144,-1.9177058994132217,1.9177058994132217,0.37748173958695647,-0.1676570160777217,0.14319619288680333
12.192013561930763,19.40339777135193,35.860000000001435,-1.9202940337789285,1.9202940337789285,0.3783036520826321,-0.1630376407999274,0.13916865065785428
12.235417455188657,19.365457158471287,35.89000000000143,-1.9230988766410386,1.9230988766410386,0.3773556564586824,-0.14939541881020982,0.11208759941225559
12.278589150336035,19.327109138876256,35.92000000000142,-1.926545727979715,1.926545727979715,0.37795440105232747,-0.13579111940115274,0.08322989075427888
12.321541059778758,19.288338311199897,35.95000000000142,-1.9311750781164492,1.9311750781164492,0.37931792729382435,-0.14222691839544233,0.1022773536726432
12.364286624226255,19.249124544987225,35.98000000000141,-1.9359605857072337,1.9359605857072337,0.3833186161205957,-0.1279631936926917,0.08063061329808088
12.406813286197623,19.2094677158859,36.010000000001405,-1.9406765291754453,1.9406765291754453,0.3868270845591532,-0.12218949277710452,0.07338302442323434
12.44911694400377,19.169360062417912,36.0400000000014,-1.9455542185255583,1.9455542185255583,0.390761745711772,-0.10884793478398448,0.0468866767020009
12.491187038776498,19.128799150687914,36.07000000000139,-1.950308661099662,1.950308661099662,0.3947705841835967,-0.12946039541728865,0.10169598747970837
12.53300856946326,19.087786827321047,36.10000000000139,-1.9546540926070313,1.9546540926070313,0.39841173183253675,-0.11499072643871781,0.07767242824011833
12.574564438140774,19.046328316009586,36.13000000000138,-1.9587232041482385,1.9587232041482385,0.40121011056946976,-0.10096006954171147,0.05231457718396636
12.615846065788302,19.004422164871116,36.160000000001375,-1.9628448482163396,1.9628448482163396,0.4038566416645427,-0.099452960357322,0.04820446734516878
12.656840738289144,18.962071290224067,36.19000000000137,-1.966626918225178,1.966626918225178,0.40650228154154056,-0.09256110269550016,0.04852116637441145
12.697535442060833,18.919279518449702,36.22000000000136,-1.9701574639638169,1.9701574639638169,0.4087941544696211,-0.0971227135473021,0.0695402557929057
12.737917423422966,18.876051550274564,36.25000000000136,-1.9736433234347632,1.9736433234347632,0.4104709629379349,-0.08375372094753145,0.04386446347562419
12.7779848321949,18.832381354697468,36.28000000000135,-1.9773873924938352,1.9773873924938352,0.4128590636746942,-0.08797747872780004,0.05400184036607263
12.817726254181078,18.78827181930413,36.310000000001345,-1.980695403779811,1.980695403779811,0.4154255780910098,-0.08274042770246334,0.05689607701720643
12.857125152404413,18.74373193976885,36.34000000000134,-1.983582910750578,1.983582910750578,0.4172667123022952,-0.06827430340863407,0.03532123808153538
12.896169924316325,18.698767317140824,36.37000000000133,-1.9864323221607674,1.9864323221607674,0.4185345537906522,0.056167612380901094,-0.1203105411706962
12.93485309897708,18.653380037103773,36.40000000000133,-1.9893472012147402,1.9893472012147402,0.4198568171318649,0.09305900058132177,-0.18475501533424418
12.973169570330105,18.60756900957342,36.43000000000132,-1.9921196006916186,1.9921196006916186,0.4219172581721166,-0.03566641379725172,0.009955368217310606
13.011105992181367,18.561342111904334,36.460000000001315,-1.994609881615079,1.994609881615079,0.42347677139650797,-0.05458067039997555,0.06202588387368618
13.048655661097959,18.514700530117754,36.49000000000131,-1.9972910144417801,1.9972910144417801,0.42483959679799765,-0.06049191420888275,0.07587980867204193
13.085810693333286,18.46764686642575,36.5200000000013,-1.999627893737322,1.999627893737322,0.4267436711944051,-0.04737622341998419,0.05692277220493628
13.122556710522009,18.420191905197942,36.5500000000013,-2.001639668290223,2.001639668290223,0.428028397923874,-0.06028835794596714,0.09358726901193375
13.15885929572978,18.372375369746504,36.58000000000129,-2.0012303016868476,2.0012303016868476,0.4275168996262054,-0.04655862556881912,0.07134181135062458
13.194692187749395,18.324234328071224,36.610000000001286,-2.00041247989528,2.00041247989528,0.4243560903513069,-0.04481157225319484,0.06989494936910572
13.230080574634401,18.275742278509643,36.64000000000128,-2.0018474217137934,2.0018474217137934,0.4233150658160493,-0.04122713565885413,0.07407556905946724
13.26503892983147,18.226879199569055,36.670000000001274,-2.0036107447681246,2.0036107447681246,0.42505252219370104,-0.0384106185424113,0.07823524088438207
13.299563559368748,18.177643273968265,36.70000000000127,-2.005297033613255,2.005297033613255,0.42732465823221777,-0.04740467696584652,0.09303890005684837
13.333644571973831,18.128040323776244,36.73000000000126,-2.0070222200198744,2.0070222200198744,0.4292302956591116,-0.03372515495560213,0.07335329708856313
13.36727790132177,18.078067847886086,36.760000000001256,-2.00871258834829,2.00871258834829,0.4320882855613427,-0.025797434629532715,0.06916707055599362
13.400451892528862,18.027733222816998,36.79000000000125,-2.0102195735945854,2.0102195735945854,0.4344629340189344,-0.021720532578046188,0.06300746334258975
13.43315683947338,17.97704213091567,36.820000000001244,-2.011519809444959,2.011519809444959,0.43672837062541303,-0.02391018174983603,0.07767591619142637
13.465382862231111,17.92600152829062,36.85000000000124,-2.012616846925644,2.012616846925644,0.4388884792678711,-0.030173775172135597,0.09383399727409872
13.4971217437953,17.874616278105876,36.88000000000123,-2.013949689584405,2.013949689584405,0.44095959250421324,-0.016892187751690844,0.07827642416708977
13.528370243322904,17.82288277840995,36.910000000001226,-2.0152454443112795,2.0152454443112795,0.4437661847499288,-0.012508575988432618,0.07424102358786318
13.559116696457936,17.770810043808268,36.94000000000122,-2.016245470231068,2.016245470231068,0.44618502450174113,-3.687482622367726e-05,0.057864510768294505
13.589349553061357,17.71840843185878,36.970000000001214,-2.016879036982104,2.016879036982104,0.4484781909211129,-0.0040998854422621255,0.07542305346624353
13.619058605326384,17.665687609219404,37.00000000000121,-2.0174635975968753,2.0174635975968753,0.45028015775922575,-0.00039057114491667863,0.0694464641192184
13.648238071026842,17.612650719242172,37.0300000000012,-2.018168449327831,2.018168449327831,0.45231560460527126,0.0018183237857531303,0.0737750413904042
13.676883752864793,17.559297230401068,37.060000000001196,-2.018929569643971,2.018929569643971,0.454801316147819,0.008635461516158698,0.06903554589448622
13.704986443370052,17.505634512276487,37.09000000000119,-2.0194890111176615,2.0194890111176615,0.45732047678230275,0.004926157760384907,0.08311067098038252
13.732536508272748,17.451671331930207,37.120000000001184,-2.019747497855654,2.019747497855654,0.4596831202178422,0.009071312696716509,0.07757142240946892
13.759523383312596,17.397419889638307,37.15000000000118,-2.0198629659275484,2.0198629659275484,0.4615988754131455,0.020459526652673185,0.06325995058720033
13.785940892742202,17.342885196123433,37.18000000000117,-2.019853432276915,2.019853432276915,0.46382921504863944,0.016828672952134686,0.0750621749366741
13.811781638864288,17.28807449792928,37.210000000001166,-2.019957366943717,2.019957366943717,0.465874618797822,0.01862369193999764,0.07282789861868448
13.837039388467618,17.23299288329122,37.24000000000116,-2.019772588023823,2.019772588023823,0.4682399930651469,0.019058383581818154,0.0793454097539948
13.861704731466558,17.177652623831698,37.270000000001154,-2.0194295788958243,2.0194295788958243,0.4702354255712229,0.022463890841433052,0.07522128393027712
13.8857725714515,17.12205779830117,37.30000000000115,-2.019315265682752,2.019315265682752,0.47239694386598785,0.017986928920010085,0.07893320293964885
13.909237187912815,17.06621306610253,37.33000000000114,-2.0189271775652013,2.0189271775652013,0.4748363728074705,0.029886548703248812,0.06775345347208007
13.932090106151744,17.010129644192364,37.360000000001136,-2.0185484468851085,2.0185484468851085,0.4768852595135152,0.025141629911066325,0.07639188672107466
13.954325976154443,16.953812436895593,37.39000000000113,-2.018018383841836,2.018018383841836,0.47932204679436885,0.036451037685311244,0.06317438036563354
13.975938320270235,16.897268924473572,37.420000000001124,-2.017568369462574,2.017568369462574,0.4815070637424936,0.041733688078640765,0.05318558643429119
13.996921347642273,16.840505220534737,37.45000000000112,-2.0169715968181094,2.0169715968181094,0.4839947171680493,0.03684756051540683,0.060970358479843376
14.017267749762167,16.783531589982672,37.48000000000111,-2.0161745155577506,2.0161745155577506,0.48626265642903843,0.032342220044490284,0.06645312415285917
14.036971683617011,16.726355631622454,37.51000000000111,-2.015530736831643,2.015530736831643,0.4884189724172633,0.03876551846585922,0.05397257759023309
14.0560272411918,16.66898588276736,37.5400000000011,-2.0146161604868285,2.0146161604868285,0.49061948763645685,0.04864075533481859,0.041463641312941425
14.0744290308381,16.61143013746623,37.570000000001095,-2.0137475627269117,2.0137475627269117,0.49273556097103083,0.05517598580352755,0.03341530470144335
14.092171000365195,16.553698941549346,37.60000000000109,-2.0126585652188504,2.0126585652188504,0.49476602460300717,0.03606249062699382,0.049242154313487566
14.109247067712285,16.495804864831648,37.63000000000108,-2.011331345910829,2.011331345910829,0.496483843459944,0.045711218453742014,0.03564869118540009
14.125653184606577,16.437756357740867,37.66000000000108,-2.0101648946056043,2.0101648946056043,0.49809911904649073,0.05552621032783924,0.022461118049806075
14.141386980821947,16.379556269537723,37.69000000000107,-2.0091245193118317,2.0091245193118317,0.499905393833055,0.060730384489530484,0.013966533727335076
14.156444434159072,16.321212488531373,37.720000000001065,-2.007886959954064,2.007886959954064,0.5016455527851436,0.07119927281388481,0.0010095867898295514
14.170820054182846,16.262740397598662,37.75000000000106,-2.0063044714543565,2.0063044714543565,0.5030470452666272,0.05998151808579415,0.006333284434049267
14.18450975415862,16.20415416543602,37.78000000000105,-2.0047332699016858,2.0047332699016858,0.5040704680658662,0.0651465022042223,-0.004476087422084822
14.197513569063837,16.145452719536447,37.81000000000105,-2.0035445207075355,2.0035445207075355,0.5053122020549455,0.0696019355031284,-0.01323159346179237
14.209829096384484,16.086643860161395,37.84000000000104,-2.002069866082304,2.002069866082304,0.5065126839477395,0.08026853508868095,-0.02396042018311046
14.221452751859955,16.02774312346306,37.870000000001035,-2.0003776326854643,2.0003776326854643,0.507314729844874,0.06527095603391125,-0.019720824439306856
14.232382309512218,15.968764492038908,37.90000000000103,-1.99844910354409,1.99844910354409,0.5078239096977659,0.06966984703799559,-0.029656937380814645
14.242616458991101,15.9097219087433,37.93000000000102,-1.9965413571319757,1.9965413571319757,0.5079647515081154,0.07846868818321624,-0.04295351348849641
14.252156371050438,15.850618550715085,37.96000000000102,-1.9946888446431665,1.9946888446431665,0.5082017237364044,0.08819334424821493,-0.052158226717728885
14.261002052026527,15.791464872037212,37.99000000000101,-1.9927571020711823,1.9927571020711823,0.5081759107196356,0.0725948905012914,-0.05110615397882213
14.269153790177397,15.732273391972738,38.020000000001005,-1.9905615116683077,1.9905615116683077,0.5079111958713283,0.08222916459423121,-0.06332627916974208
14.276612161516436,15.673060552035176,38.050000000001,-1.9882800179135804,1.9882800179135804,0.5072934993634045,0.0904867647939823,-0.0756732204057412
14.283380377457407,15.613827224476587,38.08000000000099,-1.9863158579213644,1.9863158579213644,0.5066501862590186,0.09530714269697683,-0.08125994536502511
14.289460739846835,15.554581296488815,38.11000000000099,-1.98414501361466,1.98414501361466,0.5059111172324275,0.08140468079646598,-0.08184243246147073
14.294855240082745,15.49533857279331,38.14000000000098,-1.9816838395795426,1.9816838395795426,0.5047352247726395,0.08985711844121748,-0.09366680987726271
14.299566906849286,15.436114957810299,38.170000000000975,-1.9790991749916174,1.9790991749916174,0.5032577737234653,0.09721189121207773,-0.10513377624366149
14.30360048647677,15.376912965486332,38.20000000000097,-1.9768459858506313,1.9768459858506313,0.5016955454439638,0.10743785159781381,-0.1136771319967887
14.306960397082205,15.317740883870295,38.23000000000096,-1.9742981387640852,1.9742981387640852,0.49993278313855605,0.10581111734896666,-0.11762205738607173
14.309651201074274,15.258615035907305,38.26000000000096,-1.9714851233128248,1.9714851233128248,0.49778138805374,0.102975333274576,-0.1255239502707471
14.311678637205738,15.199546338299227,38.29000000000095,-1.9688880597003058,1.9688880597003058,0.4953554370999701,0.11080816296440162,-0.135327305249657
14.313049142735279,15.14053325004373,38.320000000000945,-1.9663597922833738,1.9663597922833738,0.49299366599169636,0.10467937594189469,-0.1339871534045819
14.313768807928357,15.081587919829277,38.35000000000094,-1.9636062007777109,1.9636062007777109,0.49030107787985566,0.1129620720967186,-0.14233905524786578
14.313844446606067,15.02272480768588,38.38000000000093,-1.9605760677129744,1.9605760677129744,0.48727835943236336,0.10981750744369342,-0.1498724515867354
14.313283724175946,14.96395755874924,38.41000000000093,-1.9574656278718954,1.9574656278718954,0.4839587468887082,0.11225901542020707,-0.15265636992469866
14.312094798905214,14.905291960408888,38.44000000000092,-1.9544319746981098,1.9544319746981098,0.4805231781312072,0.11155406769839371,-0.15639708483369838
14.31028605899393,14.846734200410125,38.470000000000915,-1.9512650786352768,1.9512650786352768,0.47685410842156184,0.11937878854860584,-0.16384382731601405
14.307866509823423,14.788296211696005,38.50000000000091,-1.9479483467324599,1.9479483467324599,0.47289059845693937,0.11604600406259331,-0.17130615310126326
14.304845427617705,14.729984075632924,38.5300000000009,-1.944719755865997,1.944719755865997,0.46886641686227365,0.12507209599540714,-0.1775247528885798
14.301232241059902,14.671804013235391,38.5600000000009,-1.9414802495035093,1.9414802495035093,0.464680476156875,0.11751218398261912,-0.17470412496124882
14.297036460943069,14.613760171317054,38.59000000000089,-1.9382274420954855,1.9382274420954855,0.4602759051104793,0.1258267298759493,-0.18084887031106325
14.292268137421754,14.55586038077253,38.620000000000886,-1.9348664292149258,1.9348664292149258,0.45575199005213585,0.1221515110131773,-0.18879776007640683
14.286937455728864,14.49811095995336,38.65000000000088,-1.9314418860139102,1.9314418860139102,0.45109400272845707,0.13140322802813806,-0.19330568145619909
14.281054969423488,14.440519691824997,38.680000000000874,-1.928006862209354,1.928006862209354,0.44627727271260187,0.1235882152594753,-0.1900202486845128
14.274631156015207,14.383090733730834,38.71000000000087,-1.9244443522818724,1.9244443522818724,0.44119854370486544,0.12053359643350538,-0.19621861492739331
14.267677561971725,14.32583447729993,38.74000000000086,-1.9207736075740298,1.9207736075740298,0.4359136353921949,0.1294449944732662,-0.20236774431780183
14.260204915251474,14.268752030430138,38.770000000000856,-1.9171702659903942,1.9171702659903942,0.4306388826448958,0.12872605218381578,-0.20549566852209147
14.252224438215807,14.211848988601153,38.80000000000085,-1.9135477577979665,1.9135477577979665,0.42526894191184056,0.1366469349076643,-0.2109224770252076
14.243747151115896,14.15512846426598,38.830000000000844,-1.9097905033167262,1.9097905033167262,0.4196828039802182,0.14424353446740268,-0.21480840745395094
14.234785101306251,14.098598520874114,38.86000000000084,-1.9060170363575182,1.9060170363575182,0.4139185385407125,0.13611200519014202,-0.21293714538016706
14.225349243552252,14.042259198502963,38.89000000000083,-1.9022243344486145,1.9022243344486145,0.40818891597578527,0.13521223406368105,-0.2164361091541361
14.215450873385068,13.986113384012802,38.920000000000826,-1.8985292966046359,1.8985292966046359,0.40237478530971,0.13815518045115913,-0.21369569417174641
14.205101677935158,13.930165625213823,38.95000000000082,-1.8945940153216423,1.8945940153216423,0.39635263253014774,0.13383541547360794,-0.21927872031816228
14.19431364913408,13.874420821724389,38.980000000000814,-1.8906550215065625,1.8906550215065625,0.39024481100363995,0.1339010911546663,-0.222505627735754
14.183099056278143,13.81888449729655,39.01000000000081,-1.8864732227518388,1.8864732227518388,0.383971361374522,0.14170895311933043,-0.22694785232400663
14.171470453325139,13.76356241276254,39.0400000000008,-1.8823510585364676,1.8823510585364676,0.37756807546678806,0.14999222956018315,-0.23074661898808427
14.15943835795721,13.708450283823602,39.070000000000796,-1.878364805132291,1.878364805132291,0.3711308787951362,0.14764430601796472,-0.2363949139983303
14.147014052206874,13.653548314988281,39.10000000000079,-1.8743194428533014,1.8743194428533014,0.36468529858154064,0.147606162999745,-0.24009813336022914
14.134209467166869,13.598859972318152,39.130000000000784,-1.8702295016023065,1.8702295016023065,0.3583011443246167,0.14879449469320816,-0.23368101186389273
14.121035470834762,13.544384551527694,39.16000000000078,-1.8661269655231845,1.8661269655231845,0.3517917492376446,0.15624960464001586,-0.23727301879720666
14.107503530454066,13.490123723489923,39.19000000000077,-1.862025230657237,1.862025230657237,0.3451632091179283,0.13970334261870612,-0.23132334519322098
14.093625617186367,13.43608078933594,39.220000000000766,-1.8577294172998524,1.8577294172998524,0.33840187615806844,0.14748858417208316,-0.23604198156979023
14.079414404834296,13.382261227139495,39.25000000000076,-1.8532640101163036,1.8532640101163036,0.33161030585614926,0.15285333286407726,-0.23566633658807212
14.064881359170442,13.328665552783367,39.280000000000754,-1.848837074755564,1.848837074755564,0.32453398502953384,0.15295693006483335,-0.24581528372480238
14.050037816079515,13.275293270731385,39.31000000000075,-1.8443293810993642,1.8443293810993642,0.31736894198937676,0.15371170530999512,-0.25077869170350725
14.034895743371886,13.222146042222978,39.34000000000074,-1.8397885412537942,1.8397885412537942,0.3101702508570011,0.15344729645380875,-0.23918963387920492
14.019466422781242,13.169223569411333,39.370000000000736,-1.8353381092208343,1.8353381092208343,0.3030922636291287,0.16208999768900942,-0.2454209835927819
14.003758588520956,13.116517923321162,39.40000000000073,-1.8310750566416174,1.8310750566416174,0.2961379790544933,0.15258867097345638,-0.25135435027071
13.987783321634417,13.064030100115307,39.430000000000724,-1.8265688036654413,1.8265688036654413,0.289122927241475,0.1600325572517445,-0.25562958299431976
13.971552964468179,13.011765141823277,39.46000000000072,-1.8218549255513419,1.8218549255513419,0.28200738511081846,0.1610133992672732,-0.24609565235700678
13.955078745112903,12.959724070503986,39.49000000000071,-1.8172557056969771,1.8172557056969771,0.2746963888092707,0.15873450209098905,-0.25094249629785126
13.938370478324575,12.907903190008673,39.52000000000071,-1.812573675442105,1.812573675442105,0.267225469644701,0.15980798538914956,-0.2558007905416589
13.921439247067111,12.856302667485819,39.5500000000007,-1.8078750997298538,1.8078750997298538,0.2597841350699177,0.16704163500489808,-0.25980888245153455
13.904296417910999,12.804924097138521,39.580000000000695,-1.8030294671400786,1.8030294671400786,0.25247096807921543,0.1742002426045174,-0.2639088604594634
13.886951138394597,12.753762977183326,39.61000000000069,-1.7983695764619818,1.7983695764619818,0.24500515043227547,0.16587137557767626,-0.27019184128033624
13.869413445653311,12.702817426285824,39.64000000000068,-1.7936238843482255,1.7936238843482255,0.23737654074104836,0.17477082737038194,-0.27693875740402707
13.851693947394411,12.652087418295594,39.67000000000068,-1.7887162049611893,1.7887162049611893,0.23003457391812776,0.18242739512624678,-0.28318521754681647
13.833802468969104,12.601571448026105,39.70000000000067,-1.7840136216006965,1.7840136216006965,0.22256141748777472,0.1909680488933542,-0.2866958794479864
13.815747585794513,12.551264601162233,39.730000000000665,-1.7791993829870334,1.7791993829870334,0.21492970800761718,0.17741324760329005,-0.27973894581486913
13.79754088518673,12.501170404591074,39.76000000000066,-1.774119849278987,1.774119849278987,0.2072692961964974,0.17103641077616313,-0.2547317859796891
13.779194358012374,12.451293214143746,39.79000000000065,-1.7688050331966503,1.7688050331966503,0.1993928389233137,0.1783195173645144,-0.2581495906859258
13.760717478840236,12.401630276942079,39.82000000000065,-1.7637381086537163,1.7637381086537163,0.1914266569109079,0.16271632850739584,-0.2489105795660313
13.742119775751034,12.352178963573882,39.85000000000064,-1.758416861465923,1.758416861465923,0.183157936322851,0.1700476825458137,-0.2536331259482597
13.72341334945655,12.302943112413079,39.880000000000635,-1.7528609522281324,1.7528609522281324,0.174722712613017,0.17643612122896932,-0.2574050348498715
13.704609843028415,12.253925047031561,39.91000000000063,-1.7473057788572603,1.7473057788572603,0.1661525869140822,0.1783259965216834,-0.24841432159380056
13.685715394424832,12.205113051646562,39.94000000000062,-1.7421730097615709,1.7421730097615709,0.15779660329222764,0.16912473982704085,-0.2521276934717632
13.666736782401099,12.156498595499938,39.97000000000062,-1.7369773396429342,1.7369773396429342,0.1501663740886945,0.17581197289057643,-0.25557028299645224
13.647684270877065,12.10808379112111,40.00000000000061,-1.731617658657853,1.731617658657853,0.14245034711253077,0.1826694074090177,-0.2586157018541272
13.628564259235214,12.05986133009367,40.030000000000605,-1.7266598791863657,1.7266598791863657,0.1349080154203433,0.17533810440466877,-0.2622135077058592
13.609383833144348,12.011826431589197,40.0600000000006,-1.72149358755581,1.72149358755581,0.1273392798122866,0.18217283388530434,-0.2665784189074558
13.590153001773924,11.963981856759197,40.09000000000059,-1.716125846729418,1.716125846729418,0.11965239271344995,0.17762988809968858,-0.2477445765790759
13.570879777047905,11.916325360642874,40.12000000000059,-1.7110319424494733,1.7110319424494733,0.11198916043303796,0.17874193703468372,-0.24685499690065577
13.551569223442229,11.86884800074765,40.15000000000058,-1.705887700983932,1.705887700983932,0.10448471553382645,0.1741111720177236,-0.2473474831344986
13.532230480792666,11.821551404576788,40.180000000000575,-1.700586060006827,1.700586060006827,0.09685191466451777,0.17988608466770037,-0.2498757336648375
13.512873046885893,11.774438113837784,40.21000000000057,-1.6950805705426122,1.6950805705426122,0.08918758469541863,0.182911380667932,-0.24534287358387186
13.493504014917885,11.727504842007024,40.24000000000056,-1.6897523827396794,1.6897523827396794,0.08136859571344131,0.18040114820784248,-0.25526957797222605
13.4741303687591,11.680748040584184,40.27000000000056,-1.6843953437040224,1.6843953437040224,0.07341359749228205,0.18617920709827404,-0.2582285897939615
13.454758816771658,11.634163842434894,40.30000000000055,-1.6790054524720257,1.6790054524720257,0.06591726686097107,0.1824555640247166,-0.23987182711488064
13.435396082326163,11.587749501496848,40.330000000000545,-1.6737834446523063,1.6737834446523063,0.05849934301526339,0.17526962808200536,-0.23723011312849074
13.416047281915196,11.541498958161563,40.36000000000054,-1.6685101441239913,1.6685101441239913,0.05108994920791736,0.17941793368979855,-0.23692392542522936
13.390284575376814,11.480088786725846,40.40000000000053,-1.66122316021813,1.66122316021813,0.04113211398464325,0.18500809191349984,-0.23649649493879726
13.3645782750133,11.418971212528533,40.44000000000052,-1.6539691022282108,1.6539691022282108,0.03109693573863158,0.1825576167263726,-0.23826006080064344
13.338943928946819,11.35814156175518,40.480000000000516,-1.6465577597703192,1.6465577597703192,0.020825759806050247,0.1830481687807875,-0.2269244669119898
13.313396537337578,11.297594289738047,40.52000000000051,-1.6393195727842165,1.6393195727842165,0.011007286801139542,0.1949447317462168,-0.24207087964301713
13.287946738244864,11.237316072833654,40.5600000000005,-1.6321750478906547,1.6321750478906547,0.0015054094315808475,0.18649170492600795,-0.22430826040702723
13.262609204448596,11.177305051331077,40.60000000000049,-1.6248143690331829,1.6248143690331829,-0.007929771885964275,0.18536728464479538,-0.20956145769489626
13.237398416607624,11.117559915334482,40.640000000000484,-1.6175003425459678,1.6175003425459678,-0.017361344593645273,0.18416643517955464,-0.20849330836832186
13.212327346548715,11.058076542108273,40.680000000000476,-1.6100301078453452,1.6100301078453452,-0.026927632688123163,0.19019918380074516,-0.20860228441725498
13.187411894056671,10.998858427636595,40.72000000000047,-1.602240897798131,1.602240897798131,-0.036398038471615164,0.1954166134225949,-0.20688891580900806
13.16266512865822,10.939902969720086,40.76000000000046,-1.5947196597264708,1.5947196597264708,-0.045933000009987214,0.19782120041516268,-0.20872512188841055
13.138096157661526,10.88119946368692,40.80000000000045,-1.5871933902884656,1.5871933902884656,-0.05491621989455689,0.20486552594920548,-0.21014405692795773
13.11371514666969,10.82274238658579,40.840000000000444,-1.5797215691525999,1.5797215691525999,-0.06328564630642244,0.1867388279537667,-0.16645081673163942
13.089531770077935,10.764527353924352,40.880000000000436,-1.5722014009033254,1.5722014009033254,-0.07163184829781823,0.19199554181270637,-0.1645347565987301
13.065557762827174,10.706556079661414,40.92000000000043,-1.5644075557979278,1.5644075557979278,-0.07983648623407863,0.19663245679477676,-0.16156327449019633
13.041805205872313,10.648832185150114,40.96000000000042,-1.5565347267222154,1.5565347267222154,-0.0881093971822389,0.1888182616574983,-0.14008886529102765
13.018285932061826,10.591359254314046,41.00000000000041,-1.5483763979221608,1.5483763979221608,-0.0965089150456531,0.1908444611110641,-0.13262686419735426
12.995009800642466,10.534136628880608,41.040000000000404,-1.5405736991652472,1.5405736991652472,-0.10463872954910494,0.19037106142222185,-0.12477087529738817
12.971977695051244,10.47714417364424,41.080000000000396,-1.5329190785713975,1.5329190785713975,-0.11126748447242223,0.19486821677685828,-0.12137655989473252
12.94919790600378,10.420384262686401,41.12000000000039,-1.5250773650842264,1.5250773650842264,-0.11781155577563415,0.19879764893452745,-0.11729367109257822
12.926675733773456,10.363853226893218,41.16000000000038,-1.517531175349045,1.517531175349045,-0.12390936420990514,0.20177148982778983,-0.11378806383262338
12.904414621462653,10.307544953518653,41.20000000000037,-1.509907544231658,1.509907544231658,-0.12939763793949358,0.19446037486881285,-0.08802946854321195
12.882420009179347,10.251460648755064,41.240000000000364,-1.5022554635706813,1.5022554635706813,-0.1345777953615054,0.19583025516212832,-0.07934142928458472
12.860696364018999,10.195600646506323,41.280000000000356,-1.4945173385868498,1.4945173385868498,-0.13949930918936929,0.1980783803380405,-0.07429634164596596
12.839249140278916,10.13996918227853,41.32000000000035,-1.4865838341530617,1.4865838341530617,-0.14423221779237375,0.2012913825903909,-0.06952079240268258
12.81808399287761,10.084572198856712,41.36000000000034,-1.4785224432433832,1.4785224432433832,-0.14885398547642972,0.2048826247883718,-0.06477510462274393
12.797202975426345,10.02940719293578,41.40000000000033,-1.4707247994983907,1.4707247994983907,-0.15300025341239326,0.19854421990046295,-0.04274712237973185
12.77660612371513,9.974468571239562,41.440000000000325,-1.4629064685926076,1.4629064685926076,-0.15639277917365313,0.19926995709174586,-0.03431435350075454
12.75629532771136,9.919758155289738,41.48000000000032,-1.4550103153457186,1.4550103153457186,-0.15946667416958318,0.20127036640504678,-0.028430127351584053
12.736272749104293,9.865279924965304,41.52000000000031,-1.4470066740481853,1.4470066740481853,-0.16231122531695336,0.20383825833686842,-0.0236065278941459
12.716540987423807,9.811040264131174,41.5600000000003,-1.4388307150353365,1.4388307150353365,-0.16500760988907578,0.20633298333444786,-0.018550361508777657
12.697101108183338,9.757042268511556,41.60000000000029,-1.4307764389515616,1.4307764389515616,-0.1674261931326446,0.2031213997690621,-0.004115080367345134
12.677950188510222,9.703279549186167,41.640000000000285,-1.4228093499476362,1.4228093499476362,-0.16901061183301477,0.2010982265521763,0.006972979771506977
12.659087377476066,9.649753856140219,41.68000000000028,-1.4147804137863353,1.4147804137863353,-0.1702653049154876,0.20226020218760923,0.012785355846674966
12.64051218134109,9.596469301415047,41.72000000000027,-1.406669549067784,1.406669549067784,-0.1712544442455466,0.20426248031787467,0.01719049891010509
12.622224251917512,9.54343146116893,41.76000000000026,-1.3984248193230413,1.3984248193230413,-0.1721475421111507,0.20610819947996994,0.021891779928668524
12.604222808312349,9.490645431142301,41.80000000000025,-1.390204582826307,1.390204582826307,-0.17285467031484794,0.2014444740108125,0.03538755983027428
12.586503136820491,9.438105732630815,41.840000000000245,-1.38216197456196,1.38216197456196,-0.1727988833052753,0.2014703644222883,0.04166754884330656
12.569061761101253,9.385812431226746,41.88000000000024,-1.374086847769409,1.374086847769409,-0.17241178945163332,0.20143746868843104,0.0477516317259389
12.551896002684945,9.333769145223997,41.92000000000023,-1.3659456638257832,1.3659456638257832,-0.1718066532314475,0.2013709688083132,0.0537246158848933
12.535003439494682,9.281981015096147,41.96000000000022,-1.3577582797219843,1.3577582797219843,-0.17104498534687548,0.20509806938188613,0.055094993436881234
12.51837938271751,9.230446794516208,42.00000000000021,-1.3497016644606208,1.3497016644606208,-0.1698699205015348,0.20771684242905247,0.05795381243798203
12.502019174893283,9.17916643863558,42.040000000000205,-1.3416427600125163,1.3416427600125163,-0.16836000683294663,0.20097961017512384,0.0709273144123692
12.485918558597056,9.128142015996378,42.0800000000002,-1.3335716363565853,1.3335716363565853,-0.16660601783491483,0.20085520256861886,0.0759604028491353
12.470073447295047,9.077376763664041,42.12000000000019,-1.3254568865011414,1.3254568865011414,-0.1646566687196186,0.20070392817209004,0.08087185462668105
12.454479906810107,9.026874881601591,42.16000000000018,-1.3172589154469447,1.3172589154469447,-0.16252846675204868,0.20340621419219818,0.0830689487405436
12.439134179053434,8.976641506333415,42.20000000000017,-1.3090210942445974,1.3090210942445974,-0.16027904988378203,0.20112786752457454,0.08972916652608927
12.424030174429179,8.926674411925335,42.240000000000165,-1.3009812870944857,1.3009812870944857,-0.15766770162549693,0.20008822238705162,0.09475169056460737
12.409161843141543,8.876972226001064,42.28000000000016,-1.2929382295690925,1.2929382295690925,-0.15475693947025543,0.19987388835355574,0.09893217191056522
12.394524208405578,8.82753769888897,42.32000000000015,-1.2848657461601012,1.2848657461601012,-0.151671456655027,0.2007435487767162,0.10231740407113073
12.380112466558705,8.778374383341475,42.36000000000014,-1.2767343252221308,1.2767343252221308,-0.14842703590608003,0.20133966348347618,0.10567790259846842
12.365921742445105,8.729485754404749,42.400000000000134,-1.2686315801715038,1.2686315801715038,-0.14505699013869355,0.19909448744463917,0.11058847194230828
12.351945504608379,8.680869700961411,42.440000000000126,-1.2606270831349775,1.2606270831349775,-0.14138187281161518,0.19881751133334874,0.11417213896628631
12.338177913372125,8.632526826813162,42.48000000000012,-1.2526265090137803,1.2526265090137803,-0.13750245644719117,0.19861446980204542,0.11749303513450858
12.321253554829003,8.572485708513714,42.53000000000011,-1.2425984234034515,1.2425984234034515,-0.13249342431980424,0.19811953702443869,0.12162706053452799
12.304636364198577,8.512880033659417,42.5800000000001,-1.2325701843798336,1.2325701843798336,-0.12725194691029,0.19898436950159878,0.12527840961665654
12.28831465914332,8.45371017169204,42.63000000000009,-1.2226223060659271,1.2226223060659271,-0.12172573309809255,0.197233166589263,0.12921519765094408
12.272277092227203,8.394977663576917,42.68000000000008,-1.2126915721543283,1.2126915721543283,-0.11597536550346631,0.1967709200991433,0.1326830130665388
12.256512748716196,8.336685430194352,42.73000000000007,-1.202760368569324,1.202760368569324,-0.11001620585794787,0.19628115929176151,0.13600973684396045
12.241010990465393,8.27883705665905,42.78000000000006,-1.192813493775414,1.192813493775414,-0.10386485559917737,0.19576766837213277,0.13906676953712963
12.22576118875133,8.22143575435871,42.83000000000005,-1.182909904617349,1.182909904617349,-0.09752532899527783,0.19525039924751722,0.14202592160623542
12.2107518490583,8.164480959089198,42.88000000000004,-1.1730667108001085,1.1730667108001085,-0.09099403906811394,0.19469947643360241,0.1447810144529615
12.195972164813098,8.107974085305248,42.93000000000003,-1.1632477659481215,1.1632477659481215,-0.08429339624851996,0.19412746427365318,0.14736978910541473
12.181411577804244,8.051916801200033,42.98000000000002,-1.1534542189208503,1.1534542189208503,-0.0774318322654817,0.19353223857899746,0.14984269736820413
12.16705968569887,7.9963106349385695,43.03000000000001,-1.1436866130806007,1.1436866130806007,-0.07042043875649523,0.1929200732210753,0.15209489254034297
12.152906260585887,7.941156992820534,43.08,-1.13394611693656,1.13394611693656,-0.06326086536291392,0.1922838694157589,0.1542593158278877
12.138941259833198,7.886457119528178,43.12999999999999,-1.1242339735932148,1.1242339735932148,-0.05597014626016645,0.19163199641361073,0.1562200474551782
12.12515483938698,7.832212112427899,43.17999999999998,-1.114551368921068,1.114551368921068,-0.04855186605615447,0.1909578491482989,0.1580912145299225
12.111537363706393,7.778422932082265,43.22999999999997,-1.104899194305693,1.104899194305693,-0.04101592699727954,0.19026692950908258,0.15979911291432222
12.0980794134287,7.725090406861694,43.27999999999996,-1.0952785907986944,1.0952785907986944,-0.033365874367170346,0.18955633883368855,0.16138592825760678
12.084771805909558,7.672215229735813,43.32999999999995,-1.085690438184443,1.085690438184443,-0.025613405802407143,0.18882836921115606,0.16284782619701324
12.071605594046666,7.619797971936661,43.37999999999994,-1.0761357574032853,1.0761357574032853,-0.017765202122918062,0.18808291223800075,0.16418694368317682
12.058572073171776,7.567839076950902,43.42999999999993,-1.0666154971387591,1.0666154971387591,-0.009799201494753919,0.18731938315542473,0.16534626060547394
12.045662785156521,7.516338875227487,43.47999999999992,-1.057130527427768,1.057130527427768,-0.0018033374262330498,0.186541029367591,0.16652094215411234
12.03286953348375,7.4652975758978295,43.52999999999991,-1.0476818264915413,1.0476818264915413,0.0062958678328073805,0.18574505912561265,0.16753441089783447
12.020184376827235,7.414715281942428,43.5799999999999,-1.038270181026589,1.038270181026589,0.014464718481148942,0.18493416612077007,0.16843249056781692
12.007599633235378,7.364591985577929,43.62999999999989,-1.0288965592515167,1.0288965592515167,0.022698327010754586,0.18410730006692927,0.16924540303042276
11.99510788313453,7.31492757936404,43.67999999999988,-1.019561674345646,1.019561674345646,0.030993047354670997,0.183265640557194,0.16994964284741024
11.982701976030429,7.265721851936949,43.72999999999987,-1.0102664655395839,1.0102664655395839,0.039339911941447495,0.18240958882702646,0.17057382818273975
11.970375024385838,7.21697449952657,43.77999999999986,-1.0010116043558304,1.0010116043558304,0.047734197137372245,0.18153879322707683,0.1711180464263328
11.955677594262712,7.159082163837271,43.83999999999985,-0.9899602562534277,0.9899602562534277,0.05786603808275367,0.1804774785153809,0.17164920712960063
11.941073392126818,7.1018484549474366,43.899999999999835,-0.9789694969029207,0.9789694969029207,0.0680496973234766,0.1793935800943446,0.17210647641584406
11.926552022406076,7.045272337987966,43.95999999999982,-0.9680405370228827,0.9680405370228827,0.07828007048988385,0.17829524536200436,0.17240622303771175
11.912103626336235,6.989352612238593,44.01999999999981,-0.957174709541334,0.957174709541334,0.0885506421940944,0.1771778645901567,0.17259648432053687
11.89771887886912,6.934087915534106,44.0799999999998,-0.9463730654806385,0.9463730654806385,0.09885145064230971,0.17604004620076358,0.17273640780431904
11.88338898470081,6.879476728132342,44.13999999999979,-0.9356367584730415,0.9356367584730415,0.1091785178538805,0.17489074791670198,0.1727762272752562
11.86910566344194,6.8255173853327165,44.199999999999775,-0.9249669692079202,0.9249669692079202,0.1195226087451924,0.17372449861374328,0.1727704740100572
11.85486114180117,6.772208078328558,44.25999999999976,-0.9143646419657777,0.9143646419657777,0.12988081270779944,0.17253925352085883,0.17271416226096295
11.840648151462617,6.719546858914625,44.31999999999975,-0.9038308260677886,0.9038308260677886,0.14024420397858203,0.1713446345092287,0.1726045896519777
11.826459909633172,6.667531651158611,44.37999999999974,-0.8933665510982703,0.8933665510982703,0.15063702425825345,0.1701343069689901,0.17239197850884014
11.812290104504802,6.6161602529207,44.43999999999973,-0.8829726303152882,0.8829726303152882,0.16097670763617164,0.16890833734099234,0.17228446858050087
11.798132892293706,6.565430338288974,44.499999999999716,-0.8726499970192722,0.8726499970192722,0.17133826007613462,0.16767379168415888,0.17208464213122698
11.783982874547524,6.5153394685100015,44.559999999999704,-0.8623995739518032,0.8623995739518032,0.1816922764723626,0.1664265532275321,0.17186911330447266
11.769835081951785,6.465885092740986,44.61999999999969,-0.8522220800523722,0.8522220800523722,0.19204078034846422,0.16516277076563343,0.17157328481625517
11.75568496943782,6.4170645492404415,44.67999999999968,-0.842118301826286,0.842118301826286,0.20237634875788152,0.16389268689483247,0.17127739582330814
11.741528394562529,6.3688750758170185,44.73999999999967,-0.8320890875054837,0.8320890875054837,0.21269861383177258,0.16261173283456748,0.1709808154487438
11.724999231903896,6.313447800709237,44.809999999999654,-0.8204834119768613,0.8204834119768613,0.22472734686223161,0.1611013460286132,0.1705859805876989
11.708450856028094,6.25887086276292,44.87999999999964,-0.8089811769536698,0.8089811769536698,0.23673030229785938,0.15957863563997032,0.1701677877855724
11.691878610440925,6.205139368131352,44.949999999999626,-0.7975835004000297,0.7975835004000297,0.24873472404011382,0.1580490067170822,0.16970896574497507
11.67527846694795,6.152248258024812,45.01999999999961,-0.7862913094163139,0.7862913094163139,0.26066090720473317,0.15650825329659765,0.16932180629820348
11.65864700473563,6.100192311211564,45.0899999999996,-0.7751054387213739,0.7751054387213739,0.2725859555195663,0.15495363756794245,0.1687650109035845
11.641981368359577,6.048966150997053,45.159999999999584,-0.7640266349313537,0.7640266349313537,0.284483594580356,0.1533924909994821,0.16814567870081995
11.6252792422234,5.998564250950286,45.22999999999957,-0.7530557329567084,0.7530557329567084,0.29634765534835533,0.15182812838828097,0.16751112371510313
11.60853882884713,5.948980942473969,45.29999999999956,-0.7421934328490637,0.7421934328490637,0.3081766922136178,0.15025339665777762,0.16670002784202087
11.591758813303208,5.900210416816545,45.36999999999954,-0.7314402626527593,0.7314402626527593,0.3199687725668888,0.14866898930254224,0.16565160869881096
11.574938344809452,5.852246726600857,45.43999999999953,-0.7207966612864373,0.7207966612864373,0.3317133127853474,0.14709104088987188,0.1646602532565171
11.558077014677789,5.805083794117297,45.509999999999515,-0.7102632826042373,0.7102632826042373,0.34340276164439754,0.14550535976360765,0.16340274185389203
11.538756916585672,5.752155855909974,45.5899999999995,-0.6983604778093616,0.6983604778093616,0.3566901818912946,0.1436871127081539,0.1616157561954767
11.519384126845713,5.700256233593972,45.66999999999948,-0.6866023698214868,0.6866023698214868,0.3698808322850046,0.1418722458968799,0.15960890180720427
11.499959945457478,5.649375252724438,45.74999999999947,-0.6749892343549998,0.6749892343549998,0.3829573682715714,0.14006186193076012,0.15737141930097995
11.48048629234328,5.599503034499816,45.82999999999945,-0.6635213604614899,0.6635213604614899,0.3958957764203526,0.13825127236544682,0.15470353179707286
11.460965680276292,5.5506294997712144,45.909999999999435,-0.6521987390691074,0.6521987390691074,0.408674772390636,0.13644178278666388,0.15153558973461315
11.441401182899238,5.5027443690958435,45.98999999999942,-0.6410211185772617,0.6410211185772617,0.42127529435192274,0.13464645169468878,0.1481744059948605
11.421796418943298,5.455837161757305,46.0699999999994,-0.6299881571952964,0.6299881571952964,0.43365936237346875,0.13285907588538387,0.14441155714531803
11.399698096327375,5.404222181064433,46.159999999999386,-0.6177486656419894,0.6177486656419894,0.4473025045743581,0.12951337013556935,0.13982659309199788
11.377560704382976,5.35381587888969,46.24999999999937,-0.6056909952529009,0.6056909952529009,0.46059300554943977,0.127561237577078,0.13433013606828068
11.355474243833505,5.30478330334972,46.33999999999935,-0.5907448549826092,0.5907448549826092,0.4730429566079207,0.12565347149208259,0.12865357070944758
11.333398608847677,5.256990923231763,46.42999999999933,-0.5791666648269304,0.5791666648269304,0.4855224682786882,0.12374128474679635,0.1223305205266218
11.311308127077547,5.2103455903414675,46.519999999999314,-0.5677907169958,0.5677907169958,0.49747963611736445,0.12184705968863209,0.11539958691021969
11.289212220122938,5.1648313171553415,46.609999999999296,-0.5565587040661576,0.5565587040661576,0.5089279536178206,0.11997726797283598,0.1080748774330318
11.264667418518997,5.115567310077899,46.709999999999276,-0.5442792814365113,0.5442792814365113,0.5209661974291795,0.11792570828936676,0.09974675939350716
11.240143017591379,5.067656899039714,46.809999999999256,-0.5322088738714604,0.5322088738714604,0.5322288660856834,0.11590224378183833,0.09098165319621404
11.215654112810713,5.0210762081640175,46.909999999999236,-0.5203446852896102,0.5203446852896102,0.5426666772932542,0.11390817452277974,0.08187489951768623
11.191216472548097,4.975800891319593,47.009999999999216,-0.5086839904166361,0.5086839904166361,0.5522420230161635,0.11194551084272202,0.07263331795278044
11.166846430081582,4.931806159177679,47.1099999999992,-0.4972236681169032,0.4972236681169032,0.5609275878304397,0.11001119337513854,0.0636094114187975
11.140137505695975,4.884860934348671,47.219999999999175,-0.48484498752568805,0.48484498752568805,0.5694284775743235,0.10791192986962532,0.05376040688496968
11.113553480578606,4.839400619758102,47.32999999999915,-0.47270122252202074,0.47270122252202074,0.5768235949147067,0.10584691085861102,0.04408238756072616
11.08711736381662,4.795390563879222,47.43999999999913,-0.46078910794243866,0.46078910794243866,0.5831280165494075,0.10380602753345512,0.034816424425112374
11.060852169041098,4.752795672547614,47.54999999999911,-0.44910482260437323,0.44910482260437323,0.5883629395090222,0.10179326598477041,0.025833286493789367
11.034780704542227,4.711580495199071,47.65999999999909,-0.43764541271576407,0.43764541271576407,0.5925674538626056,0.09980430541005376,0.01718605583375777
11.008925321988707,4.671709265682073,47.769999999999065,-0.4264080026949363,0.4264080026949363,0.5957759624947135,0.09783572794166992,0.009419012778361172
10.983307764655217,4.6331460535753,47.87999999999904,-0.41538972855618184,0.41538972855618184,0.5980180046106658,0.09588774829253129,0.0025508399239234777
10.957948973094066,4.595854801592022,47.98999999999902,-0.4045885050586756,0.4045885050586756,0.5993651572955092,0.09395496015914541,0.00042417860733555223
10.93286894949507,4.559799463493965,48.099999999999,-0.394001878911595,0.394001878911595,0.59982151560968,0.09203647256657849,0.00019481653165659744
10.908086535416263,4.524944115988958,48.20999999999898,-0.3836282909325761,0.3836282909325761,0.5999508279007952,0.09013454520243562,6.497354319679439e-05
10.88361907064411,4.491253260284813,48.319999999998956,-0.37346586265667003,0.37346586265667003,0.5999860967256295,0.08823786733098124,2.449799181718074e-05
10.859482212865627,4.458691959448417,48.429999999998934,-0.3635131851855674,0.3635131851855674,0.5999951756824253,0.08580449117441735,4.246792983790689e-06
10.835689959869017,4.427225908145659,48.53999999999891,-0.3537691541568436,0.3537691541568436,0.5999969933620732,0.08342669673371082,1.825807072455363e-05
10.812357765589013,4.396953902434581,48.64999999999889,-0.3416471236944898,0.3416471236944898,0.5999994147436701,0.08160713462477683,-4.4107926089534415e-07
10.789464099095541,4.367794874873077,48.75999999999887,-0.33243356809657976,0.33243356809657976,0.5999983114968408,0.0797599853211743,1.51958763082818e-05
10.766942115243799,4.339617596981928,48.869999999998846,-0.32344294339484203,0.32344294339484203,0.5999997389890281,0.07790257387352001,-8.01282397302186e-07
10.744800646488319,4.3123922747067605,48.979999999998824,-0.31463234972574716,0.31463234972574716,0.6,0.07601652072320209,-1.3300626506002567e-06
10.723046205304732,4.286088437190434,49.0899999999988,-0.30602608238295925,0.30602608238295925,0.5999997609439854,0.07408753152960318,8.327677764164445e-09
10.70168360555934,4.260675702581265,49.19999999999878,-0.29762652856388017,0.29762652856388017,0.6,0.07209826684771493,-1.2276497361839196e-06
10.68071617279303,4.236123992289736,49.30999999999876,-0.28943801032728456,0.28943801032728456,0.5999986993222276,0.0700107518068496,1.148150513910129e-05
10.660145635375903,4.2124033587833765,49.41999999999874,-0.2814672625425064,0.2814672625425064,0.6,0.06780195371521675,-1.15907455278263e-06
10.639971968962337,4.189483776666569,49.529999999998715,-0.2737239107876207,0.2737239107876207,0.6,0.06546058264872517,-1.1258258143330425e-06
10.620193198135352,4.167334901780723,49.63999999999869,-0.2662209074708154,0.2662209074708154,0.6,0.06304073332493473,-1.0980870707386056e-06
10.60080521841059,4.145925871835934,49.74999999999867,-0.258972782083288,0.258972782083288,0.6,0.060697315866926546,-9.05229784726343e-07
10.581801882187882,4.1252254058463045,49.85999999999865,-0.25198970637329765,0.25198970637329765,0.6,0.05861408352221977,-1.0278632161059106e-06
10.56317573899559,4.105202592122134,49.96999999999863,-0.24526681781700801,0.24526681781700801,0.6,0.05687507141726075,-8.25729301261944e-07
10.544919496774154,4.0858283750812365,50.079999999998606,-0.23877891582215996,0.23877891582215996,0.6,0.055448257149925316,-8.47249546625766e-07
10.527027405857163,4.067076851964184,50.189999999998584,-0.23248924513427535,0.23248924513427535,0.6,0.05426071518808601,-7.594260561029323e-07
10.509495741126496,4.048925553340901,50.29999999999856,-0.22636261060349647,0.22636261060349647,0.6,0.053245791603884526,-6.099001811315589e-07
10.49232253033483,4.0313549444735495,50.40999999999854,-0.22037117891382965,0.22037117891382965,0.6,0.05235812158803184,-6.998409182792451e-07
10.475507069960797,4.014347755377327,50.51999999999852,-0.21449440435908737,0.21449440435908737,0.6,0.05156187701279881,-5.6149722646538e-07
10.459049495628529,3.9978884161373323,50.629999999998496,-0.20871749120122476,0.20871749120122476,0.5999995771110955,0.05082836125019071,3.584225727050093e-06
10.442950450560284,3.9819626300657447,50.739999999998474,-0.20302991065437667,0.20302991065437667,0.6,0.05013529530952189,-5.166239385483768e-07
10.427210839082626,3.966557060187618,50.84999999999845,-0.19742429811752368,0.19742429811752368,0.5999994070152498,0.04946478695274842,5.466099726515658e-06
10.411831639195306,3.9516590941098455,50.95999999999843,-0.1918957674295794,0.1918957674295794,0.6,0.04880363136860609,-4.755162851578156e-07
10.396813754011605,3.9372566619113774,51.06999999999841,-0.1864414387509469,0.1864414387509469,0.6,0.04813994008774589,-3.811548483161314e-07
10.382157894330627,3.9233380949814882,51.17999999999839,-0.18105995861582244,0.18105995861582244,0.6,0.04746480986436348,-4.377036146178646e-07
10.367864480728144,3.9098920118611358,51.289999999998365,-0.17575129643893092,0.17575129643893092,0.6,0.04677203933646536,-3.5079213320750903e-07
10.353933561157445,3.8969072250356023,51.39999999999834,-0.17051650507002783,0.17051650507002783,0.5999996866095871,0.04605170654298148,2.731016743227856e-06
10.340364740379735,3.884372663557644,51.50999999999832,-0.16535762165275478,0.16535762165275478,0.6,0.04529986373481216,-3.228932106841978e-07
10.327157119823253,3.872277309044528,51.6199999999983,-0.16027740135072013,0.16027740135072013,0.6,0.04450902965774131,-2.9023680328871285e-07
10.314309246801487,3.860610142843579,51.72999999999828,-0.1552793351513134,0.1552793351513134,0.6,0.043675321972837786,-0.00029851604512497914
10.301819071116055,3.8493601018888546,51.839999999998255,-0.1503674169223986,0.1503674169223986,0.6,0.04283453506972389,-0.004094505461702931
10.289683906255307,3.8385160399477862,51.949999999998234,-0.14554625859750966,0.14554625859750966,0.5999905720400572,0.042036869106657,-0.007777204282042513
10.277900471013607,3.8280667535788577,52.05999999999821,-0.14081781301587562,0.14081781301587562,0.5996912490704992,0.04127581997130093,-0.0113016367430215
10.266465361993347,3.81800135524065,52.16999999999819,-0.1361779567946612,0.1361779567946612,0.598982008782809,0.04054476609674642,-0.014629646124583584
10.255375311519469,3.808309468900408,52.27999999999817,-0.13162252033322033,0.13162252033322033,0.5978783121999831,0.03983726334498534,-0.01772881698879669
10.244627146903797,3.7989811831489666,52.389999999998146,-0.12714807700368405,0.12714807700368405,0.596400412619893,0.039146822623959375,-0.020572383279003303
10.234217738119115,3.790006996758511,52.499999999998124,-0.1227519056558902,0.1227519056558902,0.5945722631147776,0.03846713631666757,-0.023139458922056738
10.224143945544249,3.7813777657618757,52.6099999999981,-0.11843200082229763,0.11843200082229763,0.5924208297785908,0.037792288618822924,-0.02541558850039707
10.21440256701518,3.773084650975125,52.71999999999808,-0.11418705356472875,0.11418705356472875,0.5899757735364692,0.0371170226734623,-0.027393327913063436
10.204990286769723,3.765119067895358,52.82999999999806,-0.11001641603828177,0.11001641603828177,0.5872687644210361,0.03643691599481692,-0.029072219079145735
10.19590362857996,3.7574726405769368,52.93999999999804,-0.10592003026956237,0.10592003026956237,0.5843317635540857,0.03574843075655364,-0.03045782429875816
10.187138914974456,3.7501371607315166,53.049999999998015,-0.10189834450870955,0.10189834450870955,0.5811989390894777,0.03504923276488619,-0.03156269133757761
10.178692234675399,3.743104553549204,53.15999999999799,-0.09795221048462069,0.09795221048462069,0.577901609933658,0.034337793441271774,-0.032402939365157604
10.17055941899194,3.7363668505274474,53.26999999999797,-0.09408276841735563,0.09408276841735563,0.5744717220568396,0.033613708028995014,-0.03299946673832943
10.162736028177338,3.7299161699532175,53.37999999999795,-0.09029133708924655,0.09029133708924655,0.5709388728359854,0.032877360750805044,-0.03337539375273354
10.155217347339937,3.7237447045051026,53.48999999999793,-0.08657930170724637,0.08657930170724637,0.5673307158200814,0.03212984845070866,-0.03355529831366605
10.147998391320682,3.717844715410216,53.599999999997905,-0.08294802169177432,0.08294802169177432,0.5636729380321913,0.03137281371000348,-0.0335640913495165
10.141073917366626,3.7122085321789875,53.70999999999788,-0.07939874850632953,0.07939874850632953,0.5599875672866611,0.030608197901116834,-0.03342580275833572
10.134438443904195,3.706828556557792,53.81999999999786,-0.07593256565217205,0.07593256565217205,0.5562945538655214,0.02983818068452006,-0.033163262180846684
10.128086274006987,3.701697269672259,53.92999999999784,-0.07255034690155684,0.07255034690155684,0.5526110548675284,0.029065006328040252,-0.03279749233836849
10.122011521717877,3.696807240975065,54.03999999999782,-0.06925272981698447,0.06925272981698447,0.5489517282657569,0.02829089448047997,-0.032347457514662274
10.11620813997572,3.6921511381539207,54.149999999997796,-0.06604010712970781,0.06604010712970781,0.5453285553554601,0.027517955420635714,-0.03182992701704709
10.110669948855287,3.687721737104873,54.259999999997774,-0.06291262592437155,0.06291262592437155,0.5417517633685979,0.3972810807182063,0.00951257882900896
10.105390663222217,3.6835119313988836,54.36999999999775,-0.05987019900338945,0.05987019900338945,0.5382292417553458,0.02391064181864473,-0.03069703009652064
10.100469494917753,3.679598581453198,54.47999999999773,-0.052824876682006104,0.052824876682006104,0.5358505464847151,0.02311816437476494,-0.03023452775083532
10.096032683772435,3.676079309167782,54.58999999999771,-0.0501660072804297,0.0501660072804297,0.5318358115100688,0.022613976627262288,-0.02968228064123761
10.091814747056892,3.6727414033466594,54.69999999999769,-0.04763947690679423,0.04763947690679423,0.5284901121749117,0.021954273298443298,-0.029131291686431124
10.087810475805103,3.6695795070998454,54.809999999997665,-0.04513866407356091,0.04513866407356091,0.5252036110289181,0.021301781621174874,-0.028562872467513257
10.084015999218408,3.666589431960061,54.91999999999764,-0.04271002009251711,0.04271002009251711,0.5219771172415155,0.020656594457031906,-0.027982963737301716
10.080425551895985,3.663765600026734,55.02999999999762,-0.040353799061319105,0.040353799061319105,0.5188119589245438,0.020019802636992056,-0.02739660705890846


==> plots/introduction/overview_goal_pose.csv <==
x,y,rl_x,rl_y,rr_x,rr_y,fl_x,fl_y,fr_x,fr_y
12.367193317211036,6.7785108213818095,9.297499836859101,4.087230793832682,10.459288867556973,2.623192799738914,11.549564702038118,5.8743594526108405,12.711353732735988,4.410321458517072
13.65330434156304,5.157807445362545,9.924161364561089,4.584518768449213,11.08595039525896,3.1204807743554452,12.176226229740106,6.371647427227371,13.338015260437976,4.907609433133603
10.143828707086614,2.37285902729914,9.799839370906957,4.74118415037471,10.961628401604829,3.2771461562809416,12.051904236085974,6.528312809152868,13.213693266783844,5.0642748150590995
8.857717682734611,3.993562403318404,9.17317784320497,4.243896175758179,10.334966873902841,2.7798581816644106,11.425242708383987,6.031024834536337,12.587031739081857,4.566986840442569
12.367193317211036,6.7785108213818095,9.297499836859101,4.087230793832682,10.459288867556973,2.623192799738914,11.549564702038118,5.8743594526108405,12.711353732735988,4.410321458517072


==> plots/method/dyn_cost_type/schematic_goal_pose.csv <==
x,y,theta,thetas_y
0.0,1.0,0.0,0.0
1.8741795224875575,1.6976294995373116,1.8741795224875575,0.0
3.774802193492536,2.319527288156219,3.774802193492536,0.0
5.7048796938299215,2.842886590124147,5.7048796938299215,0.0
7.656490878590521,3.2786899944082624,7.656490878590521,0.0
9.628438268009106,3.6109324068680326,9.628438268009106,0.0
11.614539685124337,3.8428783070936947,11.614539685124337,0.0
13.610083750870093,3.9721708542101712,13.610083750870093,0.0
15.538213914948834,3.991029768084186,15.538213914948834,0.0
17.37775953918888,3.9227786897072225,17.37775953918888,0.0
19.124288727863775,3.768832981749226,19.124288727863775,0.0
20.77572411277594,3.5503080497502753,20.77572411277594,0.0
22.33095555888092,3.280991480871831,22.33095555888092,0.0
23.788987754713233,2.9694197279883587,23.788987754713233,0.0
25.14938984562187,2.62433954374047,25.14938984562187,0.0
26.41408791905927,2.260538825631231,26.41408791905927,0.0
27.584470890507284,1.8871018549891174,27.584470890507284,0.0
28.6614635790107,1.5101544140129208,28.6614635790107,0.0
29.6461634334214,1.1356373505217974,29.6461634334214,0.0
30.541947954036267,0.7741883524848889,30.0,0.0
31.351676432623506,0.43341227198608806,30.0,0.0
32.07305494499988,0.10879194141671894,30.0,0.0
32.711916476759285,-0.1857596304336555,30.0,0.0
33.26657941672186,-0.4538467180822338,30.0,0.0
33.74246182331077,-0.6838565479335389,30.0,0.0
34.13440482356578,-0.8861091588423218,30.0,0.0
34.448510731200976,-1.0483972111205038,30.0,0.0
34.68487937198614,-1.170521008859507,30.0,0.0
34.843510745921286,-1.2524805520593314,30.0,0.0
34.92440485300641,-1.2942758407199766,30.0,0.0


==> plots/problem/problem_corridor.csv <==
path_x,path_y,x_bound_left,y_bound_left,x_bound_right,y_bound_right,smooth_x_bound_left,smooth_y_bound_left,smooth_x_bound_right,smooth_y_bound_right
0.09396926207859085,-0.03420201433256687,-1.274111311224084,-3.7929724974762005,1.4620498353812657,3.724568468811067,-1.274111311224084,-3.7929724974762005,1.4620498353812657,3.724568468811067
0.1879385241571817,-0.06840402866513375,-1.180142049145493,-3.8271745118087677,1.5560190974598567,3.6903664544784998,-1.180142049145493,-3.8271745118087677,1.5560190974598567,3.6903664544784998
0.28190778623577256,-0.10260604299770062,-1.0861727870669022,-3.8613765261413344,1.6499883595384475,3.656164440145933,-1.0861727870669022,-3.8613765261413344,1.6499883595384475,3.656164440145933
0.3758770483143634,-0.1368080573302675,-0.9922035249883114,-3.895578540473901,1.7439576216170383,3.6219624258133662,-0.9922035249883114,-3.895578540473901,1.7439576216170383,3.6219624258133662
0.4698463103929542,-0.17101007166283436,-0.8982342629097206,-3.929780554806468,1.837926883695629,3.5877604114807995,-0.8982342629097206,-3.929780554806468,1.837926883695629,3.5877604114807995
0.563815572471545,-0.20521208599540122,-0.8042650008311298,-3.963982569139035,1.9318961457742199,3.5535583971482323,-0.8042650008311298,-3.963982569139035,1.9318961457742199,3.5535583971482323
0.6577848345501359,-0.23941410032796812,-0.7102957387525389,-3.998184583471602,2.0258654078528107,3.5193563828156655,-0.7102957387525389,-3.998184583471602,2.0258654078528107,3.5193563828156655
0.7517540966287268,-0.273616114660535,-0.616326476673948,-4.032386597804169,2.119834669931402,3.485154368483099,-0.616326476673948,-4.032386597804169,2.119834669931402,3.485154368483099
0.8457233587073176,-0.30781812899310185,-0.5223572145953572,-4.066588612136735,2.2138039320099923,3.450952354150532,-0.5223572145953572,-4.066588612136735,2.2138039320099923,3.450952354150532
0.9396926207859084,-0.3420201433256687,-0.4283879525167664,-4.100790626469302,2.3077731940885835,3.416750339817965,-0.4283879525167664,-4.100790626469302,2.3077731940885835,3.416750339817965
1.0336618828644994,-0.37622215765823563,-0.3344186904381754,-4.134992640801869,2.4017424561671743,3.382548325485398,-0.3344186904381754,-4.134992640801869,2.4017424561671743,3.382548325485398
1.1276311449430902,-0.4104241719908025,-0.2404494283595846,-4.1691946551344365,2.495711718245765,3.3483463111528313,-0.2404494283595846,-4.1691946551344365,2.495711718245765,3.3483463111528313
1.2216004070216813,-0.4446261863233694,-0.14648016628099358,-4.203396669467003,2.5896809803243563,3.314144296820264,-0.14648016628099358,-4.203396669467003,2.5896809803243563,3.314144296820264
1.3155696691002718,-0.47882820065593623,-0.05251090420240301,-4.23759868379957,2.6836502424029467,3.2799422824876974,-0.05251090420240301,-4.23759868379957,2.6836502424029467,3.2799422824876974
1.4095389311788629,-0.5130302149885031,0.04145835787618801,-4.271800698132137,2.777619504481538,3.2457402681551306,0.04145835787618801,-4.271800698132137,2.777619504481538,3.2457402681551306
1.5035081932574537,-0.54723222932107,0.1354276199547788,-4.306002712464704,2.8715887665601283,3.211538253822564,0.1354276199547788,-4.306002712464704,2.8715887665601283,3.211538253822564
1.5974774553360445,-0.5814342436536368,0.2293968820333696,-4.34020472679727,2.9655580286387195,3.177336239489997,0.2293968820333696,-4.34020472679727,2.9655580286387195,3.177336239489997
1.6914467174146355,-0.6156362579862038,0.32336614411196063,-4.374406741129837,3.0595272907173103,3.14313422515743,0.32336614411196063,-4.374406741129837,3.0595272907173103,3.14313422515743
1.785415979493226,-0.6498382723187706,0.4173354061905512,-4.408608755462405,3.153496552795901,3.108932210824863,0.4173354061905512,-4.408608755462405,3.153496552795901,3.108932210824863
1.8793852415718169,-0.6840402866513374,0.511304668269142,-4.4428107697949715,3.2474658148744915,3.0747301964922964,0.511304668269142,-4.4428107697949715,3.2474658148744915,3.0747301964922964
1.9733545036504079,-0.7182423009839043,0.605273930347733,-4.477012784127538,3.3414350769530827,3.040528182159729,0.605273930347733,-4.477012784127538,3.3414350769530827,3.040528182159729
2.067323765728999,-0.7524443153164713,0.699243192426324,-4.511214798460105,3.435404339031674,3.0063261678271624,0.699243192426324,-4.511214798460105,3.435404339031674,3.0063261678271624
2.1612930278075897,-0.7866463296490381,0.7932124545049148,-4.545416812792672,3.5293736011102643,2.9721241534945957,0.7932124545049148,-4.545416812792672,3.5293736011102643,2.9721241534945957
2.2552622898861805,-0.820848343981605,0.8871817165835056,-4.5796188271252385,3.6233428631888556,2.937922139162029,0.8871817165835056,-4.5796188271252385,3.6233428631888556,2.937922139162029
2.3492315519647713,-0.855050358314172,0.9811509786620964,-4.613820841457805,3.717312125267446,2.9037201248294617,0.9811509786620964,-4.613820841457805,3.717312125267446,2.9037201248294617
2.443200814043362,-0.8892523726467387,1.0751202407406872,-4.648022855790373,3.811281387346037,2.869518110496895,1.0751202407406872,-4.648022855790373,3.811281387346037,2.869518110496895
2.537170076121953,-0.9234543869793056,1.169089502819278,-4.68222487012294,3.9052506494246275,2.8353160961643282,1.169089502819278,-4.68222487012294,3.9052506494246275,2.8353160961643282
2.6311393382005437,-0.9576564013118725,1.2630587648978688,-4.716426884455506,3.9992199115032188,2.801114081831761,1.2630587648978688,-4.716426884455506,3.9992199115032188,2.801114081831761
2.725108600279135,-0.9918584156444394,1.35702802697646,-4.750628898788073,4.09318917358181,2.7669120674991943,1.35702802697646,-4.750628898788073,4.09318917358181,2.7669120674991943
2.8190778623577257,-1.0260604299770062,1.4509972890550509,-4.78483091312064,4.1871584356604,2.7327100531666275,1.4509972890550509,-4.78483091312064,4.1871584356604,2.7327100531666275
2.913047124436316,-1.060262444309573,1.5449665511336412,-4.819032927453207,4.281127697738991,2.6985080388340608,1.5449665511336412,-4.819032927453207,4.281127697738991,2.6985080388340608
3.0070163865149073,-1.09446445864214,1.6389358132122325,-4.853234941785773,4.375096959817582,2.664306024501494,1.6389358132122325,-4.853234941785773,4.375096959817582,2.664306024501494
3.100985648593498,-1.128666472974707,1.7329050752908233,-4.887436956118341,4.469066221896173,2.630104010168927,1.7329050752908233,-4.887436956118341,4.469066221896173,2.630104010168927
3.194954910672089,-1.1628684873072737,1.826874337369414,-4.921638970450907,4.5630354839747636,2.59590199583636,1.826874337369414,-4.921638970450907,4.5630354839747636,2.59590199583636
3.2889241727506797,-1.1970705016398406,1.9208435994480049,-4.955840984783475,4.657004746053355,2.561699981503793,1.9208435994480049,-4.955840984783475,4.657004746053355,2.561699981503793
3.3828934348292705,-1.2312725159724074,2.014812861526596,-4.990042999116041,4.750974008131945,2.527497967171226,2.014812861526596,-4.990042999116041,4.750974008131945,2.527497967171226
3.4768626969078613,-1.2654745303049744,2.1087821236051862,-5.024245013448608,4.844943270210536,2.4932959528386593,2.1087821236051862,-5.024245013448608,4.844943270210536,2.4932959528386593
3.570831958986452,-1.2996765446375411,2.2027513856837775,-5.058447027781175,4.938912532289127,2.4590939385060926,2.2027513856837775,-5.058447027781175,4.938912532289127,2.4590939385060926
3.6648012210650434,-1.333878558970108,2.2967206477623687,-5.092649042113742,5.032881794367718,2.424891924173526,2.2967206477623687,-5.092649042113742,5.032881794367718,2.424891924173526
3.7587704831436337,-1.3680805733026749,2.390689909840959,-5.126851056446308,5.126851056446308,2.390689909840959,2.390689909840959,-5.126851056446308,5.126851056446308,2.390689909840959
3.852739745222224,-1.4022825876352416,2.4846591719195494,-5.161053070778875,5.220820318524899,2.3564878955083923,2.4846591719195494,-5.161053070778875,5.220820318524899,2.3564878955083923
3.9467090073008158,-1.4364846019678086,2.5786284339981407,-5.195255085111443,5.314789580603491,2.322285881175825,2.5786284339981407,-5.195255085111443,5.314789580603491,2.322285881175825
4.040678269379406,-1.4706866163003753,2.672597696076731,-5.229457099444009,5.40875884268208,2.2880838668432584,2.672597696076731,-5.229457099444009,5.40875884268208,2.2880838668432584
4.134647531457997,-1.504888630632942,2.7665669581553223,-5.263659113776576,5.5027281047606715,2.2538818525106916,2.7665669581553223,-5.263659113776576,5.5027281047606715,2.2538818525106916
4.228616793536588,-1.5390906449655093,2.8605362202339135,-5.297861128109143,5.596697366839263,2.2196798381781244,2.8605362202339135,-5.297861128109143,5.596697366839263,2.2196798381781244
4.3225860556151785,-1.573292659298076,2.954505482312504,-5.33206314244171,5.690666628917853,2.1854778238455577,2.954505482312504,-5.33206314244171,5.690666628917853,2.1854778238455577
4.41655531769377,-1.607494673630643,3.048474744391095,-5.3662651567742765,5.784635890996444,2.151275809512991,3.048474744391095,-5.3662651567742765,5.784635890996444,2.151275809512991
4.51052457977236,-1.6416966879632098,3.1424440064696855,-5.400467171106843,5.878605153075035,2.117073795180424,3.1424440064696855,-5.400467171106843,5.878605153075035,2.117073795180424
4.604493841850951,-1.6758987022957768,3.2364132685482767,-5.434669185439411,5.972574415153626,2.082871780847857,3.2364132685482767,-5.434669185439411,5.972574415153626,2.082871780847857
4.698463103929543,-1.7101007166283435,3.330382530626868,-5.468871199771977,6.066543677232217,2.04866976651529,3.330382530626868,-5.468871199771977,6.066543677232217,2.04866976651529
4.792432366008134,-1.7443027309609105,3.480885141846726,-5.523170799416662,6.1039795901695415,2.0345653374948416,3.480885141846726,-5.523170799416662,6.1039795901695415,2.0345653374948416
4.886904067719527,-1.7770914115649457,3.632185285291774,-5.575206835959394,6.1416228501472805,2.021024012829502,3.632185285291774,-5.575206835959394,6.1416228501472805,2.021024012829502
4.981856953329388,-1.8084593811256395,3.7842489190680313,-5.624967601511473,6.1794649875907455,2.0080488392601947,3.7842489190680313,-5.624967601511473,6.1794649875907455,2.0080488392601947
5.077269658839034,-1.8383995819821735,3.9370418294994107,-5.672441900110581,6.217497488178658,1.9956427361462339,3.9370418294994107,-5.672441900110581,6.217497488178658,1.9956427361462339
5.173120716792244,-1.866905277715664,4.090529638825656,-5.71761905023981,6.255711794758833,1.9838084948084818,4.090529638825656,-5.71761905023981,6.255711794758833,1.9838084948084818
5.269388561105348,-1.8939700546648288,4.244677812937191,-5.760488887230973,6.294099309273506,1.9725487779013149,4.244677812937191,-5.760488887230973,6.294099309273506,1.9725487779013149
5.366051531919502,-1.9195878233690327,4.399451669145146,-5.8010417655516004,6.332651394693857,1.9618661188135353,4.399451669145146,-5.8010417655516004,6.332651394693857,1.9618661188135353
5.463087880474066,-1.9437528199383916,4.554816383984825,-5.839268560975154,6.371359376963307,1.9517629210983707,4.554816383984825,-5.839268560975154,6.371359376963307,1.9517629210983707
5.560475773999985,-1.9664596073506226,4.710737001050827,-5.87516067263393,6.410214546949144,1.9422414579326843,4.710737001050827,-5.87516067263393,6.410214546949144,1.9422414579326843
5.658193300632068,-1.9877030766743515,4.867178438862097,-5.908710024954223,6.44920816240204,1.9333038716055202,4.867178438862097,-5.908710024954223,6.44920816240204,1.9333038716055202
5.756218474339065,-2.0074784482186008,5.0241054987551115,-5.939909069473298,6.488331449923019,1.9249521730360972,5.0241054987551115,-5.939909069473298,6.488331449923019,1.9249521730360972
5.854529239870433,-2.0257812726082,5.181482872803423,-5.9687507865377585,6.527575606937443,1.9171882413213588,5.181482872803423,-5.9687507865377585,6.527575606937443,1.9171882413213588
5.953103477718672,-2.0426074317848752,5.339275151761805,-5.995228686882939,6.56693180367554,1.910013823313188,5.339275151761805,-5.995228686882939,6.56693180367554,1.910013823313188
6.051919009096124,-2.057953139933797,5.49744683303317,-6.019336813092964,6.606391185159078,1.9034305332253698,5.49744683303317,-6.019336813092964,6.606391185159078,1.9034305332253698
6.150953600925103,-2.0718149443353706,5.655962328656514,-6.041069740941142,6.645944873193692,1.8974398522704008,5.655962328656514,-6.041069740941142,6.645944873193692,1.8974398522704008
6.250184970840247,-2.0841897261420854,5.814785973314056,-6.060422580610393,6.685583968366439,1.8920431283262222,5.814785973314056,-6.060422580610393,6.685583968366439,1.8920431283262222
6.349590792201955,-2.0950747010802404,5.973882032355778,-6.077390977793436,6.725299552048131,1.887241575632955,5.973882032355778,-6.077390977793436,6.725299552048131,1.887241575632955
6.449148699119784,-2.1044674200763946,6.133214709839578,-6.0919711146724875,6.765082688399991,1.8830362745196987,6.133214709839578,-6.0919711146724875,6.765082688399991,1.8830362745196987
6.548836291484687,-2.1123657698083997,6.292748156585203,-6.104159710778262,6.80492442638417,1.8794281711614627,6.292748156585203,-6.104159710778262,6.80492442638417,1.8794281711614627
6.648631140008933,-2.118767973180887,6.4524464782401605,-6.113954023728054,6.844815801777706,1.8764180773662802,6.4524464782401605,-6.113954023728054,6.844815801777706,1.8764180773662802
6.748510791272612,-2.1236725897251065,6.6122737433558,-6.121351849842771,6.884747839189425,1.8740066703925575,6.6122737433558,-6.121351849842771,6.884747839189425,1.8740066703925575
6.848452772775554,-2.127078515923027,6.772193991471738,-6.126351524642744,6.924711554079369,1.87219449279669,6.772193991471738,-6.126351524642744,6.924711554079369,1.87219449279669
6.948434597993547,-2.1289849854556224,6.932171241206807,-6.128951923222237,6.964697954780287,1.8709819523109918,6.932171241206807,-6.128951923222237,6.964697954780287,1.8709819523109918
7.048433771437712,-2.129391569375291,7.092169498354714,-6.12915246050254,7.00469804452071,1.8703693217519577,7.092169498354714,-6.12915246050254,7.00469804452071,1.8703693217519577
7.148427793715893,-2.128298176202366,7.25215276398259,-6.12695309136361,7.044702823449196,1.8703567389588778,7.25215276398259,-6.12695309136361,7.044702823449196,1.8703567389588778
7.248394166594924,-2.125705051945699,7.412085042530592,-6.1223543106542255,7.084703290659256,1.8709442067628275,7.412085042530592,-6.1223543106542255,7.084703290659256,1.8709442067628275
7.348310398062637,-2.121612780047307,7.5719303499107555,-6.1153571530806445,7.124690446214518,1.8721315929860305,7.5719303499107555,-6.1153571530806445,7.124690446214518,1.8721315929860305
7.44815400738847,-2.1160222812511043,7.731652721603264,-6.105963192973803,7.164655293173676,1.8739186304715942,7.731652721603264,-6.105963192973803,7.164655293173676,1.8739186304715942
7.5479025301815375,-2.1089348133957344,7.8912162207483085,-6.094174543935093,7.204588839614766,1.8763049171436248,7.8912162207483085,-6.094174543935093,7.204588839614766,1.8763049171436248
7.647533523445022,-2.1003519711315652,8.050584946231737,-6.079993858360817,7.244482100658306,1.879289916097687,8.050584946231737,-6.079993858360817,7.244482100658306,1.879289916097687
7.747024570625753,-2.090275685561897,8.209723040762645,-6.063424326845404,7.28432610048886,1.8828729557216102,8.209723040762645,-6.063424326845404,7.28432610048886,1.8828729557216102
7.84635328665784,-2.0787082238084746,8.368594698941124,-6.0444696774635425,7.324111874374556,1.8870532298465936,8.368594698941124,-6.0444696774635425,7.324111874374556,1.8870532298465936
7.945497322999217,-2.0656521885013923,8.527164175314319,-6.02313417493138,7.363830470684116,1.8918297979285956,8.527164175314319,-6.02313417493138,7.363830470684116,1.8918297979285956
8.044434372659968,-2.0511105171935147,8.685395792419003,-5.999422619646977,7.403472952900932,1.897201585259948,8.685395792419003,-5.999422619646977,7.403472952900932,1.897201585259948
8.143142175221303,-2.0350864816995387,8.843253948808863,-5.97334034661024,7.443030401633743,1.903167383211163,8.843253948808863,-5.97334034661024,7.443030401633743,1.903167383211163
8.241598521844072,-2.0175836873598496,9.000703127064673,-5.94489322422257,7.482493916623469,1.9097258495028706,9.000703127064673,-5.94489322422257,7.482493916623469,1.9097258495028706
8.33978126026564,-1.9986060722293346,9.157707901785558,-5.914087652966492,7.5218546187457225,1.9168755085078226,9.157707901785558,-5.914087652966492,7.5218546187457225,1.9168755085078226
8.43766829978407,-1.9781579061913366,9.314232947559564,-5.880930563965579,7.561103652008576,1.9246147515829057,9.314232947559564,-5.880930563965579,7.561103652008576,1.9246147515829057
8.535237616228425,-1.9562437899969491,9.470243046911724,-5.845429417424977,7.600232185545126,1.932941837431078,9.470243046911724,-5.845429417424977,7.600232185545126,1.932941837431078
8.632467256914126,-1.9328686542298668,9.625703098227852,-5.807592200952886,7.6392314156004,1.941854892493153,9.625703098227852,-5.807592200952886,7.6392314156004,1.941854892493153
8.729335345582202,-1.9080377581970236,9.78057812365224,-5.767427427763391,7.678092567512163,1.951351911369343,9.78057812365224,-5.767427427763391,7.678092567512163,1.951351911369343
8.825820087321361,-1.8817566887452726,9.934833276957544,-5.724944134761012,7.716806897685177,1.9614307572704663,9.934833276957544,-5.724944134761012,7.716806897685177,1.9614307572704663
8.921899773471754,-1.854031359004368,10.088433851385028,-5.680151880507451,7.7553656955584795,1.9720891624987154,10.088433851385028,-5.680151880507451,7.7553656955584795,1.9720891624987154
9.01755278650933,-1.8248680070565362,10.241345287453445,-5.633060743070951,7.793760285565217,1.9833247289578781,10.241345287453445,-5.633060743070951,7.793760285565217,1.9833247289578781
9.11275760490969,-1.7942731945329333,10.393533180734767,-5.583681317758768,7.831982029084614,1.9951349286929014,10.393533180734767,-5.583681317758768,7.831982029084614,1.9951349286929014
9.207492807990336,-1.7622538051373065,10.544963289595046,-5.532024714733282,7.870022326385627,2.007517104458669,10.544963289595046,-5.532024714733282,7.870022326385627,2.007517104458669
9.301737080730236,-1.7288170430971888,10.695601542898629,-5.478102556512247,7.907872618561843,2.0204684703178692,10.695601542898629,-5.478102556512247,7.907872618561843,2.0204684703178692
9.395469218565612,-1.6939704315429789,10.845414047674023,-5.421926975353781,7.945524389457201,2.033986112267823,10.845414047674023,-5.421926975353781,7.945524389457201,2.033986112267823
9.488668132160882,-1.6577218108152687,10.99436709673967,-5.363510610526657,7.982969167582095,2.048066988896119,10.99436709673967,-5.363510610526657,7.982969167582095,2.048066988896119
9.581312852153667,-1.620079336700799,11.14242717628792,-5.302866605466517,8.020198528019414,2.062707932064918,11.14242717628792,-5.302866605466517,8.020198528019414,2.062707932064918
9.673382533872811,-1.5810514785974428,11.197591544048473,-5.279265492591134,8.149173523697149,2.1171625353962487,11.197591544048473,-5.279265492591134,8.149173523697149,2.1171625353962487
9.765837884222654,-1.5429462533430511,11.252989160808875,-5.256217194245152,8.278686607636432,2.1703246875590496,11.252989160808875,-5.256217194245152,8.278686607636432,2.1703246875590496
9.858669657745207,-1.5057674714283955,11.308614486853617,-5.233724015239197,8.408724828636796,2.2221890723824065,11.308614486853617,-5.233724015239197,8.408724828636796,2.2221890723824065
9.951868571340476,-1.4695188507006853,11.364461959696449,-5.211788204872428,8.539275182984504,2.272750503471057,11.364461959696449,-5.211788204872428,8.539275182984504,2.272750503471057
10.04542530519477,-1.434204015991786,11.420525994636627,-5.1904119567075995,8.670324615752914,2.322003924724027,11.420525994636627,-5.1904119567075995,8.670324615752914,2.322003924724027
10.139330503712666,-1.3998264987557396,11.476800985317375,-5.169597408351715,8.801860022107956,2.369944410840236,11.476800985317375,-5.169597408351715,8.812867025048481,2.3389202648439458
10.233574776452565,-1.366389736715622,11.533281304286522,-5.149346641242264,8.933868248618609,2.4165671678110208,11.533281304286522,-5.149346641242264,8.989497896915495,2.2546501830038297
10.328148699065732,-1.333897073519773,11.589961303559239,-5.129661680439084,9.066336094572225,2.4618675333995386,11.589961303559239,-5.129661680439084,9.163535267971117,2.1694745259945885
10.423042814238714,-1.3023517584074353,11.646835315182829,-5.11054449442185,9.1992503132946,2.505840977606979,11.646835315182829,-5.11054449442185,9.334996025840779,2.083427998229631
10.518247632639074,-1.2717569458838325,11.703897651803524,-5.091996994893232,9.332597613474624,2.548483103125567,11.703897651803524,-5.091996994893232,9.50389723386661,1.9965447911245744
10.61375363386431,-1.2421156954047212,11.761142607235218,-5.074021036587728,9.4663646604934,2.5897896457782847,11.761142607235218,-5.074021036587728,9.670256124275156,1.9088585864605647
10.709551267393884,-1.2134309710704485,11.818564457030067,-5.056618417086187,9.600538077757701,2.6297564749452906,11.818564457030067,-5.056618417086187,9.834090091446365,1.820402559781823
10.805630953544277,-1.185705641329544,11.876157459050948,-5.039790876636059,9.735104448037607,2.6683795939769714,11.876157459050948,-5.039790876636059,9.995416685283187,1.7312093838260678
10.90198308442694,-1.1589424786918772,11.933915854045647,-5.0235400979773654,9.870050314808232,2.7056551405936107,11.933915854045647,-5.0235400979773654,10.154253604681085,1.641311231986508
10.998598024909077,-1.1331441594514096,11.991833866222803,-5.007867706174429,10.00536218359535,2.74157938727161,11.991833866222803,-5.007867706174429,10.310618691096787,1.5507397818040816
11.095466113577153,-1.1083132634185664,12.04990570382946,-4.992775268453371,10.141026523324847,2.776148741616238,12.04990570382946,-4.992775268453371,10.464529922215622,1.4595262184886746
11.192577663703023,-1.0844522736622588,12.108125559730247,-4.978264294045385,10.2770297676758,2.8093597467208675,12.108125559730247,-4.978264294045385,10.61600540571668,1.3677012384680443
11.289922964212602,-1.0615635762615783,12.166487611988096,-4.96433623403582,10.413358316437108,2.8412090815126643,12.166487611988096,-4.96433623403582,10.765063373135176,1.2752950529632086
11.387492280656957,-1.0396494600671908,12.22498602444641,-4.950992481219072,10.549998536867504,2.8716935610846903,12.22498602444641,-4.950992481219072,10.911722173821245,1.1823373915890762
11.485275856185755,-1.0187121164724544,12.2836149473127,-4.938234369959301,10.68693676505881,2.9008101370143917,12.2836149473127,-4.938234369959301,11.056000268994506,1.0888575059791037
11.583263912522925,-0.9987536391942808,12.342368517743527,-4.926063176057001,10.824159307302324,2.9285558976684394,12.342368517743527,-4.926063176057001,11.197916225893648,0.9948841734328058
11.681446650944494,-0.9797760240637657,12.401240860430818,-4.91448011662142,10.96165244145817,2.954928068493889,12.401240860430818,-4.91448011662142,11.337488712020349,0.9004457005849401
11.779814253258435,-0.9617811688266077,12.460226088189357,-4.903486349948851,11.099402418327513,2.9799240122956356,12.460226088189357,-4.903486349948851,11.474736489476777,0.8055699270952196
11.878356882786491,-0.9447708729533346,12.519318302545527,-4.893082975406797,11.237395463027456,3.003541229500128,12.519318302545527,-4.893082975406797,11.609678409395965,0.7102842293574232
11.977064685347827,-0.9287468374593587,12.578511594327134,-4.8832710333240446,11.37561777636852,3.025777358405327,12.578511594327134,-4.8832710333240446,11.742333406464308,0.6146155242267922
12.075927790244444,-0.913710664734876,12.637800044254327,-4.874051504886625,11.514055536234562,3.046630175416872,12.637800044254327,-4.874051504886625,11.872720493535489,0.5185902727646186
12.174936311248238,-0.899663858384629,12.697177723531523,-4.865425312039697,11.652694898964954,3.0660975952704392,12.697177723531523,-4.865425312039697,12.00085875633503,0.42223448399894425
12.274080347589615,-0.8866078230775469,12.756638694440271,-4.857393317395361,11.79152200073896,3.0841776712402664,12.756638694440271,-4.857393317395361,12.12676734825478,0.3255737187003236
12.373349984947561,-0.8745438644062805,12.816177010933036,-4.849956324146384,11.930522958962086,3.100868595333823,12.816177010933036,-4.849956324146384,12.250465485236592,0.2286330931715982
12.472735296441064,-0.8634731887566437,12.87578671922778,-4.843115075985896,12.069683873654348,3.1161686984726087,12.871377123286386,-4.79957568691045,12.371972440744385,0.13143728305066937
12.572226343621795,-0.8533969031869758,12.935461858403347,-4.836870257033011,12.481417464926407,0.142471435274533,12.925944159867054,-4.732493077582194,12.481417464926407,0.142471435274533
12.671813177467946,-0.8443160153174369,12.995196460995553,-4.831222491764421,12.590967356586045,0.15241060379430904,12.98173765543005,-4.665292458248131,12.590967356586045,0.15241060379430904
12.771485839379121,-0.8362314332292468,13.054984553593915,-4.826172344951945,12.700611160825423,0.16125379470142787,13.038771078175976,-4.597985035283133,12.700611160825423,0.16125379470142787
12.871234362172189,-0.8291439653738769,13.114820157438995,-4.821720321606057,12.810337913355486,0.16900012368416828,13.097057918434688,-4.530582263228446,12.810337913355486,0.16900012368416828
12.971048771077992,-0.8230543204922067,13.174697289020273,-4.817866866925383,12.920136641592421,0.17564881611608718,13.156611686386047,-4.463095847509036,12.920136641592421,0.17564881611608718
13.070919084738822,-0.8179631075436498,13.23460996067449,-4.814612366252176,13.029996365754906,0.1811992071334818,13.217445909730339,-4.395537747155293,13.029996365754906,0.1811992071334818
13.170835316206535,-0.8138708356452581,13.294552181184404,-4.811957145033794,13.139906099962069,0.185650741701876,13.279574131307763,-4.3279201775285925,13.139906099962069,0.185650741701876
13.27078747394125,-0.8107779140208113,13.354517956377919,-4.809901468790146,13.249854853332081,0.18900297467152238,13.343009906666493,-4.260255613050262,13.249854853332081,0.18900297467152238
13.370765562810483,-0.8086846519598946,13.414501289727484,-4.808445543087143,13.359831631081233,0.19125557082191758,13.407766801578722,-4.192556789933466,13.359831631081233,0.19125557082191758
13.470759585088665,-0.8075912587869696,13.474496182949753,-4.807589513516142,13.469825435623392,0.19240830489532346,13.473858389504144,-4.124836708917501,13.469825435623392,0.19240830489532346
13.570759541456894,-0.8074978438404423,13.534496636605397,-4.8073334656793865,13.579825267669769,0.19246106161929366,13.541298249000338,-4.057108638003999,13.579825267669769,0.19246106161929366
13.670755432002867,-0.8084044164617298,13.594496650699051,-4.8076774251814465,13.68982012732882,0.19141383571819948,13.610099961079476,-3.9893861151945393,13.68982012732882,0.19141383571819948
13.77073725722086,-0.8103108859943252,13.654490225279307,-4.808621357626659,13.799799015206249,0.1892667319137583,13.680277106510816,-3.9216829512291027,13.799799015206249,0.1892667319137583
13.870695019011668,-0.813217061792864,13.714471361038699,-4.810165168622566,13.909750933504911,0.18601996491456163,13.751843263068432,-3.8540132323248737,13.909750933504911,0.18601996491456163
13.970618721682412,-0.8171226532421882,13.774434059913638,-4.8123087037893555,14.019664887124605,0.18167385939460357,13.82481200272359,-3.786391322914807,14.019664887124605,0.18167385939460357
14.07049837294609,-0.8220272697864076,13.834372325684203,-4.815051748775295,14.129529884761563,0.17622884996081423,13.899196888781274,-3.718831868385412,14.129529884761563,0.17622884996081423
14.170323984920813,-0.8279304209679548,13.894280164573766,-4.818394029278173,14.239334940007575,0.1696854811095998,13.975011472960261,-3.6513497978131806,14.239334940007575,0.1696854811095998
14.270085575128569,-0.8348315164766309,13.954151585848361,-4.8223352110727244,14.34906907244862,0.16204440717239244,14.052269292416208,-3.5839603266990743,14.34906907244862,0.16204440717239244
14.369773167493472,-0.8427298662086361,14.013980602415756,-4.826874900044054,14.4587213087629,0.15330639225021825,14.13098386670719,-3.5166789597004766,14.4587213087629,0.15330639225021825
14.469376793339357,-0.851624680335579,14.073761231424147,-4.832012642227046,14.56828068381816,0.1434723101372879,14.211168694701154,-3.4495214933599994,14.56828068381816,0.1434723101372879
14.568886492386644,-0.8615150693834593,14.133487494860452,-4.837747923851767,15.004285489912837,3.1147177850848484,14.292837251424714,-3.3825040188305304,14.677736241768192,0.13254314423361757
14.668292313748353,-0.8724000443216141,14.1931534201481,-4.844080171394832,15.143431207348605,3.099280082751603,14.376002984852754,-3.315642924595892,14.800143356722423,0.22974119094120382
14.767584316925182,-0.8842785166616204,14.252753040744281,-4.851008751636763,15.282415593106084,3.082451718313522,14.460679312638263,-3.2489548991864567,14.924749434761306,0.32666505582041616
14.86675257279956,-0.8971492985661429,14.312280396736606,-4.858532971725309,15.421224748862516,3.064234374593024,14.546879618781889,-3.1824569338890916,15.051573535684229,0.4232898080947376
14.965787164628539,-0.9110111029677168,14.371729535439076,-4.866652079244734,15.559844793818002,3.0446298733093005,14.634617250240616,-3.1161663254507275,15.180634657195414,0.5195900769337325
15.064678189035465,-0.9258625436974534,14.43109451198737,-4.875365262291051,15.698261866083561,3.0236401748961437,14.723905513475076,-3.050100678774917,15.311951729846594,0.6155400477011962
15.163415757000305,-0.9417021356236558,14.490369389933294,-4.884671649553215,15.836462124067316,3.001267378305903,14.81475767093487,-2.984277909610651,15.445543611891457,0.7111134582170041
15.261989994848543,-0.9585282948003311,14.549548241838455,-4.894570310400255,15.974431747858631,2.977513720799593,14.907186937481443,-2.9187162472327595,15.58142908405114,0.8062835950336862
15.360391045238542,-0.9763393386255833,14.608625149866977,-4.9050602549743365,16.112156940610106,2.95238157772317,15.001206476747893,-2.8534342371131656,15.719626844190019,0.901023289728777
15.458609068147261,-0.9951334860098724,14.66759420637729,-4.916140434289744,16.249623929917234,2.9258734622699993,15.096829397435217,-2.788450743582267,15.860155501901085,0.9953049152139979
15.556634241854258,-1.0149088575541216,14.726449514512879,-4.9278097403377785,16.386818969195637,2.897992025229535,15.194068749544435,-2.723784952479704,16.00303357300014,1.0891003820623553
15.65445676392385,-1.0356634757376562,14.785185188791978,-4.940067006197559,16.523728339055722,2.868740054722247,15.292937520544076,-2.659456373793767,16.14827947392813,1.182381134854255
15.752066852185347,-1.057395265115953,14.843795355696106,-4.952911006152715,16.66033834867459,2.8381204759208085,15.393448631472447,-2.595484844288656,16.295911516060865,1.2751181485437495
15.849454745711267,-1.0801020525281841,14.902274154257414,-4.966340455813954,16.79663533716512,2.8061363507575856,15.495614932974208,-2.531890530118835,16.445947899925397,1.3672819248460506
15.946610705793411,-1.1037815673145304,14.960615736644778,-4.9803540122475,16.932605674942046,2.77279087761844,15.599449201270675,-2.4686939294296746,16.59840670932237,1.4588424886474674
16.043525016916735,-1.1284314415432461,15.018814268748576,-4.99495027410939,17.068235765084893,2.738087391022897,15.704964134063351,-2.40591587494358,16.75330590535363,1.5497693844389355
16.14018798773089,-1.1540492102474502,15.0768639307641,-5.010127781785599,17.20351204469768,2.7020293612906983,15.812172346370147,-2.343577536530775,16.910663320354356,1.6400316727743403
16.236589952019344,-1.18063231167162,15.13475891777352,-5.025885017538008,17.338420986265167,2.6646203941947677,15.921086366293784,-2.281700423763922,17.07049665172906,1.7295979267548296
16.332721269666003,-1.2081780875277657,15.192493440326379,-5.042220405656172,17.47294909900563,2.6258642306006412,16.03171863072183,-2.2203063884557217,17.232823455690703,1.8184362285403601
16.428572327619214,-1.2366837832612563,15.250061725018538,-5.059132312614894,17.607082930219892,2.585764746092382,16.1440814809579,-2.159417627178631,17.397661140902336,1.9065141658897204
16.524133540853054,-1.2661465483262733,15.307458015069496,-5.076619047237569,17.74080906663661,2.5443259505850233,16.258187158283462,-2.0990566837658275,17.56502696202043,1.9937988287302963
16.619395353325835,-1.2965634364708623,15.364676570898082,-5.09467886086531,17.87411413575359,2.5015519879235857,16.37404779944976,-2.0392464517925246,17.734938013139395,2.080256805758875
16.714348238935695,-1.3279314060315561,15.421711670696393,-5.113309947531801,18.006984807174998,2.457447135468689,16.491675432099374,-1.980010177036742,17.907411221136464,2.165854181074785
16.8089827024732,-1.3602473202375387,15.478557611001982,-5.132510444143902,18.13940779394442,2.412015803668824,16.611081970116857,-1.92137145991861,18.082463338916376,2.2505565308467084
16.90328928057086,-1.3935079475243193,15.535208707268184,-5.152278430667953,18.271369853873537,2.3652625356193138,16.732279208908025,-1.8633542579172735,18.260110938555158,2.3343289200145163
16.99725854264945,-1.4277099618568863,16.821558636622342,-1.8958227079149972,18.402857790866314,2.317192006608001,16.821558636622342,-1.8958227079149972,18.402857790866314,2.317192006608001
17.090881091861075,-1.4628499430623079,16.91050892131388,-1.9291823139010624,18.533858456238633,2.267809023647728,16.91050892131388,-1.9291823139010624,18.533858456238633,2.267809023647728
17.184147566028827,-1.4989243771717469,16.99912116802829,-1.9634297399426701,18.66435875003312,2.217118524995639,16.99912116802829,-1.9634297399426701,18.66435875003312,2.217118524995639
17.27704863858301,-1.5359296567718541,17.087386515614746,-1.9985615613257555,18.794345622329143,2.165125579659357,17.087386515614746,-1.9985615613257555,18.794345622329143,2.165125579659357
17.36957501949379,-1.5738620813655073,17.17529613761204,-2.034574264897457,18.923806074547798,2.1118353868900885,17.17529613761204,-2.034574264897457,18.923806074547798,2.1118353868900885
17.46171745620018,-1.6127178577418575,17.262841243131234,-2.0714642494174274,19.052727160751743,2.0572532756627013,17.262841243131234,-2.0714642494174274,19.052727160751743,2.0572532756627013
17.553466734535295,-1.6524931003556467,17.350013077734733,-2.109227825917957,19.1810959889398,2.001384704142834,17.350013077734733,-2.109227825917957,19.1810959889398,2.001384704142834
17.644813679647758,-1.6931838317157593,17.436802924311714,-2.1478612180728645,19.308899722336115,1.9442352591410819,17.436802924311714,-2.1478612180728645,19.308899722336115,1.9442352591410819
17.73574915691918,-1.7347859827829681,17.523202103949846,-2.187360562575129,19.436125580673853,1.8858106555543197,17.523202103949846,-2.187360562575129,19.436125580673853,1.8858106555543197
17.826264072877613,-1.777295393376835,17.609201976803163,-2.2277219095232166,19.562760841473203,1.8261167357942198,17.609201976803163,-2.2277219095232166,19.562760841473203,1.8261167357942198
17.91634937610689,-1.8207078125917247,16.143905910900166,-5.406575094386463,19.688792841313614,1.7651594692030135,17.69479394295605,-2.268941222816067,19.688792841313614,1.7651594692030135
18.00599605815176,-1.8650188992218928,16.19778313920339,-5.432982749900347,19.814208977100126,1.7029449514565618,17.737024386458188,-2.3957535220103128,19.814208977100126,1.7029449514565618
18.09519515441872,-1.910224222195602,16.251393601513765,-5.459927848345998,19.93899670732368,1.6394794039547944,17.777577289411433,-2.5217050430953347,19.93899670732368,1.6394794039547944
18.18393774507248,-1.9563192610182258,16.304731936829732,-5.487407695236026,20.06314355331523,1.5747691731995745,17.81647807622942,-2.64678785205912,20.06314355331523,1.5747691731995745
18.272214955927925,-2.0032994062242944,16.357792811362206,-5.51541954260864,20.186637100493645,1.5088207301600516,17.853751994136626,-2.770994346762945,20.186637100493645,1.5088207301600516
18.360017959337533,-2.0511599598384374,16.410570919067954,-5.543960589302447,20.309464999607112,1.4416406696255724,17.8894241116591,-2.8943172518497278,20.309464999607112,1.4416406696255724
18.447337975074134,-2.0998961358451766,16.463060982180192,-5.573027981236562,20.431614967968077,1.3732357095462087,17.923519317180823,-3.0167496136885656,20.431614967968077,1.3732357095462087
18.534166271208917,-2.1495030606675254,16.51525775173634,-5.602618811696013,20.553074790681496,1.3036126903609628,17.956062317564633,-3.1382847953557427,20.553074790681496,1.3036126903609628
18.62049416498463,-2.19997577365434,16.567156008102945,-5.632730121622416,20.673832321866318,1.2327785743137354,17.987077636836744,-3.258916471652478,20.673832321866318,1.2327785743137354
18.706313023683833,-2.251309227576382,16.61875056149762,-5.663358899909866,20.793875485870046,1.1607404447571024,18.01658961493379,-3.3786386241596773,20.793875485870046,1.1607404447571024
18.79161426549217,-2.3034982891310376,16.67003625250802,-5.694502083706063,20.913192278476323,1.0875055054439882,18.044622406511493,-3.497445536329934,20.913192278476323,1.0875055054439882
18.876389360356548,-2.3565377394556415,16.72100795260778,-5.7261565587185785,21.031770768105314,1.0130810798072951,18.071199979813887,-3.61533178861702,21.031770768105314,1.0130810798072951
18.960629830838123,-2.4104222746493607,16.77166056466937,-5.7583191595262875,21.149599097006874,0.9374746102275666,18.09634611560215,-3.7322922536430765,21.149599097006874,0.9374746102275666
19.044327252960045,-2.4651465063035793,16.82198902347379,-5.790986669895915,21.2666654824463,0.8606936572887558,18.12008440614208,-3.84832209140374,21.2666654824463,0.8606936572887558
19.127473257049854,-2.520704962040736,16.8719882962171,-5.824155823103644,21.382958217882607,0.7827458990221725,18.142438254249257,-3.9634167445113726,21.382958217882607,0.7827458990221725


==> plots/problem/problem_ego_pose.csv <==
x,y,rl_x,rl_y,rr_x,rr_y,fl_x,fl_y,fr_x,fr_y
7.006874901575628,0.14250870902448476,3.1068742116559522,1.3491573192777173,2.467638563780277,-0.40712818897114555,5.808490496415439,0.3658494072164198,5.169254848539764,-1.390436101032443
6.299235225034819,-1.80171532338156,3.858628308284679,1.0755412046171824,3.219392660409004,-0.6807443036316806,6.560244593044166,0.09223329255588478,5.921008945168491,-1.664052215692978
2.089207054147975,-0.2693903837565639,3.927032336949813,1.263479728774364,3.287796689074138,-0.4928057794744989,6.628648621709299,0.28017181671306646,5.989412973833624,-1.4761136915357964
2.7968467306887836,1.6748336486494808,3.175278240321086,1.537095843434899,2.536042592445411,-0.21918966481396387,5.876894525080573,0.5537879313736015,5.237658877204898,-1.2024975768752615
7.006874901575628,0.14250870902448476,3.1068742116559522,1.3491573192777173,2.467638563780277,-0.40712818897114555,5.808490496415439,0.3658494072164198,5.169254848539764,-1.390436101032443


==> plots/problem/problem_goal_pose.csv <==
x,y,rl_x,rl_y,rr_x,rr_y,fl_x,fl_y,fr_x,fr_y
26.832688843375756,0.03912805535050179,22.877142800783947,-0.970654968341367,23.25016674111301,-2.802051741283096,25.694299420477616,-0.3968487465938775,26.067323360806682,-2.2282455195356063
27.245629738261165,-1.9882448302655695,23.661047251481317,-0.8109871501159786,24.03407119181038,-2.6423839230577078,26.478203871174987,-0.23718092836848906,26.851227811504053,-2.0685777013102182
22.855550807504873,-2.882428201832764,23.62113029692497,-0.6150110374416362,23.994154237254033,-2.4464078103833655,26.43828691661864,-0.04120481569414672,26.811310856947706,-1.8726015886358758
22.442609912619464,-0.8550553162166921,22.8372258462276,-0.7746788556670247,23.210249786556663,-2.6060756286087536,25.65438246592127,-0.2008726339195351,26.027406406250336,-2.032269406861264
26.832688843375756,0.03912805535050179,22.877142800783947,-0.970654968341367,23.25016674111301,-2.802051741283096,25.694299420477616,-0.3968487465938775,26.067323360806682,-2.2282455195356063


==> plots/problem/problem_trajectory.csv <==
xr,yr,traj_x,traj_y,traj_v
2.7796744747004687,-1.0117187697405123,3.3774038791730545,0.36265511483329144,1.0430101274166048
2.9638161486462185,-1.0787408579447175,3.475435516799075,0.32703911588775647,1.0882035751247987
3.066030425143189,-1.1159438121066705,3.577752099161871,0.2899825720740618,1.1326906912064065
3.17246709017461,-1.15468359001267,3.684310350634884,0.2515739591685596,1.17647068294438
3.283016561702552,-1.1949203070627,3.79506885189208,0.21190800616797945,1.2195430606421849
3.397611337650442,-1.2366293945101363,3.909987623589198,0.17108485467593143,1.2619076247724648
3.516183314494983,-1.2797860646996506,4.029027685176958,0.12920916346661554,1.3035644113998965
3.63866370565804,-1.3243652813642846,4.152150600575666,0.0863891818304381,1.3445136831351854
3.764982944816939,-1.3703417244332776,4.279318030276059,0.042735812523955474,1.384755905306429
3.89507060242778,-1.417689759649037,4.4104913029107236,-0.001638312548836071,1.4242917177895342
4.028855318045311,-1.466383413933587,4.545631018595106,-0.04661972220900238,1.463121903949951
4.166264752084617,-1.5163963578312591,4.684696694253134,-0.09209494140121201,1.501247358214618
4.307225557416635,-1.5677018951703068,4.82764645869842,-0.13795125439475223,1.5386690537412833
4.451663368292541,-1.6202729590317078,4.974436802602368,-0.18407738088728598,1.575388011506449
4.599503381016955,-1.6740823230969306,5.125022385813029,-0.23036405332538148,1.6114052719102518
4.750498154341802,-1.729039926116947,5.279355901948147,-0.27670448720813423,1.6467218198420315
4.950020104556721,-1.7979419829781762,5.437387993116014,-0.3229947382690951,1.6813384189635037
5.154954872475011,-1.8615028331114345,5.599067201564897,-0.3691339420217423,1.7152559678969643
5.388245640189568,-1.925114830085537,5.764340001975959,-0.4150244527322167,1.7484751974179307
5.60352030187229,-1.975817346324641,5.933150843989583,-0.4605718676940789,1.7809970972521783
5.822986640430029,-2.0199088876742732,6.105442267239269,-0.5056849640335338,1.8128224692203843
6.0697211454486135,-2.060444892840443,6.281154996666894,-0.5502755337635201,1.843951788498011
6.2956966457657835,-2.0891732717148876,6.460228039472351,-0.5942581376352296,1.8743860321113484
6.547927729788673,-2.112293783537511,6.642598870131522,-0.6375498127880389,1.9041254111945116
6.777736869688791,-2.124668586248722,6.82820349313082,-0.6800696964251954,1.933170933371774
7.032332524380367,-2.1293261037527795,7.016976652316204,-0.7217386452143457,1.9615224705984549
7.262943119551396,-2.12510917007085,7.208851841244785,-0.7624787841497641,1.98918111211574
7.516433152466674,-2.111170818468665,7.403761528417488,-0.8022130904596331,2.0161463523421452
7.74360276231749,-2.0906222405400157,7.601637088721086,-0.8408649169462817,2.0424192999947137
7.980397682519527,-2.0605225676120353,7.8024090284947505,-0.8783575855289673,2.0679977418245183
8.21576121415923,-2.0221768405512,8.006006702064974,-0.914613909551766,2.092887067204144
8.44407130421753,-1.976719788263883,8.21235908152233,-0.9495559233807532,2.1170846560851544
8.675325554339059,-1.9218824776454424,8.42139395876986,-0.98310440822716,2.1405929168450526
8.890918750648844,-1.8629714285226129,8.633038409256981,-1.015178678158941,2.1634117687576624
9.101547082370185,-1.7978757835736003,8.847218488063772,-1.0456963101242827,2.185542224316769
9.310882438469065,-1.7254170915329883,9.06385925553475,-1.074573006241706,2.2069859901308218
9.516814651010538,-1.6462855993690781,9.28288474072388,-1.1017225411183165,2.227749236283645
9.687522943844272,-1.575223546464656,9.50421825857181,-1.1270568616777994,2.247836353991274
9.86496454510308,-1.503319149065432,9.727782082440603,-1.1504863213345606,2.2672481453302717
10.049527531911023,-1.43270224216169,9.95349692047066,-1.171920135441173,2.285986573663311
10.2403764322348,-1.3640528989869998,10.18128186432661,-1.1912671023670753,2.304054177720094
10.439760591015236,-1.2969793701724384,10.41105428958805,-1.2084365874914547,2.3214545837308527
10.64663541373713,-1.2322698906961853,10.64272983087755,-1.223339848377388,2.338191082889525
10.860205329402948,-1.170546839094714,10.876222257307232,-1.2358917803581604,2.3542670217735693
11.080973716369018,-1.112028204151783,11.1114434553621,-1.246013189495571,2.369685725292028
11.307202901456158,-1.0576824939050882,11.348303505905646,-1.2536337074079096,2.3844498578684394
11.540168876792947,-1.0075313548013674,11.586710840798,-1.258695496268861,2.398561491722405
11.78179500780476,-0.961439253646886,11.826572600810227,-1.2611579208363182,2.4120234611275615
11.9933229890003,-0.926274098390711,12.067795383371967,-1.2610034121157403,2.4248401862544413
12.206119634693787,-0.8955574028990425,12.31028639377924,-1.258244773636427,2.436986256101566
12.52541230623714,-0.8581381499898162,12.553951842686358,-1.2529343059007314,2.448405777794631
12.778235320882677,-0.8357518598796132,12.798695747570088,-1.2451748601807533,2.4591082352109024
13.035159865700543,-0.8197860496405001,13.044428714706662,-1.235130105825131,2.4690959268039463
13.293475316952431,-0.8103028939283443,13.29106946419881,-1.223031617096456,2.4783635488129723
13.548294938371177,-0.8075188291465587,13.538545923539557,-1.2091831056182856,2.486899548866755
13.839943193372559,-0.812322982035253,13.786795699142752,-1.193962114494286,2.4946886126048486
14.097689753528563,-0.8236352221669446,14.035765711772571,-1.1778193617987072,2.5017433386066843
14.474951985226616,-0.8521788053837854,14.285413640105515,-1.1612755432990958,2.50807440735603
14.681201818417694,-0.8739444304678464,14.535704825604432,-1.1449154403494672,2.513804461343391
14.890791039309423,-0.9005139463596021,14.786618948606657,-1.129378312385672,2.51902231639101
15.09985545240328,-0.9315057199302847,15.038140542133448,-1.115343191749901,2.523788377258461
15.309529890467205,-0.9671332351028582,15.29024906914841,-1.103509471791787,2.5281401251785174
15.51935801152146,-1.0073888371683022,15.542909475975701,-1.0945733295335889,2.532093784887992
15.736570032723213,-1.0539450723891275,15.796063979927563,-1.0892001857709595,2.5356444613111195
15.95158576748519,-1.1050469598407837,16.049626240068186,-1.0879932508049743,2.538773558803514
16.16342852823397,-1.160457851916797,16.30347998964387,-1.0914583299457512,2.5414449301482924
16.37175081552573,-1.2197853079659249,16.55748220616486,-1.0999657294471874,2.5435998225321894
16.57084260550765,-1.2810606503998943,16.811471461067214,-1.1137102659922127,2.5451528699507615
16.956999553357633,-1.4130568880930232,17.06528154817102,-1.1326710498117953,2.545990620843172
17.175959217291155,-1.495757215020093,17.318759504738118,-1.156573199283936,2.546169367111972
17.39397050415905,-1.584149474781924,17.57180522066871,-1.1848564417470533,2.5457383953921173

